A Dynamic Subspace Approach for Low-rank Approximation of Large-scale Nonlinear Systems

We present a dynamic subspace approach for efficiently approximating large-scale systems by learning time-continuous trajectories on the Grassmannian manifold. By parameterizing a low-dimensional basis as a geodesic path, the method allows for adaptive tracking of evolving physics. Our approach decouples the geometric drift of the subspace from the intrinsic state evolution. This avoids the typical rank inflation required by static low-dimensional approximation methods to maintain accuracy, effectively breaking the Kolmogorov barrier in transport-dominated phenomena. To ensure scalability for high-dimensional data, the optimization is performed in a reduced feature space, rendering the computational cost independent of the large original state dimension. Numerical results for a 1D transport equation and a large-scale turbulent airfoil wake demonstrate that this dynamic subspace approach achieves higher accuracy than static linear approximations at equivalent ranks, positioning it as a robust and scalable method for the low-rank modeling of complex, non-stationary dynamical systems.

==> Data/1d_results.csv <==
r,POD,POD_2r,DS1,DS2,DS3,DS4,DS5,DS_mean,iter1,iter2,iter3,iter4,iter5,iter_mean
2,0.9351258,0.8686923,0.869849853009111,0.86985349113856,0.869849067222687,0.869848842428865,0.869851200035214,0.869850490766887,51,46,47,44,53,48.2
4,0.8686923,0.7315759,0.734245633340146,0.732930830405166,0.732802764998539,0.734248146195001,0.732945152924481,0.733434505572667,86,135,44,95,103,92.6
6,0.8005156,0.595353,0.596796556838771,0.596686465181505,0.59669892412407,0.596694362297319,0.59673471262982,0.596722204214297,200,125,98,97,55,115
8,0.7315759,0.4674051,0.468883527026625,0.469063619401771,0.468800057704812,0.468866637814651,0.468898021372268,0.468902372664025,185,206,146,252,150,187.8
10,0.6628667,0.3535739,0.355333515282868,0.355586783762741,0.355213549153792,0.355371082087166,0.355195046545105,0.355339995366334,176,78,273,247,272,209.2
12,0.595353,0.2574873,0.259142229729958,0.259230107238337,0.259158546041072,0.259361118703216,0.259260800497007,0.259230560441918,360,206,227,344,281,283.6
14,0.529933,0.1804149,0.181965478507349,0.181935501347322,0.18200033484663,0.181884357656988,0.182298036645269,0.182016741800712,443,329,460,396,510,427.6
16,0.4674051,0.1215876,0.122969774617806,0.123071425816887,0.123124668282297,0.123187307231725,0.123160289054917,0.123102693000726,501,570,396,399,633,499.8
18,0.408442,0.07880378,0.0802584997252894,0.0803162704791921,0.0802533504378966,0.080135155667495,0.0801672337647321,0.080226102014921,579,703,670,700,767,683.8
20,0.3535739,0.04911889,0.0503131064027464,0.0502268616910527,0.0502421305718278,0.0502263610228546,0.0502423345627801,0.0502501588502523,1193,1227,917,983,1376,1139.2
22,0.3031797,0.02944681,0.0304922125723879,0.0303296707672019,0.0303816883239111,0.0303152419359053,0.0303665558234579,0.0303770738845728,1521,2132,1898,1776,2179,1901.2
24,0.2574873,0.01698203,0.0178792662138141,0.0177913127150942,0.0176727558779446,0.0177262560347404,0.0179170626506815,0.017797330698455,2004,1922,2406,2416,1901,2129.8
26,2.17E-01,9.42E-03,0.0102504584178583,0.0100780123763221,0.0100890861985541,0.0103630582829113,0.0100843375411818,0.0101729905633655,2989,3818,3369,4329,3556,3612.2


==> Data/dynamic_vectors_t0.csv <==
0.000000000000000000e+00,4.950911648361709927e-12,-5.831947345683315251e-13,-2.137272997546367950e-11,-3.376591507036029059e-11,-3.989891850415263261e-11,-1.513048364908434666e-11,-1.363166682895404530e-11,1.935247588297433291e-11,4.990501048219918056e-11,9.016999401174943524e-12,1.496631368567136658e-11,-6.975253036692248687e-11,8.341391041258616833e-11,-1.039586131628746054e-10,1.997084884077560534e-10,-9.597130886034206177e-11,-2.113812711662979944e-11,2.495466465494490314e-11,-9.273135487395968494e-11,-4.456962066558036694e-11
9.765625000000000000e-04,7.377901468962616250e-12,-8.725763348547669850e-13,-3.159124533993193326e-11,-5.000616030282747824e-11,-5.901674583283060033e-11,-2.232110334827780248e-11,-2.015028841959955796e-11,2.861751397698585464e-11,7.374714533332796694e-11,1.354283342544595609e-11,2.208228919426873973e-11,-1.032115820667052731e-10,1.235149414947194288e-10,-1.537800191115959986e-10,2.954840956089948098e-10,-1.421113783392854941e-10,-3.133567910515512721e-11,3.695887397107791130e-11,-1.371766641809215623e-10,-6.613398753852107732e-11
1.953125000000000000e-03,1.095409886281735028e-11,-1.300205684948359962e-12,-4.651773783909301215e-11,-7.377896478062065714e-11,-8.696461544266358295e-11,-3.280239723695360891e-11,-2.967356596389745949e-11,4.215760078943436799e-11,1.085659409739436127e-10,2.026561223180741310e-11,3.245572472123643491e-11,-1.521435394169239072e-10,1.822063323487719285e-10,-2.266175845140110566e-10,4.355399830937625501e-10,-2.096427020871164214e-10,-4.627952930591052577e-11,5.453149318945467559e-11,-2.021565766080127154e-10,-9.776615080088281159e-11
2.929687500000000000e-03,1.620358184483580578e-11,-1.930787943791955909e-12,-6.823669370283305748e-11,-1.084440267049125776e-10,-1.276626226556373411e-10,-4.801945223358916782e-11,-4.353166178286876655e-11,6.186910185196514732e-11,1.592158050879201184e-10,3.021409882445211724e-11,4.751857706296306280e-11,-2.234270993643546648e-10,2.677753070408646256e-10,-3.326914545943303456e-10,6.395552898244881145e-10,-3.081016079114101959e-10,-6.809492617006224100e-11,8.015723449677283310e-11,-2.967907343633180820e-10,-1.439902725801329255e-10
3.906250000000000000e-03,2.388052579742993916e-11,-2.856342592150803409e-12,-9.971564246617192623e-11,-1.587970825443149246e-10,-1.866970792880372522e-10,-7.002457531156608745e-11,-6.361980443300720700e-11,9.045252336985116451e-11,2.326072530177118717e-10,4.488081516026018497e-11,6.930364991440206688e-11,-3.268698637557015154e-10,3.920499165974206341e-10,-4.865680099079187014e-10,9.355878772574447722e-10,-4.510991135097404592e-10,-9.981962969666137007e-11,1.173823867159667030e-10,-4.340773955967615339e-10,-2.112802030881905206e-10
4.882812500000000000e-03,3.506522422134426227e-11,-4.209539485062787815e-12,-1.451623246753719708e-10,-2.316560675350746417e-10,-2.719972765478991527e-10,-1.017195155651741616e-10,-9.262522389869753307e-11,1.317401877565672411e-10,3.385366250652966665e-10,6.642217726465891681e-11,1.006858565741870367e-10,-4.763992055661802144e-10,5.718414749202286838e-10,-7.089242652220851145e-10,1.363476616645292479e-09,-6.579814705171208208e-10,-1.457785848086019515e-10,1.712493117986016254e-10,-6.324683820560807754e-10,-3.088632676597553395e-10
5.859375000000000000e-03,5.129923474209933223e-11,-6.181163255692892191e-12,-2.105186779774497509e-10,-3.366739611750447474e-10,-3.947707957592107139e-10,-1.471899217991347024e-10,-1.343432026580296204e-10,1.911466443699333503e-10,4.908312965198973596e-10,9.794211109352151539e-11,1.457131428739946646e-10,-6.917103314673679534e-10,8.309482473864373141e-10,-1.028987656150019049e-09,1.979553302211663069e-09,-9.561358677959611024e-10,-2.121038036239279908e-10,2.488976072253103597e-10,-9.180469343756622137e-10,-4.498380712208383007e-10
6.835937500000000000e-03,7.477281472389713504e-11,-9.041988494687976433e-12,-3.041396186746959883e-10,-4.874611395537728706e-10,-5.707926115981175915e-10,-2.121628579771216862e-10,-1.941121277119844765e-10,2.762896188425773477e-10,7.089292995575246869e-10,1.438893590021594117e-10,2.100607583147811338e-10,-1.000540609869433023e-09,1.202918768084123059e-09,-1.487903263191067843e-09,2.863144138240850228e-09,-1.384171700716531880e-09,-3.074551896788684976e-10,3.603952393532300731e-10,-1.327533843400060984e-09,-6.527229653305489934e-10
7.812500000000000000e-03,1.085869872847000013e-10,-1.317803433236424381e-11,-4.377241350042556674e-10,-7.031297132152189684e-10,-8.221763056293227623e-10,-3.046335578697240792e-10,-2.794081966734426206e-10,3.978442534862401696e-10,1.020039958927581380e-09,2.106165586902847890e-10,3.016519728728443051e-10,-1.441790980322911938e-09,1.734854388431253596e-09,-2.143350970185771144e-09,4.125492830051731856e-09,-1.996296305133483173e-09,-4.440111014530993305e-10,5.198809837863802626e-10,-1.912408911116460479e-09,-9.435946887941506320e-10
8.789062500000000000e-03,1.571134085654226071e-10,-1.913411932205907088e-11,-6.275853645478724161e-10,-1.010406329382069217e-09,-1.179789347580694732e-09,-4.357140760432494883e-10,-4.006598995445661514e-10,5.707044849374549369e-10,1.462092822377688292e-09,3.071582571681585009e-10,4.314996858610638451e-10,-2.069794296495841520e-09,2.492610174253377052e-09,-3.075855148753445300e-09,5.921953828490976588e-09,-2.868302088032448461e-09,-6.388293149734104904e-10,7.471292144842856669e-10,-2.744545625258144716e-09,-1.359022461472245135e-09
9.765625000000000000e-03,2.264909000432685906e-10,-2.767899200136594148e-11,-8.963746308800703597e-10,-1.446512079736759451e-09,-1.686541086957943359e-09,-6.207817249223373901e-10,-5.723505595061016295e-10,8.155665734519202663e-10,2.087736670734524310e-09,4.463111776134343333e-10,6.148453169459757028e-10,-2.960120303562282675e-09,3.567882013329373787e-09,-4.397364494633688099e-09,8.468584236998673166e-09,-4.105725592897109982e-09,-9.157062753561435292e-10,1.069681843814905182e-09,-3.923869966588907835e-09,-1.950082837907576110e-09
1.074218750000000000e-02,3.253056696408126198e-10,-3.989098808831891320e-11,-1.275411699020995729e-09,-2.063068654516208422e-09,-2.401829138633699525e-09,-8.810251703122838397e-10,-8.145135007472624458e-10,1.161065695768597568e-09,2.969744778605230300e-09,6.461314663261576020e-10,8.726913018207895644e-10,-4.217438649046115015e-09,5.087819695703108794e-09,-6.262863099412646941e-09,1.206460784614467899e-08,-5.854911768465250565e-09,-1.307700916493383177e-09,1.525742034957709578e-09,-5.588730210869059421e-09,-2.787824892118986986e-09
1.171875000000000000e-02,4.655181256911902413e-10,-5.727670400194530138e-11,-1.807818945833472379e-09,-2.931372979044510873e-09,-3.407531802693234596e-09,-1.245512475048282467e-09,-1.154739891523093050e-09,1.646658143227321431e-09,4.208281394007018457e-09,9.319919166691077407e-10,1.233851355114773969e-09,-5.986121957645166152e-09,7.228001394171537227e-09,-8.886018380386295527e-09,1.712269920677011326e-08,-8.317952696626995935e-09,-1.860554151996517693e-09,2.168080590363497246e-09,-7.929868925949511222e-09,-3.970678850949923285e-09
1.269531250000000000e-02,6.637223446921785513e-10,-8.193341153728492377e-11,-2.552717417702411483e-09,-4.149487986927809690e-09,-4.816041716471804673e-09,-1.753945986506104951e-09,-1.630871162877797511e-09,2.326479060453123299e-09,5.940626083087852302e-09,1.339407181172681630e-09,1.737681703075398648e-09,-8.464468501027106206e-09,1.022987349286125164e-08,-1.256016142396004229e-08,2.420961338192883554e-08,-1.177276378312453091e-08,-2.637294891023643625e-09,3.069289760775252718e-09,-1.120916170795782648e-08,-5.634451410573022744e-09
1.367187500000000000e-02,9.428483915705307814e-10,-1.167681362409227231e-10,-3.590817627439396863e-09,-5.851728421001774460e-09,-6.780986339427221682e-09,-2.460315670314831956e-09,-2.294588126319646577e-09,3.274488887656458512e-09,8.354125767843320893e-09,1.917888012422197738e-09,2.437701036069261768e-09,-1.192370312867147574e-08,1.442407796846780130e-08,-1.768629454929276134e-08,3.410044714995067395e-08,-1.659994168737362664e-08,-3.724417745080638149e-09,4.328812794695809507e-09,-1.578463105396695084e-08,-7.965754711185544426e-09
1.464843750000000000e-02,1.334454639773533115e-09,-1.657932300051348468e-10,-5.031833547306052117e-09,-8.221295581940080876e-09,-9.511470065293899562e-09,-3.437715005142385054e-09,-3.216172049109254592e-09,4.591307107441999054e-09,1.170336267560025853e-08,2.736182545580920694e-09,3.406364808817097742e-09,-1.673323696640365357e-08,2.026151214371392254e-08,-2.481029791051379561e-08,4.785076146445861454e-08,-2.331852584094452011e-08,-5.240131924166347911e-09,6.082309264596300492e-09,-2.214367995768688952e-08,-1.121996460444199051e-08
1.562500000000000000e-02,1.881798125615375306e-09,-2.345251350476614809e-10,-7.024266363235336743e-09,-1.150702309154715629e-08,-1.329089926265685749e-08,-4.784660376724779952e-09,-4.490794610069822336e-09,6.413236874009989618e-09,1.633280072941943195e-08,3.889368407480784977e-09,4.741325572702973247e-09,-2.339408649039149021e-08,2.835449162180782096e-08,-3.467212536053533670e-08,6.689199611520147014e-08,-3.263339547973289424e-08,-7.345326329813466528e-09,8.514071617129465235e-09,-3.094704017126831356e-08,-1.574512653381311056e-08
1.660156250000000000e-02,2.643932325624257808e-09,-3.305146335836471212e-10,-9.768253924053762105e-09,-1.604547387091830788e-08,-1.850175073043422544e-08,-6.633339465245667848e-09,-6.246782792310502426e-09,8.924132308266475963e-09,2.270651432215170668e-08,5.508411244815973893e-09,6.573604204312390546e-09,-3.258288366614831402e-08,3.953104765868663179e-08,-4.827053916705539594e-08,9.315709365860073868e-08,-4.549779259759602610e-08,-1.025807599292401846e-08,1.187341188562424826e-08,-4.308660352345048264e-08,-2.201363661933701218e-08
1.757812500000000000e-02,3.701149686465327219e-09,-4.640568422795541899e-10,-1.353236070845487361e-08,-2.228995130173881548e-08,-2.565799913519438629e-08,-9.160322246420438720e-09,-8.656429463651038048e-09,1.237092399730026545e-08,3.144702008888977827e-08,7.772986961920575408e-09,9.078196459366180186e-09,-4.520955155504389359e-08,5.490620789922843955e-08,-6.694788680031652098e-08,1.292451073768444103e-07,-6.319540860370625782e-08,-1.427274801548581921e-08,1.649618545399143564e-08,-5.976116839210840148e-08,-3.066403487350250194e-08
1.855468750000000000e-02,5.162175710875586985e-09,-6.491279583272313408e-10,-1.867541411959650903e-08,-3.084841724691924606e-08,-3.544736766151292668e-08,-1.260039242098853644e-08,-1.195006441402524448e-08,1.708383250330090777e-08,4.338575382414493865e-08,1.092860950029023556e-08,1.248776560598470346e-08,-6.249252656797876692e-08,7.597513228715744977e-08,-9.250057691938871127e-08,1.786358499915812841e-07,-8.744764222312474561e-08,-1.978504830562194494e-08,2.283292830661270220e-08,-8.257515781198776341e-08,-4.255588032316304959e-08
1.953125000000000000e-02,7.173640166583023788e-09,-9.046232057665505824e-10,-2.567475450317062575e-08,-4.253280439019866904e-08,-4.878610614395917691e-08,-1.726431717860889443e-08,-1.643427931210593863e-08,2.350255519506916569e-08,5.962834642458100289e-08,1.530940724020196947e-08,1.711022540447429081e-08,-8.605638582371512954e-08,1.047342148449817234e-07,-1.273223502908258566e-07,2.459684271707715663e-07,-1.205530777748902468e-07,-2.732470296967776512e-08,3.148546502513330027e-08,-1.136666538952297108e-07,-5.884147592409849939e-08
2.050781250000000000e-02,9.932486071930820664e-09,-1.255980538768239938e-09,-3.516260468985693927e-08,-5.842284215965501250e-08,-6.688965866141960221e-08,-2.356154750217412099e-08,-2.251541306059855295e-08,3.221002193810553797e-08,8.163862254871941717e-08,2.136827530641735643e-08,2.335119044888784287e-08,-1.180579338480422855e-07,1.438377927532858889e-07,-1.745891533818371074e-07,3.374008955061916086e-07,-1.655679824048874976e-07,-3.759790283576734166e-08,4.325430637628655474e-08,-1.558726309389292094e-07,-8.105917552849255992e-08
2.148437500000000000e-02,1.370215163784455483e-08,-1.737302931257112917e-09,-4.797265007486644611e-08,-7.994826151748304253e-08,-9.136337386442033539e-08,-3.202905643828903242e-08,-3.072966896367460320e-08,4.397568782758997331e-08,1.113461301174251618e-07,2.971661496766521906e-08,3.174247988771002151e-08,-1.613482318553983645e-07,1.967999377527263620e-07,-2.384965092680691596e-07,4.610723655989593787e-07,-2.265387507405979180e-07,-5.154216786010889549e-08,5.919972189660059513e-08,-2.129411331919545338e-07,-1.112542014147243901e-07
2.246093750000000000e-02,1.883358063072222621e-08,-2.394115672502419820e-09,-6.519938872713910457e-08,-1.089941510698790352e-07,-1.243183516682494032e-07,-4.336776880362022614e-08,-4.178153791743070700e-08,5.981077456330979146e-08,1.512830861288550854e-07,4.117647278994020270e-08,4.297809804325672283e-08,-2.196797807479961495e-07,2.682530197750497873e-07,-3.245627496235783058e-07,6.276937519586441815e-07,-3.087997673463735973e-07,-7.039692935040825149e-08,8.072004256805930195e-08,-2.898023580259411168e-07,-1.521343426413629987e-07
2.343750000000000000e-02,2.579236832329132508e-08,-3.286933970051036264e-09,-8.827335553285336885e-08,-1.480353095434135615e-07,-1.685186347797896726e-07,-5.848830868388031268e-08,-5.659256749076267760e-08,8.103839420054536088e-08,2.047578672825542896e-07,5.684863933454262649e-08,5.795938079856859242e-08,-2.979700901612473556e-07,3.642773685845187608e-07,-4.400144101333483872e-07,8.512991528371956131e-07,-4.193532091708001706e-07,-9.579389769471298530e-08,1.096515628984621615e-07,-3.929132341086713305e-07,-2.072696516352453095e-07
2.441406250000000000e-02,3.519367719466358691e-08,-4.495857294123413822e-09,-1.190559620933072026e-07,-2.003067160270342183e-07,-2.275672560755352130e-07,-7.856811245226720887e-08,-7.636294417267865353e-08,1.093820980132710520e-07,2.760736326576229894e-07,7.820118736910927431e-08,7.785130287461313122e-08,-4.026352699608884706e-07,4.928194669085733421e-07,-5.942735130881529672e-07,1.150196632812620197e-06,-5.673508882393473704e-07,-1.298722076870020295e-07,1.483953616915037343e-07,-5.306931615036145838e-07,-2.813473426900367747e-07
2.539062500000000000e-02,4.784692782165433613e-08,-6.126451678262549425e-09,-1.599584219357976597e-07,-2.700187231084077286e-07,-3.061401622274716698e-07,-1.051222921943044814e-07,-1.026488461645818687e-07,1.470771011594557356e-07,3.708023343124630505e-07,1.071840579431150415e-07,1.041522622003961792e-07,-5.420100535479048513e-07,6.642197531790707113e-07,-7.995704586408453544e-07,1.548165078410457778e-06,-7.647024494258002348e-07,-1.754244183859674541e-07,2.000774794546206511e-07,-7.140721494932676792e-07,-3.804955807786993647e-07
2.636718750000000000e-02,6.481273638224578056e-08,-8.317249112042109544e-09,-2.140900630499314774e-07,-3.626273089784208210e-07,-4.102787686942822246e-07,-1.400910131078591119e-07,-1.374590896923817434e-07,1.970092355894059370e-07,4.961262632897908091e-07,1.463766741515355936e-07,1.387800113977181160e-07,-7.268738685582381743e-07,8.918753357117253449e-07,-1.071710802274345769e-06,2.075952875501168170e-06,-1.026839111815859335e-06,-2.360807329842743758e-07,2.687501975549490352e-07,-9.571766913146023959e-07,-5.126927688474476783e-07
2.734375000000000000e-02,8.747509969055255298e-08,-1.124925415592411150e-08,-2.854422587353083275e-07,-4.851717024006993939e-07,-5.477538586546367027e-07,-1.859465378948407891e-07,-1.833752331133337866e-07,2.628875981215828070e-07,6.612614098552416585e-07,1.991772205895337018e-07,1.841767682809028607e-07,-9.711062203587968215e-07,1.193067763345930069e-06,-1.431029399727115489e-06,2.773144507906906271e-06,-1.373667740293093886e-06,-3.165402902447205709e-07,3.596436525757382692e-07,-1.278183377661339869e-06,-6.882823649910853182e-07
2.832031250000000000e-02,1.176324728428061294e-07,-1.515793842859487544e-08,-3.791152415514535652e-07,-6.466939449148575644e-07,-7.285157395753641922e-07,-2.458234939024649856e-07,-2.437000119639943588e-07,3.494578691824169157e-07,8.779792571276290541e-07,2.700442141591006218e-07,2.434368974518177319e-07,-1.292498760098497082e-06,1.589991500045758520e-06,-1.903571202247114462e-06,3.690472789961332358e-06,-1.830756394201188231e-06,-4.228601079361622343e-07,4.794787300293035828e-07,-1.700375464956786388e-06,-9.206172125688953777e-07
2.929687500000000000e-02,1.576121173351322612e-07,-2.034828874880377096e-08,-5.015961789567619339e-07,-8.587574743819541985e-07,-9.652479844875450542e-07,-3.236763065700160010e-07,-3.226397766894855244e-07,4.627643931201875663e-07,1.161246174732742147e-06,3.648033596446603579e-07,3.204608919582516572e-07,-1.713755961157695539e-06,2.111024915362614859e-06,-2.522544415351245779e-06,4.892667346900566803e-06,-2.430799629138935333e-06,-5.628142275940865448e-07,6.368540921166427987e-07,-2.253443396019431119e-06,-1.226861908732060032e-06
3.027343750000000000e-02,2.104129562520425601e-07,-2.721359079349152121e-08,-6.610980862678262618e-07,-1.136084599771792016e-06,-1.274044713530718752e-06,-4.244681017663322359e-07,-4.255274482507818188e-07,6.104703083000620489e-07,1.530002289685436750e-06,4.910354833680560462e-07,4.201396755602122796e-07,-2.263721319567396419e-06,2.792292418373523909e-06,-3.330098708916394430e-06,6.461944024775646226e-06,-3.215419720572978950e-06,-7.463378361338436827e-07,8.427223225762636958e-07,-2.975076543990318988e-06,-1.628986890503546130e-06
3.125000000000000000e-02,2.798831498510493956e-07,-3.625874476831740627e-08,-8.679703904357993460e-07,-1.497335774252348065e-06,-1.675234157349264286e-06,-5.543956711732203630e-07,-5.590934253995742888e-07,8.022462759786332411e-07,2.008104525003886285e-06,6.585646167568017084e-07,5.485734437867278447e-07,-2.978871337745653769e-06,3.679573796834427104e-06,-4.379488609442937913e-06,8.502255012747596963e-06,-4.237368585420388534e-06,-9.860736377618218028e-07,1.110972501169333448e-06,-3.912900162626409456e-06,-2.154993697136144896e-06
3.222656250000000000e-02,3.709397082330900845e-07,-4.812904821357229266e-08,-1.135193214088333362e-06,-1.966056816290509174e-06,-2.194374141770217450e-06,-7.211552737160469639e-07,-7.317928264521972717e-07,1.050239663469054138e-06,2.625461336361353184e-06,8.800691128503407433e-07,7.133293413583698336e-07,-3.905125190597553155e-06,4.830624765086479430e-06,-5.737689974900620044e-06,1.114443532042099209e-05,-5.563204393268182172e-06,-1.298040503956775138e-06,1.459139019254095395e-06,-5.126818526744933560e-06,-2.840417283341858749e-06
3.320312500000000000e-02,4.898386975625939192e-07,-6.364552636932100352e-08,-1.478968661151185933e-06,-2.571823628112616248e-06,-2.863448054958947615e-06,-9.342540839212297305e-07,-9.541984071144393919e-07,1.369637328213715170e-06,3.419389419445658423e-06,1.171843074064459972e-06,9.237421463525078365e-07,-5.100023749024259815e-06,6.317981058244366476e-06,-7.488545314144620089e-06,1.455239748009261116e-05,-7.276526535784925878e-06,-1.702447426840187103e-06,1.909259095684397577e-06,-6.691832361560530832e-06,-3.730158273874915181e-06
3.417968750000000000e-02,6.445059598486940296e-07,-8.384804994236474841e-08,-1.919423503663975594e-06,-3.351617427269145171e-06,-3.722292692636693582e-06,-1.205371901088567631e-06,-1.239469439606473629e-06,1.779336382856704689e-06,4.436225176360918870e-06,1.554740374335049432e-06,1.191261765866452698e-06,-6.635337379105566548e-06,8.232326923608520626e-06,-9.736521413771086637e-06,1.893054241382486765e-05,-9.481862526601176998e-06,-2.224679031840519176e-06,2.488904174535626902e-06,-8.701405636377416639e-06,-4.880705598432818484e-06
3.515625000000000000e-02,8.449397555679007095e-07,-1.100476443237676101e-07,-2.481438600118530317e-06,-4.351466926164505082e-06,-4.820291977401822528e-06,-1.548777257736368177e-06,-1.603907719236843069e-06,2.302738427337830776e-06,5.733225813946051045e-06,2.055339219441189081e-06,1.529850629150423214e-06,-8.600167395655490676e-06,1.068651727085396025e-05,-1.261116987626057364e-05,2.453256961457040772e-05,-1.230931022433895449e-05,-2.896482287681634032e-06,3.232413111967655925e-06,-1.127146329831921628e-05,-6.362817943604803400e-06
3.613281250000000000e-02,1.103698325260658589e-06,-1.438895646991314457e-07,-3.195621019676243644e-06,-5.628397118380629609e-06,-6.218372734768864539e-06,-1.981801212042765821e-06,-2.067612622974739422e-06,2.968683605121952607e-06,7.380796389242442058e-06,2.707371502074413828e-06,1.956432915929974085e-06,-1.110461091887608910e-05,1.382035071408762005e-05,-1.627238730244727420e-05,3.167188324776003489e-05,-1.592004809232861872e-05,-3.757387564508716138e-06,4.182357686919417843e-06,-1.454510713914811095e-05,-8.264740726147866087e-06
3.710937500000000000e-02,1.436487044508566990e-06,-1.874288765972093183e-07,-4.099435101004460730e-06,-7.252727164459641473e-06,-7.991340253502282333e-06,-2.525370781585434221e-06,-2.655247723510496601e-06,3.812541399304801270e-06,9.465079645752482026e-06,3.553468175345776014e-06,2.491395863972183663e-06,-1.428406278592288661e-05,1.780619778752015912e-05,-2.091657638737926640e-05,4.073380138734936172e-05,-2.051283452950502617e-05,-4.856400697110598876e-06,5.391273357079765274e-06,-1.869814120766440316e-05,-1.069604364177011810e-05
3.808593750000000000e-02,1.862861555433780153e-06,-2.432204366141273915e-07,-5.238508372649477963e-06,-9.310762087205879062e-06,-1.023059200735770736e-05,-3.204602081182685545e-06,-3.396931781051983279e-06,4.877475167732642539e-06,1.209094477711285597e-05,4.647279444251605137e-06,3.159141043108940589e-06,-1.830423063224939208e-05,2.285559421086104132e-05,-2.678381146275353615e-05,5.218978205331822737e-05,-2.633162396813489437e-05,-6.254006132773598976e-06,6.923690177120597727e-06,-2.394550039109796439e-05,-1.379217198278233918e-05
3.906250000000000000e-02,2.407064969731006038e-06,-3.144252990335075489e-07,-6.668127271103859879e-06,-1.190792429924306299e-05,-1.304724734641358142e-05,-4.049450630809729401e-06,-4.329266907470349472e-06,6.215896910361088533e-06,1.538540897346000956e-05,6.056036684242753501e-06,3.988680319873376412e-06,-2.336693976344695830e-05,2.922691254488023774e-05,-3.416611121822681209e-05,6.661388046135660796e-05,-3.367443170346678732e-05,-8.024524405379021314e-06,8.858500185972986862e-06,-3.054867529177225486e-05,-1.771981249320055501e-05
4.003906250000000000e-02,3.099018874585824461e-06,-4.049356710152123856e-07,-8.454935720671809905e-06,-1.517237108086720240e-05,-1.657572884206224737e-05,-5.095412905231855014e-06,-5.496516219316451810e-06,7.891127481484169732e-06,1.950152134041572831e-05,7.863631528477940455e-06,5.014267151801054684e-06,-2.971680235374408476e-05,3.723422613887617574e-05,-4.341691655433287702e-05,8.470164517786800005e-05,-4.290358039028825096e-05,-1.025886992069028811e-05,1.129169814508479242e-05,-3.882422250485626853e-05,-2.268318111620648423e-05
4.101562500000000000e-02,3.975489354447581968e-06,-5.195205833741739257e-07,-1.067884670377858066e-05,-1.925914261711231983e-05,-2.097782691037494392e-05,-6.384268863240632145e-06,-6.951942263350279447e-06,9.979275233269977935e-06,2.462273213298151451e-05,1.017429633682437692e-05,6.276048669219892264e-06,-3.764882015542565926e-05,4.725747605142743645e-05,-5.496186178822204675e-05,1.072916447415751514e-04,-5.445745782634698034e-05,-1.306775713509013330e-05,1.433953198307637460e-05,-4.915344097103711260e-05,-2.893134504457144804e-05
4.199218750000000000e-02,5.081450469824426668e-06,-6.639944150306201151e-07,-1.343517274746210142e-05,-2.435488169356849795e-05,-2.644727290927830190e-05,-7.964849826658988740e-06,-8.759315806935558148e-06,1.257134270485142580e-05,3.096776074690826824e-05,1.311697905081599593e-05,7.820717615074683303e-06,-4.751698053224935229e-05,5.975404364881965676e-05,-6.931091163435586689e-05,1.353897886198841046e-04,-6.886390690292070241e-05,-1.658540442750844478e-05,1.814209739462665868e-05,-6.199328126809113492e-05,-3.676669441433428931e-05
4.296875000000000000e-02,6.471668486271290725e-06,-8.454102840776070867e-07,-1.683697558669303057e-05,-3.068316017684040317e-05,-3.321483670636133831e-05,-9.893809559352101100e-06,-1.099460209391983672e-05,1.577556627667333302e-05,3.879596315768036495e-05,1.685051392974031684e-05,9.702135474636533794e-06,-5.974389146311653555e-05,7.527181778637678886e-05,-8.707191343942625062e-05,1.701965648826702434e-04,-8.675535324682185441e-05,-2.097378501998718367e-05,2.286740742801446230e-05,-7.788853452028778328e-05,-4.655467907798928388e-05
4.394531250000000000e-02,8.212530480416384629e-06,-1.072280075337811269e-06,-2.101762793518611639e-05,-3.851043850787064211e-05,-4.155395228877225211e-05,-1.223636866023271011e-05,-1.374782829672879821e-05,1.971998746097840174e-05,4.841318304236715084e-05,2.156969749350013446e-05,1.198188893449555693e-05,-7.483148136717710517e-05,9.446382475486971215e-05,-1.089655828771705589e-04,2.131372594004558570e-04,-1.088857528209142075e-04,-2.642747289755490237e-05,2.871596223014688526e-05,-9.748531999657451873e-05,-5.873492237085435418e-05
4.492187500000000000e-02,1.038414060707055514e-05,-1.354822477081608491e-06,-2.613357113830841919e-05,-4.815267212541968808e-05,-5.178685892791584785e-05,-1.506699337679889905e-05,-1.712513151159880423e-05,2.455524656271155352e-05,6.017805030702805301e-05,2.751238568090310139e-05,1.472973108998071358e-05,-9.337276342624810778e-05,1.181044603914259438e-04,-1.358419006624543557e-04,2.658951454652151106e-04,-1.361494092984848214e-04,-3.317912847849347109e-05,3.592583606011567584e-05,-1.215458544892376571e-04,-7.383381579969157664e-05
4.589843750000000000e-02,1.308270610562479578e-05,-1.705239814324377410e-06,-3.236724134331077769e-05,-5.998256253729420816e-05,-6.429122536241617251e-05,-1.846995966960948457e-05,-2.125098118772157123e-05,3.045757961043488697e-05,7.450866588766504788e-05,3.496773323451784024e-05,1.802384654637669947e-05,-1.160646307531692508e-04,1.471073258110161867e-04,-1.686978467890853993e-04,3.304475364294722287e-04,-1.696016681240995478e-04,-4.150566347065850245e-05,4.477828787988255425e-05,-1.509644412876716467e-04,-9.247868522187518991e-05
4.687500000000000000e-02,1.642323286775972804e-05,-2.138023674750880960e-06,-3.993012362171427743e-05,-7.443743024095476652e-05,-7.950720010464945359e-05,-2.253974187893533786e-05,-2.627056326787548514e-05,3.763198765193374716e-05,9.188958229785208114e-05,4.428569898477566609e-05,2.195086575053150792e-05,-1.437216076903583765e-04,1.825446200981763179e-04,-2.086963365679286061e-04,4.091044754921705179e-04,-2.104814396444174083e-04,-5.173511655940806576e-05,5.560388796579730954e-05,-1.867845612643212667e-04,-1.154135994215366862e-04
4.785156250000000000e-02,2.054254686119059924e-05,-2.670288266285239272e-06,-4.906587818520466915e-05,-9.202766146581300944e-05,-9.794480212378346023e-05,-2.738115278634366005e-05,-3.235230554887243593e-05,4.631553364330456677e-05,1.128789554751812464e-04,5.588794031389829439e-05,2.660553867625050720e-05,-1.772904332204827671e-04,2.256679841467636822e-04,-2.571861487730715129e-04,5.045496948609086907e-04,-2.602354365548727004e-04,-6.425426099353728673e-05,6.878913578210415591e-05,-2.302168827766816082e-04,-1.435168650860513229e-04
4.882812500000000000e-02,2.560265269742385564e-05,-3.322129105513384915e-06,-6.005346551112332394e-05,-1.133456505060947029e-04,-1.201915327829275459e-04,-3.310914845841604284e-05,-3.969051484500933186e-05,5.678070624836270439e-05,1.381157051770927867e-04,7.028021579973254662e-05,3.208996154924498859e-05,-2.178652947521351904e-04,2.779306190250929211e-04,-3.157225503259127671e-04,6.198833105637437764e-04,-3.205439304373384059e-04,-7.951695146717975874e-05,8.478352357366142735e-05,-2.826579305578362056e-04,-1.778202171787054140e-04
4.980468750000000000e-02,3.179443392469135916e-05,-4.117002974446148898e-06,-7.321017801433334820e-05,-1.390751240637765919e-04,-1.469200521118690288e-04,-3.984819732322609983e-05,-4.850808655499938446e-05,6.933877202631788051e-05,1.683264789521358464e-04,8.806640601836627374e-05,3.851223296436507719e-05,-2.667034644276324441e-04,3.410104194677980507e-04,-3.860882244597435781e-04,7.586655294287423298e-04,-3.933477380007187503e-04,-9.805320068462238068e-05,1.041069756996462764e-04,-3.457090667668206215e-04,-2.195296697674496635e-04
5.078125000000000000e-02,3.934169101855866652e-05,-5.082123069218685005e-06,-8.889446515096511518e-05,-1.700006935662366271e-04,-1.788957206677121796e-04,-4.773109891848917758e-05,-5.905923632720837057e-05,8.434301791459774514e-05,2.043321692466547172e-04,1.099642477653534875e-04,4.598439795233638633e-05,-3.252410160833622203e-04,4.168337684695052323e-04,-4.703140010608804927e-04,9.249604325021539442e-04,-4.808760399092221758e-04,-1.204789554681948729e-04,1.273575655665327684e-04,-4.211953406331742501e-04,-2.700479389024330532e-04
5.175781250000000000e-02,4.850550233457418269e-05,-6.248860873998415790e-06,-1.075084169772087714e-04,-2.070174360862185820e-04,-2.169837629900876611e-04,-5.689712421284096185e-05,-7.163219192911353362e-05,1.021917649720484859e-04,2.470536855623773828e-04,1.368228555992338628e-04,5.461952087083324744e-05,-3.951082199343655048e-04,5.075995331060131812e-04,-5.706987704271740056e-04,1.123378667049671539e-03,-5.856745144871086271e-04,-1.475065181429995552e-04,1.552193803363591468e-04,-5.111836579772224181e-04,-3.309982856668933974e-04
5.273437500000000000e-02,5.958888034103096182e-05,-7.653143517759433473e-06,-1.294997487996910773e-04,-2.511402547669473501e-04,-2.621557609125927811e-04,-6.748933705647370488e-05,-8.655177145808028421e-05,1.233310125230072237e-04,2.975166351350095294e-04,1.696420756689407988e-04,6.452771116681506737e-05,-4.781441253751181190e-04,6.158026858694017839e-04,-6.898278373155100661e-04,1.359117631331370176e-03,-7.106331365298258675e-04,-1.799555312457019234e-04,1.884703686647608994e-04,-6.179996103656953130e-04,-4.042495539271924432e-04
5.371093750000000000e-02,7.294168014878870830e-05,-9.335832201684808208e-06,-1.553631074299065469e-04,-3.035127163294440347e-04,-3.154951360256370439e-04,-7.965094599233043431e-05,-1.041817620881823524e-04,1.482565497823565607e-04,3.568545181424022297e-04,2.095936793534309563e-04,7.581091095307288354e-05,-5.764097519796963429e-04,7.442568519101675157e-04,-8.305888440539937415e-04,1.637997478270555082e-03,-8.590128501330357262e-04,-2.187644125282819691e-04,2.279899691030523113e-04,-7.442421885136109652e-04,-4.919420937604630307e-04
5.468750000000000000e-02,8.896569966442852563e-05,-1.134306374153012356e-05,-1.856404986466585693e-04,-3.654150074240868008e-04,-3.782012319826360018e-04,-9.352052832246101483e-05,-1.249270021397608265e-04,1.775153505818456961e-04,4.263099991397786576e-04,2.580443575231480477e-04,8.855624101625375903e-05,-6.921992174259062767e-04,8.961149533403846550e-04,-9.961842637071672158e-04,1.966491003422827025e-03,-1.034470176936855799e-03,-2.650020931319523130e-04,2.747662772354389970e-04,-8.927954893854900785e-04,-5.965141686488185718e-04
5.566406250000000000e-02,1.081198906501263225e-04,-1.372653337826691316e-05,-2.209206169136686607e-04,-4.382705947443302718e-04,-4.515915610967341184e-04,-1.092259650610259236e-04,-1.492350589554710153e-04,2.117060469261134489e-04,5.072337778015282087e-04,3.165804195799494600e-04,1.028276934981553286e-04,-8.280480419227981975e-04,1.074886990702361234e-03,-1.190139341832294455e-03,2.351745228568220911e-03,-1.241078671520894072e-03,-3.198798751979890775e-04,3.299024691174262474e-04,-1.066836415671051875e-03,-7.207283433912560922e-04
5.664062500000000000e-02,1.309255777121712846e-04,-1.654369283003197987e-05,-2.618368434790810059e-04,-5.236511177979028117e-04,-5.371017380991651271e-04,-1.268769273914793078e-04,-1.775973865714762599e-04,2.514782599631821321e-04,6.010805520030871587e-04,3.870340344131237937e-04,1.186559563975874364e-04,-9.867377856647501725e-04,1.284453873246407113e-03,-1.416304254153178928e-03,2.801592255933162134e-03,-1.483345988868408445e-03,-3.847631868250114503e-04,3.946221583936563898e-04,-1.269837265148609888e-03,-8.676972419247015820e-04
5.761718750000000000e-02,1.579715580286981697e-04,-1.985783317417975745e-05,-3.090636691573754439e-04,-6.232789902149345760e-04,-6.362825896813288900e-04,-1.465557637342558594e-04,-2.105498411897908982e-04,2.975305538342840495e-04,7.094015479969398384e-04,4.715107728700805600e-04,1.360261586225811634e-04,-1.171296103369453678e-03,1.529076089037249885e-03,-1.678849154271666241e-03,3.324546762311710556e-03,-1.766225190830399833e-03,-4.611829731112550724e-04,4.702733261210740494e-04,-1.505562021917949880e-03,-1.040907952079744457e-03
5.859375000000000000e-02,1.899189288182129276e-04,-2.373801765249998794e-05,-3.633112948897046740e-04,-7.390271380442351790e-04,-7.507939044530208663e-04,-1.683066527748522498e-04,-2.486724298233718481e-04,3.506067702121474757e-04,8.338330892906088395e-04,5.724181234843146726e-04,1.548633360706480741e-04,-1.384991243097927118e-03,1.813395899175359151e-03,-1.982250717833979395e-03,3.929787341571362030e-03,-2.095118796254770866e-03,-5.508464232034464801e-04,5.583304275755296723e-04,-1.778055098194033156e-03,-1.244244240552797552e-03
5.957031250000000000e-02,2.275054627032189721e-04,-2.825882505198214730e-05,-4.253181682132305044e-04,-8.729152645047747860e-04,-8.823942773533518689e-04,-1.921229130486557261e-04,-2.925881689745331890e-04,4.114905006399340558e-04,9.760806912957386899e-04,6.924945556527780082e-04,1.750154406067458760e-04,-1.631319980782469344e-03,2.142431654332075264e-03,-2.331268755413508278e-03,4.627118803719116810e-03,-2.475873980608641993e-03,-6.556466961741021617e-04,6.603942511578387957e-04,-2.091621241498680100e-03,-1.482005629505242852e-03
6.054687500000000000e-02,2.715493238908668703e-04,-3.349986007176954697e-05,-4.958412286357147562e-04,-1.027102003275058399e-03,-1.032926508602584510e-03,-2.179323950592731095e-04,-3.429609366361273913e-04,4.809974615694151108e-04,1.137898206300306300e-03,8.348385983076100176e-04,1.962337462704141474e-04,-1.913987972906799201e-03,2.521562773689586551e-03,-2.730911474087478839e-03,5.426912515173411625e-03,-2.914767263840501495e-03,-7.776712747269339801e-04,7.781890831066230231e-04,-2.450795325047467645e-03,-1.758922280263431823e-03
6.152343750000000000e-02,3.229518913194884635e-04,-3.954498326788748679e-05,-5.756436611421159120e-04,-1.203872309909480168e-03,-1.204298043200329946e-03,-2.455809283943123991e-04,-4.004922130248166046e-04,5.599655547873021947e-04,1.321061606009211022e-03,1.002937289038990411e-03,2.181505518821524349e-04,-2.236881533405022000e-03,2.956503903901997170e-03,-3.186388025616568396e-03,6.340021934602886773e-03,-3.418476998645504118e-03,-9.192085468753630542e-04,9.135567203532910614e-04,-2.860300786360775189e-03,-2.080164534189131529e-03
6.250000000000000000e-02,3.826994295955016582e-04,-4.648121000274182409e-05,-6.654799960018402101e-04,-1.405619446775746052e-03,-1.398455985838497262e-03,-2.748138546165801400e-04,-4.659166238759288666e-04,6.492424250787208820e-04,1.527337079563260633e-03,1.200693230835140355e-03,2.402541375110196276e-04,-2.604029902685232444e-03,3.453266796640306648e-03,-3.703047095180242269e-03,7.377670677559580725e-03,-3.994041994040692031e-03,-1.082752193668484872e-03,1.068446874866468572e-03,-3.324995577702392294e-03,-2.451345881017321336e-03
6.347656250000000000e-02,4.518633258162656706e-04,-5.439722557013712117e-05,-7.660784458091809187e-04,-1.634820944307026390e-03,-1.617356300626986328e-03,-3.052557472384821269e-04,-5.399962253634913757e-04,7.496703687230414897e-04,1.758443245719861717e-03,1.432449373968463537e-03,2.618610048012287562e-04,-3.019557181898677514e-03,4.018108515162478918e-03,-4.286300465906778268e-03,8.551310745790630108e-03,-4.648804689796606424e-03,-1.271002947613745311e-03,1.244903528485430226e-03,-3.849804648255019616e-03,-2.878518066245787550e-03
6.445312500000000000e-02,5.315985914913922035e-04,-6.338146262321044621e-05,-8.781204380044298468e-04,-1.894007973493827936e-03,-1.862926907445573103e-03,-3.363885027847045143e-04,-6.235135020103615760e-04,8.620685016504633707e-04,2.016007430005394355e-03,1.703010522575913125e-03,2.820855183091694625e-04,-3.487623258558111578e-03,4.657464710132341867e-03,-4.941530746729465989e-03,9.872448995874713237e-03,-5.390337443694432143e-03,-1.486867283492160526e-03,1.445046829715982079e-03,-4.439638197207990480e-03,-3.368157017154566925e-03
6.542968750000000000e-02,6.231403151492207393e-04,-7.351968749372731035e-05,-1.002217383258489306e-03,-2.185727644111529894e-03,-2.137024518529576003e-03,-3.675280812717495252e-04,-7.172630883264206067e-04,9.872121653449739392e-04,2.301516141321362143e-03,2.017660453258142503e-03,2.998071666562106123e-04,-4.012353253621715396e-03,5.377866898533376419e-03,-5.673982778411203708e-03,1.135244050588364931e-02,-6.226350712528795801e-03,-1.733452612522414860e-03,1.671050175085386823e-03,-5.099295222825876023e-03,-3.927138267388672992e-03
6.640625000000000000e-02,7.277977442680799713e-04,-8.489204427063826175e-05,-1.138884816758306984e-03,-2.512497852381049245e-03,-2.441385220636267412e-03,-3.978002792399181549e-04,-8.220422710557976406e-04,1.125809631909147372e-03,2.616260096539435327e-03,2.382173431247077994e-03,3.136357777513752265e-04,-4.597755277005337315e-03,6.185842941515342676e-03,-6.488638636559534816e-03,1.300224823307164629e-02,-7.164582204358215314e-03,-2.014058573840427861e-03,1.925112188917709691e-03,-5.833352246696227664e-03,-4.562700598202231068e-03
6.738281250000000000e-02,8.469456764122169174e-04,-9.756950992527656491e-05,-1.288514159634182111e-03,-2.876754441980820028e-03,-2.777568999312962465e-03,-4.261160319727263167e-04,-9.386403811445120276e-04,1.278476266596016925e-03,2.961274383421687046e-03,2.802818823547411579e-03,3.218751502011989759e-04,-5.247626588179711560e-03,7.087800250044047103e-03,-7.390076629965826663e-03,1.483216923998604587e-02,-8.212666456698514486e-03,-2.332164055269554843e-03,2.209423407745597558e-03,-6.646037513875528539e-03,-5.282396695423574595e-03
6.835937500000000000e-02,9.820128503231341597e-04,-1.116097206014085488e-04,-1.451342469822558242e-03,-3.280790614083838909e-03,-3.146898620552131785e-03,-4.511468612374637034e-04,-1.067827241787203682e-03,1.445706415396606813e-03,3.337274617443940477e-03,3.286357443512662093e-03,3.224857011839888689e-04,-5.965448618911455871e-03,8.089891651657512769e-03,-8.382315243255772721e-03,1.685152879465547787e-02,-9.377984753499079770e-03,-2.691409629240427200e-03,2.526127589295288321e-03,-7.541091454842480286e-03,-6.094029749235359457e-03
6.933593750000000000e-02,1.134467049620357200e-03,-1.270521387175438019e-04,-1.627420683033653157e-03,-3.726688724718691011e-03,-3.550393528255852901e-03,-4.713012075590239836e-04,-1.210340899682571568e-03,1.627843405075059344e-03,3.744590230687446907e-03,3.840028223393907210e-03,3.130468766245818823e-04,-6.754271721835047523e-03,9.197864325170239733e-03,-9.468643586597427428e-03,1.906834480966669576e-02,-1.066749583013617414e-02,-3.095575159855519596e-03,2.877277700605243658e-03,-8.521614737101375001e-03,-7.005575102232724019e-03
7.031250000000000000e-02,1.305796665911239472e-03,-1.439125429473836677e-04,-1.816580981881537379e-03,-4.216244839388286376e-03,-3.988699678665584732e-03,-4.847025077663295748e-04,-1.366874929011840890e-03,1.825048170739540683e-03,4.183096323064933175e-03,4.471523806361114850e-03,2.907202187611889138e-04,-7.616590954282994111e-03,1.041689274747998988e-02,-1.065144058020112833e-02,2.148896635467214405e-02,-1.208754842412606417e-02,-3.548552423311996089e-03,3.264786794000342027e-03,-9.589905822622915230e-03,-8.025086281926968601e-03
7.128906250000000000e-02,1.497488515531886005e-03,-1.621768386186372751e-04,-2.018404070442162638e-03,-4.750886672235600690e-03,-4.462016508905122109e-03,-4.891699947064763855e-04,-1.538065659328485824e-03,2.037267158235063231e-03,4.652145798096145486e-03,5.188953683082174646e-03,2.522141346714580753e-04,-8.554214681872401513e-03,1.175139718914119946e-02,-1.193198580165446589e-02,2.411769132920268954e-02,-1.364367739993847979e-02,-4.054312685391441538e-03,3.690374151046400819e-03,-1.074729056818266373e-02,-9.160585037353804680e-03
7.226562500000000000e-02,1.711001765536457548e-03,-1.817942046553674290e-04,-2.232187267632887266e-03,-5.331585815409280692e-03,-4.970022518163710878e-03,-4.822033014064114440e-04,-1.724479736815265818e-03,2.264200281216446030e-03,5.150503786031622455e-03,6.000793575477509322e-03,1.937515517997335460e-04,-9.568128278238250545e-03,1.320484993110306385e-02,-1.331026563993905135e-02,2.695636978201703879e-02,-1.534038589540652302e-02,-4.616869294992609341e-03,4.155507259934797769e-03,-1.199394704167569721e-02,-1.041993533441572251e-02
7.324218750000000000e-02,1.947737900291937954e-03,-2.026696148565813871e-04,-2.456914460200809031e-03,-5.958765457453620538e-03,-5.511801217471895727e-03,-4.609720408802606877e-04,-1.926602480252741787e-03,2.505269840889613221e-03,5.676286613740474246e-03,6.915819896420038158e-03,1.110417771711406031e-04,-1.065835569092990140e-02,1.477957203858481540e-02,-1.478477910774444667e-02,3.000400076673017877e-02,-1.718091668718574674e-02,-5.240235479518920436e-03,4.661340386712080688e-03,-1.332872935802406275e-02,-1.181070164777160182e-02
7.421875000000000000e-02,2.209006750002311895e-03,-2.246557958961658771e-04,-2.691229068627169763e-03,-6.632205089893495817e-03,-6.085769466897127285e-03,-4.223115992359540729e-04,-2.144827535336605966e-03,2.759591434713587216e-03,6.226907799759691040e-03,7.943028292674769383e-03,-7.420105628984684263e-07,-1.182382212144393249e-02,1.647652420087264077e-02,-1.635234833664672358e-02,3.325633198176586314e-02,-1.916701673216992391e-02,-5.928377663414808631e-03,5.208650700058685065e-03,-1.474899493978408527e-02,-1.333999231312126173e-02
7.519531250000000000e-02,2.495988706113401890e-03,-2.475447116741918410e-04,-2.933411270341402827e-03,-7.350943999760303597e-03,-6.689610455704986247e-03,-3.627264176095072604e-04,-2.379448360384114197e-03,3.025947983010908535e-03,6.799033720061132581e-03,9.091535511784111165e-03,-1.469781194714992367e-04,-1.306222151030317878e-02,1.829509580630064511e-02,-1.800793938851528997e-02,3.670547270104684845e-02,-2.129869958612554126e-02,-6.685164771671729504e-03,5.797773106806514143e-03,-1.625044015419768034e-02,-1.501428916511632350e-02
7.617187500000000000e-02,2.809693364672428365e-03,-2.710586931087626233e-04,-3.181360787640416694e-03,-8.113185632508112047e-03,-7.320213779325459962e-03,-2.784020417505726395e-04,-2.630652089736196589e-03,3.302768083357657779e-03,7.388551691142049120e-03,1.037046412296041553e-02,-3.336029802522948173e-04,-1.436989290529550219e-02,2.023289704586183138e-02,-1.974449953010859807e-02,4.033953160176736996e-02,-2.357401110263772012e-02,-7.514314121506094485e-03,6.428535144128100925e-03,-1.782694974283135364e-02,-1.683926517323265995e-02
7.714843750000000000e-02,3.150914965613593310e-03,-2.948413635787141781e-04,-3.432586576074328922e-03,-8.916205173637028331e-03,-7.973625214340290118e-03,-1.652271812020970508e-04,-2.898516315223879404e-03,3.588109955732745899e-03,7.990553238301289357e-03,1.178880996664883121e-02,-5.671074689727279104e-04,-1.574171010105936477e-02,2.228555940098208774e-02,-2.155281750458167347e-02,4.414229197676929756e-02,-2.598880444542699467e-02,-8.419334642932749246e-03,7.100193446870147959e-03,-1.947046581421218309e-02,-1.881959228911141840e-02
7.812500000000000000e-02,3.520185131255064437e-03,-3.184485422654801160e-04,-3.684204736690157179e-03,-9.756262926824433093e-03,-8.645008876938375247e-03,-1.882693802386717420e-05,-3.183009298245130948e-03,3.879652260798609198e-03,8.599335246018141241e-03,1.335529260464576873e-02,-8.545213523035031155e-04,-1.717098914983142613e-02,2.444655034429320251e-02,-2.342141356255285703e-02,4.809293742161561275e-02,-2.853653097474334252e-02,-9.403468297578066251e-03,7.811373457030861868e-03,-2.117088238658866237e-02,-2.095874222067563297e-02
7.910156250000000000e-02,3.917723548097015382e-03,-3.413393397548266685e-04,-3.932945917053738694e-03,-1.062852624978214387e-02,-9.328624459938201011e-03,1.653917660476390892e-04,-3.483994073147509123e-03,4.174693054019591038e-03,9.208421513731943758e-03,1.507818948774413033e-02,-1.203384366959755168e-03,-1.864941843609685401e-02,2.670700844002458704e-02,-2.533646605753125600e-02,5.216584135360652352e-02,-3.120805396355362527e-02,-1.046963067955684890e-02,8.560014159046388377e-03,-2.291597152150852759e-02,-2.325878333580027116e-02
8.007812500000000000e-02,4.343387378765239427e-03,-3.628676914166718620e-04,-4.175173357131889071e-03,-1.152700293496673745e-02,-1.001782216853286910e-02,3.921817179102904784e-04,-3.801236825310617094e-03,4.470158074995008585e-03,9.810606956312610191e-03,1.696515504388742060e-02,-1.621702575093910683e-03,-2.016701596380290548e-02,2.905560524727669736e-02,-2.728178124042527491e-02,5.633043360071258304e-02,-3.399149233254610686e-02,-1.162035187736482240e-02,9.343319701757113460e-03,-2.469134695673593644e-02,-2.572017735541742151e-02
8.105468750000000000e-02,4.796620331624947692e-03,-3.822746031920061017e-04,-4.406912574024248949e-03,-1.244448898000612147e-02,-1.070505780730062785e-02,6.663832864683576001e-04,-4.134419824033199603e-03,4.762619460917505605e-03,1.039802628973273205e-02,1.902302640755076588e-02,-2.117888824346440563e-03,-2.171211830842435797e-02,3.147844048156515917e-02,-2.923881248511278966e-02,6.055115675024998201e-02,-3.687210163816481701e-02,-1.285771874655148965e-02,1.015771979868255147e-02,-2.648047081092768859e-02,-2.834157990600522439e-02
8.203125000000000000e-02,5.276402449700159404e-03,-3.986814102400629083e-04,-4.623893463026932348e-03,-1.337253367283636023e-02,-1.138193020523666117e-02,9.928383185654374946e-04,-4.483159061552665324e-03,5.048325813316234013e-03,1.096224852858382684e-02,2.125761804917190856e-02,-2.700686386454367524e-03,-2.327140532614251425e-02,3.395897675762923201e-02,-3.118673452764172613e-02,6.478752393903158824e-02,-3.983219938250996683e-02,-1.418331978493598232e-02,1.099884077647763844e-02,-2.826470837990341378e-02,-3.111964934771851640e-02
8.300781250000000000e-02,5.781201803282024800e-03,-4.110843701843761369e-04,-4.821605322359592653e-03,-1.430142481138402082e-02,-1.203924279914360233e-02,1.376290072460663837e-03,-4.847026596872432494e-03,5.323244337699688071e-03,1.149439799726773362e-02,2.367350810855124721e-02,-3.379075151146938329e-03,-2.482996418228807303e-02,3.647801990418938350e-02,-3.310257739929454990e-02,6.899428828146123016e-02,-4.285114132083134297e-02,-1.559819381155410148e-02,1.186148906240250787e-02,-3.002343526950173452e-02,-3.404886856078070262e-02
8.398437500000000000e-02,6.308929376960506659e-03,-4.183509281374066160e-04,-4.995364988037487297e-03,-1.522019668171094298e-02,-1.266709072971092948e-02,1.821269586118199474e-03,-5.225577429416937252e-03,5.583115517651797768e-03,1.198530183002877343e-02,2.627381977306390143e-02,-4.162160109882634060e-03,-2.637139556017568595e-02,3.901375029930220784e-02,-3.496142358110050641e-02,7.312173216846973300e-02,-4.590535481083074520e-02,-1.710278362450683848e-02,1.273964876212954796e-02,-3.173420011495083071e-02,-3.712138454417879263e-02
8.496093750000000000e-02,6.856898526737010939e-03,-4.192179990038180865e-04,-5.140397899050570645e-03,-1.611666312900797079e-02,-1.325497424389436921e-02,2.331969297714015475e-03,-5.618380536932609561e-03,5.823520481624941750e-03,1.242566312056650468e-02,2.906000155371215449e-02,-5.059042271909394879e-03,-2.787796404503941478e-02,4.154180991996689332e-02,-3.673667051671935385e-02,7.711608224493722574e-02,-4.896843437497067769e-02,-1.869689574973923060e-02,1.362649477792333974e-02,-3.337294493191697575e-02,-4.032687074398367405e-02
8.593750000000000000e-02,7.421790441420363961e-03,-4.122926125665570788e-04,-5.251931508752711447e-03,-1.697747767282208053e-02,-1.379193855067756616e-02,2.912105184627403111e-03,-6.025053509812292908e-03,6.039960877391150652e-03,1.280625799897182164e-02,3.203161078190653460e-02,-6.078672606069960085e-03,-2.933079365815533662e-02,4.403544883570845170e-02,-3.840035901442137578e-02,8.092005302181083659e-02,-5.201130353771712955e-02,-2.037966729209107417e-02,1.451442265494931431e-02,-3.491428374941849683e-02,-4.365241697301981000e-02
8.691406250000000000e-02,7.999627070066225865e-03,-3.960552574539208956e-04,-5.325300025983374999e-03,-1.778822214476250690e-02,-1.426673955792241190e-02,3.564769153636702936e-03,-6.445300006546448440e-03,6.227950693191689271e-03,1.311815398607887179e-02,3.518610505935930444e-02,-7.229690086407303609e-03,-3.071010836246059611e-02,4.646573371480180320e-02,-3.992356627991642398e-02,8.447351885619487633e-02,-5.500244566829632503e-02,-2.214954076274748551e-02,1.539509602322657912e-02,-3.633183861810281023e-02,-4.708245160135458157e-02
8.789062500000000000e-02,8.585752969671732113e-03,-3.688662403674181100e-04,-5.356059020827609422e-03,-1.853352477038639617e-02,-1.466803414268864209e-02,4.292273886112070967e-03,-6.878949049650170781e-03,6.383119065320795246e-03,1.335294603125492495e-02,3.851864672465667855e-02,-8.520245426584908965e-03,-3.199551609882856501e-02,4.880181957332281606e-02,-4.127686039267784712e-02,8.771431051173157745e-02,-5.790820502940251940e-02,-2.400424758598634911e-02,1.625951212988478375e-02,-3.759863040620909508e-02,-5.059870038390345409e-02
8.886718750000000000e-02,9.174827481243633467e-03,-3.289753462277718895e-04,-5.340107978794510039e-03,-1.919720798707238649e-02,-1.498459279663732352e-02,5.095992803237344403e-03,-7.325994986334387164e-03,6.501322700199201055e-03,1.350300571091761145e-02,4.202192563574062845e-02,-9.957812604240152618e-03,-3.316633357371617102e-02,5.101128450888086502e-02,-4.243081102093659157e-02,9.057912878351941088e-02,-6.069315753556057957e-02,-2.594080078685680538e-02,1.709808553854339636e-02,-3.868752003507511944e-02,-5.418018584689626715e-02
8.984375000000000000e-02,9.760828555158352487e-03,-2.745350427625553916e-04,-5.273818448715689167e-03,-1.976246559977043113e-02,-1.520553166554602584e-02,5.976198252155077474e-03,-7.786636761956704754e-03,6.578766127429977809e-03,1.356173818600888217e-02,4.568600569186176408e-02,-1.154899078694771909e-02,-3.420194764178508678e-02,5.306052555755701172e-02,-4.335654912423410334e-02,9.300456384280980648e-02,-6.332054890211814835e-02,-2.795549713555768243e-02,1.790074961959626024e-02,-3.957169401838386835e-02,-5.780327058270184198e-02
9.082031250000000000e-02,1.033706941689152385e-02,-2.036174194117943423e-04,-5.154165019967277446e-03,-2.021206814282825240e-02,-1.532056019362743569e-02,6.931901408265580058e-03,-8.261315005701781039e-03,6.612127602471818723e-03,1.352384072300587096e-02,4.949820051782023028e-02,-1.329929976074911008e-02,-3.508220775347591774e-02,5.491521213566469967e-02,-4.402636638298113719e-02,9.492820514523099551e-02,-6.575279596511296454e-02,-3.004392878051783886e-02,1.865707497868784523e-02,-4.022518641189500033e-02,-6.144174711037854453e-02
9.179687500000000000e-02,1.089622909133243327e-02,-1.142349855254258929e-04,-4.978856000254286429e-03,-2.052859455745635262e-02,-1.532023981692952515e-02,7.960697725534501487e-03,-8.750745315574110991e-03,6.598688107677089590e-03,1.338555591063470517e-02,5.344298359640010931e-02,-1.521297241386850019e-02,-3.578784261274907397e-02,5.654079182421605648e-02,-4.441434319147459509e-02,9.628982307927759499e-02,-6.795204502759139009e-02,-3.220100414832664792e-02,1.935640348405656685e-02,-4.062342761407777836e-02,-6.506697615930977230e-02
9.277343750000000000e-02,1.143039758892672002e-02,-4.365377294445019850e-06,-4.746460362497126155e-03,-2.069468753162465036e-02,-1.519624845394663970e-02,9.058622029941542850e-03,-9.255946061667071761e-03,6.536460572960735294e-03,1.314491218771234732e-02,5.750193785405490615e-02,-1.729274822594021460e-02,-3.630089296135800836e-02,5.790304157416555769e-02,-4.449699232545013816e-02,9.703260014033555925e-02,-6.988077919785437575e-02,-3.442097763335433963e-02,1.998799607123128916e-02,-4.074380894509655598e-02,-6.864807434123332275e-02
9.375000000000000000e-02,1.193113630202994463e-02,1.280200622779816921e-04,-4.456527303843434845e-03,-2.069332910445476070e-02,-1.494164494362762961e-02,1.022001752667663944e-02,-9.778259009877363767e-03,6.424316166340910891e-03,1.280194396806843583e-02,6.165374927607709943e-02,-1.953967204103906202e-02,-3.660515132011030182e-02,5.896865580756787545e-02,-4.425390391747342778e-02,9.710438642995468383e-02,-7.150246489049057186e-02,-3.669748735228339775e-02,2.054119204109842306e-02,-4.056625063322390895e-02,-7.215215121128064346e-02
9.472656250000000000e-02,1.238955386872397230e-02,2.849239593984776234e-04,-4.109694625432360089e-03,-2.050813243328631491e-02,-1.455112710767724263e-02,1.143742306669870944e-02,-1.031936110850010212e-02,6.262104303153150260e-03,1.235888353351268995e-02,6.587424855084270114e-02,-2.195290264639620376e-02,-3.668659861980735210e-02,5.970586141711950456e-02,-4.366837620940013792e-02,9.645895182488618824e-02,-7.278222602316712642e-02,-3.902360000817214208e-02,2.100557714004714846e-02,-4.007375981171264895e-02,-7.554459470366188534e-02
9.570312500000000000e-02,1.279639743886014543e-02,4.682870702727328477e-04,-3.707782110095709637e-03,-2.012364498116336192e-02,-1.402127678927029761e-02,1.270148298253414784e-02,-1.088126588155559002e-02,6.050762902490533154e-03,1.182031698678538516e-02,7.013650402284252183e-02,-2.452953582507082925e-02,-3.653382698644069837e-02,6.008504837596135434e-02,-4.272801576007020236e-02,9.505720534906446362e-02,-7.368753302023130225e-02,-4.139186170417848143e-02,2.137115733382908070e-02,-3.925296442727198992e-02,-7.878940288703861761e-02
9.667968750000000000e-02,1.314215892948450946e-02,6.799492594559534715e-04,-3.253866155685380609e-03,-1.952565782713392567e-02,-1.335078506421185675e-02,1.400088364933608359e-02,-1.146631303736648198e-02,5.792415389962521019e-03,1.119329692781231150e-02,7.441096838026609039e-02,-2.726444658945856997e-02,-3.613843754280483128e-02,6.007940360931297158e-02,-4.142529041828715841e-02,9.286835121160154360e-02,-7.418889258317713786e-02,-4.379435337717383497e-02,2.162853487404766892e-02,-3.809460862706889189e-02,-8.184955894461783121e-02
9.765625000000000000e-02,1.341719549139740175e-02,9.216077344037934896e-04,-2.752332119935399415e-03,-1.870151535128555809e-02,-1.254065084876620009e-02,1.532232065124200342e-02,-1.207714512870374651e-02,5.490451014262699887e-03,1.048740514477972813e-02,7.866568052856652560e-02,-3.015015522564683942e-02,-3.549540198089658899e-02,5.966553499225489554e-02,-3.975801846402627487e-02,8.987095072183133582e-02,-7.426052335638318180e-02,-4.622274939369611091e-02,2.176908302037021056e-02,-3.659399525773267270e-02,-8.468744527151765566e-02
9.863281250000000000e-02,1.361186303377021241e-02,1.194773079842355052e-03,-2.208901150702150939e-03,-1.764041921809658686e-02,-1.159434635094745356e-02,1.665050003461094469e-02,-1.271667038930584040e-02,5.149585215458562376e-03,9.714759494134736495e-03,8.286652302475389087e-02,-3.317672158172403629e-02,-3.460337686664168022e-02,5.882407185918305664e-02,-3.772977789891766159e-02,8.605385991071219653e-02,-7.388100214409087929e-02,-4.866837777117537928e-02,2.178511563315083110e-02,-3.475136159804888270e-02,-8.726529162367005488e-02
9.960937500000000000e-02,1.371666127859261751e-02,1.500723736807809024e-03,-1.630628711117923513e-03,-1.633372038942585217e-02,-1.051794323306257280e-02,1.796817661238631764e-02,-1.338801121580710310e-02,4.775897056320406973e-03,8.889960268919017833e-03,8.697753429014865034e-02,-3.633167171523016270e-02,-3.346496017126927153e-02,5.754022826680015718e-02,-3.535022093904156143e-02,8.141701420111589760e-02,-7.303386525087667003e-02,-5.112228046067236048e-02,2.167004779814189069e-02,-3.257217536419142884e-02,-8.954565137411586717e-02
1.005859375000000000e-01,1.372238845092372921e-02,1.840459665716235411e-03,-1.025872556525937902e-03,-1.477519285244181975e-02,-9.320193970253069782e-03,1.925623165512660440e-02,-1.409443815680483901e-02,4.376841101952331364e-03,8.029972701888387493e-03,9.096127360746981971e-02,-3.959996057865007579e-02,-3.208688038215352922e-02,5.580431546053588043e-02,-3.263528032119345640e-02,7.597203387258967544e-02,-7.170814984065888853e-02,-5.357527215610290161e-02,2.141854369244526254e-02,-3.006733936526359910e-02,-9.149189915767552694e-02
1.015625000000000000e-01,1.362030336440220833e-02,2.214656017599048697e-03,-4.042285687990267791e-04,-1.296128285385502246e-02,-8.012563693558218125e-03,2.049379157560314579e-02,-1.483928970233582001e-02,3.961231601574915703e-03,7.153943788614064089e-03,9.477923566974702507e-02,-4.296397387360775116e-02,-3.048010971931918583e-02,5.361219055968435149e-02,-2.960725605337721084e-02,6.974262732336705684e-02,-6.989886094359036572e-02,-5.601799617970230211e-02,2.102664805076353075e-02,-2.725329492565225706e-02,-9.306874253463862101e-02
1.025390625000000000e-01,1.340229234415196528e-02,2.623617709770669718e-03,2.235664103784595067e-04,-1.089132769129302555e-02,-6.609208780899283701e-03,2.165838840034059465e-02,-1.562587862581594697e-02,3.539197380273517539e-03,6.282953307867858786e-03,9.839231021399146015e-02,-4.640357155424177510e-02,-2.865989445035616034e-02,5.096562939363793315e-02,-2.629477368014591920e-02,6.276477317759743269e-02,-6.760735087788387332e-02,-5.844097613271768271e-02,2.049189784197844380e-02,-2.415201629277819589e-02,-9.424273979585984229e-02
1.035156250000000000e-01,1.306103815069964945e-02,3.067235858915097653e-03,8.457648002500977842e-04,-8.567738522187931874e-03,-5.126899583407698753e-03,2.272616194139463405e-02,-1.645738610317399112e-02,3.122106475428851162e-03,5.439700716441180257e-03,1.017612810733846546e-01,-4.989617472152363398e-02,-2.664569702398619441e-02,4.787261267334926712e-02,-2.273260793672453664e-02,5.508666702408331062e-02,-6.484159937330129242e-02,-6.083466219030946032e-02,1.981341111345773925e-02,-2.079089066412895606e-02,-9.498281567909246104e-02
1.044921875000000000e-01,1.259018783780943736e-02,3.544947063397418507e-03,1.449770754681781008e-03,-5.996142202231510496e-03,-3.584885920122217028e-03,2.367210265611496139e-02,-1.733674530585058507e-02,2.722460237141591417e-03,4.648131451608058899e-03,1.048473578497458453e-01,-5.341689683945132633e-02,-2.446104668920189018e-02,4.434751624065698394e-02,-1.896136876179081027e-02,4.676842388318308563e-02,-6.161638455073818743e-02,-6.318947115465416153e-02,1.899195039640347304e-02,-1.720248113371792772e-02,-9.526076657879636866e-02
1.054687500000000000e-01,1.198451630233182338e-02,4.055696545383185789e-03,2.022333208420406224e-03,-3.185477847034969869e-03,-2.004705308898463521e-03,2.447033323482794565e-02,-1.826651662009694602e-02,2.353757336621373729e-03,3.933008031014176460e-03,1.076127323743183151e-01,-5.693871934005204083e-02,-2.213329738264920021e-02,4.041119796542536058e-02,-1.502704994475015203e-02,3.788153323763909786e-02,-5.795333708243876475e-02,-6.549581965263862049e-02,1.802995857919175229e-02,-1.342417270276730773e-02,-9.505174681367323242e-02
1.064453125000000000e-01,1.124008217223066569e-02,4.597906160364315271e-03,2.549766935978456817e-03,-1.480446059437704820e-04,-4.099352893212547229e-04,2.509442601090949854e-02,-1.924875706886116158e-02,2.030328871827515643e-03,3.319433138772078136e-03,1.100211512189098323e-01,-6.043271078784433897e-02,-1.969329389494113569e-02,3.609097590990018034e-02,-1.098044410761431396e-02,2.850806947004673811e-02,-5.388087227418896646e-02,-6.774415016511957377e-02,1.693156573362071537e-02,-9.497704442104019235e-03,-9.433472766785805375e-02
1.074218750000000000e-01,1.035437263546562861e-02,5.169448255735182261e-03,3.018198209368859204e-03,3.100501973501166263e-03,1.174107404154322611e-03,2.551775236983545511e-02,-2.028488688907222753e-02,1.767146505024254442e-03,2.832333569651636872e-03,1.120384947680155424e-01,-6.386828786800487212e-02,-1.717494960526126657e-02,3.142049459747462553e-02,-6.876431166475008815e-03,1.873966665158890293e-02,-4.943399741047415502e-02,-6.992494989304011421e-02,1.570256600575191744e-02,-5.468593849017378862e-03,-9.309292123851983791e-02
1.083984375000000000e-01,9.326433841383978407e-03,5.767626310476626703e-03,3.413830838786533362e-03,6.541206650410722606e-03,2.720716683564123033e-03,2.571385946853344678e-02,-2.137555653172482778e-02,1.579606291283367544e-03,2.495915413900883211e-03,1.136333527891903866e-01,-6.721351556870387711e-02,-1.461474133857861707e-02,2.643947855013955434e-02,-2.773150782714412215e-03,8.676272644664183645e-03,-4.465399441616939302e-02,-7.202876279037381813e-02,1.435036434148665233e-02,-1.385462321580675999e-03,-9.131416159583734260e-02
1.093750000000000000e-01,8.156983610011629346e-03,6.389163214717463214e-03,3.723227654993370266e-03,1.015192491518216757e-02,4.202190516105458462e-03,2.565686878774516705e-02,-2.252051759168932632e-02,1.483291539481891965e-03,2.333102150743953870e-03,1.147775860629644262e-01,-7.043544306946765421e-02,-1.205112908618988753e-02,2.119337463303456320e-02,1.268927499976710413e-03,-1.575296762465098338e-03,-3.958798064040255915e-02,-7.404619541319082399e-02,1.288389348907410283e-02,2.700726607949202780e-03,-8.899123637833877831e-02
1.103515625000000000e-01,6.848503363612174800e-03,7.030197951511942336e-03,3.933601867018052950e-03,1.390748675219564273e-02,5.590261244412338473e-03,2.532189035038759709e-02,-2.371850132735556227e-02,1.493718668095580810e-03,2.364968332070760491e-03,1.154468634695707679e-01,-7.350047104572901557e-02,-9.523910374946925952e-03,1.573288710248632594e-02,5.188019825189332107e-03,-1.190297764981151050e-02,-3.428835328531917859e-02,-7.596791753630574573e-02,1.131350238794070519e-02,6.737502164682349602e-03,-8.612216269154827908e-02
1.113281250000000000e-01,5.405306447760853915e-03,7.686291324764501359e-03,4.033112224662294132e-03,1.777991232935654739e-02,6.856555093080596471e-03,2.468544586779660571e-02,-2.496710848822621467e-02,1.626070558756173567e-03,2.610182239951762406e-03,1.156211639870497743e-01,-7.637474537504762573e-02,-7.073520914065372679e-03,1.011341153358490987e-02,8.922110142893478757e-03,-2.219122092212563735e-02,-2.881212561156747815e-02,-7.778465876272229462e-02,9.650817697399075024e-03,1.067177807723783227e-02,-8.271040203221263765e-02
1.123046875000000000e-01,3.833580332740832777e-03,8.352441238622613368e-03,4.011155549801035183e-03,2.173867720132690445e-02,7.973072236836910645e-03,2.372589363986483957e-02,-2.626271412526679297e-02,1.894922355009774672e-03,3.084471262053907308e-03,1.152852333378034111e-01,-7.902457160082662635e-02,-4.740294737328463841e-03,4.394375945833280464e-03,1.241007761043557041e-02,-3.232286366894404628e-02,-2.322016548436366817e-02,-7.948720258602344491e-02,7.908580822655662465e-03,1.445078313989333306e-02,-7.876500990360811583e-02
1.132812500000000000e-01,2.141400575365819126e-03,9.023107877199013777e-03,3.858649987325212926e-03,2.575102366240382412e-02,8.912678103390709455e-03,2.242384774737920736e-02,-2.760039091110607842e-02,2.313964988598335090e-03,3.800123727717202339e-03,1.144289855266430456e-01,-8.141684398999265992e-02,-2.563698346839999535e-03,-1.361500603119771653e-03,1.559284640016715510e-02,-4.218107103051040724e-02,-1.757634901602925584e-02,-8.106637955286513653e-02,6.100463343248685964e-03,1.802301122452518514e-02,-7.430071679778775529e-02
1.142578125000000000e-01,3.387148697276502469e-04,9.692248962033550574e-03,3.568302275202521988e-03,2.978231400661078207e-02,9.649596099233739149e-03,2.076258394427993315e-02,-2.897385424514815205e-02,2.895731930626770870e-03,4.765540575206964925e-03,1.130478402355380441e-01,-8.351948262420871849e-02,-5.815543152753872543e-04,-7.089019972223268261e-03,1.841453398228258542e-02,-5.165130847780103479e-02,-1.194664395806425625e-02,-8.251306130434057917e-02,4.240864226748559604e-03,2.133917052994933894e-02,-6.933793827586751113e-02
1.152343750000000000e-01,-1.562703985250674587e-03,1.035336508159727907e-02,3.134852448334794241e-03,3.379642066545920226e-02,1.015989169370927307e-02,1.872842468875786023e-02,-3.037543206561267584e-02,3.651334753368835201e-03,5.984849479695827749e-03,1.111429879660153219e-01,-8.530187169853482854e-02,1.170729610028140759e-03,-1.272137402042544489e-02,2.082357347876548359e-02,-6.062330322781539493e-02,-6.398139052907989358e-03,-8.381815734558979714e-02,2.344692606679782583e-03,2.435311151765472137e-02,-6.390271295547676755e-02
1.162109375000000000e-01,-3.549336832628890472e-03,1.099955489605834551e-02,2.555289672707147450e-03,3.775614751371974415e-02,1.042193778299805619e-02,1.631109594542429209e-02,-3.179606184296398380e-02,4.590213046987483454e-03,7.457592975331493387e-03,1.087215759318811287e-01,-8.673529207221247761e-02,2.660909651916993409e-03,-1.819105626949599208e-02,2.277378580966715402e-02,-6.899295336620313301e-02,-9.980367381152695314e-04,-8.497261639912953579e-02,4.271402093141479978e-04,2.702271316245812016e-02,-5.802656829400398147e-02
1.171875000000000000e-01,-5.606028677779284833e-03,1.162357982546352239e-02,1.829033350020812122e-03,4.162367607267326852e-02,1.041685148181008443e-02,1.350404874227958962e-02,-3.322531669658758402e-02,5.719904064550325636e-03,9.178500677687885870e-03,1.057968089806606699e-01,-8.779334112496817166e-02,3.860617327617699244e-03,-2.343080079485096792e-02,2.422537807310111771e-02,-7.666414413758836088e-02,4.187372619143128229e-03,-8.596743413766644304e-02,-1.496552276822499337e-03,2.931070783932694657e-02,-5.174631511730912181e-02
1.181640625000000000e-01,-7.716130449576397675e-03,1.221793763459956030e-02,9.580742293526999746e-04,4.536102990733872214e-02,1.012889295027311932e-02,1.030473896785331737e-02,-3.465146197112670134e-02,7.045837172389273102e-03,1.113735398937296117e-02,1.023879612360091146e-01,-8.845233311696541756e-02,4.746017441951202141e-03,-2.837453252840139301e-02,2.514584589501917683e-02,-8.355043275818722914e-02,9.093736402681748890e-03,-8.679366896748368088e-02,-3.411330485295045647e-03,3.118542635342111402e-02,-4.510377286796698332e-02
1.191406250000000000e-01,-9.861670870065293582e-03,1.277494413733104225e-02,-5.292900214222585079e-05,4.893055021410807476e-02,9.545817544138137170e-03,6.714859533921512143e-03,-3.606154294512080305e-02,8.571157768466373256e-03,1.331894969486668336e-02,9.852029567644302044e-02,-8.869167352589961417e-02,5.298398161683862649e-03,-3.295831303117473937e-02,2.551075931755302992e-02,-8.957656594502913516e-02,1.365964681974394038e-02,-8.744246734695720891e-02,-5.302558896763568536e-03,3.262144626504893952e-02,-3.814542851882678914e-02
1.201171875000000000e-01,-1.202355670468131105e-02,1.328682206139998080e-02,-1.196601320096000965e-03,5.229537542949086459e-02,8.659173459472915488e-03,2.740519792553366106e-03,-3.744150363890966227e-02,1.029658480932818705e-02,1.570316667152825071e-02,9.422489046681575831e-02,-8.849420123239068459e-02,5.504679842777182412e-03,-3.712126599691985968e-02,2.530441411446340480e-02,-9.467979805453098641e-02,1.782761126976617136e-02,-8.790509988134651009e-02,-7.156246278988457124e-03,3.360012871781302424e-02,-3.092203300301413563e-02
1.210937500000000000e-01,-1.418179908586073359e-02,1.374579594559804940e-02,-2.462853867170267542e-03,5.541991765737499381e-02,7.464538104912826419e-03,-1.607632034942867291e-03,-3.877633595899767499e-02,1.222030546954701313e-02,1.826513761864529198e-02,8.953837250527844904e-02,-8.784649293370661027e-02,5.357830844580278168e-03,-4.080646726412665709e-02,2.452033316546185782e-02,-9.881098217093128855e-02,2.154496871640746575e-02,-8.817300914160219882e-02,-8.959259895925981640e-03,3.411003138894713044e-02,-2.348813983925194734e-02
1.220703125000000000e-01,-1.631576305178148584e-02,1.414419178877327800e-02,-3.838939035223201939e-03,5.827032880641915685e-02,5.961687647488906477e-03,-6.314346705360865397e-03,-4.005025768083333298e-02,1.433790976144518753e-02,2.097552529589380432e-02,8.450256030663197415e-02,-8.673912477270949439e-02,4.857180388258199900e-03,-4.396178491855118331e-02,2.316160561418884045e-02,-1.019354115543126965e-01,2.476473591640343530e-02,-8.823786981990276723e-02,-1.069952460464966212e-02,3.414718787926546845e-02,-1.590159137277679172e-02
1.230468750000000000e-01,-1.840443693032808858e-02,1.447454003785375067e-02,-5.309558709061910561e-03,6.081494954331571196e-02,4.154695511026750346e-03,-1.135977434732447430e-02,-4.124691705019922772e-02,1.664236718429815826e-02,2.380090032914671666e-02,7.916401997966590609e-02,-8.516688685872533804e-02,4.008620553643825295e-03,-4.654065613097532056e-02,2.124105489613343709e-02,-1.040333944069876948e-01,2.744636881156701028e-02,-8.809166146755934013e-02,-1.236620329917402332e-02,3.371524677340862614e-02,-8.222958700812875443e-03
1.240234375000000000e-01,-2.042671773674047467e-02,1.472968039310941848e-02,-6.857025136828109706e-03,6.302473449196775712e-02,2.051957025880927696e-03,-1.671952861207618921e-02,-4.234962109375927514e-02,1.912404666910569664e-02,2.670421524794545920e-02,7.357353963896409721e-02,-8.312894711361257238e-02,2.824691707922607521e-03,-4.850278866038308656e-02,1.878123026667452566e-02,-1.051005507954020091e-01,2.955642610532882922e-02,-8.772675367229403054e-02,-1.394985556561644836e-02,3.282546665242953160e-02,-5.149419034037855782e-04
1.250000000000000000e-01,-2.236170835135924476e-02,1.490286682592233125e-02,-8.461472771993112929e-03,6.487364753162608300e-02,-3.338610990323831722e-04,-2.236481471400745061e-02,-4.334158408962477532e-02,2.177078025602215486e-02,2.964536712612500166e-02,6.778552908989297909e-02,-8.062896168269202690e-02,1.324547967456214887e-03,-4.981477642247589960e-02,1.581422009745824322e-02,-1.051478266179791260e-01,3.106912397462918002e-02,-8.713600313269098674e-02,-1.544257187174666139e-02,3.149656645199104543e-02,7.158262346755043387e-03
1.259765625000000000e-01,-2.418902190988022824e-02,1.498787114952177674e-02,-1.010111833631750604e-02,6.633902155609451567e-02,-2.985946320873672424e-03,-2.826262041950258763e-02,-4.420619207562107716e-02,2.456797010526733105e-02,3.258183906267774627e-02,6.185735301057165153e-02,-7.767512998927150747e-02,-4.661983437798777993e-04,-5.045062013711253818e-02,1.238128885377673752e-02,-1.042012255839114276e-01,3.196677296132329621e-02,-8.631286168899664213e-02,-1.683808111346977304e-02,2.975443365321096476e-02,1.473161836837373964e-02
1.269531250000000000e-01,-2.588908857970340441e-02,1.497908345805141692e-02,-1.175256530683800246e-02,6.740187763781431418e-02,-5.883539188899383245e-03,-3.437596799399628839e-02,-4.492727878105128025e-02,2.749873761702163744e-02,3.546940881663043083e-02,5.584860710071765794e-02,-7.428019336633957803e-02,-2.515751912795647326e-03,-5.039214578489863844e-02,8.532343231762645058e-03,-1.023012661155161956e-01,3.224009029329647641e-02,-8.525149398237549803e-02,-1.813182986851226419e-02,2.763169579524576633e-02,2.213992656729226946e-02
1.279296875000000000e-01,-2.744345971806538484e-02,1.487160775491637096e-02,-1.339114805622422175e-02,6.804719918133558809e-02,-9.002202590205473851e-03,-4.066422411410477306e-02,-4.548940796985692647e-02,3.054411263873287735e-02,3.826291124385022141e-02,4.982034775182633823e-02,-7.046137705336845414e-02,-4.786525694691208879e-03,-4.962931538258899544e-02,4.325236342469567126e-03,-9.950217576845019063e-02,3.188838315366267218e-02,-8.394690304970747752e-02,-1.932103225106382091e-02,2.516716363983808463e-02,2.931850820264540747e-02
1.289062500000000000e-01,-2.883510431489375719e-02,1.466135112794558250e-02,-1.499130999581251705e-02,6.826415733678270481e-02,-1.231415690467127858e-02,-4.708346381267775743e-02,-4.587815688944919812e-02,3.368325998546855410e-02,4.091703981435548809e-02,4.383428669711550429e-02,-6.624027618478556256e-02,-7.235642356193441524e-03,-4.816042639080531790e-02,-1.750779922072323276e-04,-9.587084105356807884e-02,3.091960069816360873e-02,-8.239506182769819331e-02,-2.040468980834210522e-02,2.240515693577898107e-02,3.620389191629114212e-02
1.298828125000000000e-01,-3.004869261842713080e-02,1.434510489620965772e-02,-1.652700930276945757e-02,6.804628466235435047e-02,-1.578867541382945536e-02,-5.358688366590200203e-02,-4.608039533775588198e-02,3.689373980485188137e-02,4.338717144673230608e-02,3.795196280783459664e-02,-6.164268720559545889e-02,-9.815537982187523200e-03,-4.599219786015869976e-02,-4.897525883211907918e-03,-9.148553533079978317e-02,2.935025487080841072e-02,-8.059304824717956894e-02,-2.138358143975411033e-02,1.939472607111416419e-02,4.273449414169596533e-02
1.308593750000000000e-01,-3.107086192569840505e-02,1.392061625043102858e-02,-1.797214517278557938e-02,6.739159476326425646e-02,-1.939253319084544014e-02,-6.012525866709630962e-02,-4.608455479611159311e-02,4.015179769531914550e-02,4.563019820384470876e-02,3.223390370358460849e-02,-5.669838691636003292e-02,-1.247465823094374808e-02,-4.313974317100621736e-02,-9.766011473906540535e-03,-8.643445163592700098e-02,2.720521224450761846e-02,-7.853918135339610362e-02,-2.226022384125962011e-02,1.618878491757724455e-02,4.885128561704953076e-02
1.318359375000000000e-01,-3.189045969253235385e-02,1.338664903431801764e-02,-1.930099703985328069e-02,6.630264638139717059e-02,-2.309050172771171666e-02,-6.664743657292712675e-02,-4.588088212955372669e-02,4.343267994546617244e-02,4.760534906441406949e-02,2.673879013093750923e-02,-5.144086206347041335e-02,-1.515823544585540028e-02,-3.962643089949548919e-02,-1.470061286877369366e-02,-8.081407082141082998e-02,2.451736118030567457e-02,-7.623315569692810933e-02,-2.303880347262845379e-02,1.284317182950411515e-02,5.449843641682015905e-02
1.328125000000000000e-01,-3.249875937677115800e-02,1.274303246576851886e-02,-2.048866885420956574e-02,6.478655115493570094e-02,-2.684588074636925711e-02,-7.310086296323389798e-02,-4.546167252817811394e-02,4.671096881155475250e-02,4.927498502252097151e-02,2.152263613350923269e-02,-4.590699304225660110e-02,-1.780913379302628136e-02,-3.548363692427985994e-02,-1.961885454624548789e-02,-7.472739818790997968e-02,2.132716052428394737e-02,-7.367617110728083563e-02,-2.372508150568097135e-02,9.415657032733535520e-03,5.962393218181191723e-02
1.337890625000000000e-01,-3.288964477050998481e-02,1.199069677215413611e-02,-2.151153031417948891e-02,6.285492500105849256e-02,-3.062105800388362567e-02,-7.943212983161877794e-02,-4.482147665000487530e-02,4.996093239607612979e-02,5.060535116726978117e-02,1.663799788829129975e-02,-4.013669586264099337e-02,-2.036874831500500027e-02,-3.075039235470350060e-02,-2.443703363902074988e-02,-6.828210381905586157e-02,1.768207781912739529e-02,-7.087105489018986904e-02,-2.432627363087641603e-02,5.964915512151822141e-03,6.418015456555896392e-02
1.347656250000000000e-01,-3.305975899733543111e-02,1.113169490976812816e-02,-2.234764690990565308e-02,6.052378378938656073e-02,-3.437808744508379089e-02,-8.558754022402834116e-02,-4.395727732137183486e-02,5.315688343671808036e-02,5.156727014510979756e-02,1.213322372165265457e-02,-3.417252703412319154e-02,-2.277794288525048991e-02,-2.547293319706038159e-02,-2.907157665124657925e-02,-6.158860309280168172e-02,1.363592657693481723e-02,-6.782237348196827609e-02,-2.485090697259754663e-02,2.549484973742180069e-03,6.812441932014197399e-02
1.357421875000000000e-01,-3.300861484268359514e-02,1.016920975056832127e-02,-2.297719075602389777e-02,5.781338466216758704e-02,-3.807927578238090582e-02,-9.151368126786885160e-02,-4.286863164688973354e-02,5.627354116420042046e-02,5.213676248742034336e-02,8.051757251723542716e-03,-2.805925645491590820e-02,-2.497801142330999605e-02,-1.970415886955063575e-02,-3.344040282647773449e-02,-5.475811433088941665e-02,9.248113525547881769e-03,-6.453653064986814014e-02,-2.530865668638471178e-02,-7.732714783350674815e-04,7.141946591277484324e-02
1.367187500000000000e-01,-3.273866364207809326e-02,9.107546345810358865e-03,-2.338282446241849930e-02,5.474801501318411062e-02,-4.168776749131331699e-02,-9.715799788362214362e-02,-4.155777496712676627e-02,5.928639033926329932e-02,5.229558066891254464e-02,4.431504842744115984e-03,-2.184341373659669239e-02,-2.691164638930368391e-02,-1.350300772143191511e-02,-3.746427047479128358e-02,-4.790073028303628438e-02,4.582807891826274661e-03,-6.102184944520761684e-02,-2.571016508160213487e-02,-3.948178635050982391e-03,7.403389309129641827e-02
1.376953125000000000e-01,-3.225532056468650988e-02,7.952109112028536361e-03,-2.355005071060055702e-02,5.135573175601115814e-02,-4.516811829781651466e-02,-1.024693595412100727e-01,-4.002968376626409031e-02,6.217203163188489423e-02,5.203164541525143877e-02,1.304277615261149057e-03,-1.557281365969064371e-02,-2.852389851498501189e-02,-6.933758603601808228e-03,-4.106808309470713625e-02,-4.112353915887882738e-02,-2.919542841852087621e-04,-5.728863529337066551e-02,-2.606684632914183994e-02,-6.923219828619643808e-03,7.594253539744209858e-02
1.386718750000000000e-01,-3.156694478891086675e-02,6.709364025891318382e-03,-2.346752075875688931e-02,4.766805408914186887e-02,-4.848684749236212288e-02,-1.073986126093975507e-01,-3.829209536039122896e-02,6.490851765611971302e-02,5.133937466322618243e-02,-1.304682849798105516e-03,-9.296066637382903800e-03,-2.976311193944420827e-02,-6.526827545720428664e-05,-4.418213306098303650e-02,-3.452882926609615599e-02,-5.305217102430832138e-03,-5.334921783802402256e-02,-2.639067997537658528e-02,-9.650447355625870263e-03,7.712677625669306369e-02
1.396484375000000000e-01,-3.068477376240161952e-02,5.386786156430590014e-03,-2.312729577955664403e-02,4.371961349705176525e-02,-5.161295982735533694e-02,-1.118991111415422041e-01,-3.635548297512604388e-02,6.747566921692295383e-02,5.021989765204525752e-02,-3.377087226424570904e-03,-3.062080165461243241e-03,-3.058181938832972221e-02,7.029844982234352384e-03,-4.674326196182538445e-02,-2.821240904623522477e-02,-1.038408883494409789e-02,-4.921796944127448947e-02,-2.669399659114883236e-02,-1.208681645610269403e-02,7.757479394760592728e-02
1.406250000000000000e-01,-2.962281146009573124e-02,3.992793101716156888e-03,-2.252505572786209567e-02,3.954776520928890426e-02,-5.451842832563252861e-02,-1.159272193368297427e-01,-3.423298563331797495e-02,6.985536665477037888e-02,4.868114884531279246e-02,-4.901883067551895609e-03,3.080442741109253035e-03,-3.093758275051627579e-02,1.427606074308337102e-02,-4.869591832217950306e-02,-2.226207148823220947e-02,-1.545474857844523868e-02,-4.491129857143735110e-02,-2.698925893938612652e-02,-1.419492825872147902e-02,7.728173746643191011e-02
1.416015625000000000e-01,-2.839767128929824094e-02,2.536665127940322412e-03,-2.166025132533413652e-02,3.519216577146657560e-02,-5.717863003575420627e-02,-1.194427794034253060e-01,-3.194029310368971114e-02,7.203181158254810812e-02,4.673783870354887571e-02,-5.875436305860595905e-03,9.083502177716262088e-03,-3.079376534662767173e-02,2.159584770279853946e-02,-4.999309540290899218e-02,-1.675622861806623856e-02,-2.044346100854868217e-02,-4.044761667927458670e-02,-2.728884204886195680e-02,-1.594366897003926531e-02,7.624983004879030968e-02
1.425781250000000000e-01,-2.702837502883256859e-02,1.028453027966786141e-03,-2.053619571900217392e-02,3.069432176017536373e-02,-5.957272759872460355e-02,-1.224095391184027853e-01,-2.949548699326137030e-02,7.399175478888549151e-02,4.441130069948499848e-02,-6.301606157318086036e-03,1.490029122326281402e-02,-3.012022332841003333e-02,2.891057558918583986e-02,-5.059713397509358473e-02,-1.176273809084760029e-02,-2.527758485663223961e-02,-3.584727756514947267e-02,-2.760481553710183653e-02,-1.730873464768096018e-02,7.448839888286654110e-02
1.435546875000000000e-01,-2.553610991810223788e-02,-5.211250802423840218e-04,-1.916009340356542717e-02,2.609711499616671621e-02,-6.168399042423421824e-02,-1.247955340178794059e-01,-2.691883988428684163e-02,7.572468662395052952e-02,4.172921634570881527e-02,-6.191711566217741013e-03,2.048567142658703349e-02,-2.889390497333075777e-02,3.614143644317228954e-02,-5.048037738845861933e-02,-7.337939931377586086e-03,-2.988656105996464682e-02,-3.113248866624555508e-02,-2.794873143530345050e-02,-1.827303310948687892e-02,7.201383034132721739e-02
1.445312500000000000e-01,-2.394394671981423320e-02,-2.100796610941714580e-03,-1.754300507419291263e-02,2.144430987471133629e-02,-6.350005029514797783e-02,-1.265734198478896955e-01,-2.423257520470332993e-02,7.722298677824997182e-02,3.872522234041584493e-02,-5.564388973390493182e-03,2.579662853033803244e-02,-2.709934812013556349e-02,4.321036410221992113e-02,-4.962566883601902262e-02,-3.525917264531757984e-03,-3.420286704274133616e-02,-2.632719413730515851e-02,-2.833142063555966692e-02,-1.882695684847832118e-02,6.884945086456990826e-02
1.455078125000000000e-01,-2.227652225558393942e-02,-3.698855458029436886e-03,-1.569974817912253920e-02,1.678004863703055211e-02,-6.501308730877652931e-02,-1.277207516503038043e-01,-2.146059126497869979e-02,7.848203100229535212e-02,3.543840618777594625e-02,-4.445342837289071106e-03,3.079270336843254255e-02,-2.472906760254967376e-02,5.004094093684556543e-02,-4.802668341588672146e-02,-3.579905310968095221e-04,-3.816292425716766301e-02,-2.145693005258573344e-02,-2.876280090905294906e-02,-1.896852320263768890e-02,6.502533443825647685e-02
1.464843750000000000e-01,-2.055969054555938091e-02,-5.303289331341126504e-03,-1.364873405057870012e-02,1.214834055050980841e-02,-6.621994320422588953e-02,-1.282202066364374615e-01,-1.862815357993417853e-02,7.950025298498611392e-02,3.191269877301021463e-02,-2.866991965956318129e-03,3.543639323704193128e-02,-2.178382625329118930e-02,5.655928121952370075e-02,-4.568809035879249636e-02,2.147549720357226459e-03,-4.170794693579964879e-02,-1.654865251327822945e-02,-2.925169923682286940e-02,-1.870338042551370275e-02,6.057803841507210241e-02
1.474609375000000000e-01,-1.882014726095774734e-02,-6.901911673077667543e-03,-1.141174358966960678e-02,7.592551046628283166e-03,-6.712216029853067256e-02,-1.280597488018637986e-01,-1.576156020904262781e-02,8.027916030091676591e-02,2.819617433015306554e-02,-8.680163021297186959e-04,3.969351944913845215e-02,-1.827278484218805565e-02,6.269488093552791352e-02,-4.262554358019294415e-02,3.985470760583738857e-03,-4.478472096460699853e-02,-1.163053989593731095e-02,-2.980569095591372245e-02,-1.804468067668057660e-02,5.555027022566680350e-02
1.484375000000000000e-01,-1.708503271214534616e-02,-8.482496268266309300e-03,-9.013644547701938833e-03,3.154896883034486160e-03,-6.772594544217884482e-02,-1.272327340473611013e-01,-1.288778538164150889e-02,8.082330404126009116e-02,2.434026999786250908e-02,1.507189679663116077e-03,4.353355723314937531e-02,-1.421352815353452148e-02,6.838142436993706330e-02,-3.886550148441628855e-02,5.163389911995115711e-03,-4.734630286575586960e-02,-6.731770916226356705e-03,-3.043095795702536327e-02,-1.701282326029534414e-02,4.999048829785723153e-02
1.494140625000000000e-01,-1.538151903559798611e-02,-1.003291261737074801e-02,-6.482054465092580015e-03,-1.124046650891938077e-03,-6.804205958929059050e-02,-1.257379553812540685e-01,-1.003410711484387791e-02,8.114020244917863334e-02,2.039893868502052482e-02,4.209149378660821152e-03,4.692992462129554759e-02,-9.631966272218581496e-03,7.355753841679779637e-02,-3.444487965292098580e-02,5.701338799315408372e-03,-4.935263006473133290e-02,-1.882280601489053290e-03,-3.113216787909965644e-02,-1.563507364822535814e-02,4.395244124733420354e-02
1.503906250000000000e-01,-1.373638760275488861e-02,-1.154126012588868079e-02,-3.846954283023153176e-03,-5.205820577774920681e-03,-6.808563474185720665e-02,-1.235796285763733210e-01,-7.227724873703316767e-03,8.124021957886198853e-02,1.642775023726899750e-02,7.184013375420974200e-03,4.986022748667857246e-02,-4.562112009424097031e-03,7.816748624813486812e-02,-2.941054264957725789e-02,5.631111229476932524e-03,-5.077103489251569984e-02,2.887503341294684819e-03,-3.191237593555638213e-02,-1.394506589721079999e-02,3.749465010822366356e-02
1.513671875000000000e-01,-1.217560294558303439e-02,-1.299599918535148356e-02,-1.140258516546305192e-03,-9.054533395194642661e-03,-6.787592115456869690e-02,-1.207673194296499386e-01,-4.495373559271952958e-03,8.113640067753358220e-02,1.248295688708595495e-02,1.037433555602430661e-02,5.230645842406763529e-02,9.542627685965114062e-04,8.216179274492997620e-02,-2.381864363612366114e-02,4.995409922099357941e-03,-5.157665612434279151e-02,7.546940914841468451e-03,-3.277295068012524987e-02,-1.198219797636256370e-02,3.067983902896649628e-02
1.523437500000000000e-01,-1.072388967199982591e-02,-1.438607727233148260e-02,1.604651343313720892e-03,-1.263728306940760729e-02,-6.743596876114278660e-02,-1.173158145138793046e-01,-1.862940236296727840e-03,8.084426664275767838e-02,8.620539667654402230e-03,1.371990493106874445e-02,5.425514772149040571e-02,6.868087365625590718e-03,8.549779492211813381e-02,-1.773382277691366860e-02,3.846810582966804157e-03,-5.175274326591593893e-02,1.206547380797757564e-02,-3.371352468146891768e-02,-9.790931234611889925e-03,2.357432045943152685e-02
1.533203125000000000e-01,-9.404318924948909184e-03,-1.570104827605829298e-02,4.353422859570491195e-03,-1.592454467631893369e-02,-6.679224779004354351e-02,-1.132449380099052882e-01,6.449099739323005181e-04,8.038157052419905857e-02,4.895252864047544561e-03,1.715862115457562204e-02,5.569746523203322058e-02,1.312356278839838138e-02,8.814011146763901794e-02,-1.122827749356925496e-02,2.246564699745221775e-03,-5.129085024964206985e-02,1.641292950892879118e-02,-3.473197072909255806e-02,-7.420006733960668108e-03,1.624734139079057546e-02
1.542968750000000000e-01,-8.237910919104821095e-03,-1.693118337967049192e-02,7.071250219769952515e-03,-1.889051887260390777e-02,-6.597421446340086260e-02,-1.085793178547831694e-01,3.005092509020884477e-03,7.976801961129038887e-02,1.359683658958076892e-03,2.062740105149095393e-02,5.662927252163098973e-02,1.965883473694949105e-02,9.006102645400373974e-02,-4.380719480674521819e-03,2.632649040503128339e-04,-5.019091668083536240e-02,2.055983187252940006e-02,-3.582440384250123316e-02,-4.921592433919955330e-03,8.770397672888938234e-03
1.552734375000000000e-01,-7.243259967658091832e-03,-1.806757196303593327e-02,9.723405030474734784e-03,-2.151343680518904081e-02,-6.501382850549959624e-02,-1.033481050295492198e-01,5.196440372838382650e-03,7.902496716831702850e-02,-1.936656095533507028e-03,2.406310295303863353e-02,5.705112523304011612e-02,2.640675971700809019e-02,9.124078326173222508e-02,2.724765009492556133e-03,-2.028601243383571645e-03,-4.846123626035817034e-02,2.447771427656017171e-02,-3.698520900525383709e-02,-2.350376219836663137e-03,1.216523817868032150e-03
1.562500000000000000e-01,-6.436188188682163448e-03,-1.910221116404334923e-02,1.227577172954041375e-02,-2.377581754816921258e-02,-6.394502991533512759e-02,-9.758465033223250040e-02,7.200013736454355731e-03,7.817507833920002425e-02,-4.948189578388760904e-03,2.740345532461508152e-02,5.696822616272943784e-02,3.329575359237399446e-02,9.166778576903088227e-02,9.999933780636896183e-03,-4.550181649954977356e-03,-4.611831348900738425e-02,2.813943137445631612e-02,-3.820709419955611169e-02,2.373794884806545448e-04,-6.340434002233753807e-03
1.572265625000000000e-01,-5.829433758112582444e-03,-2.002808292733530143e-02,1.469537886065643700e-02,-2.566467468852972125e-02,-6.280318307190299598e-02,-9.132614343186927497e-02,8.999376754887548208e-03,7.724197513951200356e-02,-7.634070593683055586e-03,3.058797605614448772e-02,5.639033009030813837e-02,4.025071070399238726e-02,9.133870490253021002e-02,1.735366733428545666e-02,-7.219845828660473482e-03,-4.318661121341545867e-02,3.151946537972007134e-02,-3.948116797935469907e-02,2.784805338486177461e-03,-1.382655384704229926e-02
1.582031250000000000e-01,-5.432379157817144102e-03,-2.083921758129043261e-02,1.695091744872943146e-02,-2.717166926082175901e-02,-6.162449673306538700e-02,-8.461321937277707650e-02,1.058083673811834914e-02,7.624986577758706419e-02,-9.958900581012918030e-03,3.355886887197915419e-02,5.533160192376502390e-02,4.719398066182699247e-02,9.025848970060197651e-02,2.469328792905952849e-02,-9.954797783252028812e-03,-3.969819298666807383e-02,3.459422280294720958e-02,-4.079704049449692227e-02,5.235398448433395066e-03,-2.116857475607143713e-02
1.591796875000000000e-01,-5.250824357616932017e-03,-2.153074321191731158e-02,1.901323785303197372e-02,-2.829320685050753029e-02,-6.044542885265991733e-02,-7.748953799159143119e-02,1.193364141806167039e-02,7.522316379551716170e-02,-1.189335392415778909e-02,3.626188360564348151e-02,5.381043022284650451e-02,5.404638907861326891e-02,8.844028310421453432e-02,3.192589900949565490e-02,-1.267268659557466669e-02,-3.569226557290852003e-02,3.734231760606161049e-02,-4.214294656926090288e-02,7.533985277578063820e-03,-2.829462630134981990e-02
1.601562500000000000e-01,-5.286809275919333341e-03,-2.209892034215090242e-02,2.085581675623482054e-02,-2.903047733961352725e-02,-5.930208537133033198e-02,-7.000134192010470935e-02,1.305013073340654736e-02,7.418610269084603692e-02,-1.341470003283539401e-02,3.864712757023333611e-02,5.184919863232677339e-02,6.072828787180290649e-02,8.590524375055541562e-02,3.895972482455749286e-02,-1.529318610634229116e-02,-3.121462820795306223e-02,3.974483683997279138e-02,-4.350588914913413457e-02,9.627657968615879747e-03,-3.513494296937620665e-02
1.611328125000000000e-01,-5.538489192767029508e-03,-2.254116167255337116e-02,2.245518636777326174e-02,-2.938943644945628611e-02,-5.822962223147755412e-02,-6.219699897351165657e-02,1.392584030001785961e-02,7.316235176842061927e-02,-1.450721247081277095e-02,4.066981593135470668e-02,4.947401819195543227e-02,6.716062031970287949e-02,8.268227609154307767e-02,4.570543022683224571e-02,-1.773951599242240551e-02,-2.631703642204108115e-02,4.178558499046014507e-02,-4.487180116366882437e-02,1.146666876677733191e-02,-4.162255557119244609e-02
1.621093750000000000e-01,-6.000066050809541550e-03,-2.285603689016871623e-02,2.379131847361670021e-02,-2.938072893584224229e-02,-5.726165982472822269e-02,-5.412653476617083903e-02,1.455955453346921384e-02,7.217463897770462489e-02,-1.516245737604923934e-02,4.229094984664305557e-02,4.671442388622464026e-02,7.326598582560768513e-02,7.880767218248539707e-02,5.207740111057337223e-02,-1.993987790886959585e-02,-2.105648932174179755e-02,4.345130347088362738e-02,-4.622572361381772910e-02,1.300526796402047547e-02,-4.769395214823649032e-02
1.630859375000000000e-01,-6.661777784388946827e-03,-2.304326280169925051e-02,2.484795664334346968e-02,-2.901955400400144797e-02,-5.642971890217286790e-02,-4.584116135656488011e-02,1.495330822876379633e-02,7.124438641361270641e-02,-1.537945553049002538e-02,4.347791216186967789e-02,4.360303915084197401e-02,7.896968932259713914e-02,7.432466947498385379e-02,5.799496669967830337e-02,-2.182878215425177598e-02,-1.549445020215761346e-02,4.473186196678797383e-02,-4.755199748240375446e-02,1.420247188941674288e-02,-5.328970120251658865e-02
1.640625000000000000e-01,-7.509946976049203249e-03,-2.310367929073518442e-02,2.561289069940481458e-02,-2.832547422496872400e-02,-5.576268666602317292e-02,-3.739280760206051268e-02,1.511233626628164829e-02,7.039136399939399658e-02,-1.516471465192765523e-02,4.420497163368026367e-02,4.017521236055298511e-02,8.420076044185412223e-02,6.928292989224876797e-02,6.338354592097182605e-02,-2.334824249890832953e-02,-9.696011205539560238e-03,4.562041865333808788e-02,-4.883446688893081089e-02,1.502274874829258137e-02,-5.835503052819066699e-02
1.650390625000000000e-01,-8.527089265678050589e-03,-2.303921183198834322e-02,2.607816845056206562e-02,-2.732216994319768347e-02,-5.528632132076075067e-02,-2.883365670577467052e-02,1.504497198779512594e-02,6.963336663018387940e-02,-1.453213075951676619e-02,4.445368796600094458e-02,3.646862958183338249e-02,8.889292796632843052e-02,6.373794635394880448e-02,6.817570137570634625e-02,-2.444881934768741022e-02,-3.729013447254917769e-03,4.611354666779596267e-02,-5.005669076714165666e-02,1.543661158012862508e-02,-6.284035545221698660e-02
1.660156250000000000e-01,-9.692081043194800127e-03,-2.285282151405224754e-02,2.624024067795579021e-02,-2.603714185777381354e-02,-5.502280279861394147e-02,-2.021569616682959009e-02,1.476249565717399626e-02,6.898591973863625604e-02,-1.350275976857401999e-02,4.421321138187368077e-02,3.252290808165306940e-02,9.298553569403240904e-02,5.775038374148806775e-02,7.231208593150137420e-02,-2.509049424648794602e-02,2.336865414675136712e-03,4.621132462130776025e-02,-5.120216023743635186e-02,1.542110923315853817e-02,-6.670175089758943743e-02
1.669921875000000000e-01,-1.098038505475111906e-02,-2.254844372205967035e-02,2.610003642276807062e-02,-2.450136512752695145e-02,-5.499033669633498350e-02,-1.159028500706645037e-02,1.427893527224666573e-02,6.846201785363253967e-02,-1.210446275926297527e-02,4.348047198394189294e-02,2.837917523827671734e-02,9.642438663314023550e-02,5.138536204361659337e-02,7.574226867344620306e-02,-2.524336183623644356e-02,8.431043792196208850e-03,4.591738937182787000e-02,-5.225451877790733557e-02,1.496020801429147687e-02,-6.990136235586963398e-02
1.679687500000000000e-01,-1.236433165863321665e-02,-2.213091680899163111e-02,2.566296674233922714e-02,-2.274889898457701717e-02,-5.520281767742472173e-02,-3.007742748316820283e-03,1.361082281259749609e-02,6.807190026463480481e-02,-1.037143059791614981e-02,4.226025576243381404e-02,2.407963760079838422e-02,9.916250343369489850e-02,4.471169008747945262e-02,7.842542884941602899e-02,-2.488812865586775142e-02,1.448297635264497729e-02,4.523894974732339119e-02,-5.319778226829420531e-02,1.404505853681315905e-02,-7.240775158744605644e-02
1.689453125000000000e-01,-1.381345259435660250e-02,-2.160590223594482939e-02,2.493885625912261109e-02,-2.081645643259153605e-02,-5.566955771737647912e-02,5.483035838114845573e-03,1.277690977871054692e-02,6.782286738394181780e-02,-8.343595730247023098e-03,4.056516576558413800e-02,1.966714489032536650e-02,1.011607941148126161e-01,3.780105883332939704e-02,8.033090849110958998e-02,-2.401641164166795628e-02,2.042308909922792987e-02,4.418676039918080500e-02,-5.401655599099825650e-02,1.267414422429188718e-02,-7.419617364848282715e-02
1.699218750000000000e-01,-1.529486329058434881e-02,-2.097979778449552205e-02,2.394180300546924767e-02,-1.874293914685800158e-02,-5.639508361175180756e-02,1.383493668604097830e-02,1.179784658742469121e-02,6.771914082401407631e-02,-6.065940975260271546e-03,3.841546862941676993e-02,1.518475372757154516e-02,1.023886134561653588e-01,3.072720368473829539e-02,8.143861655726382376e-02,-2.263083270630962887e-02,2.618369676867614987e-02,4.277505547338478903e-02,-5.469624572236674726e-02,1.085330990532360797e-02,-7.524878266250330239e-02
1.708984375000000000e-01,-1.677368894787949205e-02,-2.025964553603234672e-02,2.268996824782345059e-02,-1.656894317529782751e-02,-5.737900714175631772e-02,2.200295010418893554e-02,1.069583102471771859e-02,6.776176958502380665e-02,-3.587716992127255259e-03,3.583882834670442524e-02,1.067529580987809819e-02,1.028242118702940439e-01,2.356504563384270723e-02,8.173927969580796482e-02,-2.074490934820975852e-02,3.169989023569299430e-02,4.102144230460937069e-02,-5.522326013507204007e-02,8.595670917831003607e-03,-7.555476460106931580e-02
1.718750000000000000e-01,-1.821352890373654707e-02,-1.945303637175321149e-02,2.120529913719095688e-02,-1.433624145552685886e-02,-5.861597021427921578e-02,2.994445973508703951e-02,9.494231508133669367e-03,6.794858408749764045e-02,-9.615817373105401853e-04,3.286993081359984581e-02,6.180955146719999994e-03,1.024550651381162802e-01,1.638982131761908267e-02,8.123453702329390402e-02,-1.838274478151933483e-02,3.691038204604561723e-02,3.894675585873183521e-02,-5.558520185741315511e-02,5.921405101325728434e-03,-7.511039620082247958e-02
1.728515625000000000e-01,-1.957695313185715477e-02,-1.856801277175075190e-02,1.951318815946518140e-02,-1.208724950652867794e-02,-6.009566617873892541e-02,3.761949495820937628e-02,8.217191367822108267e-03,6.827419909557355671e-02,1.757323353246799521e-03,2.955000430213390247e-02,1.742858798582615524e-03,1.012780800521707603e-01,9.276212202368084789e-03,7.993687863817820760e-02,-1.557852453083615092e-02,4.175829879197121702e-02,3.657487516524454696e-02,-5.577104469601506381e-02,2.857431959163564232e-03,-7.391903001176858279e-02
1.738281250000000000e-01,-2.082602415626861464e-02,-1.761297168168087304e-02,1.764207443058452354e-02,-9.864480918870309825e-03,-6.180293738780247986e-02,4.499094548290710760e-02,6.889220708877878858e-03,6.873006586770204207e-02,4.512344557212941316e-03,2.592624254338499537e-02,-2.599314647771010581e-03,9.929967274763984442e-02,2.297483136670367201e-03,7.786942988486439399e-02,-1.237582974603384720e-02,4.619190978762299782e-02,3.393250348536540340e-02,-5.577129472245229841e-02,-5.630149102386834995e-04,-7.199100643265891886e-02
1.748046875000000000e-01,-2.192283718347837196e-02,-1.659656917102581009e-02,1.562299287941197254e-02,-7.709999450066800167e-03,-6.371794792973219101e-02,5.202473746656612053e-02,5.534782661805430146e-03,6.930457315365901039e-02,7.246317643350418461e-03,2.205113854657904035e-02,-6.807704891095274317e-03,9.653571828578960679e-02,-4.475359583292984160e-03,7.506558563382056959e-02,-8.826780607376740265e-03,5.016528238903918135e-02,3.104891444722431004e-02,-5.557813314906174390e-02,-4.300914313012911896e-03,-6.934349443231660470e-02
1.757812500000000000e-01,-2.283007088092322764e-02,-1.552762852870512127e-02,1.348907826863626411e-02,-5.664874628139499914e-03,-6.581642933353082370e-02,5.868997107354505249e-02,4.177880957730280634e-03,6.998319593976758124e-02,9.902582841156935822e-03,1.798173860205849392e-02,-1.084661433549790124e-02,9.301137186314109573e-02,-1.097438070800935833e-02,7.156850100656833580e-02,-4.991026058708257843e-03,5.363885532102607295e-02,2.795566683944854247e-02,-5.518553917141853088e-02,-8.312073531523580042e-03,-6.600026346978521419e-02
1.767578125000000000e-01,-2.351154096448984307e-02,-1.441505333117226034e-02,1.127503180511176505e-02,-3.768647774254091365e-03,-6.806999595084529953e-02,6.495901995170760834e-02,2.841655777562037116e-03,7.074869013859205746e-02,1.242599531026055554e-02,1.377882710104278742e-02,-1.468282377390673493e-02,8.876076382696745926e-02,-1.713548949424978374e-02,6.743044702148015546e-02,-9.345986805850911312e-04,5.657992250893162378e-02,2.468629118216989979e-02,-5.458939123104573216e-02,-1.254782321802654088e-02,-6.199138990071739741e-02
1.777343750000000000e-01,-2.393274860722971464e-02,-1.326774687723421449e-02,9.016558771745036838e-03,-2.058815273339969013e-03,-7.044652566703128727e-02,7.080759363715083410e-02,1.547994718799997190e-03,7.158133073532715884e-02,1.476391342436912668e-02,9.506053834565864752e-03,-1.828587635807589484e-02,8.382657245804296664e-02,-2.289916498465696323e-02,6.271204153764470268e-02,3.271344245662527461e-03,5.896302115133893185e-02,2.127595158378033785e-02,-5.378754544794986381e-02,-1.695577915774041863e-02,-5.735290188260327993e-02
1.787109375000000000e-01,-2.406141564919187306e-02,-1.209453921531369706e-02,6.749786160973936244e-03,-5.703357498331928718e-04,-7.291060060354978556e-02,7.621476439599728092e-02,3.171655012112929045e-04,7.245919025065628016e-02,1.686714749994528556e-02,5.229016292399735893e-03,-2.162832727339956962e-02,7.825948020965020624e-02,-2.821112452145000532e-02,5.748136760262485823e-02,7.551870563566573206e-03,6.077021909349177714e-02,1.776108673698026039e-02,-5.277989028422603451e-02,-2.148065795358725452e-02,-5.212636745814766548e-02
1.796875000000000000e-01,-2.386799867637207431e-02,-1.090412279599994004e-02,4.510669694830525718e-03,6.648324545794952146e-04,-7.542400155981350551e-02,8.116296046755104576e-02,-8.325233036690906849e-04,7.335845376865396394e-02,1.869085221887890197e-02,1.014310157225722714e-03,-2.468595695527327216e-02,7.211752074305416427e-02,-3.302292757277294766e-02,5.181299284155016505e-02,1.182968956932355618e-02,6.199129795272192295e-02,1.417903420372844392e-02,-5.156837682278687940e-02,-2.606513291191608905e-02,-4.635843109616812063e-02
1.806640625000000000e-01,-2.332617424509536574e-02,-9.704997569213042949e-03,2.334399870570557072e-03,1.618157450595898760e-03,-7.794624911847093662e-02,8.563792807918574335e-02,-1.885027679261793354e-03,7.425376621743037808e-02,2.019534690748035766e-02,-3.071438330364629436e-03,-2.743794612019714863e-02,6.546532565030160900e-02,-3.729250771229818129e-02,4.578690483872892986e-02,1.602660940914700169e-02,6.262382988717155041e-02,1.056764238118968781e-02,-5.015702437452783380e-02,-3.065071586898968081e-02,-4.010030449559636584e-02
1.816406250000000000e-01,-2.241328785478929886e-02,-8.505426115379268598e-03,2.548167683192725645e-04,2.264917996191635231e-03,-8.043518361640482339e-02,8.962866495446285275e-02,-2.826834413637656536e-03,7.511860708813138110e-02,2.134684902622648386e-02,-6.962544181498274941e-03,-2.986701133402107008e-02,5.837328118303351798e-02,-4.098462644401701382e-02,3.948737854136129266e-02,2.006500950723779514e-02,6.267314736779606987e-02,6.964874726028775533e-03,-4.855190145817486758e-02,-3.517865039913849884e-02,-3.340721790449977663e-02
1.826171875000000000e-01,-2.111075971330610493e-02,-7.313399158200370280e-03,-1.696156704875386454e-03,2.584540600465001260e-03,-8.284757557545173456e-02,9.312732832759638979e-02,-3.647183538584221080e-03,7.592568734223530125e-02,2.211810767609254449e-02,-1.059522561530959646e-02,-3.195950029638591067e-02,5.091660659036205405e-02,-4.407124349506704591e-02,3.300179254427892256e-02,2.386930182629670716e-02,6.215220679058260783e-02,3.408410939526511450e-03,-4.676108252486658318e-02,-3.959080179050919468e-02,-2.633783856759309983e-02
1.835937500000000000e-01,-1.940444088910325132e-02,-6.136611557776263694e-03,-3.489053682171444973e-03,2.560884997202389057e-03,-8.513975770135835675e-02,9.612912070598009229e-02,-4.338243026622430262e-03,7.664736289457259322e-02,2.248892561361191464e-02,-1.390854226710068649e-02,-3.370544647921876885e-02,4.317436679113523246e-02,-4.653179919918576379e-02,2.641941168512001656e-02,2.736735505142732713e-02,6.108134823050719031e-02,-6.475012101185835902e-05,-4.479458111943818155e-02,-4.383052936238426150e-02,-1.895366318890636878e-02
1.845703125000000000e-01,-1.728491409636053605e-02,-4.982448632032186568e-03,-5.097365242485594507e-03,2.182474090153414033e-03,-8.726826920438283952e-02,9.863215678570977363e-02,-4.895232607364542569e-03,7.725605877585607628e-02,2.244656015953826883e-02,-1.684529609130916081e-02,-3.509858321288904931e-02,3.522843304972087669e-02,-4.835340565025532389e-02,1.983015368522297872e-02,3.049185651873542388e-02,5.948795507045689934e-02,-3.418681039402676671e-03,-4.266426047775510877e-02,-4.784352712424852494e-02,-1.131839147875664600e-02
1.855468750000000000e-01,-1.474773410349963093e-02,-3.857982406768484165e-03,-6.497996814142942973e-03,1.442665169292503286e-03,-8.919050297585422171e-02,1.006373150216618856e-01,-5.316494414907108404e-03,7.772469787834329624e-02,2.198599545291074486e-02,-1.935288193933244055e-02,-3.613631776122803313e-02,2.716240607591905235e-02,-4.953094440682889038e-02,1.332335761112787668e-02,3.318158786796472637e-02,5.740601861699546477e-02,-6.618905244978868369e-03,-4.038372284987469529e-02,-5.157861943225647283e-02,-3.497287944956511876e-03
1.865234375000000000e-01,-1.179360358207484118e-02,-2.769977155333987716e-03,-7.671671214018051244e-03,3.397599417643791249e-04,-9.086534607558369170e-02,1.021480773836688227e-01,-5.603509071503572601e-03,7.802712807499176395e-02,2.111008070810617768e-02,-2.138407552059824399e-02,-3.681966636116205949e-02,1.906051651762398838e-02,-5.006706966131024145e-02,6.986571707334536009e-03,3.538259196312344007e-02,5.487561412101595038e-02,-9.632760649668659775e-03,-3.796817910809631436e-02,-5.498849917089184552e-02,4.443460912433714292e-03
1.875000000000000000e-01,-8.428481109737824550e-03,-1.724903362972270366e-03,-8.603271272643389644e-03,-1.122948296919092960e-03,-9.225380404684356550e-02,1.031703607947986046e-01,-5.760856734553024272e-03,7.813854147830129326e-02,1.982953143924776757e-02,-2.289774736378501555e-02,-3.715315161956381923e-02,1.100651815115682650e-02,-4.997211693781235253e-02,9.043776693249556400e-04,3.704921056843758775e-02,5.194229583648417303e-02,-1.242974313125465996e-02,-3.543430044328858136e-02,-5.803039706019372246e-02,1.243738693395655612e-02
1.884765625000000000e-01,-4.663618994885259696e-03,-7.289590431736074280e-04,-9.282115931862655253e-03,-2.937191216818706672e-03,-9.331959977817487484e-02,1.037123436489274103e-01,-5.796123568352249192e-03,7.803587967084710253e-02,1.816279298433259859e-02,-2.385949247002718682e-02,-3.714466405471976429e-02,3.082589193555173787e-03,-4.926391853658340647e-02,-4.842732302898345061e-03,3.814497455507578905e-02,4.865641985741626929e-02,-1.498182572324660566e-02,-3.280005416879466090e-02,-6.066667194248449163e-02,2.041837126978858843e-02
1.894531250000000000e-01,-5.155295876303268073e-04,2.119028515765228175e-04,-9.702164746322296598e-03,-5.089805772588903640e-03,-9.402973797191575833e-02,1.037842906460264003e-01,-5.719755033216269990e-03,7.769821889491232425e-02,1.613576804971696838e-02,-2.424216657502694869e-02,-3.680528993851753944e-02,-4.631742938573253296e-03,-4.796752808597209289e-02,-1.017941029237950934e-02,3.864333100716015046e-02,4.507240445618624497e-02,-1.726374967431775626e-02,-3.008452583574794045e-02,-6.286531331467064276e-02,2.832125935393331809e-02
1.904296875000000000e-01,3.994120232957638732e-03,1.091942340230760708e-03,-9.862146856993839195e-03,-7.562877496727525399e-03,-9.435502675337183176e-02,1.033983789692005523e-01,-5.544858296542682502e-03,7.710712943191440349e-02,1.378141236269946925e-02,-2.402632129375925629e-02,-3.614910793444005982e-02,-1.206063841672123244e-02,-4.611485768096619531e-02,-1.503642509313264305e-02,3.852819444885299816e-02,4.124793849126028034e-02,-1.925328389425205733e-02,-2.730773001428172392e-02,-6.460034891793964285e-02,3.608245359078512959e-02
1.914062500000000000e-01,8.838685667169677782e-03,1.905597187695788359e-03,-9.765611715971766679e-03,-1.033394515132048282e-02,-9.427054855526494082e-02,1.025685285627940119e-01,-5.286956947526538775e-03,7.624700373048400037e-02,1.113920482466513630e-02,-2.320053188942813524e-02,-3.519295733245430408e-02,-1.913292885928356488e-02,-4.374423216630993205e-02,-1.935153945055348088e-02,3.779431247876114536e-02,3.724314914743645510e-02,-2.093144970397762053e-02,-2.449041220995122267e-02,-6.585215184901706265e-02,4.364047787119295502e-02
1.923828125000000000e-01,1.398678993491773992e-02,2.647446179835448530e-03,-9.420900107533229997e-03,-1.337626431478946068e-02,-9.375607313088805961e-02,1.013102389619016941e-01,-4.963702024361449881e-03,7.510534825086544186e-02,8.254500759347206326e-03,-2.176161296546183163e-02,-3.395618095209770176e-02,-2.578303452418164929e-02,-4.089986614842051199e-02,-2.307028083135295726e-02,3.644743932108276269e-02,3.311974080674612991e-02,-2.228270824899637390e-02,-2.165384446233241042e-02,-6.660764338735539192e-02,5.093650850967593874e-02
1.933593750000000000e-01,1.940263676739894388e-02,3.312172592560720923e-03,-8.841035310344054834e-03,-1.665912670062997050e-02,-9.279640637587817376e-02,9.964043477723291686e-02,-4.594544125546954662e-03,7.367303447731331223e-02,5.177778911634633302e-03,-1.971471900223352100e-02,-3.246034601715593049e-02,-3.195180203239361694e-02,-3.763127028063448926e-02,-2.614659613139576344e-02,3.450431412987828989e-02,2.894011721573544818e-02,-2.329510841225304607e-02,-1.881961721243788702e-02,-6.686038951091020921e-02,5.791486672576266759e-02
1.943359375000000000e-01,2.504638568679978805e-02,3.894529567636074736e-03,-8.043535558513621730e-03,-2.014823126459147976e-02,-9.138166956062998558e-02,9.757732156284847080e-02,-4.200372062019877041e-03,7.194450510278932454e-02,1.963794735754398422e-03,-1.707332832457401223e-02,-3.072894649736725159e-02,-3.758725093704758796e-02,-3.399259424835140986e-02,-2.854338254009034306e-02,3.199244425696379929e-02,2.476649930967799937e-02,-2.396039356757165631e-02,-1.600943002713169777e-02,-6.661059086902658410e-02,6.452346837198376373e-02
1.953125000000000000e-01,3.087458537707001710e-02,4.389309087604689220e-03,-7.050150263245458238e-03,-2.380610246550626807e-02,-8.950750457967347751e-02,9.514025339572404483e-02,-3.803124102197073461e-03,6.991793200393202345e-02,-1.329345815691874077e-03,-1.385911076716327475e-02,-2.878709056322278220e-02,-4.264521873774181071e-02,-3.004191467290473830e-02,-3.023288868021452649e-02,2.894969705802004703e-02,2.066005107368144161e-02,-2.427406604122149189e-02,-1.324488373256295197e-02,-6.586496776386611962e-02,7.071422722986391018e-02
1.962890625000000000e-01,3.684065957886895060e-02,4.791316182427498779e-03,-5.886523730462912656e-03,-2.759255041269405989e-02,-8.717520189602706582e-02,9.234961308353648035e-02,-3.425378357081135250e-03,6.759532329043262122e-02,-4.641176358149590175e-03,-1.010168097752344764e-02,-2.666117690818033126e-02,-4.708989537396159053e-02,-2.584047684503044257e-02,-3.119698210226985041e-02,2.542370710862996291e-02,1.668002566446529986e-02,-2.423540868958499669e-02,-1.054727643581395043e-02,-6.463654343160724070e-02,7.644340884389287660e-02
1.972656250000000000e-01,4.289543914912076483e-02,5.095349901468419762e-03,-4.581791331623469125e-03,-3.146516706846284872e-02,-8.439174898188395169e-02,8.922670549889523406e-02,-3.089929238447414531e-03,6.498257742228490119e-02,-7.909907187154131478e-03,-5.838240935789024144e-03,-2.437856375805319900e-02,-5.089423979448662316e-02,-2.145189978142125753e-02,-3.142728120219639293e-02,2.147110887649484115e-02,1.288294368717383433e-02,-2.384746354778395985e-02,-7.937405806102897782e-03,-6.294433058211511278e-02,8.167193253231221084e-02
1.982421875000000000e-01,4.898773322260604329e-02,5.296192447633817947e-03,-3.168114234345724770e-03,-3.537985218570174201e-02,-8.116979821536883521e-02,8.579366412279440524e-02,-2.819357192733069721e-03,6.208948313085237841e-02,-1.107349174710407259e-02,-1.113116852496400227e-03,-2.196723440997536136e-02,-5.404027286924784762e-02,-1.694135456310739626e-02,-3.092515162001657075e-02,1.715660789459669960e-02,9.321815023871516531e-03,-2.311696804983165432e-02,-5.435379846152422166e-03,-6.081292772313187656e-02,8.636561989289442964e-02
1.992187500000000000e-01,5.506493181083205873e-02,5.388607697770878523e-03,-1.680159856830506582e-03,-3.929136225492711049e-02,-7.752755436939691436e-02,8.207337047559026821e-02,-2.635599061487272059e-03,5.892966464479811040e-02,-1.407070419204469250e-02,4.022802892939316040e-03,-1.945546312365481478e-02,-5.651924266234856914e-02,-1.237472625587788394e-02,-2.970156913469216772e-02,1.255190625223506773e-02,6.045414951651149199e-03,-2.205424985784577852e-02,-3.060438213450364982e-03,-5.827203323636683668e-02,9.049538880212398828e-02
2.001953125000000000e-01,6.107363168162187328e-02,5.367350127682097433e-03,-1.545361571613486449e-04,-4.315387541825839446e-02,-7.348858300542951416e-02,7.808938572826842894e-02,-2.559526443078630111e-03,5.552047249869428852e-02,-1.684220951198762278e-02,9.512720711531362158e-03,-1.687148512652185059e-02,-5.833165989485208230e-02,-7.817769925712540063e-03,-2.777685296803690182e-02,7.734500720293322439e-03,3.097624478307526175e-03,-2.067308185861366221e-02,-8.307859532382169936e-04,-5.535588646461496454e-02,9.403739257786551675e-02
2.011718750000000000e-01,6.696027698943995965e-02,5.227184924806017527e-03,1.370811311126094497e-03,-4.692156508433044382e-02,-6.908154224468526783e-02,7.386589342769385447e-02,-2.610539328863815782e-03,5.188282097944168364e-02,-1.933160775610797202e-02,1.529466432428605582e-02,-1.424317439318625519e-02,-5.948720326753804272e-02,-3.335271342958579834e-03,-2.518027522017508499e-02,2.786374012099540869e-03,5.168438741465102883e-04,-1.899049938316029612e-02,1.236558716236256950e-03,-5.210264619033243283e-02,9.697310462968662670e-02
2.021484375000000000e-01,7.267180587756597032e-02,4.962919810946306298e-03,2.857229966832820160e-03,-5.054917485148446160e-02,-6.433984151486878134e-02,6.942765194393242523e-02,-2.806182061418340413e-03,4.804097403227537005e-02,-2.148643426139972695e-02,2.130229236970701198e-02,-1.159773272004787151e-02,-6.000449616072978803e-02,1.009777083853715101e-03,-2.194955385481679039e-02,-2.207398484447566870e-03,-1.664512696336455230e-03,-1.702658217207530036e-02,3.125901166439249909e-03,-4.855371781918364771e-02,9.928934954892566778e-02
2.031250000000000000e-01,7.815629415309681416e-02,4.569448816169473411e-03,4.266008256484690210e-03,-5.399258731872333406e-02,-5.930123194498122113e-02,6.479995496190837923e-02,-3.161788316084454629e-03,4.402228219298785772e-02,-2.325909848642274472e-02,2.746575964945998510e-02,-8.961393440059705479e-03,-5.991075805400220000e-02,5.156974790009904649e-03,-1.813023821071045247e-02,-7.160102714480719166e-03,-3.420434723719896486e-03,-1.480420403983442011e-02,4.822990525491992891e-03,-4.475304131248497574e-02,1.009782821843820122e-01
2.041015625000000000e-01,8.336358714670713543e-02,4.041807948439640752e-03,5.559030699614791841e-03,-5.720937943556433924e-02,-5.400733408823671367e-02,6.000859809916030130e-02,-3.690161345412113370e-03,3.985687382524664979e-02,-2.460774504350696570e-02,3.371262975598074418e-02,-6.359142912916225174e-03,-5.924133578687073437e-02,9.049275915905527490e-03,-1.377499741476723681e-02,-1.198487586593611175e-02,-4.731639641567152860e-03,-1.234875357936279783e-02,6.315122372385745773e-03,-4.074635242937845597e-02,1.020373168019411136e-01
2.050781250000000000e-01,8.824591101141442129e-02,3.375242397448449238e-03,6.699429234853818485e-03,-6.015935721231747274e-02,-4.850310957849092441e-02,5.507984954092843416e-02,-4.401295156498449997e-03,3.557730461108050968e-02,-2.549702180279425981e-02,3.996882220141582953e-02,-3.814462685073333800e-03,-5.803912148689290701e-02,1.263370695727593536e-02,-8.942823294018126604e-03,-1.659620671708805090e-02,-5.585799761269143876e-03,-9.687829588440713055e-03,7.591223354525935760e-03,-3.658043013584722641e-02,1.024690089310855146e-01
2.060546875000000000e-01,9.275845498649505638e-02,2.565284601467860033e-03,7.652220161321122635e-03,-6.280506287935204435e-02,-4.283628415506240267e-02,5.004042244694945768e-02,-5.302141623068124671e-03,3.121816985893317506e-02,-2.589874148636772330e-02,4.615958073318086885e-02,-1.349094944954464187e-03,-5.635386559947099666e-02,1.586203018308235055e-02,-3.698160412352181296e-03,-2.091142076207380684e-02,-5.977669166583820214e-03,-6.850915187762035043e-03,8.641917399227545815e-03,-3.230234311009735210e-02,1.022808929525715615e-01
2.070312500000000000e-01,9.685991655048610538e-02,1.607842199192105904e-03,8.384916129809211194e-03,-6.511224794411604733e-02,-3.705673021196984052e-02,4.491744680381690169e-02,-6.396427778392929642e-03,2.681568474801139870e-02,-2.579242495440330768e-02,5.221044928293083059e-02,1.017166395300417954e-03,-5.424139494092124897e-02,1.869134448492187558e-02,1.890023318300219305e-03,-2.485212469327955503e-02,-5.909109318541524818e-03,-3.869034832819723269e-03,9.459573461266433669e-03,-2.795870812299680597e-02,1.014852788749897594e-01
2.080078125000000000e-01,1.005130019051432289e-01,4.992945907931179393e-04,8.868102973248706555e-03,-6.705030604323160281e-02,-3.121581762960563833e-02,3.973843837418776503e-02,-7.684526704394776565e-03,2.240723811173653615e-02,-2.516571637747849755e-02,5.804824195521758601e-02,3.266656975750163987e-03,-5.176274704168134372e-02,2.108461611464356247e-02,7.749211392824553041e-03,-2.834558548730458163e-02,-5.389013571706085040e-03,-7.743985954282927523e-04,1.003833501247226173e-02,-2.359497270267358129e-02,1.000990120799400418e-01
2.089843750000000000e-01,1.036848748627750560e-01,-7.634034498361604634e-04,9.075971671526933404e-03,-6.859266001788581757e-02,-2.536574212068425441e-02,3.453126242998297984e-02,-9.163384540370227843e-03,1.803092576967100374e-02,-2.401466265596337649e-02,6.360199361893105474e-02,5.383993939990070268e-03,-4.898323323054071948e-02,2.301113265750814180e-02,1.380434438364602952e-02,-3.132602042628914590e-02,-4.433132244414337945e-03,2.399961796398262376e-03,1.037413173127497631e-02,-1.925473391225851483e-02,9.814320008359370129e-02
2.099609375000000000e-01,1.063475479431956472e-01,-2.182612930242917425e-03,8.986796414687572496e-03,-6.971709824673265332e-02,-1.955884066079400380e-02,2.932409005042604239e-02,-1.082650519671879766e-02,1.372506974015683286e-02,-2.234385175172576982e-02,6.880387801519682878e-02,7.356197227545203249e-03,-4.597144391647689510e-02,2.444687456553507748e-02,1.997884190751514702e-02,-3.373577586970825937e-02,-3.063801297588541594e-03,5.620560620433444343e-03,1.046467408598459464e-02,-1.497910429094246286e-02,9.564291056506322997e-02
2.109375000000000000e-01,1.084782103127406860e-01,-3.759898613484472657e-03,8.583350550821352079e-03,-7.040605594335121176e-02,-1.384690377192827199e-02,2.414534491560030652e-02,-1.266399339062478091e-02,9.527729900083456091e-03,-2.016640699970558004e-02,7.359008083325468963e-02,9.172779231376106471e-03,-4.279821033763498567e-02,2.537479962730155095e-02,2.619562631830329308e-02,-3.552637444770028602e-02,-1.309579038558845304e-03,8.853824995295042286e-03,1.030943172162696736e-02,-1.080613504618465823e-02,9.262684504882043313e-02
2.119140625000000000e-01,1.100594881039728412e-01,-5.495916062326938745e-03,7.853253167952203503e-03,-7.064683785574343844e-02,-8.280494481938963786e-03,1.902363872941969028e-02,-1.466265563823783598e-02,5.476214799977660586e-03,-1.750383692594557547e-02,7.790161592174710270e-02,1.082580220973405546e-02,-3.953553765554605748e-02,2.578503686298242933e-02,3.237813381991382772e-02,-3.665941254381948483e-02,7.952034416636546196e-04,1.206645643210621857e-02,9.909596752992563817e-03,-6.770305457327375522e-03,8.912699270003306140e-02
2.128906250000000000e-01,1.110796336272813212e-01,-7.390300166209940597e-03,6.789240147829120678e-03,-7.043177958332072497e-02,-2.908283693068444004e-03,1.398769365870085150e-02,-1.680615785815724531e-02,1.606598389565198990e-03,-1.438574257208254624e-02,8.168507368494608289e-02,1.230990320970981600e-02,-3.625552466814117858e-02,2.567498749261578825e-02,3.845129916370911699e-02,-3.710729243536020627e-02,3.210971185654709886e-03,1.522578277838275776e-02,9.268033233250955183e-03,-2.902086179041366270e-03,8.517826869975780868e-02
2.138671875000000000e-01,1.115326410098733539e-01,-9.441557682293917272e-03,5.389354726540886327e-03,-6.975834554163916346e-02,2.223588540184458229e-03,9.066250472699247456e-03,-1.907523728063415316e-02,-2.046750639922930142e-03,-1.084938677139873735e-02,8.489329174752156815e-02,1.362228662707019693e-02,-3.302928559187323643e-02,2.504933181650530194e-02,4.434250076002639596e-02,-3.685377622067630143e-02,5.893505631525432047e-03,1.830009641914767324e-02,8.389214205614021341e-03,7.724172596710438508e-04,8.081814161398004348e-02
2.148437500000000000e-01,1.114182868582138247e-01,-1.164696639406253426e-02,3.657053883063241407e-03,-6.862916244548823708e-02,7.072116696195979157e-03,4.287961404405588733e-03,-2.144796543222139348e-02,-5.451620334815805193e-03,-6.939132196065673011e-03,8.748593914107466452e-02,1.476268488962460997e-02,-2.992588931883515338e-02,2.391994205391950387e-02,4.998245387930191214e-02,-3.589435163853978844e-02,8.794607233185916181e-03,2.125897484368396290e-02,7.279147853211346761e-03,4.231735953438617477e-03,7.608625405998438451e-02
2.158203125000000000e-01,1.107420956207560286e-01,-1.400248351361140647e-02,1.601228231498637213e-03,-6.705198803524982376e-02,1.159798981348905342e-02,-3.187328752446755200e-04,-2.390005809245380336e-02,-8.578381455705934300e-03,-2.705757258077757122e-03,8.943000655252907050e-02,1.573328810577050152e-02,-2.701133128992509735e-02,2.230570239413704262e-02,5.530604062842926771e-02,-3.423640302441482292e-02,1.186281061121004232e-02,2.407357997972428901e-02,5.945294338266775107e-03,7.459220864973668992e-03,7.102404080970227407e-02
2.167968750000000000e-01,1.095152304124442921e-01,-1.650266592481448857e-02,-7.638655061977886202e-04,-6.503961562787956285e-02,1.576609987280794961e-02,-4.725742383350509113e-03,-2.640522731249787119e-02,-1.140038195689186025e-02,1.794338941679012251e-03,9.070019655867302133e-02,1.653864386248607779e-02,-2.434755264376732217e-02,2.023223870664610929e-02,6.025306654340556456e-02,-3.189918389979549268e-02,1.504414171214602837e-02,2.671693303551678222e-02,4.396474965133980589e-03,1.044313616346662435e-02,6.567434825745330218e-02
2.177734375000000000e-01,1.077543111345760501e-01,-1.914060478281163699e-02,-3.418758945708873231e-03,-6.260971592057633373e-02,1.954599129753294140e-02,-8.905482850209599927e-03,-2.893556985943550319e-02,-1.389430438876492792e-02,6.500029497424154000e-03,9.127920923146116972e-02,1.718552868450284529e-02,-2.199152061030556354e-02,1.773156151932262642e-02,6.476893491936215608e-02,-2.891359099901445739e-02,1.828290591611477292e-02,2.916416196871463376e-02,2.642775312668137026e-03,1.317666261486750284e-02,6.008105892442158757e-02
2.187500000000000000e-01,1.054811627669178242e-01,-2.190787685050160985e-02,-6.339011478280959407e-03,-5.978461830053299897e-02,2.291224519304044596e-02,-1.283104601815832947e-02,-3.146198581650109377e-02,-1.604048113904146117e-02,1.134643559347089936e-02,9.115792001298012037e-02,1.768279297546758097e-02,-1.999438322783216732e-02,1.484162698940973656e-02,6.880523138151790896e-02,-2.532174284786286797e-02,2.152249565813753318e-02,3.139271911354227923e-02,6.954439603053623725e-04,1.565781257670803908e-02,5.428872438032546904e-02
2.197265625000000000e-01,1.027224977077232648e-01,-2.479451476571884611e-02,-9.495531374411531056e-03,-5.659103470666874275e-02,2.584479289617558351e-02,-1.647638416186917101e-02,-3.395462054013059089e-02,-1.782316299818324790e-02,1.626596913565641137e-02,9.033544830445278118e-02,1.804118154959339151e-02,-1.840071038565325307e-02,1.160582164738765791e-02,7.232021266210209021e-02,-2.117636926483298238e-02,2.470620592256036335e-02,3.338256693781575107e-02,-1.433211619778666963e-03,1.788925970110416194e-02,4.834220964045270186e-02
2.207031250000000000e-01,9.950953697639605688e-02,-2.778899819530132945e-02,-1.285497387270569461e-02,-5.305972983806870463e-02,2.832915443594342941e-02,-1.981650735729448970e-02,-3.638332275836447111e-02,-1.923073716959560614e-02,2.118942466839266250e-02,8.881911676730681882e-02,1.827313212579248849e-02,-1.724783194723688087e-02,8.072377674406560483e-03,7.527919506482172451e-02,-1.654002130466988851e-02,2.777804593435233629e-02,3.511633036247060330e-02,-3.729930513241861128e-03,1.987808792991489076e-02,4.228635175023597731e-02
2.216796875000000000e-01,9.587757595882945294e-02,-3.087826754708744223e-02,-1.638021028900047901e-02,-4.922514219868472096e-02,3.035659860054898754e-02,-2.282769162026146784e-02,-3.871811129926610445e-02,-2.025589153732206341e-02,2.604710224710641772e-02,8.662430287321079558e-02,1.839255439303141837e-02,-1.656528230868259052e-02,4.293726366836315977e-03,7.765483964559294350e-02,-1.148411415303216866e-02,3.068353550560201648e-02,3.657941455134330888e-02,-6.180603773792469127e-03,2.163546575017142107e-02,3.616563490662901698e-02
2.226562500000000000e-01,9.186550115390694493e-02,-3.404776158177608147e-02,-2.003086098785934049e-02,-4.512496109921373261e-02,3.192422244777752549e-02,-2.548769565205082424e-02,-4.092964276790101580e-02,-2.089572274323271694e-02,3.076994236886320191e-02,8.377418574159968545e-02,1.841459246336033667e-02,-1.637435921493735069e-02,3.257982348003867347e-04,7.942733269174655220e-02,-6.087818261039347305e-03,3.337047479728862120e-02,3.776008756097611746e-02,-8.770378542201289623e-03,2.317625294215010928e-02,3.002388409255746585e-02
2.236328125000000000e-01,8.751526505962989311e-02,-3.728147989817653246e-02,-2.376388397706278091e-02,-4.079966529638153622e-02,3.303494926846801960e-02,-2.777598357592372599e-02,-4.298967244918080327e-02,-2.115178640164280463e-02,3.529065381958623737e-02,8.029939274586304909e-02,1.835537370570294868e-02,-1.668780301357260243e-02,-3.772721135289494598e-03,8.058446161787706508e-02,-4.368165335888389393e-04,3.578967671997979050e-02,3.864952772211827786e-02,-1.148375977640688980e-02,2.451854817544959000e-02,2.390397882438596508e-02
2.246093750000000000e-01,8.287132690869007667e-02,-4.056207086322616284e-02,-2.753420993428417479e-02,-3.629202942957317213e-02,3.369744519907072466e-02,-2.967395073281431372e-02,-4.487150080250884576e-02,-2.103008858090341104e-02,3.954481537910682631e-02,7.623755173245169714e-02,1.823174709736652063e-02,-1.750960079687713389e-02,-7.941169760327408331e-03,8.112158789195074438e-02,5.378052385809607705e-03,3.789565181469642385e-02,3.924183609933140637e-02,-1.430470866542831940e-02,2.568318677133618610e-02,1.784758823917559703e-02
2.255859375000000000e-01,7.798006741762916749e-02,-4.387094512853957629e-02,-3.129541367015631348e-02,-3.164660480849721541e-02,3.392595586142149039e-02,-3.116514933302798329e-02,-4.655039813140017524e-02,-2.054101849735331595e-02,4.347193273428981430e-02,7.163275596144945412e-02,1.806101433987635993e-02,-1.883491809249158294e-02,-1.211771235139191133e-02,8.104152003837175600e-02,1.126224279466279260e-02,3.964723621674424298e-02,3.953401483588683818e-02,-1.721673698352215939e-02,2.669319873660701628e-02,1.189492838471206855e-02
2.265625000000000000e-01,7.288918604437058524e-02,-4.718841442517047319e-02,-3.500041138747021080e-02,-2.690918140818249898e-02,3.374006556837084309e-02,-3.223551053977831427e-02,-4.800400035366978596e-02,-1.969922318547210130e-02,4.701643267897394340e-02,6.653495002516576773e-02,1.786065706010050297e-02,-2.065015893665287164e-02,-1.624015738084601951e-02,8.035429111514208467e-02,1.711901910353968645e-02,4.100815419863733380e-02,3.952591263143425543e-02,-2.020299683382224473e-02,2.757323777265089509e-02,6.084542226621155944e-03
2.275390625000000000e-01,6.764708945119622674e-02,-5.049385486527281641e-02,-3.860217262378891345e-02,-2.212623813525158370e-02,3.316438275560119886e-02,-3.287355939497583340e-02,-4.921266925980320728e-02,-1.852342571743404928e-02,5.012857771529273532e-02,6.099924601741710251e-02,1.764806345590023973e-02,-2.293315332865184658e-02,-2.024677752326206615e-02,7.907684631149888843e-02,2.285101688332966466e-02,4.194750779928923395e-02,3.922013901358062382e-02,-2.324636542819002658e-02,2.834899236400232822e-02,4.531025586319116570e-04
2.285156250000000000e-01,6.230227994145806636e-02,-5.376589351144910739e-02,-4.205443547291575629e-02,-1.734438853961534771e-02,3.222815636625369490e-02,-3.307061889211075634e-02,-5.015981122113249285e-02,-1.703618933391897600e-02,5.276528549657366618e-02,5.508518009695081291e-02,1.744025774731709430e-02,-2.565346924675730028e-02,-2.407712283962194430e-02,7.723264744404115256e-02,2.836182243125047464e-02,4.244018715958885329e-02,3.862194944590981865e-02,-2.632952474767437726e-02,2.904659024783105489e-02,-4.964762301139200550e-03
2.294921875000000000e-01,5.690275257779300183e-02,-5.698261651007548168e-02,-4.531241357517784563e-02,-1.260982915740789523e-02,3.096482891012284147e-02,-3.282099945864035140e-02,-5.083214898590591307e-02,-1.526363060469734627e-02,5.489083914494998634e-02,4.885592030281094011e-02,1.725363575946199657e-02,-2.877284463076474133e-02,-2.767281618569324489e-02,7.485120212916583637e-02,3.355754517709595708e-02,4.246719638215150361e-02,3.773910365898276026e-02,-2.943503612135404957e-02,2.969200755741602943e-02,-1.013662041910923066e-02
2.304687500000000000e-01,5.149540949869357842e-02,-6.012179663231335264e-02,-4.833348344991991730e-02,-7.967797584451489362e-03,2.941153282847631598e-02,-3.212217013320842890e-02,-5.121994196897486362e-02,-1.323508545128580620e-02,5.647747630994260498e-02,4.237743702869818663e-02,1.710370989208508455e-02,-3.224573302995892982e-02,-3.097832057509523201e-02,7.196752626591536306e-02,3.834835735071457502e-02,4.201589099698168489e-02,3.658169989305132958e-02,-3.254540994596565040e-02,3.031049372032240674e-02,-1.503236639329293654e-02
2.314453125000000000e-01,4.612549963236558387e-02,-6.316113763433307826e-02,-5.107784101546493372e-02,-3.462047196548505984e-03,2.760853760567291010e-02,-3.097490781239801982e-02,-5.131715128678205479e-02,-1.098273252459906583e-02,5.750584687626323493e-02,3.571764794147834488e-02,1.700486662385516934e-02,-3.601995500206443823e-02,-3.394166861201806246e-02,6.862154916690969830e-02,4.264997585012834935e-02,4.108012442577984452e-02,3.516198799781083961e-02,-3.564317094037956768e-02,3.092602278095838222e-02,-1.962433057821496088e-02
2.324218750000000000e-01,4.083609156719147926e-02,-6.607853244489994560e-02,-5.350911659840713180e-02,8.656548434906447247e-04,2.559865576777265242e-02,-2.938342109751709494e-02,-5.112154669941696566e-02,-8.541179028497044440e-03,5.796533144510410129e-02,2.894554933249473064e-02,1.697013955761582718e-02,-4.003744585177005516e-02,-3.651514462273407896e-02,6.485747121943967464e-02,4.638506217749100574e-02,3.966030217574879196e-02,3.349416454251530340e-02,-3.871091948365835284e-02,3.156078121609642850e-02,-2.388736839743214532e-02
2.333984375000000000e-01,3.566758678400153149e-02,-6.885233182198509383e-02,-5.559493836868781291e-02,4.976000017514853671e-03,2.342661648608158551e-02,-2.735544549296565348e-02,-5.063475358042394264e-02,-5.947014606810612641e-03,5.785421506526029073e-02,2.213034591848172736e-02,1.701100083759776033e-02,-4.423508893794860647e-02,-3.865591075202681748e-02,6.072308434021007201e-02,4.948451763095916556e-02,3.776334383889195373e-02,3.159415324694082872e-02,-4.173138971944660713e-02,3.223470153287246592e-02,-2.779893088577524776e-02
2.343750000000000000e-01,3.065727979568209569e-02,-7.146161979813980825e-02,-5.730743493971448416e-02,8.832575496478457799e-03,2.113841595166603832e-02,-2.490230699171737741e-02,-4.986223902665508356e-02,-3.238339359227928021e-03,5.717971313836850422e-02,1.534059096349256988e-02,1.713717356236941700e-02,-4.854562257607722420e-02,-4.032656904192274960e-02,5.626906570457878426e-02,5.188865263184085780e-02,3.540255430480643978e-02,2.947937414860827762e-02,-4.468750521954661242e-02,3.296504999679898684e-02,-3.133911769786568158e-02
2.353515625000000000e-01,2.583897098494926728e-02,-7.388649196408281217e-02,-5.862366883122041572e-02,1.240226049687427265e-02,1.878065399886561307e-02,-2.203895142695716514e-02,-4.881323722805366166e-02,-4.542724138601438857e-04,5.595784892440039404e-02,8.643348278807841747e-03,1.735646758014997015e-02,-5.289860753356732254e-02,-4.149565236553327818e-02,5.154825528594052936e-02,5.354821109934244233e-02,3.259740689407915337e-02,2.716850497375980500e-02,-4.756243308292422423e-02,3.376607575041259968e-02,-3.449071387656239829e-02
2.363281250000000000e-01,2.124263709337374101e-02,-7.610833242766996964e-02,-5.952599359136336032e-02,1.565557724207449278e-02,1.639986662736716769e-02,-1.878393736747314274e-02,-4.750061522383840912e-02,2.365552243857028687e-03,5.421318458648235333e-02,2.103387181160404785e-03,1.767464078825839446e-02,-5.722144127518335316e-02,-4.213803803686529820e-02,4.661492763727798083e-02,5.442523312565201998e-02,2.937324236645900977e-02,2.468123817907086695e-02,-5.033963740083367833e-02,3.464872737172329520e-02,-3.723921169604920561e-02
2.373046875000000000e-01,1.689416340716806339e-02,-7.811008513664971509e-02,-6.000232859607410735e-02,1.856699247498496894e-02,1.404186410116788422e-02,-1.515939078254712434e-02,-4.594068116015801589e-02,5.181495808980435096e-03,5.197841019511353911e-02,-4.217579139927481874e-03,1.809528776848635598e-02,-6.144040447515935338e-02,-4.223527894537912331e-02,4.152406809130747278e-02,5.449374181278957008e-02,2.576088893478854433e-02,2.203803707900904574e-02,-5.300293304255652288e-02,3.562044160816938559e-02,-3.957281888127049674e-02
2.382812500000000000e-01,1.281514072208921398e-02,-7.987651517289449943e-02,-6.004634686814017130e-02,2.111516617203693796e-02,1.175108418863787633e-02,-1.119092019345467592e-02,-4.415293811821197068e-02,7.954423604472422166e-03,4.929379751841470730e-02,-1.026160216594992729e-02,1.861975727791518459e-02,-6.548172488075380826e-02,-4.177584815796734491e-02,3.633066315682797337e-02,5.374024296622435803e-02,2.179620950523641562e-02,1.925989437195789467e-02,-5.553654070841249762e-02,3.668500763056039421e-02,-4.148245446098783318e-02
2.392578125000000000e-01,9.022729166126838146e-03,-8.139445561662420059e-02,-5.965757266435035150e-02,2.328314485200400075e-02,9.569969852866072255e-03,-6.907491556093286848e-03,-4.215978748498309947e-02,1.064620599920863310e-02,4.620652771599983999e-02,-1.597514472379104461e-02,1.924709978325974888e-02,-6.927264339456555564e-02,-4.075529407616038102e-02,3.108901435758907456e-02,5.216402935175399463e-02,1.751958335113117798e-02,1.636809622927290486e-02,-5.792514415680900808e-02,3.784250870799379246e-02,-4.296173343904294284e-02
2.402343750000000000e-01,5.529589930051813026e-03,-8.265303564380216406e-02,-5.884138704325300034e-02,2.505849764565093105e-02,7.538380309645392567e-03,-2.341262674838559803e-03,-3.998618667585700226e-02,1.322020447374057557e-02,4.276990419021035189e-02,-2.130965802227099276e-02,1.997404587956345956e-02,-7.274246724254465613e-02,-3.917630441726240725e-02,2.585208410878562374e-02,4.977728436191083267e-02,1.297533029782061732e-02,1.338399491861841893e-02,-6.015395044046704942e-02,3.908934173528390288e-02,-4.400694137116833299e-02
2.412109375000000000e-01,2.343884918335942952e-03,-8.364388565950564569e-02,-5.760894112461616146e-02,2.643339408263947060e-02,5.693043847961049529e-03,2.472622476960751985e-03,-3.765926677539138678e-02,1.564173622352098975e-02,3.904246379328448618e-02,-2.622208239105181318e-02,2.079501607455735632e-02,-7.582359531073927517e-02,-3.704867848885457643e-02,2.067088146923830999e-02,4.660498315465012170e-02,8.211086237503741753e-03,1.032879270013454392e-02,-6.220875388456759136e-02,4.041831357571489675e-02,-4.461699981695170514e-02
2.421875000000000000e-01,-5.306566975719040043e-04,-8.436131548443735750e-02,-5.597697825979675024e-02,2.740462334911803258e-02,4.067060162765694965e-03,7.496278568279423835e-03,-3.520791632655895231e-02,1.787851099516942627e-02,3.508700130934042788e-02,-3.067526624928013437e-02,2.170216205198149603e-02,-7.845250116274042618e-02,-3.438920843048315357e-02,1.559389475979062849e-02,4.268459256768839666e-02,3.277139396022227692e-03,7.223339465700411889e-03,-6.407600440803992714e-02,4.181881174042655774e-02,-4.479342350275423990e-02
2.431640625000000000e-01,-3.094607049286551056e-03,-8.480246189943099755e-02,-5.396756782495005372e-02,2.797355556166953791e-02,2.689459192057197350e-03,1.268936130409959243e-02,-3.266233805875209950e-02,1.990103424614090080e-02,3.096952359647871938e-02,-3.463829907840276084e-02,2.268543915455083215e-02,-8.057065988475030360e-02,-3.122147128813700101e-02,1.066657711674386111e-02,3.806557432386434986e-02,-1.774262769518557357e-03,4.087946292728745178e-03,-6.574288063089359091e-02,4.327704553742724863e-02,-4.454026988611211463e-02
2.441406250000000000e-01,-5.352646259912689428e-03,-8.496740221098211809e-02,-5.160775480153007716e-02,2.814604637958650901e-02,1.584822591381445387e-03,1.800938527188125290e-02,-3.005358579125329624e-02,2.168297119617354149e-02,2.675815096192303913e-02,-3.808675546118814315e-02,2.373270945404678048e-02,-8.212540573651064268e-02,-2.757553495028048848e-02,5.930890070239321597e-03,3.280869917423926557e-02,-6.889625858094466059e-03,9.422167599397894338e-04,-6.719736802827165623e-02,4.477635251294567742e-02,-4.386408166017006366e-02
2.451171875000000000e-01,-7.313311162322055393e-03,-8.485923092550529123e-02,-4.892913069661326136e-02,2.793228702693498211e-02,7.729730319242999418e-04,2.341207454799107412e-02,-2.741308907427150721e-02,2.320146689322961572e-02,2.252198423173812011e-02,-4.100284855743505791e-02,2.482987440632780304e-02,-8.307070860141205215e-02,-2.348758209311269801e-02,1.424909218723698252e-03,2.698518262586950198e-02,-1.201492966205882675e-02,-2.195102470929558795e-03,-6.842834218930210488e-02,4.629756379900063640e-02,-4.277382258276605370e-02
2.460937500000000000e-01,-8.988690808317861131e-03,-8.448409710584445231e-02,-4.596733265599324547e-02,2.734660250813726948e-02,2.687354876613837489e-04,2.885174283414227922e-02,-2.477217332854683707e-02,2.443741803931352707e-02,1.832995655129992379e-02,-4.337549269650616685e-02,2.596103572702006257e-02,-8.336785841282234877e-02,-1.899945734236828040e-02,-2.817504970611979000e-03,2.067565572217336389e-02,-1.709634782370877959e-02,-5.306250660620368508e-03,-6.942565701985399518e-02,4.781942089514044231e-02,-4.128080686360543344e-02
2.470703125000000000e-01,-1.039407429972706229e-02,-8.385120052410643954e-02,-4.276147881388470823e-02,2.640720146609747826e-02,8.177359803919435617e-05,3.428169939176261422e-02,-2.216158331366190407e-02,2.537569300357064503e-02,1.424968920373173922e-02,-4.520027605826166389e-02,2.710868277339020110e-02,-8.298604806843476456e-02,-1.415814384520466124e-02,-6.766969252075863937e-03,1.396898694065532368e-02,-2.208095583810610815e-02,-8.374560802873380269e-03,-7.018023749744060902e-02,4.931903546851187925e-02,-3.939862219905522489e-02
2.480468750000000000e-01,-1.154755715149105751e-02,-8.297274531257581298e-02,-3.935354898434007681e-02,2.513588174119113158e-02,2.165030715985805229e-04,3.965467658344327267e-02,-1.961101769345066984e-02,2.600529718160173379e-02,1.034637065691339404e-02,-4.647934566841312176e-02,2.825390438352575265e-02,-8.190284681055526317e-02,-9.015176345394467980e-03,-1.039877163426830911e-02,6.960973604390892876e-03,-2.691741753600396941e-02,-1.138454582405925251e-02,-7.068417634861268173e-02,5.077238297136545814e-02,-3.714304641171955329e-02
2.490234375000000000e-01,-1.246961297490775146e-02,-8.186385044075800144e-02,-3.578772071313274239e-02,2.355769623461670403e-02,6.720829496742227859e-04,4.492327442305824731e-02,-1.714868227539239134e-02,2.631948163042158520e-02,6.681677647009424785e-03,-4.722120813380348281e-02,2.937662280942349852e-02,-8.010455762616139341e-02,-3.625998656258727550e-03,-1.369299741528726827e-02,-2.470767664036070720e-04,-3.155664063039513578e-02,-1.432196311786063277e-02,-7.093083377937790812e-02,5.215482026248684233e-02,-3.453195753504911120e-02
2.500000000000000000e-01,-1.318263773801039637e-02,-8.054241700209929800e-02,-3.210967145928510236e-02,2.170058415356768133e-02,1.442484394999255263e-03,5.004041718686522144e-02,-1.480086918293595059e-02,2.631579370685753136e-02,3.312756384893930563e-03,-4.744045067081318484e-02,3.045584708978693947e-02,-7.758645388322210623e-02,1.950725882004396760e-03,-1.663458824615808920e-02,-7.549853039581981388e-03,-3.595239249412606614e-02,-1.717385771265348554e-02,-7.091493915282295890e-02,5.344161698947750422e-02,-3.158523708528677282e-02
2.509765625000000000e-01,-1.371047421304508358e-02,-7.902895296851486506e-02,-2.836585824971102690e-02,1.959497311238819761e-02,2.516635524951625711e-03,5.495981685318003518e-02,-1.259156878077564296e-02,2.599606925191238690e-02,2.912809440279025513e-04,-4.715738802053891926e-02,3.146994294492792138e-02,-7.435289214490528598e-02,7.653841799729318995e-03,-1.921333615859325411e-02,-1.483961153205752385e-02,-4.006186804367076193e-02,-1.992858470524892789e-02,-7.063269328062971031e-02,5.460849024954700370e-02,-2.832466618708140080e-02
2.519531250000000000e-01,-1.407792445340149724e-02,-7.734635675384644860e-02,-2.460278653857491532e-02,1.727335787851043761e-02,3.878639690391886153e-03,5.963643792336363603e-02,-1.054212062068536279e-02,2.536636668300787725e-02,-2.337395427902940869e-03,-4.639764178368250419e-02,3.239691604358348881e-02,-7.041729986585539003e-02,1.342045714020373079e-02,-2.142381533566081395e-02,-2.200778712646668175e-02,-4.384620242322710693e-02,-2.257581190983393507e-02,-7.008186978201583206e-02,5.563213200141036568e-02,-2.477381416755746260e-02
2.529296875000000000e-01,-1.431025825131964323e-02,-7.551966160771431125e-02,-2.086628019799410469e-02,1.476986178094239974e-02,5.508063525179144639e-03,6.402695803616470505e-02,-8.670909019043991292e-03,2.443684416829221620e-02,-4.534981913146147667e-03,-4.519165953408689484e-02,3.321470529288182705e-02,-6.580203844916894529e-02,1.918671741948911949e-02,-2.326525516801019461e-02,-2.894661945663573946e-02,-4.727092209982840243e-02,-2.510650396053882433e-02,-6.926191377012458350e-02,5.649071885037120627e-02,-2.095791920839940384e-02
2.539062500000000000e-01,-1.443272551232581587e-02,-7.357574352762279168e-02,-1.720076456489635572e-02,1.211978694008224167e-02,7.380290074467825423e-03,6.809021872410248033e-02,-6.993108127794443914e-03,2.322158185070305469e-02,-6.270872303601098506e-03,-4.357418177236611900e-02,3.390148264094908909e-02,-6.053814390343183888e-02,2.488858779289193635e-02,-2.474135881511989321e-02,-3.555076900766984682e-02,-5.030632897890269933e-02,-2.751288936584445760e-02,-6.817403595715441911e-02,5.716439416962988684e-02,-1.690376064782455820e-02
2.548828125000000000e-01,-1.447008034370770267e-02,-7.154299601835699407e-02,-1.364857426971054916e-02,9.359159529677588824e-03,9.466931366792680907e-03,7.178766067655788230e-02,-5.520480531026041200e-03,2.173835185284911029e-02,-7.522637443075528944e-03,-4.158366535190451130e-02,3.443595575922857310e-02,-5.466494906089199024e-02,3.046263327085291933e-02,-2.586007207353498497e-02,-4.171889820920845343e-02,-5.292781321426034274e-02,-2.978841223934174803e-02,-6.682130013039322414e-02,5.763571304675724205e-02,-1.263952255477002705e-02
2.558593750000000000e-01,-1.444612439534695598e-02,-6.945097563250184070e-02,-1.024929717894768576e-02,6.524276245169404603e-03,1.173629393961484434e-02,7.508373797038934983e-02,-4.261232503685431251e-03,2.000833951612461872e-02,-8.276379818433684046e-03,-3.926167244262526723e-02,3.479766989057395121e-02,-4.822959297589398536e-02,3.584678691721107646e-02,-2.663330783707919952e-02,-4.735519322727187869e-02,-5.511609149962903853e-02,-3.192767062113258808e-02,-6.520870184616994747e-02,5.789004124533509571e-02,-8.194648256132109135e-03
2.568359375000000000e-01,-1.438327661672391712e-02,-6.733002278358470039e-02,-7.039165201693718156e-03,3.651258029060835443e-03,1.415389007291870116e-02,7.794630590477424903e-02,-3.219928122306517718e-03,1.805581999848792502e-02,-8.526944519829533428e-03,-3.665223438950734186e-02,3.496730511121326490e-02,-4.128642469346278931e-02,4.098109618776976659e-02,-2.707663181426675850e-02,-5.237080316888532983e-02,-5.685736877282326213e-02,-3.392634345501708421e-02,-6.334323612149836413e-02,5.791590023505656382e-02,-3.599685583739664716e-03
2.578125000000000000e-01,-1.430217611046501539e-02,-6.521086282363412756e-02,-4.050501948824904684e-03,7.756168962158080772e-04,1.668298684160237494e-02,8.034697733097760641e-02,-2.397463436080991047e-03,1.590779496552308797e-02,-8.277983218559723314e-03,-3.380119997121824871e-02,3.492696526093774095e-02,-3.389631003914805873e-02,4.580843792309935436e-02,-2.720891544418442901e-02,-5.668517478597680931e-02,-5.814342242038795378e-02,-3.578110839684492395e-02,-6.123395187712833004e-02,5.770525135331917854e-02,1.113877280461563141e-03
2.587890625000000000e-01,-1.422132417864832403e-02,-6.312419281037424945e-02,-1.311236305627039214e-03,-2.068158585767976287e-03,1.928518457402490782e-02,8.226144269701214651e-02,-1.791100906653022521e-03,1.359359465011237764e-02,-7.541870292424405868e-03,-3.075557757002627887e-02,3.466045484703297180e-02,-2.612585141234651659e-02,5.027519299101916583e-02,-2.705196212439838974e-02,-6.022726247676286199e-02,-5.897160922208345701e-02,-3.748955269804027379e-02,-5.889199090349934995e-02,5.725371329915854984e-02,5.913785346783106099e-03
2.597656250000000000e-01,-1.415677098299769100e-02,-6.110025974723912873e-02,1.155510101495408866e-03,-4.846993968575022231e-03,2.192101590861123689e-02,8.366974942767514689e-02,-1.394563323567935605e-03,1.114445101971711476e-02,-6.339472720525536446e-03,-2.756288063005275443e-02,3.415354032368485976e-02,-1.804653174772136506e-02,5.433187217392167895e-02,-2.663011293512772965e-02,-6.293659540453032386e-02,-5.934479640319439975e-02,-3.905007943504668760e-02,-5.633060918459485700e-02,5.656070840561971957e-02,1.076719957635223317e-02
2.607421875000000000e-01,-1.412185148515736691e-02,-5.916843635436883075e-02,3.331754777721359240e-03,-7.529590986162335887e-03,2.455055637830192913e-02,8.455653672712207247e-02,-1.198185416171668790e-03,8.593048170413142631e-03,-4.699777829763739090e-03,-2.427048551174774624e-02,3.339419228950096796e-02,-9.733794826672784520e-03,5.793368560517089122e-02,-2.596983801685689985e-02,-6.476418585111888560e-02,-5.927121925122952328e-02,-4.046181134073258134e-02,-5.356517852502643007e-02,5.562953446682604441e-02,1.564088850904361838e-02
2.617187500000000000e-01,-1.412697451077395139e-02,-5.735680061439392408e-02,5.204900133922760186e-03,-1.008675673980574498e-02,2.713403732736005547e-02,8.491122241777961099e-02,-1.189120428525783108e-03,5.973056358254949169e-03,-2.659385362107571579e-03,-2.092501045297010323e-02,3.237280533044351732e-02,-1.266074959226003811e-03,6.104104886685585152e-02,-2.509931963907569008e-02,-6.567326545705502727e-02,-5.876426878588543457e-02,-4.172449443877795927e-02,-5.061316658310038158e-02,5.446736028705567029e-02,2.050142822380073004e-02
2.626953125000000000e-01,-1.417946790433165065e-02,-5.569172542818202898e-02,6.767889145073258117e-03,-1.249169628205470083e-02,2.963245197795369434e-02,8.472813900895602435e-02,-1.351598017525609732e-03,3.318656277326342136e-03,-2.618726045935778550e-04,-1.757172382981633807e-02,3.108239246242314180e-02,7.276210295040453843e-03,6.362001975650929952e-02,-2.404803279263409074e-02,-6.563983873014110626e-02,-5.784221393204764389e-02,-4.283840358852202684e-02,-4.749409361651819178e-02,5.308514454601028637e-02,2.531540989341575162e-02
2.636718750000000000e-01,-1.428348182465106336e-02,-5.419748470923703432e-02,8.019268365675123397e-03,-1.472026546680625485e-02,3.200814561433311389e-02,8.400661681300219952e-02,-1.667228991067216124e-03,6.640602974087774640e-04,2.442956555424872795e-03,-1.425398928361099049e-02,2.951875139500363676e-02,1.581169024868313636e-02,6.564266070017533983e-02,-2.284632885520051365e-02,-6.465304608451902246e-02,-5.652786352128074537e-02,-4.380425191811099239e-02,-4.422946449628262222e-02,5.149747901144167972e-02,3.004965398838848473e-02
2.646484375000000000e-01,-1.443995128818540731e-02,-5.289588213911858988e-02,8.963157309029022232e-03,-1.675118155834466258e-02,3.422538113753327560e-02,8.275101258766474899e-02,-2.115351636803088683e-03,-1.956962618578574238e-03,5.399925854743154591e-03,-1.101275455596759621e-02,2.768060014260195767e-02,2.425907968663255226e-02,6.708732281958730559e-02,-2.152502752737383077e-02,-6.271533165582503233e-02,-5.484817422546898330e-02,-4.462310596108070432e-02,-4.084267483590434816e-02,4.972235855154542167e-02,3.467142997504159968e-02
2.656250000000000000e-01,-1.464661811361428825e-02,-5.180590859968519507e-02,9.609124750064555742e-03,-1.856618974341651268e-02,3.625087165855814947e-02,8.097068287110638363e-02,-2.673413715509768539e-03,-4.511551686118444107e-03,8.549429651330864993e-03,-7.886090064530637891e-03,2.556967984910115538e-02,3.253821154166016555e-02,6.793884873759968579e-02,-2.011502182581691167e-02,-5.984241417680213893e-02,-5.283381119648510038e-02,-4.529630811922138317e-02,-3.735889041395017846e-02,4.778088177944560949e-02,3.914868014629669518e-02
2.666015625000000000e-01,-1.489811147164345206e-02,-5.094343399234736031e-02,9.971974057307007866e-03,-2.015018435724714313e-02,3.805427233621300198e-02,7.867990188124625306e-02,-3.317383617476516670e-03,-6.968202311730575110e-03,1.182844872363433657e-02,-4.908782371913301794e-03,2.319082306241538813e-02,4.057104940841718688e-02,6.818869231326872560e-02,-1.864690045961874681e-02,-5.606306224284655221e-02,-5.051866873931730451e-02,-4.582540785672175460e-02,-3.380489943423729826e-02,4.569688747585744226e-02,4.345024602412452669e-02
2.675781250000000000e-01,-1.518608531314754283e-02,-5.032093875272910383e-02,1.007144117261842692e-02,-2.149128430680722138e-02,3.960862431856453786e-02,7.589772456357785080e-02,-4.022183715081281870e-03,-9.297191173634387906e-03,1.517162171192241830e-02,-2.111986764304014334e-03,2.055198609317603411e-02,4.828266602840956129e-02,6.783495462054339731e-02,-1.715059141754926922e-02,-5.141867829997205652e-02,-4.793935877633368620e-02,-4.621210279152871553e-02,-3.020893756472468189e-02,4.349653315996805658e-02,4.754609558535944497e-02
2.685546875000000000e-01,-1.549941005118713432e-02,-4.994728987564048261e-02,9.931810312326608270e-03,-2.258086284255387752e-02,4.089074440416785861e-02,7.264779608131007038e-02,-4.762138597344671952e-03,-1.147097255928581847e-02,1.851235414417751884e-02,4.770578204324273683e-04,1.766424451192265960e-02,5.560217444319750374e-02,6.688233660683391701e-02,-1.565503006775166919e-02,-4.596269860116627970e-02,-4.513467516268765412e-02,-4.645819059424652342e-02,-2.660048611779925257e-02,4.120782329064267419e-02,5.140754939185347705e-02
2.695312500000000000e-01,-1.582441502175427686e-02,-4.982756568609787717e-02,9.581453835917182887e-03,-2.341353248350280802e-02,4.188155488888584133e-02,6.895810973838469027e-02,-5.511430648296649325e-03,-1.346454059204262727e-02,2.178394639888885098e-02,2.835249276879380723e-03,1.454175127712865716e-02,6.246359926461485940e-02,6.534200997419069290e-02,-1.418785452841083566e-02,-3.975981915553677276e-02,-4.214504208484473602e-02,-4.656553233763877780e-02,-2.301004417498239002e-02,3.886009556016661176e-02,5.500750355619868359e-02
2.705078125000000000e-01,-1.614517745725409237e-02,-4.996293293486271658e-02,9.052303995571638409e-03,-2.398708653031346796e-02,4.256634899319709092e-02,6.486071599964411682e-02,-6.244555333847641096e-03,-1.525575249733955065e-02,2.492072168323022571e-02,4.943777000845432992e-03,1.120165743693355906e-02,6.880667643694658719e-02,6.323140890128294000e-02,-1.277513051850670198e-02,-3.288506029497836186e-02,-3.901195481546778504e-02,-4.653602766590726747e-02,-1.946887591129644116e-02,3.648347457310042313e-02,5.832064734948204376e-02
2.714843750000000000e-01,-1.644385298762993802e-02,-5.035057907053745729e-02,8.379265420212316656e-03,-2.430239919813364027e-02,4.293498825900638610e-02,6.039138591347268520e-02,-6.936768592807264489e-03,-1.682560864375997819e-02,2.785913515124579035e-02,6.788210519537334411e-03,7.663995805161112097e-03,7.457757095231969113e-02,6.057394625411031269e-02,-1.144110735191701013e-02,-2.542268486560141441e-02,-3.577742101026383514e-02,-4.637160187746396794e-02,-1.600873483141152659e-02,3.410830286833139990e-02,6.132367316141979635e-02
2.724609375000000000e-01,-1.670104204735837344e-02,-5.098370175490170991e-02,7.599578182122544538e-03,-2.436328695680676365e-02,4.298202934893195076e-02,5.558923284136418896e-02,-7.564518885822778954e-03,-1.815848573747068720e-02,3.053884565106937746e-02,8.358522842650113055e-03,3.951528471460880043e-03,7.972950321038041466e-02,5.739865890349286209e-02,-1.020800620524819902e-02,-1.746498717991617350e-02,-3.248341051967686827e-02,-4.607420474294120910e-02,-1.266156708363037203e-02,3.176455973082966538e-02,6.399547645894039516e-02
2.734375000000000000e-01,-1.689618602163958996e-02,-5.185155685525730251e-02,6.752142125852793504e-03,-2.417633417309788396e-02,4.270677875886495084e-02,5.049629694743389130e-02,-8.105856738264473685e-03,-1.924232024005130201e-02,3.290373226571811915e-02,9.649050240662508313e-03,8.955946047216230006e-05,8.422327606792007204e-02,5.373978766487431252e-02,-9.095841278453559164e-03,-9.110971709283400069e-03,-2.917132135635257251e-02,-4.564582061658197659e-02,-9.459196460982741139e-03,2.948127854183902122e-02,6.631734335951580683e-02
2.744140625000000000e-01,-1.700798651980152745e-02,-5.293956527940514578e-02,5.876813793871111906e-03,-2.375068660097920392e-02,4.211327504993456206e-02,4.515709739098122677e-02,-8.540815014328261012e-03,-2.006873980949646849e-02,3.490283878618410940e-02,1.065839105375410677e-02,-3.894285700040636938e-03,8.802769608310732907e-02,4.963629818894824824e-02,-8.122273985244640379e-03,-4.649420277895456566e-04,-2.588146901573981640e-02,-4.508848914863469726e-02,-6.432994123251706622e-03,2.728597352641698795e-02,6.827312344237780606e-02
2.753906250000000000e-01,-1.701484082448482746e-02,-5.422947812862209671e-02,5.013687750089413503e-03,-2.309781665589624028e-02,4.121019930223260991e-02,3.961815758972685869e-02,-8.851753672698125033e-03,-2.063314132132629958e-02,3.649123051090912701e-02,1.138924696968541227e-02,-7.970311312872154288e-03,9.111988400054944759e-02,4.513134984949290079e-02,-7.302499864166222578e-03,8.364978282884679567e-03,-2.265260580138519012e-02,-4.440433567335588111e-02,-3.613536471802569761e-03,2.520408667290652965e-02,6.984938546564951889e-02
2.763671875000000000e-01,-1.689528633610436550e-02,-5.569959874532401378e-02,4.202374372924775302e-03,-2.223126473242108270e-02,4.001071557324194228e-02,3.392750927419155293e-02,-9.023663370036051623e-03,-2.093471480013383082e-02,3.763074928004243175e-02,1.184821097037629632e-02,-1.210703114992187600e-02,9.348547112469074438e-02,4.027172028839653278e-02,-6.649167496572988556e-03,1.726837020865548342e-02,-1.952147616929633331e-02,-4.359561013573551302e-02,-1.030254972896418354e-03,2.325846532102305436e-02,7.103555374119813193e-02
2.773437500000000000e-01,-1.662844671620362230e-02,-5.732505933906292817e-02,3.481286259157725330e-03,-2.116636107802115016e-02,3.853224419260359301e-02,2.813418132975162994e-02,-9.044422986589511354e-03,-2.097641337020875185e-02,3.829065439960983169e-02,1.204550682482784935e-02,-1.627147341790758858e-02,9.511867986643525452e-02,3.510719377955291015e-02,-6.172328358975178939e-03,2.613406630905070957e-02,-1.652241338937281145e-02,-4.266473323376798049e-02,1.288917952628418741e-03,2.146888044809695806e-02,7.182402304175376784e-02
2.783203125000000000e-01,-1.619447243164032907e-02,-5.907814900129444019e-02,2.886945247074793053e-03,-1.991993291615374445e-02,3.679617172597117458e-02,2.228767961824687158e-02,-8.905006936124414130e-03,-2.076487010571627032e-02,3.844813905942744137e-02,1.199468559202010454e-02,-2.042950772511731294e-02,9.602228839740223343e-02,2.968992195711801091e-02,-5.879416227519328186e-03,3.485169697779791353e-02,-1.368698203960697600e-02,-4.161434829510565064e-02,3.317902581818681085e-03,1.985159503430329597e-02,7.221025007599235490e-02
2.792968750000000000e-01,-1.557496851331784463e-02,-6.092868908010631857e-02,2.453321734164631493e-03,-1.851000161803194322e-02,3.482750237929072706e-02,1.643746408283983454e-02,-8.599638976633482146e-03,-2.031026341510258279e-02,3.808871396555896238e-02,1.171228508466542334e-02,-2.454619041189926021e-02,9.620748098386358582e-02,2.407376571529579526e-02,-5.775254493686328428e-03,4.331321301629111054e-02,-1.104367001468473108e-02,-4.044737727989411447e-02,5.032820474092759323e-03,1.841899106824661583e-02,7.219281976553804103e-02
2.802734375000000000e-01,-1.475340256588436767e-02,-6.284445109459026180e-02,2.211217436287550922e-03,-1.695547475382674224e-02,3.265445647702153870e-02,1.063242946655798549e-02,-8.125890144239256152e-03,-1.962613332000508887e-02,3.720645215684912493e-02,1.121745862804932221e-02,-2.858612433820236637e-02,9.569358717452947083e-02,1.831362722387244388e-02,-5.862089543392631254e-03,5.141436216691571554e-02,-8.617632859499534115e-03,-3.916707920752077188e-02,6.412333219694282826e-03,1.717926277792287959e-02,7.177348479124937008e-02
2.812500000000000000e-01,-1.371548639426060749e-02,-6.479161163804796064e-02,2.187702020293987113e-03,-1.527583781157061150e-02,3.030802242084522022e-02,4.920395916270704426e-03,-7.484719374950326784e-03,-1.872915167557321833e-02,3.580409131700631326e-02,1.053157972424969072e-02,-3.251382899799096227e-02,9.450771455994901038e-02,1.246478101545189440e-02,-6.139648196181938904e-03,5.905609818291578800e-02,-6.430492345038704531e-03,-3.777710924537060200e-02,7.437966491717950060e-03,1.613618255542040650e-02,7.095717714208156501e-02
2.822265625000000000e-01,-1.244952504319675468e-02,-6.673523806221737242e-02,2.405613152244855633e-03,-1.349085025750853400e-02,2.782146920801153306e-02,-6.523843993334546435e-04,-6.680456341467324449e-03,-1.763885001693571777e-02,3.389299228884778276e-02,9.677829399120058823e-03,-3.629411665629948824e-02,9.268428128441597025e-02,6.582212987869131594e-03,-6.605217095593517510e-03,6.614590226382072169e-02,-4.500190304295708689e-03,-3.628157667326524505e-02,8.094414518555168719e-03,1.528894480582532710e-02,6.975199069501882010e-02
2.832031250000000000e-01,-1.094672756995311580e-02,-6.863979816270976420e-02,2.883128453298019339e-03,-1.162025042810094569e-02,2.522982715088337505e-02,-6.041698754759934967e-03,-5.720726998785955614e-03,-1.637730929656539686e-02,3.149295490492536737e-02,8.680773067627264167e-03,-3.989247008300793318e-02,9.026445585329015420e-02,7.199759314195620062e-04,-7.253741883594780858e-03,7.259899823704510369e-02,-2.840897854337091303e-03,-3.468509994828681414e-02,8.369820143467132309e-03,1.463209161286835661e-02,6.816913417521139329e-02
2.841796875000000000e-01,-9.201474478927365933e-03,-7.046968660917993232e-02,3.633416662320056428e-03,-9.683473495316084756e-03,2.256934488344063822e-02,-1.120581781728996820e-02,-4.616323286637599374e-03,-1.496881629135582079e-02,2.863189462803885157e-02,7.565933704227317466e-03,-4.327541739044350744e-02,8.729551302055819917e-02,-5.069430160065232539e-03,-8.077943977751342319e-03,7.833944468920350790e-02,-1.462979262016856231e-03,-3.299285714067685255e-02,8.256025762356011821e-03,1.415552269885841756e-02,6.622285418720308403e-02
2.851562500000000000e-01,-7.211537430634780942e-03,-7.218976049138652040e-02,4.664373988081450297e-03,-7.699386438200280652e-03,1.987693106026791959e-02,-1.610590686187480733e-02,-3.381019362847003176e-03,-1.343949189923335577e-02,2.534538580600616611e-02,6.359367952343314770e-03,-4.641089947123213516e-02,8.383011564616608957e-02,-1.073564519646146541e-02,-9.068452795386304846e-03,8.330108931302317166e-02,-3.730088790493027808e-04,-3.121063009143126149e-02,7.748790630505819621e-03,1.384459068875518173e-02,6.393032836620099468e-02
2.861328125000000000e-01,-4.978247584856963087e-03,-7.376587609167753468e-02,5.978450216341726388e-03,-5.686043590797884573e-03,1.718958934458544863e-02,-2.070639948028061422e-02,-2.031337624008467107e-03,-1.181689690707266212e-02,2.167607954872019169e-02,5.087251555636442338e-03,-4.926862557935357545e-02,7.992553336521714125e-02,-1.623099628313004125e-02,-1.021395132947823178e-02,8.742837300203931683e-02,4.261612097096264965e-04,-2.934484075441704323e-02,6.847970303689413125e-03,1.368028119313990064e-02,6.131152906755224508e-02
2.871093750000000000e-01,-2.506609737065198292e-03,-7.516541885133103118e-02,7.572567641753848514e-03,-3.660465925835512321e-03,1.454385534183978701e-02,-2.497532952413421964e-02,-5.862685938503120562e-04,-1.012962108979488692e-02,1.767300629521448285e-02,3.775480150025463302e-03,-5.182041270121431897e-02,7.564280969890690987e-02,-2.151099862120738754e-02,-1.150133307110754247e-02,9.067697365729084080e-02,9.352859008819628880e-04,-2.740257832811409180e-02,5.557654327020669638e-03,1.363947572818638258e-02,5.838905838752095345e-02
2.880859375000000000e-01,1.946397542269881335e-04,-7.635781847658494603e-02,9.438134346196490679e-03,-1.638446782404081627e-03,1.197524406391847068e-02,-2.888461758734531606e-02,9.330504883450880475e-04,-8.406861691255273356e-03,1.339077502003731962e-02,2.449291026994069882e-03,-5.404050452413478728e-02,7.104588985001035473e-02,-2.653480418149693418e-02,-1.291586838713600083e-02,9.301428222750218744e-02,1.158567873552183601e-03,-2.539161595171593108e-02,3.886258703467375571e-03,1.369529401841717772e-02,5.518795568343116270e-02
2.890625000000000000e-01,3.113032386858017361e-03,-7.731504123224607061e-02,1.156115176966230652e-02,3.656137381392032273e-04,9.517716307834793096e-03,-3.241030894614884555e-02,2.503692879168309404e-03,-6.677997438676599139e-03,8.888682700739782352e-03,1.132910974489600119e-03,-5.590586602553175577e-02,6.620072185635939022e-02,-3.126559313000182999e-02,-1.444137859354579535e-02,9.441970614477060431e-02,1.103458765591492632e-03,-2.332041593411713146e-02,1.846570159046991141e-03,1.381751080558861824e-02,5.173547913051265712e-02
2.900390625000000000e-01,6.232424541454285351e-03,-7.801205169664401917e-02,1.392241494344467062e-02,2.338843992555640280e-03,7.203172005354752973e-03,-3.553276052590720324e-02,4.101329269655252900e-03,-4.972164253076121095e-03,4.229749104475427970e-03,-1.507652685153347202e-04,-5.739644997510987695e-02,6.117434401940471250e-02,-3.567090385553355752e-02,-1.606041610846834639e-02,9.488479799877774790e-02,7.804254902844970929e-04,-2.119812269867420856e-02,-5.442602317544007959e-04,1.397304093921756044e-02,4.806086321058488514e-02
2.910156250000000000e-01,9.533111498614986468e-03,-7.842723659967261451e-02,1.649780220439192591e-02,4.270004441984952097e-03,5.060978152019310165e-03,-3.823677514350556916e-02,5.700637909989133244e-03,-3.317838738838556779e-03,-5.203068715089714368e-04,-1.380462033307167406e-03,-5.849543196163619480e-02,5.603397157968107584e-02,-3.972289836852577194e-02,-1.775444921847373070e-02,9.441320997110411173e-02,2.026868387237887076e-04,-1.903454285761840142e-02,-3.264775895116274213e-03,1.412648527453780160e-02,4.419505436834592071e-02
2.919921875000000000e-01,1.299199696811641387e-02,-7.854278383199748970e-02,1.925864970933324413e-02,6.149559066613470570e-03,3.117538362647868759e-03,-4.051168197297427831e-02,7.275731022668509122e-03,-1.742435368116358871e-03,-5.294132171898610802e-03,-2.536771977716281799e-03,-5.918941092170805496e-02,5.084609547773091126e-02,-4.339856079150965912e-02,-1.950405014149757948e-02,9.302047718503500540e-02,-6.140742057504384316e-04,-1.684011207341593735e-02,-6.289327266820981914e-03,1.424072877392922216e-02,4.017042738899879312e-02
2.929687500000000000e-01,1.658281581614875003e-02,-7.834501029260142191e-02,2.217220464550677048e-02,7.969714423601179445e-03,1.395910434704839822e-03,-4.235136288994982567e-02,8.800590366939855733e-03,-2.719230231823429049e-04,-1.002382812716130431e-02,-3.602365038581406467e-03,-5.946857255603398701e-02,4.567560572140526298e-02,-4.667982763164982979e-02,-2.128908521452739858e-02,9.073363567423833875e-02,-1.652016836059198076e-03,-1.462584861579812462e-02,-9.588238457088171796e-03,1.427758121794338135e-02,3.602048534099906024e-02
2.939453125000000000e-01,2.027640688102137767e-02,-7.782463292620626916e-02,2.520214970974844065e-02,9.724426746470681698e-03,-8.452245860194607921e-05,-4.375422505774444887e-02,1.024950469830042919e-02,1.069533773429264109e-03,-1.464204452185117154e-02,-4.562155264014649582e-03,-5.932681346414889201e-02,4.058495138481262726e-02,-4.955364950017782100e-02,-2.308890616904869103e-02,8.759068309678059994e-02,-2.891461791725747146e-03,-1.240329377810737120e-02,-1.312802784773881189e-02,1.419845009948477940e-02,3.177954618498372852e-02
2.949218750000000000e-01,2.404103202363041050e-02,-7.697697808251531548e-02,2.830919022850103203e-02,1.140937799046234415e-02,-1.308322165025640072e-03,-4.472312081421091212e-02,1.159750186980950878e-02,2.259904019668915881e-03,-1.908306113729353257e-02,-5.403424439973523313e-03,-5.876182430566301990e-02,3.563334859944466276e-02,-5.201198490845058975e-02,-2.488254157802832420e-02,8.363989258249228398e-02,-4.311218075201107836e-03,-1.018443957044787990e-02,-1.687168165772477343e-02,1.396503461434708826e-02,2.748241936998976204e-02
2.958984375000000000e-01,2.784273687717196688e-02,-7.580212519482509848e-02,3.145169423251470420e-02,1.302192220994341162e-02,-2.264203669511980366e-03,-4.526521659454646462e-02,1.282076844611339597e-02,3.279585341415512407e-03,-2.328383901822184479e-02,-6.115902153136116084e-03,-5.777513079905127746e-02,3.087604707549485364e-02,-5.405172771194199227e-02,-2.664888766137473580e-02,7.893899216824090681e-02,-5.888911481932815849e-03,-7.981644355372291902e-03,-2.077897876234163776e-02,1.354002918512678226e-02,2.316407591699764720e-02
2.968750000000000000e-01,3.164574815089979398e-02,-7.430498171401124508e-02,3.458637490220559801e-02,1.456100410362499986e-02,-2.945178024566976176e-03,-4.539181327133463839e-02,1.389704994374609676e-02,4.111661140616175783e-03,-2.718502430817005058e-02,-6.691802644658644342e-03,-5.637209189116092201e-02,2.636366472469026112e-02,-5.567457067849089503e-02,-2.836689771958461267e-02,7.355422411728215759e-02,-7.601309629172958195e-03,-5.807537330049854403e-03,-2.480686430120613087e-02,1.288782467239737474e-02,1.885931562430210456e-02
2.978515625000000000e-01,3.541290181381154950e-02,-7.249528723159401333e-02,3.766900407712861498e-02,1.602705197455484010e-02,-3.348628194098785416e-03,-4.511812090062696651e-02,1.480602516769402924e-02,4.742116468929072869e-03,-3.073188837750037705e-02,-7.125819496090866553e-03,-5.456185496524265655e-02,2.214159886064106034e-02,-5.688680851298334035e-02,-3.001576952573613288e-02,6.755930000971969995e-02,-9.424638473115195397e-03,-3.674912982839252055e-03,-2.890986887142724462e-02,1.197519534253596238e-02,1.460243511655247468e-02
2.988281250000000000e-01,3.910609604330399919e-02,-7.038754576780048566e-02,4.065514498809646299e-02,1.742184771874079677e-02,-3.476316939245740773e-03,-4.446299142348249939e-02,1.552964857776230855e-02,5.160009945947751676e-03,-3.387518911437430169e-02,-7.415079839199204687e-03,-5.235726849532361393e-02,1.824952124613609186e-02,-5.769908446561126947e-02,-3.157513004301716608e-02,6.103426880970629076e-02,-1.133488568814598925e-02,-1.596616857963260687e-03,-3.304056938652932124e-02,1.077195977801089465e-02,1.042690049752933307e-02
2.998046875000000000e-01,4.268676247695205733e-02,-6.800088627170364219e-02,4.350089203220391249e-02,1.874837677376806414e-02,-3.334326912622413274e-03,-4.344861337864064366e-02,1.605245518056072282e-02,5.357599709085530959e-03,-3.657193964180422557e-02,-7.559060386206610353e-03,-4.977475309293195871e-02,1.472096295780244736e-02,-5.812608537422168237e-02,-3.302521684835748456e-02,5.406431614464840552e-02,-1.330808673681036641e-02,4.145758540897083889e-04,-3.715008699974061551e-02,9.251604232122033478e-03,6.365028354597308986e-03
3.007812500000000000e-01,4.611634905706232801e-02,-6.535885246437868334e-02,4.616360527518688361e-02,2.001066122270327152e-02,-2.932934158336018230e-03,-4.210017312724614880e-02,1.636182309388780828e-02,5.330422073752955590e-03,-3.878607233817307764e-02,-7.559468127472939933e-03,-4.683413242126772957e-02,1.158299366713656103e-02,-5.818619063349179943e-02,-3.434705563311423598e-02,4.673851376043397510e-02,-1.532058997438348266e-02,2.346087223952688164e-03,-4.118861685313851551e-02,7.391857441641959924e-03,2.447678799794542667e-03
3.017578125000000000e-01,4.935680761037279651e-02,-6.248912423600908039e-02,4.860262743456508078e-02,2.121357945563279862e-02,-2.286417223448355095e-03,-4.044548746909362724e-02,1.644818965847289968e-02,5.077322287113919010e-03,-4.048898784565257980e-02,-7.420089032411336140e-03,-4.355842596467191657e-02,8.855998514019029072e-03,-5.790108113651504240e-02,-3.552263312056853917e-02,3.914853853776838200e-02,-1.734929769670498848e-02,4.185667181102131242e-03,-4.510598383234463993e-02,5.175206609729942654e-03,-1.296035881010462135e-03
3.027343750000000000e-01,5.237107926053261725e-02,-5.942317386724370321e-02,5.077997136988748189e-02,2.236267593904285589e-02,-1.412805057128053857e-03,-3.851461283701650140e-02,1.630521776470048381e-02,4.600437465899685774e-03,-4.165998071910907707e-02,-7.146608510190894346e-03,-3.997360613059963708e-02,6.553554295937660291e-03,-5.729531469099970187e-02,-3.653506468948949232e-02,3.138738056630514806e-02,-1.937188064243945684e-02,5.921525893681155520e-03,-4.885221798989622388e-02,2.589345146919770895e-03,-4.839023562497091029e-03
3.037109375000000000e-01,5.512357082852154672e-02,-5.619586136728465381e-02,5.266096657870418529e-02,2.346396473054581863e-02,-3.335677920289846607e-04,-3.633943648821143929e-02,1.592990990536197540e-02,3.905132507953593211e-03,-4.228653546311152839e-02,-6.746407734431984250e-03,-3.610832262042979607e-02,4.682405234975554366e-03,-5.639587476733672750e-02,-3.736875592614662817e-02,2.354805957862981039e-02,-2.136696408898458577e-02,7.542465953391395278e-03,-5.237814285825949379e-02,-3.724562040242925909e-04,-8.156462400117553413e-03
3.046875000000000000e-01,5.758061553413022088e-02,-5.284497418998263668e-02,5.421485386089326675e-02,2.452373040283497771e-02,9.267446452359777822e-04,-3.395325526598372973e-02,1.532266834514452690e-02,2.999890448053503002e-03,-4.236448889039590160e-02,-6.228340206895055520e-03,-3.199359742787607347e-02,3.242537136824053152e-03,-5.523169968549294234e-02,-3.800955724746110653e-02,1.572236855346565224e-02,-2.331428432242712775e-02,9.038012352836972962e-03,-5.563596951397081075e-02,-3.711062049721413399e-03,-1.122602579429447280e-02
3.056640625000000000e-01,5.971091156671951006e-02,-4.941071748910964151e-02,5.541531815872993705e-02,2.554833000680548430e-02,2.340910373867590398e-03,-3.139034758127384750e-02,1.448730069841839586e-02,1.896159381138164558e-03,-4.189805697412358337e-02,-5.602493126655813498e-03,-2.766249420348651858e-02,2.227347342871462306e-03,-5.383319948983054243e-02,-3.844491064960969123e-02,7.999662519519728718e-03,-2.519481490376547159e-02,1.039853824099558517e-02,-5.857988898481359535e-02,-7.421274714011332971e-03,-1.402807955439267298e-02
3.066406250000000000e-01,6.148593244093951415e-02,-4.593516189037040454e-02,5.624095059164058164e-02,2.654399961108287742e-02,3.879483444364323960e-03,-2.868554426021879128e-02,1.343097111363437957e-02,6.081586908667245333e-04,-4.089972662039480233e-02,-4.879938242341122327e-03,-2.314976605525838338e-02,1.623906518308273301e-03,-5.223176779497538946e-02,-3.866398754381667607e-02,4.657095454468340983e-04,-2.699086278384890333e-02,1.161538447474217903e-02,-6.116665541832642244e-02,-1.149173075576121091e-02,-1.654584895385959042e-02
3.076171875000000000e-01,6.288030348683165682e-02,-4.246165647713881497e-02,5.667563186618320564e-02,2.751666880623497222e-02,5.511274781151567943e-03,-2.587380382287263192e-02,1.216409815996783751e-02,-8.473521103495294284e-04,-3.939001501862419985e-02,-4.072476895884464057e-03,-1.849148613390689741e-02,1.413307035649413908e-03,-5.045929581276453052e-02,-3.865781654911674969e-02,-6.798380391235345037e-03,-2.868613492629134426e-02,1.268097105006487507e-02,-6.335615235704857018e-02,-1.590489460204933675e-02,-1.876555373693631831e-02
3.085937500000000000e-01,6.387213933642683916e-02,-3.903421529729626804e-02,5.670883053418694641e-02,2.847178636003161456e-02,7.203858717982273077e-03,-2.298979760116447862e-02,1.070020138469066594e-02,-2.451338110166492636e-03,-3.739710139811126127e-02,-3.192383918456808030e-03,-1.372466557266632803e-02,1.571091522275859867e-03,-4.854769559270401963e-02,-3.841940002552058503e-02,-1.371713447784102952e-02,-3.026577666982707346e-02,1.358889859472046761e-02,-6.511193449713037484e-02,-2.063715070595177267e-02,-2.067650953470765926e-02
3.095703125000000000e-01,6.444333785216273258e-02,-3.569688618939719643e-02,5.633581097372088176e-02,2.941415995943581774e-02,8.924097300860049306e-03,-2.006750987438198075e-02,9.055699343583165778e-03,-4.182783022592994129e-03,-3.495633809329214137e-02,-2.252154915474978512e-03,-8.886863512309634006e-03,2.067754059140490021e-03,-4.652843923035305390e-02,-3.794381805525607471e-02,-2.022159161238323843e-02,-3.171638358884931730e-02,1.433403823297986143e-02,-6.640173744417292301e-02,-2.565899404961443156e-02,-2.227119456848188073e-02
3.105468750000000000e-01,6.457982658676139631e-02,-3.249311108895670819e-02,5.555774745537723353e-02,3.034781268038034413e-02,1.063867429220492940e-02,-1.713985790214887089e-02,7.249662687720780964e-03,-6.019007856683748076e-03,-3.210964976347931848e-02,-1.264261281794122572e-03,-4.015794039796665577e-03,2.869305560460467478e-03,-4.443212042519294191e-02,-3.722831851952408677e-02,-2.625006182197613461e-02,-3.302598908388197640e-02,1.491260829066795406e-02,-6.719794822382392507e-02,-3.093531721844160198e-02,-2.354528095569510468e-02
3.115234375000000000e-01,6.427175855944823601e-02,-2.946508720311225016e-02,5.438174220554179567e-02,3.127585849333773538e-02,1.231463069190717567e-02,-1.423833637315705287e-02,5.303526605393048439e-03,-7.936009262038948645e-03,-2.890483139361572223e-02,-2.409170253328309910e-04,8.510650980535292964e-04,3.937894043819862612e-03,-4.228804430868959158e-02,-3.627239187813909721e-02,-3.174876195479899021e-02,-3.418403034433974141e-02,1.532223649232186333e-02,-6.747802965357052596e-02,-3.642579069725684210e-02,-2.449763038156243383e-02
3.125000000000000000e-01,6.351365486868772170e-02,-2.665313852945915690e-02,5.282074696314503076e-02,3.220039874723291951e-02,1.391989359698245048e-02,-1.139269036885812852e-02,3.240767556135973511e-03,-9.908812352074521795e-03,-2.539475729191726164e-02,8.061388465847383732e-04,5.676857176993389126e-03,5.232469827231038019e-03,-4.012385092256096075e-02,-3.507782924385920154e-02,-3.667232114268473286e-02,-3.518129566730875818e-02,1.556200650891700552e-02,-6.722489213363343208e-02,-4.208533151008280598e-02,-2.513025435221130643e-02
3.134765625000000000e-01,6.230449242565854612e-02,-2.409510713982559657e-02,5.089338912051497021e-02,3.312244118285605915e-02,1.542379035110702859e-02,-8.630620471684152112e-03,1.086549784674981263e-03,-1.191183265247598363e-02,-2.163651467293974118e-02,1.865841002162304868e-03,1.042571984286519773e-02,6.709485172642586266e-03,-3.796517711588091176e-02,-3.364876235594177478e-02,-4.098415168735302511e-02,-3.600985638282155898e-02,1.563248794084601614e-02,-6.642720696458412344e-02,-4.786465386689933016e-02,-2.544823969558540622e-02
3.144531250000000000e-01,6.064773587388608278e-02,-2.182577345165489721e-02,4.862370511590550365e-02,3.404184261638588255e-02,1.679754018581578953e-02,-5.977523134615266194e-03,-1.132652442662630127e-03,-1.391924175011194538e-02,-1.769047654917689505e-02,2.927974570378202423e-03,1.506314255529056338e-02,8.323617539984918060e-03,-3.583536095773390967e-02,-3.199168410174708932e-02,-4.465668320338428421e-02,-3.666298682433077188e-02,1.553574906293201871e-02,-6.507965594151585154e-02,-5.371089411738971808e-02,-2.545964041859223245e-02
3.154296875000000000e-01,5.855131354705933600e-02,-1.987631437022807993e-02,4.604078527884351152e-02,3.495727601092329939e-02,1.801471592224979448e-02,-3.456268881015579688e-03,-3.389450584764265671e-03,-1.590533122728385318e-02,-1.361932953355568521e-02,3.983327549295849306e-03,1.955630378292722363e-02,1.002850542549606032e-02,-3.375519204058691214e-02,-3.011544831355907406e-02,-4.767146001964596425e-02,-3.713507589048917201e-02,1.527535191222980336e-02,-6.318311270204181318e-02,-5.956830106574696748e-02,-2.517533745644611257e-02
3.164062500000000000e-01,5.602753809746853497e-02,-1.827380770811117688e-02,4.317833579416114481e-02,3.586622222615120509e-02,1.905166877993995020e-02,-1.087020329021705888e-03,-5.655949017907883035e-03,-1.784486955656963345e-02,-9.487072766429002768e-03,5.023816844003357179e-03,2.387438388929750271e-02,1.177748573362412225e-02,-3.174271028986437593e-02,-2.803124768198365230e-02,-5.001910396327910457e-02,-3.742153377019821758e-02,1.485632956103953919e-02,-6.074475210946909259e-02,-6.537898159264803055e-02,-2.460886825683462203e-02
3.173828125000000000e-01,5.309297319029039619e-02,-1.704079068003994113e-02,4.007416482212736858e-02,3.676498631043750853e-02,1.988790991948417505e-02,1.112908557930610259e-03,-7.904157003309857793e-03,-1.971344680054997953e-02,-5.358004515796684422e-03,6.042586455816055004e-03,2.798884998729419746e-02,1.352432177161989012e-02,-2.981305510934160324e-02,-2.575256877821339996e-02,-5.169914669315475025e-02,-3.751869734807918716e-02,1.428514568263653320e-02,-5.777808482333248591e-02,-7.108369057883173747e-02,-2.377622852158202751e-02
3.183593750000000000e-01,4.976824839313857135e-02,-1.619487954012293826e-02,3.676960106769623648e-02,3.764873778281609129e-02,2.050644301985736842e-02,3.129151194778620471e-03,-1.010639874076093778e-02,-2.148780220506364344e-02,-1.295713055225013351e-03,7.034076871705261143e-03,3.187370943045733651e-02,1.522391125592417391e-02,-2.797836589207453387e-02,-2.329512336514772200e-02,-5.271973768143936590e-02,-3.742373767449570787e-02,1.356963678136971843e-02,-5.430291513605497306e-02,-7.662265334510581782e-02,-2.269564877647388401e-02
3.193359375000000000e-01,4.607782508550175432e-02,-1.574845658387542119e-02,3.330885421071905217e-02,3.851157395098681047e-02,2.089404294789162786e-02,4.950344875345485084e-03,-1.223571491201259388e-02,-2.314613008988899295e-02,2.637911798249308829e-03,7.994065233510112140e-03,3.550572904462279827e-02,1.683296417316534552e-02,-2.624773412487402952e-02,-2.067675540091715863e-02,-5.309723573348550801e-02,-3.713457267695988162e-02,1.271893771770049412e-02,-5.034522112482671397e-02,-8.193640822902910348e-02,-2.138734875088703705e-02
3.203125000000000000e-01,4.204971685921167490e-02,-1.570842979214960231e-02,2.973832757246552827e-02,3.934660493210797444e-02,2.104147640535204353e-02,6.568145446275958088e-03,-1.426624932029060128e-02,-2.466835982143554887e-02,6.383630597849092661e-03,8.919676391512802727e-03,3.886461767850842713e-02,1.831064093732013426e-02,-2.462720652292820292e-02,-1.791732339595885834e-02,-5.285569356144194375e-02,-3.664978801355723431e-02,1.174339140823361417e-02,-4.593695716903414134e-02,-8.696665651891831439e-02,-1.987327281841752905e-02
3.212890625000000000e-01,3.771516847011736895e-02,-1.607606936109711240e-02,2.610589418602052986e-02,4.014605869159285773e-02,2.094366132520902521e-02,7.977201128076401651e-03,-1.617361454047294006e-02,-2.603640609175653792e-02,9.885754498896061684e-03,9.809365457852221859e-03,4.193317015957274269e-02,1.961914201757501003e-02,-2.311983786180773701e-02,-1.503855807365941065e-02,-5.202624636273295300e-02,-3.596856863061002191e-02,1.065444381681807974e-02,-4.111577990223696383e-02,-9.165710676801529233e-02,-1.817680997402491144e-02
3.222656250000000000e-01,3.310829792485719958e-02,-1.684692425693041368e-02,2.246014804594074002e-02,4.090140409669855426e-02,2.059976271953057811e-02,9.175087009062511331e-03,-1.793523090197082434e-02,-2.723438621969622234e-02,1.309297967593095989e-02,1.066287296389272464e-02,4.469737127490792938e-02,2.072424106597849439e-02,-2.172579143810090055e-02,-1.206389560109576674e-02,-5.064641658140802555e-02,-3.509064319399569920e-02,9.464525571551279937e-03,-3.592469968982794915e-02,-9.595430051910448788e-02,-1.632250199918055741e-02
3.232421875000000000e-01,2.826570673826591523e-02,-1.801082077271617607e-02,1.884964272596643953e-02,4.160348970115138739e-02,2.001322364266918535e-02,1.016220225753826714e-02,-1.953063362546844650e-02,-2.824880172533391492e-02,1.595914301963933385e-02,1.148115418445752427e-02,4.714645894841998364e-02,2.159575453572940354e-02,-2.044248439790569485e-02,-9.018286996079635798e-03,-4.875934803264251466e-02,-3.401624312522161936e-02,8.186921740542248832e-03,-3.041166073491333166e-02,-9.980840668281082406e-02,-1.433574359170703381e-02
3.242187500000000000e-01,2.322606377097539976e-02,-1.955194386397403339e-02,1.532212976577451355e-02,4.224269573842052983e-02,1.919173091048008081e-02,1.094163257739641168e-02,-2.094174351615266452e-02,-2.906868199951040399e-02,1.844388763927180819e-02,1.226628461385685480e-02,4.927294634727856504e-02,2.220794183408971584e-02,-1.926477453423006483e-02,-5.927984674311275945e-03,-4.641298333671461246e-02,-3.274607749920936672e-02,6.835631473418685329e-03,-2.462905390133678790e-02,-1.031739722280478194e-01,-1.224247830977364879e-02
3.251953125000000000e-01,1.802966834881476743e-02,-2.144900081843397269e-02,1.192380923529624305e-02,4.280909660782875048e-02,1.814711619442648319e-02,1.151898086619963964e-02,-2.215309726933341328e-02,-2.968568848712211522e-02,2.051322830508305051e-02,1.302134395769891616e-02,5.107260321451875112e-02,2.253983118142683859e-02,-1.818518457887707482e-02,-2.820307470054972572e-03,-4.365919913104945871e-02,-3.128132456112728971e-02,5.425219363093949226e-03,-1.863316729001425823e-02,-1.060106174542516655e-01,-1.006889419897958118e-02
3.261718750000000000e-01,1.271799857266232500e-02,-2.367546559132225129e-02,8.698604687976169494e-03,4.329263099199883585e-02,1.689519407390037767e-02,1.190216941709287130e-02,-2.315203415769003306e-02,-3.009417841672975061e-02,2.214000872291064029e-02,1.375028133522637752e-02,5.254439728266548787e-02,2.257546753185402100e-02,-1.719415950945813940e-02,2.766141611080209718e-04,-4.055291380405232765e-02,-2.962364010529952227e-02,3.970660500945535909e-03,-1.248358049907661790e-02,-1.082836649125389072e-01,-7.841122937526335060e-03
3.271484375000000000e-01,7.333250847701359987e-03,-2.619990092955374814e-02,5.687474315867436028e-03,4.368327664786711417e-02,1.545553956650906266e-02,1.210121733189441391e-02,-2.392883663013258694e-02,-3.029122773035526975e-02,2.330424440819642631e-02,1.445776466492905248e-02,5.369039716727283529e-02,2.230408013277025009e-02,-1.628035196442788324e-02,3.334110675164638979e-03,-3.715118252325435438e-02,-2.777518244128257194e-02,2.487181286528636522e-03,-6.242509326532513954e-03,-1.099646920142039602e-01,-5.584946247848571015e-03
3.281250000000000000e-01,1.917876694175461904e-03,-2.898635423464090630e-02,2.927769526372701707e-03,4.397122686752329146e-02,1.385120855055471840e-02,1.212799707860093973e-02,-2.447682314707492340e-02,-3.027661348663332128e-02,2.399334688661551584e-02,1.514901742795379293e-02,5.451563866147061260e-02,2.172016854138455327e-02,-1.543093051385186106e-02,6.323261260819266517e-03,-3.351229411763406024e-02,-2.573865316167014972e-02,9.900981089536258720e-04,2.589157618953611629e-05,-1.110319984946920163e-01,-3.325513185208946263e-03
3.291015625000000000e-01,-3.485877151392753441e-03,-3.199482199298665092e-02,4.526513826710853441e-04,4.414706560949452352e-02,1.210840533327546542e-02,1.199597432946388799e-02,-2.479239239194244021e-02,-3.005275661835350026e-02,2.420222695900896975e-02,1.582964616687974196e-02,5.502795684541036264e-02,2.082350715707131233e-02,-1.463190527506403465e-02,9.215194152519329968e-03,-2.969488392866704435e-02,-2.351735243397547193e-02,-5.053439596293906027e-04,6.256259931860539379e-03,-1.114709811714568316e-01,-1.087071726899933909e-03
3.300781250000000000e-01,-8.836419472807490946e-03,-3.518177655082232319e-02,-1.709425599569583745e-03,4.420193835498040236e-02,1.025610239035106529e-02,1.171993535388211188e-02,-2.487501881991759783e-02,-2.962462651275775405e-02,2.393327679494885313e-02,1.650546218024886644e-02,5.523778688075887955e-02,1.961906955038802275e-02,-1.386846519313419783e-02,1.198139631347746974e-02,-2.575707607917705061e-02,-2.111524707553440183e-02,-1.984130327597375190e-03,1.238278221908633951e-02,-1.112744098248497349e-01,1.107282147236406025e-03
3.310546875000000000e-01,-1.409325049492871074e-02,-3.850074804572874848e-02,-3.535153911871945220e-03,4.412771584538600217e-02,8.325617995517524753e-03,1.131570631273265230e-02,-2.472720031819334793e-02,-2.899960944103915916e-02,2.319623262751420445e-02,1.718230091538210103e-02,5.515793677345018353e-02,1.811687505458157640e-02,-1.312532122742834408e-02,1.459402907215143728e-02,-2.175566773934965031e-02,-1.853704924568180812e-02,-3.431631815808675046e-03,1.833996603109598611e-02,-1.104425995203721783e-01,3.235834967637964913e-03
3.320312500000000000e-01,-1.921737762908003883e-02,-4.190295344253615328e-02,-5.006730624397363709e-03,4.391714800492469567e-02,6.350158063947376752e-03,1.079986880755832122e-02,-2.435435954355982466e-02,-2.818734338413701399e-02,2.200792177787397677e-02,1.786584254398221674e-02,5.480333575176823957e-02,1.633176121596759470e-02,-1.238704969739599752e-02,1.702624603887439858e-02,-1.774536691433520330e-02,-1.578830321261913069e-02,-4.833753343174903953e-03,2.406341890219040880e-02,-1.089834762547225028e-01,5.278463279482798615e-03
3.330078125000000000e-01,-2.417170604863831326e-02,-4.533796387209243495e-02,-6.112126283983060002e-03,4.356400554200993980e-02,4.364329040799416054e-03,1.018947598035125149e-02,-2.376470125967155775e-02,-2.719952227762285207e-02,2.039189960947145747e-02,1.856143712831864398e-02,5.419076221620049844e-02,1.428308675930738472e-02,-1.163843014156785462e-02,1.925250941705014193e-02,-1.377809405945553539e-02,-1.287547733159472192e-02,-6.177074455313822515e-03,2.949062388286706818e-02,-1.069125344223784829e-01,7.216815884136359299e-03
3.339843750000000000e-01,-2.892139952942614223e-02,-4.875440084886556447e-02,-6.845260807179921574e-03,4.306320695190055114e-02,2.403629069991020800e-03,9.501773339576665214e-03,-2.296902870522133863e-02,-2.604967312245994038e-02,1.837798376714735657e-02,1.927393765282610014e-02,5.333855546785948309e-02,1.199437069811842491e-02,-1.086477223074758247e-02,2.124890066158293192e-02,-9.902356471176085306e-03,-9.806058113345237151e-03,-7.448979918461847045e-03,3.456170206265527650e-02,-1.042526862385354663e-01,9.034468938243066932e-03
3.349609375000000000e-01,-3.343420747546700655e-02,-5.210065145768939809e-02,-7.206083560315254544e-03,4.241092890629084844e-02,5.039249723915223324e-04,8.753928308534388372e-03,-2.198052267380949665e-02,-2.475290977480330487e-02,1.600169466791639614e-02,2.000754401000148092e-02,5.226631561000107118e-02,9.492874094146222172e-03,-1.005222654542332027e-02,2.299342133132251803e-02,-6.162702930613443014e-03,-6.588643073042941417e-03,-8.637778759703292064e-03,3.922015228785274976e-02,-1.010340048922711842e-01,1.071705242901794045e-02
3.359375000000000000e-01,-3.768075458536044448e-02,-5.532559225920384571e-02,-7.200556386967676102e-03,4.160469830843593203e-02,-1.299077256472066068e-03,7.962772256963611753e-03,-2.081448756597189045e-02,-2.332566753183059824e-02,1.330361265155766831e-02,2.076566079462003472e-02,5.099459613956110193e-02,6.809131733081146519e-03,-9.188074373174332649e-03,2.446627993675650273e-02,-2.599264518700695244e-03,-3.233028934749798602e-03,-9.732810316895965791e-03,4.341355850044966574e-02,-9.729336481512818047e-02,1.225234695885370553e-02
3.369140625000000000e-01,-4.163479018934040238e-02,-5.837931147354342987e-02,-6.840539930381525809e-03,4.064346460973002062e-02,-2.970360653459132739e-03,7.144558490553512380e-03,-1.948806917435161323e-02,-2.178542286791465554e-02,1.032866344812554196e-02,2.155077148130065193e-02,4.954459380095430771e-02,3.976441624977991064e-03,-8.260992097876252230e-03,2.565016060250583166e-02,7.526140935877602368e-04,2.497082723382990088e-04,-1.072453606435054725e-02,4.709425543354603394e-02,-9.307398400966548913e-02,1.363035019744779711e-02
3.378906250000000000e-01,-4.527339489293263214e-02,-6.121381896618090929e-02,-6.143585178011337460e-03,3.952765131984511959e-02,-4.476116473749626803e-03,6.314739340999052548e-03,-1.801994937654071219e-02,-2.015040284338934229e-02,7.125344656895861092e-03,2.236433124271714271e-02,4.793784026190631153e-02,1.030320749662754333e-03,-7.261286231388267530e-03,2.653046944886278125e-02,3.862650221754991564e-03,3.847144650207423751e-03,-1.160461619995956095e-02,5.021994383463174172e-02,-8.842487486560339505e-02,1.484331278899409488e-02
3.388671875000000000e-01,-4.857714279062794183e-02,-6.378373367978000530e-02,-5.132633701481041817e-03,3.825918599178698004e-02,-5.784246793729078823e-03,5.487765127333372496e-03,-1.643002323040520726e-02,-1.843928880493313216e-02,3.744906741936698379e-03,2.320668031520286070e-02,4.619590009109775935e-02,-1.992064156287342864e-03,-6.181095671829522735e-03,2.709555474901035460e-02,6.705804599037325057e-03,7.545454707766295274e-03,-1.236597021243007050e-02,5.275424694653010199e-02,-8.340021127492511233e-02,1.588574392931326948e-02
3.398437500000000000e-01,-5.153021815265454442e-02,-6.604693843034682710e-02,-3.835631552269587203e-03,3.684150831959349948e-02,-6.864843243685578474e-03,4.676907353851972142e-03,-1.473906418915320142e-02,-1.667091902152525659e-02,2.405026222903792425e-04,2.407697944145151953e-02,4.434007937120150455e-02,-5.052481737449072453e-03,-5.014558351496367292e-03,2.733689713885578687e-02,9.262369269627330343e-03,1.132937558876266973e-02,-1.300282088971548011e-02,5.466720065014964158e-02,-7.805862112028592870e-02,1.675438724688266962e-02
3.408203125000000000e-01,-5.412048613021286370e-02,-6.796519241141005252e-02,-2.285063176916068538e-03,3.527955634391741896e-02,-7.690634964034249142e-03,3.894108077820749702e-03,-1.296838327512161299e-02,-1.486399485346167823e-02,-3.333679737262226946e-03,2.497316852310248886e-02,4.239114907077775468e-02,-8.112227952829205793e-03,-3.757940052316219044e-03,2.724926644354488600e-02,1.151796411648666439e-02,1.518219209689649490e-02,-1.351072147771875155e-02,5.593567045531068482e-02,-7.246241433390544773e-02,1.744816802654588009e-02
3.417968750000000000e-01,-5.633951766008957196e-02,-6.950469232063823111e-02,-5.174130124207675270e-04,3.357973111348248885e-02,-8.237399359335194696e-03,3.149856928390014094e-03,-1.113948807113961971e-02,-1.303679493558027036e-02,-6.923287248357079884e-03,2.589194920603745190e-02,4.036908702773361196e-02,-1.113271571945670217e-02,-2.409723807428742256e-03,2.683084203643061605e-02,1.346344568247606448e-02,1.908574502626279173e-02,-1.388656594783894624e-02,5.654368940608908711e-02,-6.667675768961543736e-02,1.796811319943060481e-02
3.427734375000000000e-01,-5.818256936927665435e-02,-7.063657373119468230e-02,1.427436408440942986e-03,3.174984049263387259e-02,-8.484329796792132797e-03,2.453096793992476463e-03,-9.273747307035066362e-03,-1.120690167222736407e-02,-1.047465981292499196e-02,2.682879170508933181e-02,3.829284206983861460e-02,-1.407605336343660703e-02,-9.706589637221155675e-04,2.608329405902015674e-02,1.509473332680910315e-02,2.302046490504347856e-02,-1.412858257895731676e-02,5.648271193417767067e-02,-6.076880828431498877e-02,1.831724588184830554e-02
3.437500000000000000e-01,-5.964851987542892781e-02,-7.133734516512785229e-02,3.506859990068466638e-03,2.979902313140989772e-02,-8.414355051071074551e-03,1.811158726275977505e-03,-7.392066638776688750e-03,-9.390944094203705628e-03,-1.393566271286369659e-02,2.777796575943465920e-02,3.618012341915637087e-02,-1.690560329076362320e-02,5.562303585019778927e-04,2.501182329954177927e-02,1.641255901796516772e-02,2.696543280394871414e-02,-1.423631130009324688e-02,5.575177973521295433e-02,-5.480681827490586217e-02,1.850045657466026228e-02
3.447265625000000000e-01,-6.073976444154643994e-02,-7.158924827610757546e-02,5.676188534867020880e-03,2.773765391958903093e-02,-8.014406024861583239e-03,1.229726141597165846e-03,-5.514580942989655808e-03,-7.604360821492868634e-03,-1.725647999490903181e-02,2.873259520190759447e-02,3.404721810304584678e-02,-1.958651273155254460e-02,2.165677016468407334e-03,2.362515804739095601e-02,1.742214818044298882e-02,3.089846935653045926e-02,-1.421056547042131440e-02,5.435759684523835261e-02,-4.885922385394432521e-02,1.852435342825288142e-02
3.457031250000000000e-01,-6.146207046567760124e-02,-7.138053859998376438e-02,7.889438740440110620e-03,2.557723252526572164e-02,-7.275626063291583227e-03,7.128279433663451889e-04,-3.660368085829350786e-03,-5.861186515404175068e-03,-2.039035642172876833e-02,2.968473523130564160e-02,3.190883863112270458e-02,-2.208620897028659713e-02,3.850241773528822065e-03,2.193550680394736746e-02,1.813283997018426755e-02,3.479625259541060250e-02,-1.405337899005708498e-02,5.231451224289301871e-02,-4.299373166592542622e-02,1.839709423289798487e-02
3.466796875000000000e-01,-6.182439676196069961e-02,-7.070568246853202454e-02,1.010006284880679561e-02,2.333025686743764662e-02,-6.193522017963084929e-03,2.628597469274745677e-04,-1.847188679639752288e-03,-4.173864796023341213e-03,-2.329427661084046766e-02,3.062547110255216254e-02,2.977800270238275746e-02,-2.437485214092074623e-02,5.600421757000191222e-03,1.995846632922816319e-02,1.855765613930549646e-02,3.863446463676185189e-02,-1.376793983468102729e-02,4.964440948221725269e-02,-3.727641588362679004e-02,1.812820300654110692e-02
3.476562500000000000e-01,-6.183868001204263776e-02,-6.956546688758045993e-02,1.226170576657175694e-02,2.101008358714960902e-02,-4.768054090219227791e-03,-1.193680303591855021e-04,-9.125582199581134906e-05,-2.553090152397424154e-03,-2.592957121191263523e-02,3.154503660102390278e-02,2.766594618719065563e-02,-2.642573942738091208e-02,7.404794215817214059e-03,1.771288512984095856e-02,1.871282825531219579e-02,4.238796665577929113e-02,-1.335851128667438562e-02,4.637650405528698921e-02,-3.177083898076517310e-02,1.772837421927307699e-02
3.486328125000000000e-01,-6.151959213082731914e-02,-6.796702043762883894e-02,1.432895737880574352e-02,1.863077775985845508e-02,-3.003663380060187047e-03,-4.345568415873431135e-04,1.592961770624156228e-03,-1.007680891067520498e-03,-2.826244135694843188e-02,3.243295034958766643e-02,2.558207009303200760e-02,-2.821565535405055197e-02,9.250192810668701401e-03,1.522068313730862849e-02,1.861729345693489968e-02,4.603100099955621805e-02,-1.283034229235824678e-02,4.254705037707683796e-02,-2.653720885698677978e-02,1.720926781391463739e-02
3.496093750000000000e-01,-6.088427259357964000e-02,-6.592374454440512455e-02,1.625808788494028170e-02,1.620695423043749805e-02,-9.092369734396475809e-04,-6.848234294605979287e-04,3.192900457414861882e-03,4.555153387713049861e-04,-3.026439413096258108e-02,3.327816771449060990e-02,2.353392167904308496e-02,-2.972516376301568425e-02,1.112191318232781494e-02,1.250662897707447221e-02,1.829216915519878486e-02,4.953741869215555482e-02,-1.218956850691314819e-02,3.819896146075064947e-02,-2.163158440062653773e-02,1.658329825401629043e-02
3.505859375000000000e-01,-5.995204000958947316e-02,-6.345515576935394086e-02,1.800775429004641479e-02,1.375361304988107630e-02,1.501988696991414778e-03,-8.735822937700348000e-04,4.698024095258453332e-03,1.831682429937549162e-03,-3.191258342531450021e-02,3.406924583312802290e-02,2.152720934076635811e-02,-3.093883804007730581e-02,1.300394411481919921e-02,9.598076876975855307e-03,1.776021712473679209e-02,5.288093001120851289e-02,-1.144310569382319710e-02,3.338134549390266853e-02,-1.710514082336616476e-02,1.586342085362642956e-02
3.515625000000000000e-01,-5.874408739889346032e-02,-6.058664106638814162e-02,1.953966668394872819e-02,1.128597154827972945e-02,4.212584597593308292e-03,-1.005409783312320249e-03,6.099906792671445400e-03,3.118062632046481996e-03,-3.319005222270780125e-02,3.479451908608385824e-02,1.956585035168941292e-02,-3.184542715415723813e-02,1.487922024487132837e-02,6.524665899125817008e-03,1.704530728042652835e-02,5.603537526735503926e-02,-1.059853722288823553e-02,2.814896461939857611e-02,-1.300350518131477423e-02,1.506291861762007120e-02
3.525390625000000000e-01,-5.728316573197202166e-02,-5.734912922198299318e-02,2.081920362501602298e-02,8.819295591692834918e-03,7.201143471003443840e-03,-1.085892616431291405e-03,7.392275321870308419e-03,4.313949351283958601e-03,-3.408587409195616702e-02,3.544228218019886134e-02,1.765205003016095606e-02,-3.243795609868288521e-02,1.672989197267424344e-02,3.317984790302458409e-03,1.617189110504266628e-02,5.897501240817929619e-02,-9.663997459127148318e-03,2.256162225329576970e-02,-9.366171424105040541e-03,1.419519274815631525e-02
3.535156250000000000e-01,-5.559326032794699446e-02,-5.377868292184856402e-02,2.181596680340154928e-02,6.368732541544818750e-03,1.044254855789961134e-02,-1.121463813384728772e-03,8.571011240455112326e-03,5.420646517124668926e-03,-3.459519341155112282e-02,3.600097790048618213e-02,1.578641040721883229e-02,-3.271376035269749072e-02,1.853760800507047238e-02,1.120632266002841986e-05,1.516449419466755696e-02,6.167481760730364471e-02,-8.648052853880856469e-03,1.668348622256506097e-02,-6.226003104622746150e-03,1.327355985360088343e-02
3.544921875000000000e-01,-5.369926467566655398e-02,-4.991601705061167460e-02,2.250426617537683305e-02,3.949148365211551520e-03,1.390829261829491618e-02,-1.119229151903147410e-03,9.634113490407521588e-03,6.441395609477882159e-03,-3.471916556360447881e-02,3.645938652745172454e-02,1.396806601032237784e-02,-3.267445499781313628e-02,2.028380581355883339e-02,-3.361304471339509811e-03,1.404723673272219135e-02,6.411079459653369617e-02,-7.559582539240241456e-03,1.058235586374014353e-02,-3.608830556260515451e-03,1.231105873334151224e-02
3.554687500000000000e-01,-5.162665614620292470e-02,-4.580594991375490366e-02,2.286352791898689854e-02,1.574971237306992729e-03,1.756684251447884412e-02,-1.086787333623592594e-03,1.058162293672310766e-02,7.381271928002206342e-03,-3.446480001435680424e-02,3.680681390298001787e-02,1.219484395705133090e-02,-3.232584011911645433e-02,2.195000521725790424e-02,-6.764403288035578457e-03,1.284338990581645329e-02,6.626028816298604185e-02,-6.407660188165775414e-03,4.328881978160766496e-03,-1.533147923114031941e-03,1.132026940831121209e-02
3.564453125000000000e-01,-4.940117790765800876e-02,-4.149679505724709200e-02,2.287861884204887147e-02,-7.399561747835808933e-04,2.138404399944027548e-02,-1.032047073381810089e-03,1.141551096906004772e-02,8.247052143071084002e-03,-3.384471079580761432e-02,3.703327516185692808e-02,1.046344517801288919e-02,-3.167774506878053009e-02,2.351810030546412633e-02,-1.016259546934617820e-02,1.157497535247934556e-02,6.810229697145427086e-02,-5.201438836417704263e-03,-2.004250820486844220e-03,-9.913933666082217259e-06,1.031314682627685990e-02
3.574218750000000000e-01,-4.704853113756405497e-02,-3.703970223509968351e-02,2.254008225501159465e-02,-2.982513727347701170e-03,2.532356081942247622e-02,-9.630442962844266031e-04,1.213953490600301263e-02,9.047055588381414798e-03,-3.287678039851273798e-02,3.712967122592980562e-02,8.769643265267865542e-03,-3.074381506634953770e-02,2.497064499461326692e-02,-1.352047520749816330e-02,1.026241370839390925e-02,6.961778069108606748e-02,-3.950040270177368473e-03,-8.343169314162925815e-03,9.575412364259869823e-04,9.300871397128316828e-03
3.583984375000000000e-01,-4.459408135916077126e-02,-3.248795682535327717e-02,2.184428178029501622e-02,-5.140428315087125499e-03,2.934734179430322637e-02,-8.877625504816194371e-04,1.275906350248144118e-02,9.790962132446276445e-03,-3.158374445369926259e-02,3.708795528188338353e-02,7.108497176520881325e-03,-2.954124443639515735e-02,2.629112766814492574e-02,-1.680316913301424173e-02,8.924227199662871160e-03,7.078995630959049323e-02,-2.662450466960901603e-03,-1.461367400633491014e-02,1.373502237839237207e-03,8.293718211066770235e-03
3.593750000000000000e-01,-4.206258241068873416e-02,-2.789624760952093274e-02,2.079345108209847137e-02,-7.202384316890160856e-03,3.341610919048283029e-02,-8.139596188235767495e-04,1.328087635719246706e-02,1.048960979489531320e-02,-2.999270580163341388e-02,3.690128662900676176e-02,5.474573820222094177e-03,-2.809046153074088240e-02,2.746423057165825812e-02,-1.997677820056841663e-02,7.576800060609149498e-03,7.160457851101345583e-02,-1.347422439401481592e-03,-2.074210787909491066e-02,1.249748755704624924e-03,7.300946466671155710e-03
3.603515625000000000e-01,-3.947792119740837352e-02,-2.331991330008089183e-02,1.939564904116817742e-02,-9.158118663767287476e-03,3.748986145213650811e-02,-7.490031429953521429e-04,1.371294144039865263e-02,1.115477554914909124e-02,-2.813458759357113578e-02,3.656416948693412550e-02,3.862176405739872406e-03,-2.641477103834940707e-02,2.847606992548299201e-02,-2.300881169555754266e-02,6.234199337090011450e-03,7.205019907641511956e-02,-1.338767436051161289e-05,-2.665622078625255395e-02,6.053320014106483831e-04,6.330710291555772390e-03
3.613281250000000000e-01,-3.686288598070044942e-02,-1.881417851820999659e-02,1.766462144210480256e-02,-1.099849949576132795e-02,4.152838321073876182e-02,-6.997178628345349224e-04,1.406417530637979821e-02,1.179894297203031017e-02,-2.604353594077698369e-02,3.607257459142058920e-02,2.265574368047989021e-03,-2.453995994249641086e-02,2.931441306702253433e-02,-2.586860718467774017e-02,4.908057402998785776e-03,7.211840044075576439e-02,1.331622813453013469e-03,-3.228601872049151333e-02,-5.337486577595623250e-04,5.389991781192412200e-03
3.623046875000000000e-01,-3.423896053404328066e-02,-1.443339008485319992e-02,1.561957176097486868e-02,-1.271558766270754204e-02,4.549175545083899985e-02,-6.722468254705858074e-04,1.434419081375587143e-02,1.243506056055650871e-02,-2.375628329360126093e-02,3.542404167456827957e-02,6.792306690450573793e-04,-2.249387383491241107e-02,2.996886933974243772e-02,-2.852773032824824917e-02,3.607516289134562060e-03,7.180399880253075795e-02,2.680046980447108214e-03,-3.756458736790062314e-02,-2.134963640239462279e-03,4.484556717059949398e-03
3.632812500000000000e-01,-3.162614604891092474e-02,-1.023026449007057546e-02,1.328484511321805818e-02,-1.430268061910338478e-02,4.934085877173147866e-02,-6.719286383179256649e-04,1.456303734702264242e-02,1.307629463479801149e-02,-2.131148419764940585e-02,3.461776121997199585e-02,-9.019776622363100474e-04,-2.030597063483099290e-02,3.043105189747538977e-02,-3.096034866080719927e-02,2.339232722040712059e-03,7.110521253219723170e-02,4.024849168720531084e-03,-4.242887967811300592e-02,-4.159759025060444024e-03,3.618933059260772463e-03
3.642578125000000000e-01,-2.904281221186619244e-02,-6.255157248413931691e-03,1.068953082194931854e-02,-1.575433856093316071e-02,5.303786284795179023e-02,-7.031925318705595836e-04,1.473093861170743195e-02,1.373578078253405790e-02,-1.874903532760350058e-02,3.365463419812211865e-02,-2.482549761652134718e-03,-1.800685898384381256e-02,3.069470808413823915e-02,-3.314357372837083843e-02,1.107441616946767786e-03,7.002379205660314021e-02,5.359566001380692939e-03,-4.682045762880739787e-02,-6.564142484499135496e-03,2.796411946738452340e-03
3.652343750000000000e-01,-2.650557840454467740e-02,-2.555364534281052199e-03,7.866990371852979752e-03,-1.706639294699386147e-02,5.654669545299736283e-02,-7.694726680810649649e-04,1.485803306292670864e-02,1.442637777672125567e-02,-1.610939174096654575e-02,3.253730881800319386e-02,-4.066165754232427439e-03,-1.562782869349167714e-02,3.075581657182612297e-02,-3.505776634293809174e-02,-8.592531643609909982e-05,6.856510790344401418e-02,6.678340528526987424e-03,-5.068617894347953595e-02,-9.299340288956008116e-03,2.019070585743530915e-03
3.662109375000000000e-01,-2.402922550800908053e-02,8.255329744616154812e-04,4.854318702709315043e-03,-1.823593783409733007e-02,5.983348476541178879e-02,-8.731427835207965660e-04,1.495412192378637456e-02,1.516042781167199240e-02,-1.343289112634907245e-02,3.127019367190511656e-02,-5.655509738234514722e-03,-1.320038061183306452e-02,3.061264998597319764e-02,-3.668680017302767410e-02,-1.241070195429335192e-03,6.673819416472057120e-02,7.975944597745121198e-03,-5.397882022339544478e-02,-1.231251543183834764e-02,1.287816069534128026e-03
3.671875000000000000e-01,-2.162663832908498854e-02,3.848274726757638063e-03,1.691747849958073931e-03,-1.926130472970415466e-02,6.286696911818275002e-02,-1.015471899305776327e-03,1.502842955858040182e-02,1.594952676042984963e-02,-1.075909745003398449e-02,2.985944699675716074e-02,-7.252114186492679415e-03,-1.075576314988036485e-02,3.026580230601205040e-02,-3.801827942751351275e-02,-2.360114049295878539e-03,6.455574527256136008e-02,9.247789622573974327e-03,-5.665762876903957662e-02,-1.554753611233825050e-02,6.024488544810134008e-04
3.681640625000000000e-01,-1.930877821549816312e-02,6.478464830779935048e-03,-1.577997159337119707e-03,-2.014202192255374821e-02,6.561886887382256672e-02,-1.196601467814050997e-03,1.508938069020055242e-02,1.680430795710302974e-02,-8.126174840073044012e-03,2.831294212153329451e-02,-8.856228660060793192e-03,-8.324522472595631897e-03,2.971818089476336786e-02,-3.904370700159483926e-02,-3.446842382161846314e-03,6.203406466469166269e-02,1.048992611436804293e-02,-5.868879628215449562e-02,-1.894578317185642222e-02,-3.825567555554408724e-05
3.691406250000000000e-01,-1.708468499527645429e-02,8.687048787168317673e-03,-4.910379512522164772e-03,-2.087875948754361333e-02,6.806421569997439525e-02,-1.415543965344476891e-03,1.514439859711660431e-02,1.773424275768091876e-02,-5.570301802008967643e-03,2.664020951132631612e-02,-1.046671531976854121e-02,-5.936073017598143473e-03,2.897496357070381348e-02,-3.975860012997309983e-02,-4.506417877675244522e-03,5.919296463944525438e-02,1.169903252412986087e-02,-6.004584864420817875e-02,-2.244698461365858197e-02,-6.364493892631426387e-04
3.701171875000000000e-01,-1.496150696987434692e-02,1.045071570351448036e-02,-8.259757720771351841e-03,-2.147326137170820978e-02,7.018163517440167976e-02,-1.670202585791966121e-03,1.519972799959263751e-02,1.874746083566008678e-02,-3.125134950454657150e-03,2.485235614959168185e-02,-1.208097327155459484e-02,-3.618294564930798086e-03,2.804352168551844937e-02,-4.016255132356945368e-02,-5.545067419273837749e-03,5.605561744987214851e-02,1.287239410828816023e-02,-6.070994704720754365e-02,-2.599006505060208819e-02,-1.195099397056826468e-03
3.710937500000000000e-01,-1.294455731519950602e-02,1.175222034885576097e-02,-1.158010706398531972e-02,-2.192826615039509056e-02,7.195357935345128575e-02,-1.957411348641934380e-03,1.526028585556803846e-02,1.985059282988618432e-02,-8.213303848551266068e-04,2.296196331611803990e-02,-1.369489329838742379e-02,-1.397161551680483043e-03,2.693331069646858270e-02,-4.025923314175700041e-02,-6.569750964252388074e-03,5.264835845095743039e-02,1.400787268339946483e-02,-6.067009689351458152e-02,-2.951399782500917571e-02,-1.717864110446082337e-03
3.720703125000000000e-01,-1.103739490496049615e-02,1.258062056573643929e-02,-1.482574362604638894e-02,-2.224741819385982200e-02,7.336650668355682026e-02,-2.272994610327214952e-03,1.532954274298762957e-02,2.104863758716863167e-02,1.313870343177437608e-03,2.098296411512547491e-02,-1.530284402286022534e-02,7.035902842502842576e-04,2.565573022103952855e-02,-4.005634616059465525e-02,-7.587820024156274532e-03,4.900044288058322955e-02,1.510386826701278287e-02,-5.992326206725379772e-02,-3.295864762770868428e-02,-2.208959790587254873e-03
3.730468750000000000e-01,-9.241927270636831129e-03,1.293142677934703069e-02,-1.795203919230144510e-02,-2.243517110232928422e-02,7.441100740964314009e-02,-2.611844666076825524e-03,1.540943691736590924e-02,2.234485583774745154e-02,3.256984006571271399e-03,1.893050238152431050e-02,-1.689769001818198016e-02,2.662755525462209491e-03,2.422395602257273670e-02,-3.956551032671787316e-02,-8.606673566998830280e-03,4.514375861084102964e-02,1.615927371347868416e-02,-5.847438339492062875e-02,-3.626559170679363731e-02,-2.673020122595483588e-03
3.740234375000000000e-01,-7.558533155333033854e-03,1.280666161015842248e-02,-2.091611549125287767e-02,-2.249668535050560261e-02,7.508187342566931266e-02,-2.968015854223775979e-03,1.550032251175205260e-02,2.374069171424670818e-02,4.988554919784508185e-03,1.682077484023981190e-02,-1.847084184958883851e-02,4.461905291447671069e-03,2.265274679328714916e-02,-3.880210072369185553e-02,-9.633419069739241128e-03,4.111249793883828968e-02,1.717342354271482116e-02,-5.633630134048005222e-02,-3.937890819486449673e-02,-3.114951428003861870e-03
3.750000000000000000e-01,-5.986201907506032149e-03,1.221482888950803369e-02,-2.367750666133927942e-02,-2.243772212954151316e-02,7.537811230917061678e-02,-3.334833330404360276e-03,1.560095270230527423e-02,2.523572308127288930e-02,6.493346705033955363e-03,1.467085861053319534e-02,-2.001233749164873371e-02,6.085585160427686886e-03,2.095822896915790559e-02,-3.778502960976160702e-02,-1.067454621640189817e-02,3.694279218274413440e-02,1.814603822567581112e-02,-5.352958420396606437e-02,-4.224592068794350008e-02,-3.539786161101614315e-03
3.759765625000000000e-01,-4.522686796990183639e-03,1.117079267759863055e-02,-2.619877940394578150e-02,-2.226453538535427129e-02,7.530290607175375850e-02,-3.705014468531409380e-03,1.570849800796959156e-02,2.682764119039725628e-02,7.760455155439572109e-03,1.249852633186590567e-02,-2.151095403800289824e-02,7.521462719003543795e-03,1.915766312431546256e-02,-3.653647740000137700e-02,-1.173562036473742992e-02,3.267231349742102248e-02,1.907716523176138101e-02,-5.008226429587456230e-02,-4.481788896885206125e-02,-3.952537325687969540e-03
3.769531250000000000e-01,-3.164669221058573519e-03,9.695568171134538726e-03,-2.844610103496056364e-02,-2.198376402705252627e-02,7.486351592955339807e-02,-4.070800671572750822e-03,1.581859923895874431e-02,2.851225972102654910e-02,8.783342181274264235e-03,1.032205133802492625e-02,-2.295434810717709995e-02,8.760423492217691774e-03,1.726919574660776627e-02,-3.508157604892243181e-02,-1.282100240141123559e-02,2.833984891324502209e-02,1.996711816031323389e-02,-4.602948572631095081e-02,-4.705063666939298533e-02,-4.358056397655646168e-03
3.779296875000000000e-01,-1.907930702849889573e-03,7.816027644379898096e-03,-3.038974655604305755e-02,-2.160232621912711384e-02,7.407113514054032566e-02,-4.424097240138170732e-03,1.592545396752426123e-02,3.028355281867608356e-02,9.559792237959406636e-03,8.160005420479262209e-03,-2.432922285932627091e-02,9.796614841646490712e-03,1.531160038740209464e-02,-3.344804902908461025e-02,-1.393360098355867806e-02,2.398485212113212958e-02,2.081641527081495510e-02,-4.141306856229490935e-02,-4.890510769385290890e-02,-4.760897246997661952e-03
3.789062500000000000e-01,-7.475295680193705036e-04,5.564525774353197736e-03,-3.200453691747905810e-02,-2.112731757740997363e-02,7.294069265877670127e-02,-4.756618852104749391e-03,1.602193477710418118e-02,3.213372130528778514e-02,1.009179399582504216e-02,6.031051799353447096e-03,-2.562151908192984717e-02,1.062743824568349905e-02,1.330401230522978290e-02,-3.166581278512957398e-02,-1.507466243634114286e-02,1.964697896694480445e-02,2.162571869496699925e-02,-3.628099515400270286e-02,-5.034784436407449548e-02,-5.165188422178576197e-03
3.798828125000000000e-01,3.220207831435649274e-04,2.978449840544015233e-03,-3.327020181894160128e-02,-2.056591496369780669e-02,7.149061100942574742e-02,-5.060038152790786309e-03,1.609973696324158016e-02,3.405328581806998933e-02,1.038535129817529622e-02,3.953735960625713412e-03,-2.681662738480373662e-02,1.125349118125490086e-02,1.126566078322414725e-02,-2.976654515965738296e-02,-1.624360275677974239e-02,1.536561297115968117e-02,2.239577555942727158e-02,-3.068682539718578170e-02,-5.135138147504452605e-02,-5.574515992758708079e-03
3.808593750000000000e-01,1.306575013412533378e-03,9.970134541333682161e-05,-3.417166167255174941e-02,-1.992528741997433989e-02,6.974252238362090017e-02,-5.326134942621315801e-03,1.614955282178975535e-02,3.603120524007441539e-02,1.045022864379270035e-02,1.946277021386667340e-03,-2.789961817301330610e-02,1.167846059744365519e-02,9.215603294210278698e-03,-2.778322682718513750e-02,-1.743788527995582954e-02,1.117938744810527060e-02,2.312736217204007863e-02,-2.468904857186025523e-02,-5.189455174986912916e-02,-5.991818945686482566e-03
3.818359375000000000e-01,2.212183280267457624e-03,-3.025883441218512725e-03,-3.469922471257929492e-02,-1.921251560342175299e-02,6.772094748124296570e-02,-5.546943477287039244e-03,1.616126917615169981e-02,3.805501842309478439e-02,1.029963750262612686e-02,2.636225194733672467e-05,-2.885548574632818344e-02,1.190897069720838440e-02,7.172465615582608589e-03,-2.574966222585639217e-02,-1.865294661210369423e-02,7.125710957920060491e-03,2.382123232855735961e-02,-1.835038016527633375e-02,-5.196269953352873616e-02,-6.419298900245718614e-03
3.828125000000000000e-01,3.044925683798944526e-03,-6.349165666662050581e-03,-3.484869665492196927e-02,-1.843452088138503031e-02,6.545294208540461400e-02,-5.714895462890494382e-03,1.612418437395374965e-02,4.011100687661601355e-02,9.949870711390725389e-03,-1.789052684493568557e-03,-2.966940261090518505e-02,1.195438841281537372e-02,5.154191860569035978e-03,-2.369998683572041576e-02,-1.988217244443154716e-02,3.240302879897493868e-03,2.447807068323892485e-02,-1.173701274032224427e-02,-5.154780094478235430e-02,-6.858345650153856166e-03
3.837890625000000000e-01,3.810756254252442229e-03,-9.818379742020688292e-03,-3.462140176323035001e-02,-1.759800502501359873e-02,6.296771672935340403e-02,-5.822956433722835216e-03,1.602724063175163527e-02,4.218437580999481740e-02,9.419892984199077293e-03,-3.483935315327415291e-03,-3.032697988720855706e-02,1.182659056407206477e-02,3.177808195929032395e-03,-2.166816791077835411e-02,-2.111692385039313363e-02,-4.432541539768986905e-04,2.509845199766283855e-02,-4.917830440688899206e-03,-5.064849009369826183e-02,-7.309479763016425886e-03
3.847656250000000000e-01,4.515358770541225142e-03,-1.337984319952482612e-02,-3.402411564282665363e-02,-1.670940120559453665e-02,6.029623511018500359e-02,-5.864753340756571724e-03,1.585926733000860012e-02,4.425945067262113813e-02,8.730896200082697081e-03,-5.043357438456251389e-03,-3.081452956108879718e-02,1.153969721747348694e-02,1.259203762295632838e-03,-1.968750592466896043e-02,-2.234661365644700914e-02,-3.893938382072471317e-03,2.568280694018882510e-02,2.036402875138297857e-03,-4.926999234732112182e-02,-7.772313171809192185e-03
3.857421875000000000e-01,5.164016440296370115e-03,-1.697869046689379213e-02,-3.306891153392957361e-02,-1.577483675299289415e-02,5.747079711111684197e-02,-5.834691351806851368e-03,1.560923066418609326e-02,4.631988614157304257e-02,7.905828585407654804e-03,-6.453663533210052608e-03,-3.111932425476798478e-02,1.110977621180652720e-02,-5.870679931716717842e-04,-1.779014403353280926e-02,-2.355883148069216199e-02,-7.083683269444877341e-03,2.623139495659965181e-02,9.053871612314445469e-03,-4.742396696725814653e-02,-8.245528385070021241e-03
3.867187500000000000e-01,5.761497187271501230e-03,-2.055962017138229445e-02,-3.177292328804100230e-02,-1.480010788563525075e-02,5.452461241337035192e-02,-5.728058066260137415e-03,1.526648494445578992e-02,4.834888436051702071e-02,6.968907189029715371e-03,-7.702624523841521305e-03,-3.122985019249500949e-02,1.055452417586007739e-02,-2.347964716038639099e-03,-1.600659279264916163e-02,-2.473951507326906801e-02,-9.987736135316045358e-03,2.674428457345858628e-02,1.606254214189434606e-02,-4.512826273053777842e-02,-8.726876626962143391e-03
3.876953125000000000e-01,6.311955988129491595e-03,-2.406764544446634776e-02,-3.015802956229454018e-02,-1.379066637069428780e-02,5.149137070952714001e-02,-5.541113574548645927e-03,1.482102080789371966e-02,5.032941913879099283e-02,5.945123149134434910e-03,-8.779575126830333962e-03,-3.113604910205426679e-02,9.892929632425252751e-03,-4.012104815145734610e-03,-1.436527718602316137e-02,-2.587316468428965677e-02,-1.258497554720281776e-02,2.722134133271883125e-02,2.299099184611918742e-02,-4.240659136016333708e-02,-9.213194900330963499e-03
3.886718750000000000e-01,6.818855382923906527e-03,-2.744883670968972095e-02,-2.825046503388371419e-02,-1.275161782611781980e-02,4.840481447349540001e-02,-5.271165041085178193e-03,1.426370566318955861e-02,5.224446277639673702e-02,4.859749173973549122e-03,-9.675533242094509420e-03,-3.082954492728471468e-02,9.144923957031416903e-03,-5.569889373690424701e-03,-1.289211274209864540e-02,-2.694309634542418203e-02,-1.485818252492124292e-02,2.766222339219726739e-02,2.976922327034824123e-02,-3.928812471689688279e-02,-9.700441650312377484e-03
3.896484375000000000e-01,7.284904957124397132e-03,-3.065104659999222034e-02,-2.608036559965167672e-02,-1.168773113737022439e-02,4.529832010015955729e-02,-4.916624754808089810e-03,1.358651182753985338e-02,5.407721218884230935e-02,3.737858408252690921e-03,-1.038330009272488835e-02,-3.030385142638177334e-02,8.331026038699758732e-03,-7.013594727477629083e-03,-1.161011711780818821e-02,-2.793172919480303024e-02,-1.679426122763970353e-02,2.806638466476034724e-02,3.632945342332277033e-02,-3.580702272315337831e-02,-1.018375039787878904e-02
3.906250000000000000e-01,7.712020263014243183e-03,-3.362460696359565598e-02,-2.368125556564664586e-02,-1.060345823551412520e-02,4.220449300385312186e-02,-4.477050869291405132e-03,1.278272803568165743e-02,5.581131106444512519e-02,2.603863440035156414e-03,-1.089754007433498158e-02,-2.955455699309405410e-02,7.471986473803930023e-03,-8.337434614469285687e-03,-1.053906304254805665e-02,-2.882090131462792387e-02,-1.838440550004392590e-02,2.843308521247849691e-02,4.260686867441496051e-02,-3.200189988951376852e-02,-1.065750041669293394e-02
3.916015625000000000e-01,8.101301319788008562e-03,-3.632298837372812533e-02,-2.108948573120754399e-02,-9.502963273623295584e-03,3.915478196363814112e-02,-3.953170339886478112e-03,1.184715029775741842e-02,5.743106489408061205e-02,1.481083629932484439e-03,-1.121483953980192266e-02,-2.857948335906681722e-02,6.588437014824740333e-03,-9.537591289659615515e-03,-9.695177930304986827e-03,-2.959220799799244794e-02,-1.962420841901189872e-02,2.876140846347759877e-02,4.854033622584816993e-02,-2.791523908235889889e-02,-1.111540324730596503e-02
3.925781250000000000e-01,8.453030509644151799e-03,-3.870341314953705536e-02,-1.834363201764929729e-02,-8.390160049228568076e-03,3.617911763069889264e-02,-3.346883853891190110e-03,1.077624845035685466e-02,5.892164586694515621e-02,3.913482280544095795e-04,-1.133374401432197566e-02,-2.737881521070602980e-02,5.700550796760348211e-03,-1.061221549377370545e-02,-9.090894800486573266e-03,-3.022735592501848284e-02,-2.051371279840060943e-02,2.905028468146230933e-02,5.407306378141671366e-02,-2.359276179780064181e-02,-1.155060358432693710e-02
3.935546875000000000e-01,8.766689376305411563e-03,-4.072741361389850545e-02,-1.548386487122247086e-02,-7.268756354940509624e-03,3.330557967568829880e-02,-2.661252836630833424e-03,9.568305176918574448e-03,6.026928482253077896e-02,-6.453580998428428252e-04,-1.125477360559948466e-02,-2.595519817736344215e-02,4.827718579964044611e-03,-1.156139565554166991e-02,-8.734658405829523811e-03,-3.070852641546942263e-02,-2.105740146415011407e-02,2.929851999341135868e-02,5.915319978130633566e-02,-1.908276468506167264e-02,-1.195579283858007671e-02
3.945312500000000000e-01,9.040993537117123988e-03,-4.236132814707815192e-02,-1.255130007494242167e-02,-6.142303800503486413e-03,3.056009655915467235e-02,-1.900468897038573189e-03,8.223524761872744865e-03,6.146144768487285526e-02,-1.611201669685456217e-03,-1.098041664105710823e-02,-2.431380311294532859e-02,3.988245885302210518e-03,-1.238709718764523758e-02,-8.630789660127282520e-03,-3.101874074018821578e-02,-2.126412699176914722e-02,2.950483017197478089e-02,6.373436741417107254e-02,-1.443543238678162213e-02,-1.232333347092101801e-02
3.955078125000000000e-01,9.273944644240021684e-03,-4.357672853032468208e-02,-9.587341828311472455e-03,-5.014251539797427194e-03,2.796618136454243064e-02,-1.069806346478932102e-03,6.744109378681598967e-03,6.248699407589036053e-02,-2.490753477303841914e-03,-1.051510182473081208e-02,-2.246235509314039105e-02,3.199075462969595395e-03,-1.309307319846002120e-02,-8.779410601534818129e-03,-3.114222041936711219e-02,-2.114698148974464981e-02,2.966787827756708559e-02,6.777612654040689188e-02,-9.702136931900489161e-03,-1.264539202030274222e-02
3.964843750000000000e-01,9.462898078121491016e-03,-4.435077309600661544e-02,-6.633028995132622153e-03,-3.888002257650936388e-03,2.554470654960280460e-02,-1.755586800506616187e-04,5.134301285737154392e-03,6.333631610545600865e-02,-3.271186689389031250e-03,-9.865149457775409733e-03,-2.041112607771121759e-02,2.475539038347192300e-03,-1.368474837834547132e-02,-9.176431231858832999e-03,-3.106473551179806183e-02,-2.072310790163468808e-02,2.978631519264810304e-02,7.124435865132272561e-02,-4.934733928740863036e-03,-1.291407860836440644e-02
3.974609375000000000e-01,9.604644830614128548e-03,-4.466648129520204430e-02,-3.728395277914137683e-03,-2.766968725169662892e-03,2.331371985772950212e-02,7.750398533646924316e-04,3.400389905710178486e-03,6.400145566149439968e-02,-3.942415581193844248e-03,-9.038702505226843889e-03,-1.817289073363763385e-02,1.831141726081384358e-03,-1.416907822388008796e-02,-9.813598652177565190e-03,-3.077393410355440742e-02,-2.001345517264718418e-02,2.985882202844011152e-02,7.411157103353883946e-02,-1.848656640656947802e-04,-1.312159059821615611e-02
3.984375000000000000e-01,9.695505838537602297e-03,-4.451292644310074487e-02,-9.118537562033058241e-04,-1.654629219438398784e-03,2.128830299541778492e-02,1.773906250912713140e-03,1.550683382796440345e-03,6.447619886840418035e-02,-4.497174762285944920e-03,-8.045638515129141521e-03,-1.576284547197524810e-02,1.277381906981664645e-03,-1.455438613007040485e-02,-1.067860798447207819e-02,-3.025964653244982497e-02,-1.904248046964015714e-02,2.988415335319905691e-02,7.635711739175335411e-02,4.496719077052614005e-03,-1.326035801760623925e-02
3.994140625000000000e-01,9.731436863372380092e-03,-4.388534458987684850e-02,1.780384267975728720e-03,-5.545801241554846597e-04,1.948047403554277121e-02,2.812212793832311215e-03,-4.045551624996623452e-04,6.475614674068987109e-02,-4.931038721292360476e-03,-6.897463601893359317e-03,-1.319849131055794537e-02,8.236087318062168408e-04,-1.485018120380653464e-02,-1.175527364202058264e-02,-2.951415832938902861e-02,-1.783780244341627574e-02,2.986118018159114595e-02,7.796733329089469700e-02,9.060819088783528610e-03,-1.332318832709188799e-02
4.003906250000000000e-01,9.708141880818171865e-03,-4.278515867211317436e-02,4.314846832244850078e-03,5.294159183376538451e-04,1.789913385828666853e-02,3.880501429454504686e-03,-2.453205840811733141e-03,6.483876142506064810e-02,-5.242382889946056376e-03,-5.607189891715191540e-03,-1.049948172754669624e-02,4.769187623282819923e-04,-1.506695992705906970e-02,-1.302375860247139729e-02,-2.853244641064444850e-02,-1.642981026622934368e-02,2.978893167677454032e-02,7.893558589533139491e-02,1.346039990387481317e-02,-1.330340812242391743e-02
4.013671875000000000e-01,9.621192846296618487e-03,-4.121991830950062080e-02,6.661286807686526805e-03,1.593387847011831478e-03,1.655005630197633679e-02,4.968806669648407996e-03,-4.581423218165630792e-03,6.472338779253941632e-02,-5.432288553901482367e-03,-4.189197992270947239e-03,-7.687437208824217556e-03,2.420925942537502243e-04,-1.521599502166451172e-02,-1.446085846087224666e-02,-2.731237370559468081e-02,-1.485123385375502342e-02,2.966663455010022307e-02,7.926223859298965613e-02,1.765116990735281569e-02,-1.319499940672559310e-02
4.023437500000000000e-01,9.466153639735528161e-03,-3.920315680562921901e-02,8.793107795015795911e-03,2.633121440545397891e-03,1.543592107419578321e-02,6.066785076194153303e-03,-6.773798532338047920e-03,6.441125050655520379e-02,-5.504395001804380898e-03,-2.659086190332398889e-03,-4.785728707082101581e-03,1.215716395946640749e-04,-1.530911503604601327e-02,-1.604033620918000197e-02,-2.585483814036394767e-02,-1.313668127858872228e-02,2.949374919717772520e-02,7.895453218091928738e-02,2.159210607476701529e-02,-1.299272815127548025e-02
4.033203125000000000e-01,9.238705965210827764e-03,-3.675416807282980147e-02,1.068772396058755708e-02,3.644133274978707260e-03,1.455638787825458066e-02,7.163849333675973916e-03,-9.013550333241974327e-03,6.390542704797386175e-02,-5.464703285464170973e-03,-1.033508198347173578e-03,-1.819232714230834469e-03,1.154745888367395533e-04,-1.535847828575323537e-02,-1.773330291689196453e-02,-2.416387270550551108e-02,-1.132214989202404501e-02,2.927000168228113819e-02,7.802638534151176697e-02,2.524592289794699157e-02,-1.269226298228466436e-02
4.042968750000000000e-01,8.934774987797163004e-03,-3.389770731245426993e-02,1.232684851805018050e-02,4.621654489637409824e-03,1.390820964978745772e-02,8.249304873254171069e-03,-1.128274048113293328e-02,6.321079751819695669e-02,-5.321336844936140446e-03,6.699986362657851672e-04,1.185938905965041798e-03,2.216524361735544124e-04,-1.537634483309003805e-02,-1.950863878655756042e-02,-2.224669420064408557e-02,-9.444518084209183734e-03,2.899541077421239135e-02,7.649811814131543541e-02,2.857947903379264021e-02,-1.229028198298070217e-02
4.052734375000000000e-01,8.550652530335624973e-03,-3.066362032782942587e-02,1.369670681093595153e-02,5.560625275363579624e-03,1.348538228064889537e-02,9.312487006046945431e-03,-1.356251199206922990e-02,6.233397236183479961e-02,-5.084265017204021332e-03,2.433192677679113167e-03,4.202730778218533893e-03,4.357803442070422415e-04,-1.537485018606258615e-02,-2.133344843908117905e-02,-2.011369915520223178e-02,-7.541024923028351139e-03,2.867030934398545963e-02,7.439610322419126787e-02,3.156411724751039677e-02,-1.178456578304951791e-02
4.062500000000000000e-01,8.083115725344855451e-03,-2.708640731263136162e-02,1.478817126045717592e-02,6.455700784379854451e-03,1.327932773923135717e-02,1.034289655226687532e-02,-1.583334483700920420e-02,6.128319944643391415e-02,-4.764996082622032121e-03,4.237312879987266238e-03,7.203453673843863807e-03,7.514840571665229972e-04,-1.536578433406771658e-02,-2.317354375671095215e-02,-1.777840635577119383e-02,-5.648745114098440920e-03,2.829535955593491872e-02,7.175235023539108803e-02,3.417593430383203401e-02,-1.117407531808316257e-02
4.072265625000000000e-01,7.529539120133802235e-03,-2.320472782917893523e-02,1.559681678869363243e-02,7.301268930430018268e-03,1.327910708393158917e-02,1.133033201064421146e-02,-1.807532548565496042e-02,6.006825220420800721e-02,-4.376246998603868302e-03,6.063267155209888133e-03,1.016010778004476992e-02,1.160498052410132916e-03,-1.536037961869052629e-02,-2.499394718479360650e-02,-1.525734635080521970e-02,-3.804066814662975578e-03,2.787156141672110857e-02,6.860402979220864284e-02,3.639597857055839464e-02,-1.045901287675806042e-02
4.082031250000000000e-01,6.887998364045398204e-03,-1.906085445724359922e-02,1.612289668715684993e-02,8.091480305243644450e-03,1.347165951477489326e-02,1.226501640048222735e-02,-2.026842574391503338e-02,5.870030077611110286e-02,-3.931597317216703642e-03,7.891822194879296454e-03,1.304471516371536258e-02,1.652852156340784947e-03,-1.536911076510633078e-02,-2.675940807358844625e-02,-1.256989923557485719e-02,-2.042179811226761850e-03,2.740025438862547444e-02,6.499294400065357136e-02,3.821037422058397998e-02,-9.640865309316692250e-03
4.091796875000000000e-01,6.157363763086990197e-03,-1.470008324420145340e-02,1.637124025119814780e-02,8.820290187152950850e-03,1.384206332124094697e-02,1.313771702392668717e-02,-2.239278626863974719e-02,5.719176829891342573e-02,-3.445134977276746811e-03,9.703792738185331584e-03,1.582965684807626297e-02,2.217082949461712370e-03,-1.540151017609671380e-02,-2.843492443383867016e-02,-9.738082928409046157e-03,-3.965814345954511689e-04,2.688311192174707917e-02,6.096495109809117741e-02,3.961037203384104588e-02,-8.722428543532306788e-03
4.101562500000000000e-01,5.337382166054472146e-03,-1.017010961333110648e-02,1.635107481898252779e-02,9.481512364271619045e-03,1.437381436512377708e-02,1.393985653630835930e-02,-2.442900005771217811e-02,5.555617463884152812e-02,-2.931101700078872670e-03,1.148022833057524804e-02,1.848800982303307541e-02,2.840465951546376766e-03,-1.546600132058245994e-02,-2.998626238780861472e-02,-6.786295017456076863e-03,1.101392661563953008e-03,2.632212891137102398e-02,5.656935227247335968e-02,4.059232789223785748e-02,-7.707812839474617074e-03
4.111328125000000000e-01,4.428745844491622022e-03,-5.520378782338927412e-03,1.607577611752041349e-02,1.006888424253548492e-02,1.504911758769483278e-02,1.466361387496742212e-02,-2.635839120891682319e-02,5.380796999910088946e-02,-2.403545601871124541e-03,1.320259568805349885e-02,2.099387928183864965e-02,3.509264316042579046e-03,-1.556975273651869246e-02,-3.138046562272369527e-02,-3.741012070560924448e-03,2.423006087823635635e-03,2.571960223894014658e-02,5.185824906476640267e-02,4.115761111221778040e-02,-6.602428507670217959e-03
4.121093750000000000e-01,3.433147243064552535e-03,-8.014200043330774702e-04,1.556255200631501308e-02,1.057614246260717150e-02,1.584918695135009020e-02,1.530201377873689587e-02,-2.816328431709984662e-02,5.196236091218905950e-02,-1.875988369373315012e-03,1.485295487256404687e-02,2.332272141798078305e-02,4.208989575859412025e-03,-1.571855481926266035e-02,-3.258634729577174205e-02,-6.304510455300705706e-04,3.542521358682355383e-03,2.507810470478489054e-02,4.688587999926678573e-02,4.131244575553424253e-02,-5.412952112182779080e-03
4.130859375000000000e-01,2.353318703694472561e-03,3.935825933900704600e-03,1.483206580171843487e-02,1.099710801358859576e-02,1.675454921701857031e-02,1.584900382794145537e-02,-2.982726003444751903e-02,5.003513117093628948e-02,-1.361113933650955976e-03,1.641412759097451296e-02,2.545165222663159019e-02,4.924669872304728024e-03,-1.591672118692255208e-02,-3.357495709698805203e-02,2.515801898540692173e-03,4.437555825032566716e-03,2.440045280514794093e-02,4.170794520513714659e-02,4.106768898487822561e-02,-4.147273476215422063e-03
4.140625000000000000e-01,1.193056502474939542e-03,8.640676536647974235e-03,1.390800634399608562e-02,1.132577960994090964e-02,1.774534701855819824e-02,1.629951814485199740e-02,-3.133539255035272530e-02,4.804246025499132183e-02,-8.704850318217915647e-04,1.786985605238532518e-02,2.735973793288971195e-02,5.641121065579843448e-03,-1.616701600994772253e-02,-3.432001654459356649e-02,5.667189317136202276e-03,5.089388779986169647e-03,2.368966894226661249e-02,3.638092779187844517e-02,4.043855137413638473e-02,-2.814424098602623294e-03
4.150390625000000000e-01,-4.277122060501864216e-05,1.326336547859350949e-02,1.281661281829614765e-02,1.155643389503774841e-02,1.880163682179104498e-02,1.664952711340015462e-02,-3.267446505111323146e-02,4.600074177292521466e-02,-4.142933772247548363e-04,1.920495095373162681e-02,2.902826291178486201e-02,6.343216168048021290e-03,-1.647060826987532117e-02,-3.479831606109130837e-02,8.792600782329594578e-03,5.483215336362136545e-03,2.294893878168592638e-02,3.096142062341712339e-02,3.944426483188389482e-02,-1.424487870651220496e-03
4.160156250000000000e-01,-1.348232816402268695e-03,1.775567955378744289e-02,1.158616304643175256e-02,1.168373085413024204e-02,1.990367754540323803e-02,1.689607270089744581e-02,-3.383315959020190278e-02,4.392640436583084701e-02,-1.148380930198053193e-06,2.040542730984878581e-02,3.044097126899314096e-02,7.016148658393815858e-03,-1.682705347847986491e-02,-3.499006795039510259e-02,1.186080486986502459e-02,5.608343458231654019e-03,2.218156458308721476e-02,2.550546690347605186e-02,3.810770444150739927e-02,1.150474995544191169e-05
4.169921875000000000e-01,-2.716357702199185924e-03,2.207156611939126503e-02,1.024643451733799407e-02,1.170282266459491717e-02,2.103220586941985729e-02,1.703728918982225921e-02,-3.480221823052265934e-02,4.183573740837179950e-02,3.620915030729908576e-04,2.145862699920949440e-02,3.158427861190218899e-02,7.645685422518516856e-03,-1.723430295045354568e-02,-3.487921005767665589e-02,1.484088788520537654e-02,5.458331367355066799e-03,2.139091542750026081e-02,2.006792264393038316e-02,3.645497105422758344e-02,1.481697702008925302e-03
4.179687500000000000e-01,-4.139176858801042053e-03,2.616770298847469894e-02,8.828147811699582279e-03,1.160946408515745910e-02,2.216869455931185645e-02,1.707240935078103983e-02,-3.557457280337664868e-02,3.974472370037078484e-02,6.704416822307376423e-04,2.235332705830005151e-02,3.244745095267836249e-02,8.218405321199093172e-03,-1.768874028706108117e-02,-3.445365563427753991e-02,1.770269225598068014e-02,5.031063425291673954e-03,2.058037534285712955e-02,1.470184864437981340e-02,3.451494188628723842e-02,2.973543786162007388e-03
4.189453125000000000e-01,-5.607778722580077264e-03,3.000402336509334911e-02,7.362402294828610839e-03,1.140012239087021678e-02,2.329559048423060497e-02,1.700175630498296578e-02,-3.614544115638997079e-02,3.766888116936197017e-02,9.208664539666555019e-04,2.307983292399199207e-02,3.302274814218395665e-02,8.721919699786280858e-03,-1.818524430173948381e-02,-3.370548573850408458e-02,2.041724751196199658e-02,4.328763499923288759e-03,1.975329038980181209e-02,9.457939073000602367e-03,3.231879666471985935e-02,4.473950795314440149e-03
4.199218750000000000e-01,-7.112379730093169351e-03,3.354418915291654951e-02,5.880113998594287301e-03,1.107208479898966549e-02,2.439652940000640313e-02,1.682672153263265261e-02,-3.651238832525778577e-02,3.562311540564613160e-02,1.112305070282169689e-03,2.363005599226557576e-02,3.330552972914174042e-02,9.145071525225775474e-03,-1.871727720791404453e-02,-3.263108136691354744e-02,2.295718688703505053e-02,3.357945747202615520e-03,1.891291580918914167e-02,4.383993114887998511e-03,2.989952703542759702e-02,5.969437296786928547e-03
4.208984375000000000e-01,-8.642408571330875700e-03,3.675600679369062096e-02,4.411465488221880289e-03,1.062356130403982989e-02,2.545652499449091791e-02,1.654972967938995662e-02,-3.667535165213230142e-02,3.362158463018890403e-02,1.245648802598103670e-03,2.399757503129307593e-02,3.329432166546151400e-02,9.478110253361980361e-03,-1.927699650063953093e-02,-3.123119341645607186e-02,2.529714280810368976e-02,2.129303661015389919e-03,1.806236435085859307e-02,-4.755645453584369468e-04,2.729143699285014116e-02,7.446295907500483958e-03
4.218750000000000000e-01,-1.018660302280493743e-02,3.961178069055899809e-02,2.985377216181085615e-03,1.005378084916197338e-02,2.646213014728699200e-02,1.617419099360799944e-02,-3.663662947672700898e-02,3.167757845639489894e-02,1.323670017566135060e-03,2.417768115536670162e-02,3.299084282829362752e-02,9.712839987063534228e-03,-1.985538860289641494e-02,-2.951094951154497464e-02,2.741411487890427212e-02,6.575391520311818679e-04,1.720455689951436856e-02,-5.080109404134904548e-03,2.452964201427118920e-02,8.890761789924817027e-03
4.228515625000000000e-01,-1.173311806573331013e-02,4.208860022952894825e-02,1.629009409148765705e-03,9.363078805671779664e-03,2.740156883033229712e-02,1.570444238987330973e-02,-3.640083363439598069e-02,2.980341155376196177e-02,1.350905294665940637e-03,2.416740623172466615e-02,3.239999089397924831e-02,9.842738974910511876e-03,-2.044242201984073151e-02,-2.747979767736748180e-02,2.928780441595070505e-02,-1.038865703509304125e-03,1.634217648773225381e-02,-9.393184796737990422e-03,2.164957438772075263e-02,1.028918401673900584e-02
4.238281250000000000e-01,-1.326964384939925169e-02,4.416855741525502893e-02,3.673029239080159714e-04,8.552973813304406633e-03,2.826483756248734588e-02,1.514567827723274640e-02,-3.597480659822116511e-02,2.801033305919626779e-02,1.333495589953462030e-03,2.396553475342180772e-02,3.152978767025455681e-02,9.863049012345454988e-03,-2.102721745481451673e-02,-2.515138778687515952e-02,3.090091014109675946e-02,-2.937930765360938310e-03,1.547762673851100709e-02,-1.338280820462013805e-02,1.868650191618255463e-02,1.162819740696378716e-02
4.248046875000000000e-01,-1.478353193684976176e-02,4.583889316943407649e-02,-7.774332446140201289e-04,7.626232149060273822e-03,2.904377582248920259e-02,1.450387241155614605e-02,-3.536750468925622948e-02,2.630845231490727687e-02,1.278987358215485795e-03,2.357259936656416061e-02,3.039128456238099352e-02,9.770833833418136188e-03,-2.159823209361688701e-02,-2.254339263931882595e-02,3.223938027073122714e-02,-5.014509516731113087e-03,1.461299571105109836e-02,-1.702171376957411011e-02,1.567506676980136293e-02,1.289489242626525728e-02
4.257812500000000000e-01,-1.626192817062509233e-02,4.709207138583936664e-02,-1.785881001410390698e-03,6.586917941430585691e-03,2.973210531275411253e-02,1.378569212933741447e-02,-3.458984934061937189e-02,2.470668124483755418e-02,1.196099370224472120e-03,2.299086038822039865e-02,2.899842940791059337e-02,9.565006112586055959e-03,-2.214345506188226259e-02,-1.967727142857687503e-02,3.329261695422527922e-02,-7.240665354256843773e-03,1.375002603462649464e-02,-2.028752947323786415e-02,1.264885075090448410e-02,1.407698076915719215e-02
4.267578125000000000e-01,-1.769191042096520880e-02,4.792578087974070505e-02,-2.642012928098650890e-03,5.440427727079703152e-03,3.032543844411172973e-02,1.299840639384925063e-02,-3.365454892764033201e-02,2.321269341892831517e-02,1.094460686638608392e-03,2.222426979101681938e-02,2.736789645532879817e-02,9.246323223566140295e-03,-2.265061090710283540e-02,-1.657797921602360142e-02,3.405362979152002506e-02,-9.586086854864053416e-03,1.289009210794254609e-02,-2.316288834350260784e-02,9.639972644183607622e-03,1.516295430038157831e-02
4.277343750000000000e-01,-1.906062942837002949e-02,4.834286639578957989e-02,-3.333328080170621429e-03,4.193508056254444116e-03,3.082125687155663762e-02,1.214978913336624451e-02,-3.257589415893968887e-02,2.183289960042686384e-02,9.843258611819695730e-04,2.127842026088090296e-02,2.551888177592647258e-02,8.817352417298444586e-03,-2.310736785381853342e-02,-1.327362682216220481e-02,3.451913598827015262e-02,-1.201853583779933544e-02,1.203418501702749506e-02,-2.563547394234336543e-02,6.678722657731031749e-03,1.614223512577151257e-02
4.287109375000000000e-01,-2.035545092657877961e-02,4.835119083245889571e-02,-3.851020251756404490e-03,2.854255088254947174e-03,3.121886134683824962e-02,1.124801937498660226e-02,-3.136953045411056129e-02,2.057243932987981236e-02,8.762739311161176978e-04,2.016048005483865591e-02,2.347286687843436886e-02,8.282406575360548237e-03,-2.350154752889460283e-02,-9.795096281482704864e-03,3.468960557257400046e-02,-1.450432157845813093e-02,1.118290568558150469e-02,-2.769800126004695606e-02,3.793238232188495852e-03,1.700531468784102079e-02
4.296875000000000000e-01,-2.156409723072835044e-02,4.796343178860924816e-02,-4.190076375039840373e-03,1.432095375765201923e-03,3.151929455904344674e-02,1.030157967668200204e-02,-3.005221110546838631e-02,1.943518787411645590e-02,7.808981031687847437e-04,1.887911449557633931e-02,2.125335373524276164e-02,7.647452160834036956e-03,-2.382133285394380517e-02,-6.175617654881092496e-03,3.456925098533378954e-02,-1.700879417007474664e-02,1.033646662019836911e-02,-2.934813497704879051e-02,1.009224718140327342e-03,1.774387993620406972e-02
4.306640625000000000e-01,-2.267478649806778726e-02,4.719681642535403926e-02,-4.349303975269508925e-03,-6.225268716394640389e-05,3.172523900372885980e-02,9.319154335257734401e-03,-2.864153532803785651e-02,1.842377766269828049e-02,7.084932511334649701e-04,1.744439503818583787e-02,1.888557482109402483e-02,6.919991418471489568e-03,-2.405547085333076957e-02,-2.450313553665137579e-03,3.416596125175681148e-02,-1.949684977502003785e-02,9.494702451613651686e-03,-3.058834784563051884e-02,-1.650276390289721114e-03,1.835092480527143743e-02
4.316406250000000000e-01,-2.367636791425958148e-02,4.607279945189350634e-02,-4.331287867789185633e-03,-1.616836988353902377e-03,3.184089224978896293e-02,8.309528799966100360e-03,-2.715567553860915098e-02,1.753963315089462557e-02,6.687484031589161241e-04,1.586769693180653182e-02,1.639618210438282403e-02,6.108921263544563572e-03,-2.419346722755020412e-02,1.344281809733462261e-03,3.349118182946173722e-02,-2.193344036282375911e-02,8.657089304960900039e-03,-3.142572267939876263e-02,-4.165069811020697191e-03,1.882084543869118332e-02
4.326171875000000000e-01,-2.455845112580682527e-02,4.461668977636878974e-02,-4.142277538575507741e-03,-3.218549326632742357e-03,3.187182225698951404e-02,7.281491652012868354e-03,-2.561309836754926614e-02,1.678301788965289726e-02,6.704513109937451556e-04,1.416158657457669209e-02,1.381291921283167405e-02,5.224371638316195263e-03,-2.422576969104262012e-02,5.170721873552961388e-03,3.255974209438967232e-02,-2.428408049885491873e-02,7.822772859920702759e-03,-3.187170210958770178e-02,-6.517938404695069153e-03,1.914951782853948833e-02
4.335937500000000000e-01,-2.531152832709016726e-02,4.285723200249506870e-02,-3.792007872594247309e-03,-4.853222176127232508e-03,3.182480563266137930e-02,6.243740420880088821e-03,-2.403228399363827386e-02,1.615309245121242590e-02,7.212119616810734558e-04,1.233969972435433084e-02,1.116428121543634050e-02,4.277526401901199198e-03,-2.414393726794363676e-02,8.991157865148011880e-03,3.138963325500334495e-02,-2.651534382587301605e-02,6.990604788728298907e-03,-3.194179086573362136e-02,-8.694724500368991929e-03,1.933435678389097689e-02
4.345703125000000000e-01,-2.592708751720462779e-02,4.082614949170822877e-02,-3.293457063677898092e-03,-6.505743909143885638e-03,3.170765190092979940e-02,5.204792401305124300e-03,-2.243144840130967266e-02,1.564798175536867564e-02,8.272115187577110552e-04,1.041661178012186044e-02,8.479166618213072534e-03,3.280430049559560426e-03,-2.394079297540553652e-02,1.276785227919009953e-02,3.000174026459669421e-02,-2.859534206870014902e-02,6.159187089402289386e-03,-3.165521585725861176e-02,-1.068436125018632811e-02,1.937435540442075319e-02
4.355468750000000000e-01,-2.639771556540843403e-02,3.855765614239183015e-02,-2.662546635387872101e-03,-8.160191499652566516e-03,3.152901699044012573e-02,4.172901512215732196e-03,-2.082827309146665501e-02,1.526485026683609657e-02,9.929826720045688542e-04,8.407701389998752106e-03,5.786526260442340606e-03,2.245783728420803604e-03,-2.361055759792872813e-02,1.646368813333868447e-02,2.841953201837509393e-02,-3.049417968667663889e-02,5.326923666414048845e-03,-3.103454976637521137e-02,-1.247885542840490233e-02,1.927010450626237895e-02
4.365234375000000000e-01,-2.671718986250154471e-02,3.608794435774517750e-02,-1.917789505618131603e-03,-9.799979437193139659e-03,3.129820922602444960e-02,3.155982103426064039e-03,-1.923964663295226266e-02,1.499998348902321400e-02,1.221226741907271247e-03,6.329008671592708211e-03,3.115013819801266612e-03,1.186734126518533333e-03,-2.314896256299941654e-02,2.004266653918218566e-02,2.666871476489370008e-02,-3.218437769432530571e-02,4.492078354408560702e-03,-3.010530420719228356e-02,-1.407322382692374231e-02,1.902379172548152031e-02
4.375000000000000000e-01,-2.688055748669561026e-02,3.345465687905582047e-02,-1.079892921317499553e-03,-1.140802330276051782e-02,3.102499113622455423e-02,2.161540470132975941e-03,-1.768142222450294274e-02,1.484887416366166904e-02,1.512672139353160366e-03,4.197089349327315540e-03,4.926425890155880982e-04,1.166588601289282666e-04,-2.255334026317162149e-02,2.347038533981223724e-02,2.477685422039093907e-02,-3.364126066121622682e-02,3.652838435487043827e-03,-2.889549875805945064e-02,-1.546538608067309431e-02,1.863918030519220656e-02
4.384765625000000000e-01,-2.688420097426120689e-02,3.069635025037977319e-02,-1.713238584525694460e-04,-1.296691619841436327e-02,3.071938036292301902e-02,1.196614681996081061e-03,-1.616819515055533882e-02,1.480631159843459090e-02,1.865977937027023898e-03,2.028866121758306391e-03,-2.053546925514738910e-03,-9.510480288856454139e-04,-2.182269052711674137e-02,2.671449188868027166e-02,2.277297234091735234e-02,-3.484330147941367556e-02,2.807382569758581220e-03,-2.743521233250630423e-02,-1.665601737207302036e-02,1.812156785149261762e-02
4.394531250000000000e-01,-2.672588995513498419e-02,2.785195765451609073e-02,7.841548868340430644e-04,-1.445911598528783031e-02,3.039145288323453001e-02,2.677231756913423183e-04,-1.471310366371646541e-02,1.486647258484338242e-02,2.277685382736233111e-03,-1.585214298626678770e-04,-4.497804209268294745e-03,-2.003186927351725474e-03,-2.095772231633648286e-02,2.974510347192229134e-02,2.068712507397933720e-02,-3.577241914181533700e-02,1.953951944951908600e-03,-2.575612341846814438e-02,-1.764836500572058292e-02,1.747772561704943536e-02
4.404296875000000000e-01,-2.640481808939598024e-02,2.496025872099907894e-02,1.761969207552563409e-03,-1.586714107428941964e-02,3.005115162971115639e-02,-6.191775998431155517e-04,-1.332765641819861832e-02,1.502301243440484421e-02,2.742219194383264426e-03,-2.347867091959203283e-03,-6.815966613544987944e-03,-3.026956449293089196e-03,-1.996087010925278946e-02,3.253518940105478569e-02,1.854996767341721142e-02,-3.641422549675761566e-02,1.090923356170286343e-03,-2.389104568706111251e-02,-1.844803330542284237e-02,1.671581913544500572e-02
4.414062500000000000e-01,-2.592162491973741892e-02,2.205936365863673046e-02,2.737229761454251960e-03,-1.717377233368712688e-02,2.970810342595278999e-02,-1.458726354875734951e-03,-1.202158911919347893e-02,1.526915475081683064e-02,3.251939440698068014e-03,-4.522047148789129847e-03,-8.985734057688442994e-03,-4.010146956657325429e-03,-1.883628482419474545e-02,3.506090941626589796e-02,1.639231431495657629e-02,-3.675821772205625088e-02,2.168828533775868318e-04,-2.187346535349915869e-02,-1.906274166002203119e-02,1.584531128062251562e-02
4.423828125000000000e-01,-2.527840243546976978e-02,1.918621871346307128e-02,3.685230414404733462e-03,-1.836225853107190456e-02,2.937144694465009323e-02,-2.246180971315426926e-03,-1.080275255094853906e-02,1.559777866653360573e-02,3.797243751273449326e-03,-6.664167142672261512e-03,-1.098691706807248918e-02,-4.941320815851250187e-03,-1.758979952132678354e-02,3.730190373252793151e-02,1.424469879366552574e-02,-3.679791408301411743e-02,-6.693014563946839482e-04,-1.973708646761615157e-02,-1.950206082810144667e-02,1.487684906044130922e-02
4.433593750000000000e-01,-2.447868632294663074e-02,1.637613950490967446e-02,4.581939852887394540e-03,-1.941652261656584208e-02,2.904967414824610045e-02,-2.977433528818061205e-03,-9.677033609852107865e-03,1.600150240148648720e-02,4.366718534612213341e-03,-8.757705052281967995e-03,-1.280165505841638143e-02,-5.809976684601463742e-03,-1.622887050481950852e-02,3.924153082032295903e-02,1.213694301861958230e-02,-3.653093139107905368e-02,-1.568408891544763664e-03,-1.751539002482035284e-02,-1.977713280213080557e-02,1.382213566829373040e-02
4.443359375000000000e-01,-2.352743205347117630e-02,1.366237825692014074e-02,5.404477330398521455e-03,-2.032136608168842035e-02,2.875048739356747540e-02,-3.649016656919897971e-03,-8.648310407302642333e-03,1.647276214644129502e-02,4.947336834669522829e-03,-1.078664972252018489e-02,-1.441460219343565149e-02,-6.606695444311343896e-03,-1.476249481475111480e-02,4.086704982777921574e-02,1.009773984643356180e-02,-3.595900344962098955e-02,-2.480799403858272457e-03,-1.524121242618360975e-02,-1.990037962904151955e-02,1.269378950903782971e-02
4.453125000000000000e-01,-2.243097613067600998e-02,1.107573032623448625e-02,6.131563836184489302e-03,-2.106266859556572141e-02,2.848067407613527613e-02,-4.258101654167251865e-03,-7.718441930094642293e-03,1.700388543045540379e-02,5.524699445427611565e-03,-1.273563343237033192e-02,-1.581307864995670776e-02,-7.323265747315992752e-03,-1.320110544777543769e-02,4.216974540851499420e-02,8.154256517750851224e-03,-3.508794064737937035e-02,-3.406351928457749222e-03,-1.294634838575362337e-02,-1.988520658731784269e-02,1.150519208264031562e-02
4.462890625000000000e-01,-2.119698298318423157e-02,8.644184747751611567e-03,6.743940452637776570e-03,-2.162758012811431124e-02,2.824600036288832730e-02,-4.802488930844813278e-03,-6.887292163268708169e-03,1.758715829769904801e-02,6.083314949440514312e-03,-1.459005754689071330e-02,-1.698718558927051620e-02,-7.952787529624928339e-03,-1.155644597132940606e-02,4.314499360593893745e-02,6.331764584755462943e-03,-3.392753172520119459e-02,-4.344409242450161107e-03,-1.066118289189519480e-02,-1.974570503270209679e-02,1.027032674875572385e-02
4.472656250000000000e-01,-1.983437814332355068e-02,6.392622778218018387e-03,7.224746290916594406e-03,-2.200470281879528256e-02,2.805112521940999332e-02,-5.280591432859923530e-03,-6.152788001685773230e-03,1.821488579006193265e-02,6.606913469129580517e-03,-1.633621026573155166e-02,-1.792988267415114231e-02,-8.489752240944663242e-03,-9.841426493272889889e-03,4.379226834622156062e-02,4.653301750332641817e-03,-3.249138958467168159e-02,-5.293730623948271485e-03,-8.414356286066643903e-03,-1.949636004925928146e-02,9.003610506251116113e-03
4.482421875000000000e-01,-1.835326849719534290e-02,4.342567636590504571e-03,7.559849151688144246e-03,-2.218425993922529260e-02,2.789953558523306995e-02,-5.691411789247743068e-03,-5.511009711711994767e-03,1.887944540499593427e-02,7.078788136656553182e-03,-1.796137555279287215e-02,-1.863702749587903967e-02,-8.930098957831400161e-03,-8.069963213094716661e-03,4.411508899453127353e-02,3.139370489147566470e-03,-3.079674381550143517e-02,-6.252453503742689753e-03,-6.232465936020949518e-03,-1.915176778494098730e-02,7.719721002134836280e-03
4.492187500000000000e-01,-1.676485052413962881e-02,2.511987824866872970e-03,7.738122935691147883e-03,-2.215824942745715440e-02,2.779350319418831886e-02,-6.034513993563916934e-03,-4.956312162783235720e-03,1.957333336949840588e-02,7.482157615529588801e-03,-1.945393240947232080e-02,-1.910737681289990247e-02,-9.271245965489701216e-03,-6.256804008443225644e-03,4.412091031837491600e-02,1.807677697410329512e-03,-2.886418338008453488e-02,-7.218065179383770062e-03,-4.139807360524785061e-03,-1.872636701729081879e-02,6.433421033607046764e-03
4.501953125000000000e-01,-1.508130756337758456e-02,9.151555798035636291e-04,7.751666811352348960e-03,-2.192057963958585903e-02,2.773406318178028157e-02,-6.309990479405462073e-03,-4.481474539278240167e-03,2.028920373769601757e-02,7.800542458822192632e-03,-2.080344373694844456e-02,-1.934255003554489691e-02,-9.512097811806945191e-03,-4.417342698630768137e-03,4.382095706423712322e-02,6.729189323482962209e-04,-2.671735359728166434e-02,-8.187385517471617788e-03,-2.158157019113783430e-03,-1.823418909306777011e-02,5.159382824629380089e-03
4.511718750000000000e-01,-1.331569725137681133e-02,-4.374388333636635134e-04,7.595962216477731947e-03,-2.146718516840095611e-02,2.772101427374883825e-02,-6.518425482074975859e-03,-4.077875774489462049e-03,2.101990047797368602e-02,8.018147676845430172e-03,-2.200073412069964915e-02,-1.934695591277723128e-02,-9.653028246643328286e-03,-2.567424772447523488e-03,4.323000617590507660e-02,-2.533899337834962960e-04,-2.438261220303225216e-02,-9.156561406597615513e-03,-3.065983230713465249e-04,-1.768862992382038216e-02,3.912014344580134508e-03
4.521484375000000000e-01,-1.148183036449094627e-02,-1.539117106558425714e-03,7.269964909032300242e-03,-2.079612081643797752e-02,2.775294001460833215e-02,-6.660855591939169804e-03,-3.735692528250650780e-03,2.175848286307765708e-02,8.120243620679989255e-03,-2.303795596253096697e-02,-1.912768387968481407e-02,-9.695839853423399157e-03,-7.231474693168829298e-04,4.236612045233527357e-02,-9.630315944278319785e-04,-2.188864982378114360e-02,-1.012107354304470075e-02,1.398608237371781271e-03,-1.710224720715931152e-02,2.705289891725332942e-03
4.531250000000000000e-01,-9.594142377082170992e-03,-2.386988088466957762e-03,6.776130468058891992e-03,-1.990763207880435690e-02,2.782725017697943587e-02,-6.738728400639758601e-03,-3.444116164830267595e-03,2.249824461043737830e-02,8.093537173829035841e-03,-2.390864348134573783e-02,-1.869436200122542163e-02,-9.643701552309072791e-03,1.099342840560360145e-03,4.125033814800942861e-02,-1.451155472462624125e-03,-1.926608067213053666e-02,-1.107575593676702816e-02,2.944110609949184259e-03,-1.648658549062467088e-02,1.552587089362159837e-03
4.541015625000000000e-01,-7.667559105270674129e-03,-2.981869914826464421e-03,6.120372858837486163e-03,-1.880420078591114874e-02,2.794024119650827601e-02,-6.753860119616103899e-03,-3.191584883922454676e-03,2.323272733775625168e-02,7.926525286270748663e-03,-2.460775420329147645e-02,-1.805898389182118008e-02,-9.501065498799237535e-03,2.884053020263531442e-03,3.990632364885431799e-02,-1.716294725828847048e-03,-1.654700965617866143e-02,-1.201482831933793627e-02,4.319506741783034169e-03,-1.585203111208998220e-02,4.665323389354006584e-04
4.550781250000000000e-01,-5.717357850478802135e-03,-3.328161525910032156e-03,5.311956895009893077e-03,-1.749056487367185372e-02,2.808717420717598071e-02,-6.708393012339272828e-03,-2.966026919819558273e-03,2.395572899873546838e-02,7.609823084331721228e-03,-2.513169766425455212e-02,-1.723570739560792778e-02,-9.273565213180661598e-03,4.615342351559524256e-03,3.835998490263350241e-02,-1.760332462788379536e-03,-1.376458237973323187e-02,-1.293194142172224975e-02,5.517343201571996147e-03,-1.520769844832908432e-02,-5.411433560344570222e-04
4.560546875000000000e-01,-3.759025485052647393e-03,-3.433666714855475744e-03,4.363326633030750051e-03,-1.597371158439056180e-02,2.826236901139909247e-02,-6.604753428461227101e-03,-2.755110555850670030e-03,2.466130804401919785e-02,7.136459144098529495e-03,-2.547835115246117887e-02,-1.624062817292391825e-02,-8.967897050213726254e-03,6.278115696856692053e-03,3.663906373630709118e-02,-1.588418328491705486e-03,-1.095252469656915820e-02,-1.382023487131176474e-02,6.533072462047075958e-03,-1.456134829254180155e-02,-1.459736436618324935e-03
4.570312500000000000e-01,-1.808114934625495692e-03,-3.309374475625706264e-03,3.289872899716337132e-03,-1.426284375073133028e-02,2.845931211151015230e-02,-6.445611161227532589e-03,-2.546496605453796129e-03,2.534378411191055835e-02,6.502131020624746238e-03,-2.564706242561802518e-02,-1.509153165014882891e-02,-8.591687350862216646e-03,7.858007913334198388e-03,3.477270554774986033e-02,-1.208837390777059949e-03,-8.144678566293412150e-03,-1.467240723820578512e-02,7.364970985161216691e-03,-1.391933857305308574e-02,-2.279689124720194349e-03
4.580078125000000000e-01,1.198984911107499909e-04,-2.969199974335633499e-03,2.109644261245761064e-03,-1.236931917288753777e-02,2.867077675637910023e-02,-6.233840770712416671e-03,-2.328088989122340750e-03,2.599773609135369937e-02,5.705414772218100027e-03,-2.563863944500069728e-02,-1.380762704821695587e-02,-8.153347805641541352e-03,9.341556955355606248e-03,3.279101511057351537e-02,-6.328339794753255710e-04,-5.374540941916298997e-03,-1.548079754383946578e-02,8.014020748235144154e-03,-1.328660702956490323e-02,-2.992692665029898693e-03
4.589843750000000000e-01,2.009759485452422469e-03,-2.429690945458983214e-03,8.430067721578642179e-04,-1.030656346024484173e-02,2.888895282087147048e-02,-5.972485426601802094e-03,-2.088279088004698324e-03,2.661799841579960690e-02,4.747922998107277290e-03,-2.545532727754024060e-02,-1.240926740682824804e-02,-7.661921699966379486e-03,1.071636329885668378e-02,3.072460537543259679e-02,1.256061914329226041e-04,-2.674812301221776625e-03,-1.623747733438318450e-02,8.483757291798874750e-03,-1.266668489030970193e-02,-3.591774302576665381e-03
4.599609375000000000e-01,3.846572447909964686e-03,-1.709704709398470780e-03,-4.877412225378982428e-04,-8.089957068283136141e-03,2.910558423768332126e-02,-5.664723727442616541e-03,-1.816179678970093053e-03,2.719965644100278551e-02,3.634406805728356178e-03,-2.510077242557870458e-02,-1.091765966422041968e-02,-7.126923804280531349e-03,1.197123355261015855e-02,2.860414618762676525e-02,1.050011676083996946e-03,-7.696121833190862056e-05,-1.693435222043125285e-02,8.780087754042742096e-03,-1.206174005268935076e-02,-4.071367052935957048e-03
4.609375000000000000e-01,5.615937147601373497e-03,-8.300613157950983978e-04,-1.858792136599895194e-03,-5.736697614001708655e-03,2.931211164134415667e-02,-5.313839850660129031e-03,-1.501844450112038362e-03,2.773804173309196361e-02,2.372798125329593673e-03,-2.457997495183080611e-02,-9.354568934917852074e-03,-6.558176715154699112e-03,1.309630638214044629e-02,2.645991976929525091e-02,2.121714238298381700e-03,2.389188937208508272e-03,-1.756327159683790037e-02,8.911082678529138115e-03,-1.147264777019148252e-02,-4.427361559382706271e-03
4.619140625000000000e-01,7.304079049044679556e-03,1.868214650620203803e-04,-3.245282251930070930e-03,-3.265638893691072495e-03,2.949981786273015924e-02,-4.923197281465640542e-03,-1.136469356404167441e-03,2.822872804639343924e-02,9.741898770810380939e-04,-2.389922887341739549e-02,-7.742021149619286551e-03,-5.965646448214205130e-03,1.408315915822004778e-02,2.432138963697771591e-02,3.320166133903659257e-03,4.695845483206348772e-03,-1.811614508544159494e-02,8.886745638045657689e-03,-1.089908639738009638e-02,-4.657139575163544640e-03
4.628906250000000000e-01,8.897973072482055074e-03,1.317305453684674416e-03,-4.621766540303917301e-03,-6.971083504597089904e-04,2.965997392854204107e-02,-4.496216261307860694e-03,-7.125723979143947602e-04,2.866752870483342888e-02,-5.472473498846347744e-04,-2.306605140279331667e-02,-6.102008182725930652e-03,-5.359280030809978820e-03,1.492489404860197245e-02,2.221678934541143624e-02,4.623280407424682978e-03,6.817598876167962202e-03,-1.858506409192660011e-02,8.718764906194786252e-03,-1.033965534938114349e-02,-4.759588856102508689e-03
4.638671875000000000e-01,1.038545964138709067e-02,2.536915791229586888e-03,-5.962706442154343429e-03,1.947294959152608270e-03,2.978398327257507361e-02,-4.036354990016115772e-03,-2.241487819646617466e-04,2.905049601802372344e-02,-2.174412246793758306e-03,-2.208910171410223555e-02,-4.456199495240908276e-03,-4.748847743677469049e-03,1.561620259394346823e-02,2.017273707135224664e-02,6.007788589600901105e-03,8.731737467707615524e-03,-1.896242673901538459e-02,8.420251528573759539e-03,-9.792012098250700222e-03,-4.735099495472698018e-03
4.648437500000000000e-01,1.175535195984528380e-02,3.820725257654834176e-03,-7.242961595976321262e-03,4.644919574307153007e-03,2.986352195238118831e-02,-3.547094512447945824e-03,3.332011406705598193e-04,2.937392326540695306e-02,-3.887482278689734748e-03,-2.097809001004464005e-02,-2.825664166059387895e-03,-4.143792519100014150e-03,1.615340814159045915e-02,1.821388158367294105e-02,7.449609989281988191e-03,1.041852051550229245e-02,-1.924106433403830960e-02,8.005468197300261157e-03,-9.253024760460396361e-03,-4.585541976043460734e-03
4.658203125000000000e-01,1.299753356091744479e-02,5.143733489477136933e-03,-8.438276421775525726e-03,7.372295443864500773e-03,2.989067278375535583e-02,-3.031927122386801014e-03,9.621733043875527929e-04,2.963434967142659915e-02,-5.664183411540138491e-03,-1.974367775579322429e-02,-1.230606976013698438e-03,-3.553088821661041109e-03,1.653448584874949237e-02,1.636258459610031787e-02,8.924226676532190025e-03,1.186140606441772431e-02,-1.941436745183042559e-02,7.489553317323731016e-03,-8.718936630781980515e-03,-4.314227450115259641e-03
4.667968750000000000e-01,1.410304527271312273e-02,6.481235632673591589e-03,-9.525752534625023249e-03,1.010537956242348046e-02,2.985805145356378032e-02,-2.494348025608602009e-03,1.663692355713432920e-03,2.982856867417283883e-02,-7.480116557284762803e-03,-1.839737003187705278e-02,3.098780497932921330e-04,-2.985113120510177968e-03,1.675906030428522472e-02,1.463864387606358085e-02,1.040705825358444712e-02,1.304723102191010335e-02,-1.947640966554873079e-02,6.888244572542912350e-03,-8.185538890128326098e-03,-3.925850984014545020e-03
4.677734375000000000e-01,1.506416086054103605e-02,7.809175268102588538e-03,-1.048429819875810326e-02,1.281981047052599756e-02,2.975892284558547332e-02,-1.937849922240891245e-03,2.436876181071844730e-03,2.995363966208126547e-02,-9.309136059611452033e-03,-1.695140103630479386e-02,1.778033540351569089e-03,-2.447527813711905271e-03,1.682838115073499036e-02,1.305906079767732431e-02,1.187383060535257551e-02,1.396634149131459161e-02,-1.942206693968938358e-02,6.217606157268940580e-03,-7.648347659182747234e-03,-3.426418715954599511e-03
4.687500000000000000e-01,1.587445071996041249e-02,9.104476819834259743e-03,-1.129504642482590665e-02,1.549116852562654710e-02,2.958730601075247948e-02,-1.365920097370426026e-03,3.279033090052144335e-03,3.000690322091920451e-02,-1.112377444761047766e-02,-1.541861383654335137e-02,3.157641361899297082e-03,-1.947180190660363977e-03,1.674527741004375528e-02,1.163785529024214185e-02,1.330093300870935358e-02,1.461267218548973484e-02,-1.924713071211867077e-02,5.493763637940543738e-03,-7.102781585396661553e-03,-2.823160072617614084e-03
4.697265625000000000e-01,1.652883311565362529e-02,1.034535309359895655e-02,-1.194173385633308555e-02,1.809523875647255434e-02,2.933806642866799291e-02,-7.820395496724822249e-04,4.185691653613074319e-03,2.998599979943389338e-02,-1.289570667589731018e-02,-1.381233553336286626e-02,4.434199509985701018e-03,-1.490017723080368749e-03,1.651409152315949647e-02,1.038593035789763148e-02,1.466575825534912822e-02,1.498377450967510426e-02,-1.894841273566205686e-02,4.732650155889089535e-03,-6.544336236417276804e-03,-2.124426367811075873e-03
4.707031250000000000e-01,1.702361258361371338e-02,1.151158408498141605e-02,-1.241103327651378770e-02,2.060827306261320616e-02,2.900699443759476026e-02,-1.896836417406721923e-04,5.150662643192970534e-03,2.988889156963435434e-02,-1.459624616821963809e-02,-1.214624905008684572e-02,5.595071343393258345e-03,-1.081020664380520462e-03,1.614059440042274474e-02,9.310987543836657734e-03,1.594702080103540393e-02,1.508079366453579651e-02,-1.852383982456628359e-02,3.949767379745094606e-03,-5.968751725266175680e-03,-1.339577263901741821e-03
4.716796875000000000e-01,1.735650523804330853e-02,1.258476373610740127e-02,-1.269283338222798770e-02,2.300724851369643359e-02,2.859086895115761640e-02,4.076762763775996167e-04,6.166131974293264165e-03,2.971388712966469350e-02,-1.619686420517131228e-02,-1.043426280158521458e-02,6.629605624037516326e-03,-7.241526168438057855e-04,1.563188304247356900e-02,8.417493896728927075e-03,1.712504838738021160e-02,1.490839586663264896e-02,-1.797253675632544401e-02,3.159964271732530489e-03,-5.372170207577441244e-03,-4.788567115908328592e-04
4.726562500000000000e-01,1.752665084850950350e-02,1.354851189594707267e-02,-1.278046040272299427e-02,2.527011854021844750e-02,2.808750582764635642e-02,1.006570836651333751e-03,7.222783035762602062e-03,2.945966857643717018e-02,-1.766972356160907351e-02,-8.690379526619666090e-03,7.529226273737425930e-03,-4.223294021387009618e-04,1.499626252640836460e-02,7.706700180776436711e-03,1.818204308280906012e-02,1.447464750277504056e-02,-1.729489571380653234e-02,2.377236352059031253e-03,-4.751280163825163591e-03,4.467399055418788201e-04
4.736328125000000000e-01,1.753461167622021033e-02,1.438864934318675841e-02,-1.267083717217283231e-02,2.737605388804607506e-02,2.749579050793896778e-02,1.603530784763372704e-03,8.309946292384894420e-03,2.912532036431340898e-02,-1.898821681952730933e-02,-6.928565584186056545e-03,8.287491214260990155e-03,-1.774062486665386020e-04,1.424311435589023338e-02,7.176709267098761377e-03,1.910230824785958542e-02,1.379084871625626749e-02,-1.649263081472544454e-02,1.614547736699890141e-03,-4.103444703716878535e-03,1.425605609573293679e-03
4.746093750000000000e-01,1.738235817978473971e-02,1.509333435186466579e-02,-1.236457637782550391e-02,2.930567033226588736e-02,2.681569478664036499e-02,2.195085831618165222e-03,9.415773591589831487e-03,2.871035926763390589e-02,-2.012749946871243353e-02,-5.162622018689234579e-03,8.900120114376689623e-03,9.817005057913497307e-06,1.338275334409366399e-02,6.822592865597438064e-03,1.987243853639411584e-02,1.287132455693918223e-02,-1.556881646324086502e-02,8.836777931711180083e-04,-3.426811498988944441e-03,2.445666777867122697e-03
4.755859375000000000e-01,1.707324181953384298e-02,1.565315990854409048e-02,-1.186600588095131602e-02,3.104124031007314544e-02,2.604827782418461801e-02,2.777764756305993801e-03,1.052743419265357236e-02,2.821476468103508231e-02,-2.106500776884061288e-02,-3.406058689633106266e-03,9.364991319933462996e-03,1.395732931142404398e-04,1.242627533257321774e-02,6.636554015242358828e-03,2.048147068798206530e-02,1.173317740451393365e-02,-1.452790846927711627e-02,1.950938136111437322e-04,-2.720402357223404306e-03,3.494531298266860802e-03
4.765625000000000000e-01,1.661195530450817331e-02,1.606121131574280922e-02,-1.118312522504415554e-02,3.256688583522986818e-02,2.519567174168945919e-02,3.348097252571902160e-03,1.163132917534109162e-02,2.763900842420527124e-02,-2.178095138815184725e-02,-1.671972738672207470e-03,9.682108683569091989e-03,2.130891763846057252e-04,1.138539814579248542e-02,6.608132058331647740e-03,2.092099353644637227e-02,1.039600488695719381e-02,-1.337574711226481930e-02,-4.421493480969444149e-04,-1.984180885004475405e-03,4.559638017044940518e-03
4.775390625000000000e-01,1.600448073673477190e-02,1.631308452993458433e-02,-1.032749368354518235e-02,3.386875029529602676e-02,2.426105236188522488e-02,3.902617958495030893e-03,1.271332058041458810e-02,2.698408316862939416e-02,-2.225877105763222549e-02,2.706736987873391384e-05,9.853539433086800498e-03,2.325303143415554958e-04,1.027229823915823057e-02,6.724446191301169592e-03,2.118521634391254405e-02,8.881587957370108352e-03,-1.211954157407945168e-02,-1.020482181171292668e-03,-1.219097145339072090e-03,5.628405585439737874e-03
4.785156250000000000e-01,1.525802621262528636e-02,1.640686617439876538e-02,-9.314051435986920452e-03,3.493514700404029560e-02,2.324859586535526004e-02,4.437873045162572631e-03,1.375897139165112477e-02,2.625152857422067068e-02,-2.248555188473525326e-02,1.679131049668330586e-03,9.883324615801318547e-03,2.009329344319460658e-04,9.099445517616823811e-03,6.970473120667963936e-03,2.127099525709001682e-02,7.213554156243045905e-03,-1.076783542751776242e-02,-1.533865916653670645e-03,-4.271086831664309687e-04,6.688378854416868885e-03
4.794921875000000000e-01,1.438095154052342756e-02,1.634307672877324813e-02,-8.160876675105661546e-03,3.575668268138936651e-02,2.216342231888283540e-02,4.950429666026317545e-03,1.475379229180900573e-02,2.544345421441105912e-02,-2.245238355282086137e-02,3.273026913174644902e-03,9.777364024632060474e-03,1.221228827403964933e-04,7.879438782435686447e-03,7.329353866056396993e-03,2.117781836152194536e-02,5.417021368372862758e-03,-9.330453137899624716e-03,-1.977810804308398514e-03,3.888222347429633337e-04,7.727371035190365618e-03
4.804687500000000000e-01,1.338268382594803158e-02,1.612457892030187689e-02,-6.888882616680656878e-03,3.632635435777935989e-02,2.101152719953901238e-02,5.436888485965383350e-03,1.568349101607499282e-02,2.456255837974993111e-02,-2.215465938421253000e-02,4.798395169950072682e-03,9.543277845348068639e-03,6.240100793748850391e-07,6.624844206586615394e-03,7.782724350052785782e-03,2.090775046901133249e-02,3.518227581042395694e-03,-7.818427812325619286e-03,-2.349368064572053983e-03,1.224754851757612999e-03,8.733599933624564687e-03
4.814453125000000000e-01,1.227362376132459972e-02,1.575645381919008048e-02,-5.521459487887118121e-03,3.663961854429741150e-02,1.979970218232010581e-02,5.893899419624990324e-03,1.653422008748647518e-02,2.361214188241558126e-02,-2.159230715549925045e-02,6.245790150436470768e-03,9.190247558687213159e-03,-1.584422173562969000e-04,5.348039145601885327e-03,8.311064102517843125e-03,2.046533940270384502e-02,1.544152260947119189e-03,-6.243910709641669297e-03,-2.647096699375477927e-03,2.075818857488558131e-03,9.695816678211139489e-03
4.824218750000000000e-01,1.106504353443049302e-02,1.524584756582422415e-02,-4.084067589117790394e-03,3.669443186972064924e-02,1.853544657914586377e-02,6.318180614281203658e-03,1.729281875006994859e-02,2.259611603693715068e-02,-2.076994560991738195e-02,7.606752106929753725e-03,8.728838882272278721e-03,-3.494638957084358595e-04,4.061063462905353111e-03,8.894057189114585454e-03,1.985748613338550808e-02,-4.778650086355837909e-04,-4.620063300063102611e-03,-2.871006701724239212e-03,2.936284827763385556e-03,1.060342549190500597e-02
4.833984375000000000e-01,9.768977338924671183e-03,1.460179202546196646e-02,-2.603788440265553724e-03,3.649126275545701292e-02,1.722687091178682142e-02,6.706540615315288723e-03,1.794704501620979220e-02,2.151900406510988059e-02,-1.969696179704729863e-02,8.873867558129746105e-03,8.170809742253253016e-03,-5.664506025111078723e-04,2.775480388934087935e-03,9.510959352799674277e-03,1.909328166023048154e-02,-2.520503050778222232e-03,-2.960932932485631133e-03,-3.022480524454632632e-03,3.799654564671641008e-03,1.144659320551466922e-02
4.843750000000000000e-01,8.398105530760271997e-03,1.383500297201328312e-02,-1.108841818836901229e-03,3.603307407430476200e-02,1.588259417019128802e-02,7.055903554458921138e-03,1.848579391316141143e-02,2.038593526443893342e-02,-1.838750566587521798e-02,1.004081756896779698e-02,7.528906421075926871e-03,-8.031479882096947791e-04,1.502248744859777021e-03,1.014096533389891551e-02,1.818381401130076541e-02,-4.556829343631817533e-03,-1.281313425611388650e-03,-3.104174949641738852e-03,4.658769365235015947e-03,1.221634737216400687e-02
4.853515625000000000e-01,6.965633525633682134e-03,1.295765964343483651e-02,3.719228405317779760e-04,3.532527711365022333e-02,1.451163635054336133e-02,7.363337104398761518e-03,1.889929824663053731e-02,1.920263138794554847e-02,-1.686039972251440061e-02,1.110241349182812878e-02,6.816651134160628747e-03,-1.053152987051047575e-03,2.516081477932696005e-04,1.076357040859560014e-02,1.714194915639292646e-02,-6.560656785905241706e-03,4.034078578914196823e-04,-3.119905738469257606e-03,5.505933921644202977e-03,1.290466201603278698e-02
4.863281250000000000e-01,5.485166574581470597e-03,1.198316968489994416e-02,1.809551699781433492e-03,3.437565753302558591e-02,1.312330788447173269e-02,7.626082850208527886e-03,1.917930849288922851e-02,1.797538480698317523e-02,-1.513896301570208033e-02,1.205461983744656254e-02,6.048124343805585772e-03,-1.310027646471736019e-03,-9.670214212238010480e-04,1.135892035507003045e-02,1.598208997142294002e-02,-8.506882070409739136e-03,2.077414670743455653e-03,-3.074517634519087148e-03,6.333053277743194709e-03,1.350453023145199889e-02
4.873046875000000000e-01,3.970581587159412174e-03,1.092592360126375985e-02,3.175519079327844552e-03,3.319427436472965204e-02,1.172709756280177970e-02,7.841588640437355956e-03,1.931924877993009340e-02,1.671102816565871521e-02,-1.325075020726018682e-02,1.289456409212649639e-02,5.237745123332272594e-03,-1.567409660933730565e-03,-2.145124558314626725e-03,1.190814431751013522e-02,1.471991766475160696e-02,-1.037180112654447969e-02,3.724636288702735682e-03,-2.973742439681699174e-03,7.131780039925622594e-03,1.401002303773219229e-02
4.882812500000000000e-01,2.435897194104782830e-03,9.801042877513821416e-03,4.442257786643464580e-03,3.179333344953606116e-02,1.033256052517298948e-02,8.007542400475924430e-03,1.931434631672750493e-02,1.541689538311979794e-02,-1.122720799560157807e-02,1.362053345072956195e-02,4.400052839178989969e-03,-1.819117815160304578e-03,-3.275159025311098412e-03,1.239366538566684037e-02,1.337212026837276968e-02,-1.213339752446442044e-02,5.328929505288293456e-03,-2.824047980317152644e-03,7.893668869243489206e-03,1.441633408804991572e-02
4.892578125000000000e-01,8.951432538662852439e-04,8.624125896065336361e-03,5.583677640994680509e-03,3.018703702266932465e-02,8.949207832126963510e-03,8.121906819855506318e-03,1.916173207102494710e-02,1.410077401567416504e-02,-9.103252662015367050e-03,1.423195859035938059e-02,3.549493324885112221e-03,-2.059250689943951246e-03,-4.350607399472553385e-03,1.279948413511278367e-02,1.195611290876164023e-02,-1.377160022008295376e-02,6.874265905089258812e-03,-2.632480831753599999e-03,8.610335167692004590e-03,1.471981002452509187e-02
4.902343750000000000e-01,-6.377689902207972147e-04,7.410995685178871188e-03,6.575662763583449422e-03,2.839141146381624764e-02,7.586399060660061790e-03,8.182954265046810116e-03,1.886051097278984220e-02,1.277084915161784927e-02,-6.916773975575003786e-03,1.472938476581636506e-02,2.700212580986627309e-03,-2.282277157684472774e-03,-5.366011477823393223e-03,1.311143087319224625e-02,1.048975460287670386e-02,-1.526850755252038422e-02,8.344921991172624814e-03,-2.406505672310972708e-03,9.273614816646751427e-03,1.491796646355947331e-02
4.912109375000000000e-01,-2.149174903059635541e-03,6.177453376660558063e-03,7.396538509365163140e-03,2.642411549492340930e-02,6.253239269727360085e-03,8.189301221571838527e-03,1.841180042458086599e-02,1.143563917478789167e-02,-4.708072097039052786e-03,1.511443066276263458e-02,1.865860851726681372e-03,-2.483117390719301494e-03,-6.316989409091808456e-03,1.331738289903271200e-02,8.991066275158453996e-03,-1.660857497504693650e-02,9.725669659494442718e-03,-2.153844095119174934e-03,9.875721829537874655e-03,1.500948978292410488e-02
4.921875000000000000e-01,-3.625781419987068790e-03,4.939041037512298740e-03,8.027499386606056636e-03,2.430423134730788984e-02,4.958481571044833641e-03,8.139941535021915156e-03,1.781873642317684941e-02,1.010392389517088090e-02,-2.519235439689314349e-03,1.538973559603180365e-02,1.059409706766124663e-03,-2.657213319155621485e-03,-7.200235801130550929e-03,1.340744370316507804e-02,7.477954563588259593e-03,-1.777876459746692214e-02,1.100196446562256951e-02,-1.882315619085710070e-03,1.040940084324001869e-02,1.499422506245512432e-02
4.931640625000000000e-01,-5.054787824649530775e-03,3.710817274291440190e-03,8.452989935493145784e-03,2.205204162203589294e-02,3.710436415189901239e-03,8.034277700871908512e-03,1.708644713023605571e-02,8.784665703323273414e-03,-3.934686514420714099e-04,1.555889578659215219e-02,2.929844978985114679e-04,-2.800587701866493091e-03,-8.013505317617514515e-03,1.337408169275328823e-02,5.967945780443495093e-03,-1.876865523247915959e-02,1.216012911762061333e-02,-1.599683512124927933e-03,1.086807149150158421e-02,1.487315070118505611e-02
4.941406250000000000e-01,-6.424001226893308325e-03,2.507148696328544580e-03,8.661031307772498050e-03,1.968879473199268773e-02,2.516888566033411226e-03,7.872149448467442162e-03,1.622199426468842742e-02,7.486924556856972696e-03,1.625619044891072219e-03,1.562639058924097241e-02,-4.222857282319461537e-04,-2.909891210007319214e-03,-8.755580530644685097e-03,1.321222672098716112e-02,4.477934121056567802e-03,-1.957051226092207385e-02,1.318752965421091279e-02,-1.313507873429103781e-03,1.124596187619851528e-02,1.464834039310936552e-02
4.951171875000000000e-01,-7.721945672399433899e-03,1.341519970948615781e-03,8.643487192859551291e-03,1.723646193851445171e-02,1.385022590615536805e-03,7.653858875661044905e-03,1.523428321720992490e-02,6.219767748866998971e-03,3.494753998334630424e-03,1.559749967217777082e-02,-1.076399095213985803e-03,-2.982437162167212059e-03,-9.426225031636916926e-03,1.291932341228907433e-02,3.023947877495397445e-03,-2.017931725113449731e-02,1.407274182938232816e-02,-1.031008220898318875e-03,1.153822857453288241e-02,1.432291328962587151e-02
4.960937500000000000e-01,-8.937963872601149481e-03,2.263648172747397219e-04,8.396263757169099284e-03,1.471748907839611452e-02,3.213575394085492194e-04,7.380191417382299217e-03,1.413394329885219250e-02,4.992175537128079599e-03,5.171754863540881791e-03,1.547821226721188617e-02,-1.660591108799388226e-03,-3.016223789476001668e-03,-1.002612301835767439e-02,1.249534099679845342e-02,1.620937020504306398e-03,-2.059275787628003437e-02,1.480570532293773965e-02,-7.589375990467269384e-04,1.174106088790488438e-02,1.390097330725431450e-02
4.970703125000000000e-01,-1.006231060930326549e-02,-8.270801277441902286e-04,7.919439385464282360e-03,1.215454611764977058e-02,-6.683086637957014013e-04,7.052431973761169419e-03,1.293318002334834654e-02,3.812943826555804331e-03,6.616293465224412466e-03,1.527512971368905938e-02,-2.167423134816922736e-03,-3.009944143090687377e-03,-1.055680676738960169e-02,1.194274008627923059e-02,2.825850700276804511e-04,-2.081117926111713742e-02,1.537786353004689209e-02,-5.034699663246852957e-04,1.185176734571691953e-02,1.338753865310333621e-02
4.980468750000000000e-01,-1.108623694297775769e-02,-1.808897069291055598e-03,7.217321216912339285e-03,9.570277666291999302e-03,-1.578944759740945813e-03,6.672375580790420452e-03,1.164560177788628685e-02,2.690585193456895147e-03,7.790646981600720007e-03,1.499536260856326048e-02,-2.590848421425809376e-03,-2.962983981153295091e-03,-1.102057356668256598e-02,1.126639752744273970e-02,-9.788523093355420979e-04,-2.083749844754340108e-02,1.578228685010971827e-02,-2.701023436780475382e-04,1.186884281881876897e-02,1.278846273652060883e-02
4.990234375000000000e-01,-1.200206443646171899e-02,-2.710583382026846705e-03,6.298426733832898292e-03,6.987057544025581171e-03,-2.406321411614229574e-03,6.242332078127646455e-03,1.028602365287510818e-02,1.633229616400085201e-03,8.660428490684917574e-03,1.464642394787698046e-02,-2.926255306629642252e-03,-2.875408183454660187e-03,-1.142039381925958122e-02,1.047349114632840049e-02,-2.152680067456562169e-03,-2.067708418815255092e-02,1.601377759405837875e-02,-6.357291334080529674e-05,1.179201496612669424e-02,1.211034771255691325e-02
5.000000000000000000e-01,-1.280324869618637736e-02,-3.525121893197111309e-03,5.175389966225681787e-03,4.426750400884818526e-03,-3.147036126191319737e-03,5.765124313436746119e-03,8.870251570761268980e-03,6.485263333877844651e-04,9.195282995520104655e-03,1.423611969991427258e-02,-3.170487612153736600e-03,-2.747936435926668763e-03,-1.175981213517794492e-02,9.573346838005369897e-03,-3.229866500151237774e-03,-2.033760475159386225e-02,1.606895485706567178e-02,1.122040465264499681e-04,1.162226912719096887e-02,1.136045196070261699e-02
5.009765625000000000e-01,-1.348443163050314433e-02,-4.247024953164978654e-03,3.864793197679266233e-03,1.910483271260661432e-03,-3.798527925972169494e-03,5.244079519321649500e-03,7.414850171385631988e-03,-2.564517230044428700e-04,9.369536335769852384e-03,1.377243828635226104e-02,-3.321842576983918740e-03,-2.581909100376677743e-03,-1.204284330308540152e-02,8.577251049310390119e-03,-4.203115121706337172e-03,-1.982884684616948931e-02,1.594631795745851677e-02,2.541858145116129754e-04,1.136185117589318810e-02,1.054659284053132383e-02
5.019531250000000000e-01,-1.404148192844559793e-02,-4.872352557474942010e-03,2.386926375343738447e-03,-5.415702237094632875e-04,-4.359081996293004586e-03,4.683013605842572050e-03,5.936898171709372764e-03,-1.075299452712812163e-03,9.162784902376805429e-03,1.326344046400367363e-02,-3.380047022695261208e-03,-2.379244334709518759e-03,-1.227386507445477407e-02,7.498232239340795087e-03,-5.066905400944262186e-03,-1.916250913323531979e-02,1.564628731904108699e-02,3.602311981454432775e-04,1.101424825862169082e-02,9.677046084407265811e-03
5.029296875000000000e-01,-1.447152337161313959e-02,-5.398705199295215917e-03,7.654777154480294638e-04,-2.910390509014388911e-03,-4.827824657504743884e-03,4.086208227037213710e-03,4.453735116908936857e-03,-1.802365633998904591e-03,8.560414794233571836e-03,1.271715109562631188e-02,-3.346212763082771335e-03,-2.142387652890211883e-03,-1.245750970262063557e-02,6.350815374697574289e-03,-5.817502630248358279e-03,-1.835197410500249288e-02,1.517122196921338699e-02,4.291128621534837442e-04,1.058414774676325748e-02,8.760443186581650873e-03
5.039062500000000000e-01,-1.477295070594333327e-02,-5.825192521777026837e-03,-9.728397661638058750e-04,-5.178295238228295023e-03,-5.204709126749941343e-03,3.458380601824157397e-03,2.982703574822975854e-03,-2.432832085423474074e-03,7.554039982442388966e-03,1.214145427347465209e-02,-3.222772567839053606e-03,-1.874255210278074919e-03,-1.259855615541070548e-02,5.150753916881556892e-03,-6.452937727592271758e-03,-1.741206233876253784e-02,1.452541313515494023e-02,4.605123441637328841e-04,1.007737513083802397e-02,7.805668128386257336e-03
5.048828125000000000e-01,-1.494543291804542942e-02,-6.152379200705062300e-03,-2.798719903581808194e-03,-7.329102999152812235e-03,-5.490492635385182431e-03,2.804646196019695750e-03,1.540890894539980772e-03,-2.962784606702358048e-03,6.141850166618382199e-03,1.154399321377321333e-02,-3.013398259853079190e-03,-1.578172167475705261e-03,-1.270182486531882572e-02,3.914744081869578340e-03,-6.972958276905228368e-03,-1.635877330899062135e-02,1.371505374057364543e-02,4.549983701632263748e-04,9.500811964992505673e-03,6.821754741664141745e-03
5.058593750000000000e-01,-1.498990388153165383e-02,-6.382209813639274677e-03,-4.680746243368521034e-03,-9.348275800180166559e-03,-5.686705555712556065e-03,2.130474500712237988e-03,1.448746516675783209e-04,-3.389274450134750066e-03,4.328860303280906811e-03,1.093207627440995373e-02,-2.722902764374428904e-03,-1.257807523842787182e-03,-1.277207679615782569e-02,2.660126392166074424e-03,-7.378952583602729765e-03,-1.520901703896334820e-02,1.274818393159618708e-02,4.139893447888146560e-04,8.862295329120343026e-03,5.817785958143428977e-03
5.068359375000000000e-01,-1.490854046135802087e-02,-6.517914738124476123e-03,-6.585918193191961194e-03,-1.122303889931110070e-02,-5.795613263714693118e-03,1.441638270591829836e-03,-1.189524162277052436e-03,-3.710369185841360783e-03,2.127055239967404979e-03,1.031259036247823141e-02,-2.357128132616476829e-03,-9.171068202827555634e-04,-1.281391849179749388e-02,1.404579696338610455e-03,-7.673848952086510800e-03,-1.398034090433952943e-02,1.163461308764942442e-02,3.397011324852831937e-04,8.170500605332635391e-03,4.802796122446298561e-03
5.078125000000000000e-01,-1.470472828750045945e-02,-6.563899364810083827e-03,-8.480211699620366500e-03,-1.294247685813302087e-02,-5.820171522539966009e-03,7.441567116862511048e-04,-2.447476279558548264e-03,-3.925191956670546350e-03,-4.445755213211227230e-04,9.691922893765752764e-03,-1.922821729760040713e-03,-5.602240903616706284e-04,-1.283171463320007151e-02,1.658128984604239427e-04,-7.861992773574428411e-03,-1.269065586359483140e-02,1.038581909697249180e-02,2.350814613902952406e-04,7.434809660164215517e-03,3.785677462346000773e-03
5.087890625000000000e-01,-1.438301553219172024e-02,-6.525619108625583219e-03,-1.032916501312125535e-02,-1.449760503474846127e-02,-5.763976214448911402e-03,4.423322895417451596e-05,-3.615363892031978141e-03,-4.033948270442954363e-03,-3.360116205567779176e-03,9.075893344109688468e-03,-1.427502905825782202e-03,-1.914543903850717357e-04,-1.282950946718588656e-02,-1.038740380320256210e-03,-7.949004339825255575e-03,-1.135796628634987843e-02,9.014825992043846992e-03,1.037324697052467048e-04,6.665166778765259890e-03,2.775091713388905604e-03
5.097656250000000000e-01,-1.394905514626485279e-02,-6.409442850501832593e-03,-1.209847957114509875e-02,-1.588141606785952245e-02,-5.631208276975600835e-03,-6.518115419520743338e-04,-4.680981503738311338e-03,-4.037939645978354947e-03,-6.586917777343839764e-03,8.469695294221044404e-03,-8.793225561999665988e-04,1.848318356082662758e-04,-1.281095828721550388e-02,-2.192219092531852865e-03,-7.941620566281795690e-03,-1.000010738359667119e-02,7.536061343128703550e-03,-5.017692797385677589e-05,5.871924908128556449e-03,1.779387787904293788e-03
5.107421875000000000e-01,-1.340953612867860217e-02,-6.222507542369883765e-03,-1.375462567111603723e-02,-1.708890124412525829e-02,-5.426574712603803204e-03,-1.337610589925209521e-03,-5.633714730055043932e-03,-3.939563612530966145e-03,-1.008590522527932042e-02,7.877849716908998448e-03,-2.869180260997992353e-04,5.642513986985646032e-04,-1.277926994627662932e-02,-3.278619082483990969e-03,-7.847524013103172880e-03,-8.634494017671200811e-03,5.965195093929647439e-03,-2.220070510953629978e-04,5.065684929711814465e-03,8.065262626343055888e-04
5.117187500000000000e-01,-1.277210451781704038e-02,-5.972566759026844314e-03,-1.526544242161754703e-02,-1.811704697771048672e-02,-5.155246540966712879e-03,-2.006824348715677362e-03,-6.464694232513125936e-03,-3.742299757037291074e-03,-1.381199688549588668e-02,7.304170090646366735e-03,3.407341800110432698e-04,9.424669787267880763e-04,-1.273716116827251429e-02,-4.283059777334224417e-03,-7.675162731889028679e-03,-7.277884389481053401e-03,4.318961787775149434e-03,-4.067499443684541283e-04,4.257130795066018693e-03,-1.359886632718193848e-04
5.126953125000000000e-01,-1.204527490243170393e-02,-5.667835982493243420e-03,-1.660072145652194409e-02,-1.896480695991843712e-02,-4.822794549337951903e-03,-2.653216480607607439e-03,-7.166922381960606422e-03,-3.450681716902139363e-03,-1.771463169985948785e-02,6.751739748365991230e-03,9.944654564087531713e-04,1.315240810265134574e-03,-1.268682320086079833e-02,-5.192028942089844945e-03,-7.433564538239698614e-03,-5.946161771696495055e-03,2.614968371982292258e-03,-5.991363947285813143e-04,3.456863419638511563e-03,-1.041169215314391092e-03
5.136718750000000000e-01,-1.123833335290183415e-02,-5.316837359076246640e-03,-1.773276407469045329e-02,-1.963305085338911196e-02,-4.435123672046949357e-03,-3.270730556985255565e-03,-7.735370683847889867e-03,-3.070255224690825440e-03,-2.173839846683818175e-02,6.222901687736811377e-03,1.665059565961936371e-03,1.678482696139312882e-03,-1.262990112334471011e-02,-5.993601603265624397e-03,-7.132149315459908150e-03,-4.654137085729133892e-03,8.714899784348702650e-04,-7.937454937063380704e-04,2.675236239071026537e-03,-1.902595700950117158e-03
5.146484375000000000e-01,-1.036123276863365472e-02,-4.928246578640485195e-03,-1.863690182549924274e-02,-2.012449070522536951e-02,-3.998406793660333990e-03,-3.853566521028311317e-03,-8.167046470742019004e-03,-2.607522521713087800e-03,-2.582375936853683121e-02,5.719260881547286006e-03,2.343392275245270717e-03,2.028291768863143066e-03,-1.256748589187213667e-02,-6.677629720572043036e-03,-6.780542893747287629e-03,-3.415374714303760773e-03,-8.927437431448086982e-04,-9.851147727695708147e-04,1.922195289286975257e-03,-2.714459512732757523e-03
5.156250000000000000e-01,-9.424481723729321442e-03,-4.510744392444733519e-03,-1.929197109308320932e-02,-2.044358653253322208e-02,-3.519018725668380913e-03,-4.396255787161447957e-03,-8.461027861011593057e-03,-2.069873666659026879e-03,-2.990785837718149334e-02,5.241698936982728749e-03,3.020564051551242329e-03,2.360991593142024430e-03,-1.250011897475950332e-02,-7.235899713140106493e-03,-6.388395924309094379e-03,-2.242043507633677268e-03,-2.658769018996516662e-03,-1.167848979326299068e-03,1.207126577622957917e-03,-3.471597341885872354e-03
5.166015625000000000e-01,-8.439027969421085060e-03,-4.072875113838583631e-03,-1.968073293206712773e-02,-2.059643278853836093e-02,-3.003471053456782149e-03,-4.893733819845032078e-03,-8.618466490888359449e-03,-1.465505469754706247e-03,-3.392540358686873397e-02,4.790400763353464854e-03,3.688023892974212712e-03,2.673158379134158227e-03,-1.242780920703749278e-02,-7.662255517169803271e-03,-5.965210982361096419e-03,-1.144794487308136094e-03,-4.407612245110248926e-03,-1.336725631895792831e-03,5.387133692568884299e-04,-4.169516592659247047e-03
5.175781250000000000e-01,-7.416137817142537392e-03,-3.622914239222330829e-03,-1.979023026400595839e-02,-2.059062764436193904e-02,-2.458348491032753044e-03,-5.341409041429752945e-03,-8.642558041551442680e-03,-8.033289789644150296e-04,-3.780961110909016043e-02,4.364892722089484117e-03,4.337682565090970367e-03,2.961642252481235579e-03,-1.235006127900907177e-02,-7.952685455645079962e-03,-5.520180891258967201e-03,-1.326662858247933108e-04,-6.120515285676843276e-03,-1.486795592506582600e-03,-7.519417586041536724e-05,-4.804412108529353999e-03
5.185546875000000000e-01,-6.367272679523282471e-03,-3.168747089542860943e-03,-1.961207554338411513e-02,-2.043512721784736946e-02,-1.890247316855688670e-03,-5.735226945376425967e-03,-8.538481095161629120e-03,-9.286662930403934125e-05,-4.149319693861262121e-02,3.964091553444522298e-03,4.962013744046282412e-03,3.223581699325765802e-03,-1.226591507220295592e-02,-8.105371827550044220e-03,-5.062040967437330188e-03,7.869811108861327065e-04,-7.779158852394784524e-03,-1.613477020298741734e-03,-6.276948117492492374e-04,-5.373174435318782416e-03
5.195312500000000000e-01,-5.303964087195593181e-03,-2.717760110210370398e-03,-1.914266312887080712e-02,-2.014008704413582790e-02,-1.305716396723788321e-03,-6.071728337107093303e-03,-8.313305355664308768e-03,6.558596637723114854e-04,-4.490940216244069388e-02,3.586363204180267709e-03,5.554141811867460699e-03,3.456411468855659537e-03,-1.217399487083963353e-02,-8.120702763190559836e-03,-4.598937548587529560e-03,1.608504217822716862e-03,-9.365881052688027064e-03,-1.712641219853987869e-03,-1.112935526285452944e-03,-5.873389952138065133e-03
5.205078125000000000e-01,-4.237688526322751746e-03,-2.276746184973242517e-03,-1.838330183140144194e-02,-1.971669321111812687e-02,-7.112012304910125165e-04,-6.348100689701636698e-03,-7.975870753630815227e-03,1.432448033595649060e-03,-4.799303606859143395e-02,3.229590522264715047e-03,6.107915311111752898e-03,3.657864368774061889e-03,-1.207256731074832917e-02,-8.001246533011279263e-03,-4.138314792521797028e-03,2.327985858348010154e-03,-1.086388824709668376e-02,-1.780689067919015043e-03,-1.526192739802701955e-03,-6.303333297374169933e-03
5.214843750000000000e-01,-3.179743454595521882e-03,-1.851825022481391834e-03,-1.734026443533523767e-02,-1.917698567509800237e-02,-1.129913898668575504e-04,-6.562221684866203705e-03,-7.536639411732715121e-03,2.226242248628137847e-03,-5.068152112974916301e-02,2.891248640927553560e-03,6.617965337853356361e-03,3.825967527197061610e-03,-1.195960678316808704e-02,-7.751689128986515021e-03,-3.686821328988363743e-03,2.943217719096239728e-03,-1.225745544807312071e-02,-1.814616889631413040e-03,-1.863934079305810216e-03,-6.661952602637711933e-03
5.224609375000000000e-01,-2.141125851595497478e-03,-1.448379368613987280e-03,-1.602475238058848409e-02,-1.853367632717945607e-02,4.828283539766258219e-04,-6.712694110012283090e-03,-7.007522871397893482e-03,3.026461680792476901e-03,-5.291592350246926424e-02,2.568486747683022299e-03,7.079748429805187392e-03,3.959033814865694709e-03,-1.183286689025857090e-02,-7.378736549772508223e-03,-3.250237919314048936e-03,3.453656860087360100e-03,-1.353211362299837003e-02,-1.812070856625424501e-03,-2.123859775644410756e-03,-6.948848121711152966e-03
5.234375000000000000e-01,-1.132414642580088305e-03,-1.071007488762612102e-03,-1.445277522910261465e-02,-1.779996439879092882e-02,1.070422980570070797e-03,-6.798871398540929159e-03,-6.401687365128888585e-03,3.822333895498070903e-03,-5.464195260449992292e-02,2.258214826366534370e-03,7.489573785266989692e-03,4.055649221668186123e-03,-1.168995645422017324e-02,-6.890983803272107515e-03,-2.833426837476685223e-03,3.860357770089110994e-03,-1.467482143171506236e-02,-1.771389190882416160e-03,-2.304923096190760173e-03,-7.164244903399000740e-03
5.244140625000000000e-01,-1.636583027310482483e-04,-7.234920576819979087e-04,-1.264494599422138175e-02,-1.698935177567511765e-02,1.644248078655819118e-03,-6.820873230869579397e-03,-5.733340256891659818e-03,4.603228044035193901e-03,-5.581091351603479495e-02,1.957193873763942576e-03,7.844614923904674741e-03,4.114657059200270417e-03,-1.152841851403884482e-02,-6.298753183579025063e-03,-2.440303239507654598e-03,4.165881902990763511e-03,-1.567411913099888907e-02,-1.691631676214976673e-03,-2.407329598890312061e-03,-7.308960206282910654e-03
5.253906250000000000e-01,7.557310982526399025e-04,-4.087852955871753386e-04,-1.062619486194310570e-02,-1.611546073443789404e-02,2.199086502354274768e-03,-6.779590756441796623e-03,-5.017501059705796462e-03,5.358787207263513916e-03,-5.638059639615560642e-02,1.662128028688776094e-03,8.142906167499037312e-03,4.135139914815975058e-03,-1.134581070391864691e-02,-5.613904874658694720e-03,-2.073828344482277555e-03,4.374186935300518851e-03,-1.652026261241524782e-02,-1.572596200156642452e-03,-2.432515368291191925e-03,-7.384366389447827132e-03
5.263671875000000000e-01,1.617076213465234264e-03,-1.290099029701422320e-04,-8.425405253906878555e-03,-1.519185652571610617e-02,2.730080768019651095e-03,-6.676681149775623610e-03,-4.269760670737367605e-03,6.079057835828492913e-03,-5.631608781001856689e-02,1.369757011690925013e-03,8.383324573405532415e-03,4.116400311269198878e-03,-1.113978539586698777e-02,-4.849623372684449228e-03,-1.736023818089228905e-03,4.490498243844885141e-03,-1.720533580270298610e-02,-1.414822269139200117e-03,-2.383104763620668906e-03,-7.392350036223582083e-03
5.273437500000000000e-01,2.412523976955207889e-03,1.145249221533743347e-04,-6.074977549002685828e-03,-1.423187710503681126e-02,3.232761182914245610e-03,-6.514551374158308004e-03,-3.506032636383818110e-03,6.754614456806273294e-03,-5.559048981789237176e-02,1.076947258915999942e-03,8.565558191429518964e-03,4.057941029061268821e-03,-1.090816800560462721e-02,-4.020183595755988902e-03,-1.428006336909671062e-03,4.521165313180863787e-03,-1.772333994356312115e-02,-1.219581655650323927e-03,-2.262848566612696895e-03,-7.335268078036933509e-03
5.283203125000000000e-01,3.135125372408288993e-03,3.212933478816466142e-04,-3.610327070026587374e-03,-1.324847215880411815e-02,3.703069738890152861e-03,-6.296331192368367392e-03,-2.742300370588857811e-03,7.376677869555436223e-03,-5.418553387227389301e-02,7.807801445526370201e-04,8.690061732400011091e-03,3.959446026014867490e-03,-1.064903190546503259e-02,-3.140700857967603822e-03,-1.150040925663396154e-03,4.473505941864163934e-03,-1.807025857649635289e-02,-9.888565442209957222e-04,-2.076543756299529218e-03,-7.215901682952247966e-03
5.292968750000000000e-01,3.778904485998839727e-03,4.915098377594153333e-04,-1.069324131324561004e-03,-1.225405339129074719e-02,4.137379840046353716e-03,-6.025835632140435702e-03,-1.994364297480614133e-03,7.937225134037021942e-03,-5.209207798823713154e-02,4.786357229919590401e-04,8.758000930554598815e-03,3.820762840974803367e-03,-1.036076845925188242e-02,-2.226869119839575573e-03,-9.016113077999717874e-04,4.355641224177529344e-03,-1.824409738381965046e-02,-7.253057404443656337e-04,-1.829936453435354474e-03,-7.037408658960689171e-03
5.302734375000000000e-01,4.338916033353328733e-03,6.260745233322295581e-04,1.508314988114761637e-03,-1.126035783212650347e-02,4.532511962765724267e-03,-5.707517282248693660e-03,-1.277592873951798437e-03,8.429089761898617833e-03,-4.931047727543177300e-02,1.682704840500591904e-04,8.771187049021619830e-03,3.641887297006754162e-03,-1.004215079073263184e-02,-1.294692085604621980e-03,-6.815051982277699205e-04,4.176324338771660385e-03,-1.824489837463439540e-02,-4.322196908845749356e-04,-1.529609863149648460e-03,-6.803275096283586260e-03
5.312500000000000000e-01,4.811290678060619989e-03,7.265085587429827123e-04,4.081676353251462164e-03,-1.027832569599135618e-02,4.885745369739000199e-03,-5.346408960302438673e-03,-6.066813695933150194e-04,8.846050652716312690e-03,-4.585081972468085104e-02,-1.521122982535336426e-04,8.732003115781167973e-03,3.422951225694854330e-03,-9.692390017736892197e-03,-3.602117976924562354e-04,-4.879122011777864117e-04,3.944766178341638056e-03,-1.807472824958022625e-02,-1.134652290989253219e-04,-1.182859295932286352e-03,-6.517266936791566920e-03
5.322265625000000000e-01,5.193267596559001525e-03,7.948811240339717817e-04,6.609325399026273057e-03,-9.317994080726735642e-03,5.194826016808798755e-03,-4.948057452856647644e-03,4.577857961332560495e-06,9.182908473049991582e-03,-4.173302110173051499e-02,-4.838009318535611619e-04,8.643323584609501065e-03,3.164213820270068370e-03,-9.311182825512933497e-03,5.607606207494774189e-04,-3.185317607763581333e-04,3.670460806280846297e-03,-1.773764112583355035e-02,2.265788881934827222e-04,-7.975565598654557999e-04,-6.183382113139875361e-03
5.332031250000000000e-01,5.483213890074174757e-03,8.337298368475574636e-04,9.050001509616210568e-03,-8.388407530773757045e-03,5.457970803129856378e-03,-4.518449179531839818e-03,5.435100521464736410e-04,9.435548352112393261e-03,-3.698677488634952853e-02,-8.275235627646403743e-04,8.508429190312659374e-03,2.866057093943919897e-03,-8.898749413540723435e-03,1.452907502719892868e-03,-1.706884504535351524e-04,3.363013629372541263e-03,-1.723961614910419354e-02,5.830944624235958728e-04,-3.820061875998118257e-04,-5.805803846547398159e-03
5.341796875000000000e-01,5.680630596970431302e-03,8.459763897200800117e-04,1.136331856975444227e-02,-7.497546223788809430e-03,5.673868321770097860e-03,-4.063928772908676802e-03,9.987544238957335365e-04,9.600987962253537331e-03,-3.165135537527203474e-02,-1.183407342121761078e-03,8.330918809256914609e-03,2.528985773984199301e-03,-8.455861026580810749e-03,2.301656036115048466e-03,-4.145178239600358231e-05,3.031975032927047061e-03,-1.658847085748934788e-02,9.509030532504764155e-04,5.520391285506037467e-05,-5.388855631555149010e-03
5.351562500000000000e-01,5.786145216684906480e-03,8.348392520871283874e-04,1.351045968167666894e-02,-6.652272263602405401e-03,5.841676270114252653e-03,-3.591111692547439664e-03,1.360439211971844770e-03,9.677410262178139447e-03,-2.577527430916012538e-02,-1.550949352537350908e-03,8.114620144592722684e-03,2.153631805100649811e-03,-7.983856470293980087e-03,3.093414335579509986e-03,7.224232865436850792e-05,2.686682039994117959e-03,-1.579375148818748520e-02,1.324550515492095484e-03,5.053547158388205793e-04,-4.936958369927197353e-03
5.361328125000000000e-01,5.801490817485786822e-03,8.037452630630189830e-04,1.545485421312017132e-02,-5.858294286544303911e-03,5.961015678004233549e-03,-3.106792102312193153e-03,1.620332803056491900e-03,9.664180402665733735e-03,-1.941579365216584280e-02,-1.928999953680056618e-03,7.863501031008255163e-03,1.740763471240293304e-03,-7.484647211028823410e-03,3.815788296585327991e-03,1.734713014946888540e-04,2.336110333658563201e-03,-1.486660172767530382e-02,1.698395431681766401e-03,9.597485460075521734e-04,-4.454590045482192256e-03
5.371093750000000000e-01,5.729471962702664851e-03,7.562418942279311223e-04,1.716282551302142009e-02,-5.120150314668129622e-03,6.031962107243702721e-03,-2.617847333208657683e-03,1.771968666457040230e-03,9.561846525130710331e-03,-1.263829941232918336e-02,-2.315759005325043057e-03,7.581583097248951325e-03,1.291298976755893800e-03,-6.960710864954995809e-03,4.457775702440152678e-03,2.652096095903820529e-04,1.988738725786047025e-03,-1.381961169464376686e-02,2.066699963939129438e-03,1.409859076077065072e-03,-3.946248258474446997e-03
5.380859375000000000e-01,5.573917851814414424e-03,6.959118828623584276e-04,1.860419800102724314e-02,-4.441208522596833304e-03,6.055033969741437788e-03,-2.131140327393905073e-03,1.810742280556769173e-03,9.372124419103946766e-03,-5.515543606180821172e-03,-2.708785214364955486e-03,7.272859437457410148e-03,8.063241600678771118e-04,-6.415073090132152045e-03,5.009934473571501200e-03,3.502191474704531419e-04,1.652427872215192365e-03,-1.266664920871960615e-02,2.423721637938972689e-03,1.847476239294033179e-03,-3.416415863593495663e-03
5.390625000000000000e-01,5.339623231797003405e-03,6.262918276415174517e-04,1.975285290020095327e-02,-3.823685328427128653e-03,6.031178104004514089e-03,-1.653421511404154455e-03,1.733978676731060247e-03,9.097866241975985716e-03,1.873236393928508648e-03,-3.105018633669674212e-03,6.941217826573986734e-03,2.871138493992218843e-04,-5.851278102850704203e-03,5.464522416646304566e-03,4.309487247745579235e-04,1.334314728919515532e-03,-1.142267563307610909e-02,2.763804584605250841e-03,2.264843553249449182e-03,-2.869529881095981769e-03
5.400390625000000000e-01,5.032277788372326553e-03,5.507962035706945791e-04,2.058722263164526264e-02,-3.268679977018347765e-03,5.961752741756798195e-03,-1.191231576819182323e-03,1.540969694061750887e-03,8.743013739422059172e-03,9.443309870697918704e-03,-3.500816118664932825e-03,6.590370873019015495e-03,-2.648437851069198636e-04,-5.273348243190981860e-03,5.815606340580059021e-03,5.094449434067670505e-04,1.040723921987502746e-03,-1.010354878216542136e-02,3.081468800955223554e-03,2.654785507239335821e-03,-2.309953777374046651e-03
5.410156250000000000e-01,4.658384874204194066e-03,4.726480941574037623e-04,2.109071481426855188e-02,-2.776224559421288686e-03,5.848507988947186480e-03,-7.508066537265719199e-04,1.232980517227345429e-03,8.312536634170321001e-03,1.710554299908893100e-02,-3.891999325598750371e-03,6.223794336494393488e-03,-8.478206717094806779e-04,-4.685733210833681328e-03,6.059138948333293341e-03,5.872764420144227504e-04,7.770968723998778306e-04,-8.725815554172880809e-03,3.371496049131357704e-03,3.010822861856135742e-03,-1.741953140662661935e-03
5.419921875000000000e-01,4.225170569647447583e-03,3.948177600794322258e-04,2.125205789866854364e-02,-2.345348208226890729e-03,5.693563939071270841e-03,-3.379873460273527552e-04,8.132255527293481790e-04,7.812357070570961209e-03,2.476757248424717173e-02,-4.273914617272223104e-03,5.844674653215108096e-03,-1.459820986001089714e-03,-4.093249777491079523e-03,6.193002478167970032e-03,6.654731820588129882e-04,5.479391806009685333e-04,-7.306497079064422015e-03,3.629011090642694868e-03,3.327273943085205365e-03,-1.169674710782016465e-03
5.429687500000000000e-01,3.740484199427848017e-03,3.199699688155254428e-04,2.106556169435923678e-02,-1.974154027926379191e-03,5.499386532230750128e-03,4.186694223210904242e-05,2.868141774162260606e-04,7.249261209341148482e-03,3.233504628845085965e-02,-4.641504031109693236e-03,5.455866508730216995e-03,-2.098553032783552312e-03,-3.501012953859726409e-03,6.217018645996593394e-03,7.444821073837582220e-04,3.567864417332161360e-04,-5.862869265493640680e-03,3.849557049453103483e-03,3.599340279484013107e-03,-5.971286598776318587e-04
5.439453125000000000e-01,3.212691543764550038e-03,2.504208029514401511e-04,2.053128740503678065e-02,-1.659907164281519340e-03,5.268761271272796171e-03,3.839570233921468182e-04,-3.393326394960070620e-04,6.630799257624948873e-03,3.971291388286231350e-02,-4.989386264360797310e-03,5.059861083504014166e-03,-2.761401971171304100e-03,-2.914359743928585014e-03,6.132925021693438720e-03,8.241401413199176892e-04,2.061883359565872822e-04,-4.412241682114288570e-03,4.029163810836400295e-03,3.823175225059727202e-03,-2.817396501586367607e-05
5.449218750000000000e-01,2.650562083225727061e-03,1.881044503840485240e-04,1.965512324573182382e-02,-1.399132289072708892e-03,5.004764907154240702e-03,6.841150050609105717e-04,-1.056593391399488543e-03,5.965175391118896463e-03,4.680674746318787272e-02,-5.311946445368459675e-03,4.658765372557493144e-03,-3.445404554317845966e-03,-2.338766755293036816e-03,5.944318546853925508e-03,9.036650993510476817e-04,9.771052503363691238e-05,-2.971737720357419885e-03,4.164408490670647861e-03,3.995934526805594404e-03,5.334933359634214806e-04
5.458984375000000000e-01,2.063151701456586874e-03,1.345502616973297857e-04,1.844876325508548742e-02,-1.187718677860389281e-03,4.710735209712740845e-03,9.388662578790992657e-04,-1.854782894360157679e-03,5.261129174754642854e-03,5.352407484612333594e-02,-5.603433291434762285e-03,4.254292751801362280e-03,-4.147227089278065701e-03,-1.779763048636879424e-03,5.656567459750150642e-03,9.816646988991266538e-04,3.195359150356976807e-05,-1.558078956411490437e-03,4.252467149728805101e-03,4.115808128690934958e-03,1.084349256065970371e-03
5.468750000000000000e-01,1.459682337454144612e-03,9.087014281108935908e-05,1.692958851063611561e-02,-1.021030989526019095e-03,4.390238947507551018e-03,1.145481225765659482e-03,-2.722312690417503286e-03,4.527810213924140723e-03,5.977570433012512063e-02,-5.858062105870491879e-03,3.847764734349491851e-03,-4.863147828022517695e-03,-1.242839700916105027e-03,5.276693425755792435e-03,1.056163448734342807e-03,8.587985002491481759e-06,-1.873765604978220407e-04,4.291157077055303415e-03,4.182032847160764739e-03,1.621048623247707066e-03
5.478515625000000000e-01,8.494201280873096751e-04,5.775613875001938877e-05,1.512045157880487385e-02,-8.940238178475580976e-04,4.047038211403584940e-03,1.302016177557652199e-03,-3.646372380710912603e-03,3.774647867490001606e-03,6.547702166965262138e-02,-6.070121942040050504e-03,3.440123634188353534e-03,-5.589044976450998660e-03,-7.333576235650277574e-04,4.813226169396573467e-03,1.124646806777612794e-03,2.640369582302248271e-05,1.125067507338442735e-03,4.278969123145998261e-03,4.194885900647957883e-03,2.140429808095100934e-03
5.488281250000000000e-01,2.415536111203925545e-04,3.548786098933649503e-05,1.304936665741906858e-02,-8.013580772396973386e-04,3.685055231042385759e-03,1.407342160428609644e-03,-4.613128967172446492e-03,3.011217925254353663e-03,7.054923948202164452e-02,-6.234085162998562017e-03,3.031955636110021668e-03,-6.320391453952143093e-03,-2.564552182026337470e-04,4.276033359168473005e-03,1.184121614432147741e-03,8.337316223212073876e-05,2.364946922156219156e-03,4.215089724774875521e-03,4.155659620977912236e-03,2.639517743839414187e-03
5.498046875000000000e-01,-3.549264316366646530e-04,2.394922000485599488e-05,1.074910947002765543e-02,-7.375173066078579516e-04,3.308335851078666665e-03,1.461161590727872968e-03,-5.607941021920968480e-03,2.247108195027696081e-03,7.492057988112961475e-02,-6.344717553669515335e-03,2.623523563641251728e-03,-7.052257451784768594e-03,1.830425327764284571e-04,3.676128900875864653e-03,1.231191455583737805e-03,1.767257383625151445e-04,3.519122628846137885e-03,4.099412426342978477e-03,4.066618011630986247e-03,3.115525576680113883e-03
5.507812500000000000e-01,-9.313439227108860543e-04,2.265374977745874890e-05,8.256732521063779931e-03,-6.969220261362012690e-04,2.921011854721811823e-03,1.464012104304888073e-03,-6.615584295885423675e-03,1.491784957245280777e-03,7.852737190848713134e-02,-6.397187100025400648e-03,2.214808444455732602e-03,-7.779321725105348660e-03,5.807119548848717252e-04,3.025463142889846593e-03,1.262145256169940402e-03,3.030319059360218306e-04,4.575777490297150592e-03,3.932538865010918976e-03,3.930936140613199362e-03,3.565855285281421035e-03
5.517578125000000000e-01,-1.479449692663619472e-03,3.077765507596480683e-05,5.613002792827026868e-03,-6.740403604319597682e-04,2.527262345243326720e-03,1.417257483131380931e-03,-7.620485225446084303e-03,7.544622280133667742e-04,8.131504640040031207e-02,-6.387169537557762025e-03,1.805558798788897516e-03,-8.495892412245598449e-03,9.326140014155805558e-04,2.336698781839346203e-03,1.273057142335737128e-03,4.582953072486214041e-04,5.524551996760124900e-03,3.715769346151945058e-03,3.752623658418814331e-03,3.988097601130312538e-03
5.527343750000000000e-01,-1.991527455750719162e-03,4.719957796537278593e-05,2.861770334109643623e-03,-6.634932460527107837e-04,2.131274421117953285e-03,1.323065675116999853e-03,-8.606958699997000958e-03,4.397572477727624559e-05,8.323901227728547347e-02,-6.310948790128132445e-03,1.395346423696435575e-03,-9.195938007882010004e-03,1.235371519748241272e-03,1.622976475346017472e-03,1.259895317595486394e-03,6.380506096045149029e-04,6.356659354291078860e-03,3.451083289475431227e-03,3.536434008905328923e-03,4.380031546623086580e-03
5.537109375000000000e-01,-2.460492147422574469e-03,7.054596927867344699e-05,4.927743237846150814e-05,-6.601526699500428206e-04,1.737203406670769206e-03,1.184374126303240843e-03,-9.559446415339083528e-03,-6.313366467891331308e-04,8.426539984897689350e-02,-6.165510470267432548e-03,9.836273172417646978e-04,-9.873128926638601033e-03,1.486239067164308279e-03,8.976743161754083353e-04,1.218637507282353989e-03,8.374651828590743644e-04,7.064978562362803430e-03,3.141109972328240060e-03,3.287761147966873285e-03,4.739623885822660115e-03
5.546875000000000000e-01,-2.879979306461037062e-03,9.924086538608956195e-05,-2.776580845037911888e-03,-6.592315353406931391e-04,1.349132926740391307e-03,1.004842845937733639e-03,-1.046275215782550144e-02,-1.263746069386669857e-03,8.437165857622934417e-02,-5.948626692809294569e-03,5.698062840607243367e-04,-1.052088988357499123e-02,1.683163990143368011e-03,1.741653975138098974e-04,1.145390356173987259e-03,1.051442581350906739e-03,7.644124400802542602e-03,2.789090133160737790e-03,3.012525797381957610e-03,5.065028754468361115e-03
5.556640625000000000e-01,-3.244424296206144340e-03,1.315588116111139443e-04,-5.567033029844651801e-03,-6.563639202358392214e-04,9.710351401017483204e-04,7.887958220545303626e-04,-1.130227044137446790e-02,-1.846234268318973143e-03,8.354699878722351980e-02,-5.658930564585273881e-03,1.533036889796528224e-04,-1.113246309158511492e-02,1.824837613261576230e-03,-5.344222988738414745e-04,1.036510055902960248e-03,1.274725868002145410e-03,8.090493569678062352e-03,2.398829123143178272e-03,2.717053435465847933e-03,5.354587701796038879e-03
5.566406250000000000e-01,-3.549130288482668909e-03,1.656796416653918383e-04,-8.273232100353435786e-03,-6.476746783585800218e-04,6.067314713386124563e-04,5.411515949499684378e-04,-1.206420505210665031e-02,-2.372583710967990801e-03,8.179266908897125932e-02,-5.295978852445936552e-03,-2.663772202986463373e-04,-1.170098203703930431e-02,1.910735535079879704e-03,-1.215439530678353057e-03,8.887214249121712893e-04,1.501998899838697960e-03,8.402286557983520629e-03,1.974642405849010626e-03,2.407946359212847619e-03,5.606830337898571250e-03
5.576171875000000000e-01,-3.790324078987348209e-03,1.997438175681181876e-04,-1.084706780479145413e-02,-6.298375292824230729e-04,2.598542036117621715e-04,2.673439752449856982e-04,-1.273577424084671242e-02,-2.837455294288608685e-03,7.912206360417421702e-02,-4.860301498293603459e-03,-6.895840162254355220e-04,-1.221955534849451103e-02,1.941146196355117426e-03,-1.856938920420954766e-03,6.992326665954475039e-04,1.727983808116394758e-03,8.579505153221736805e-03,1.521294302455552215e-03,2.091952242272194715e-03,5.820475737658153612e-03
5.585937500000000000e-01,-3.965198962293778155e-03,2.319070562109497953e-04,-1.324197713563904366e-02,-6.001209910347853711e-04,-6.619068557771687214e-05,-2.676594089484382708e-05,-1.330539953861709264e-02,-3.236452457148593191e-03,7.556065566874765882e-02,-4.353436840837364603e-03,-1.116451400652944924e-03,-1.268136002370917267e-02,1.917187067846387247e-03,-2.447883769770713841e-03,4.658430910489561537e-04,1.947533049578878319e-03,8.623925839465512028e-03,1.043930961966741929e-03,1.775831657950947265e-03,5.994434706703455178e-03
5.595703125000000000e-01,-4.071944066280175877e-03,2.603930160652966476e-04,-1.541373951574148173e-02,-5.564217207208415998e-04,-3.682590478611681662e-04,-3.349851571289179960e-04,-1.376287545035499195e-02,-3.566170864243814985e-03,7.114575720623247945e-02,-3.777951616703950806e-03,-1.546841656717103629e-03,-1.307974303246369971e-02,1.840807998024539824e-03,-2.978339029246438591e-03,1.870412016677534470e-04,2.155714574590811110e-03,8.539049661457128598e-03,5.480086017324088026e-04,1.466227035879289842e-03,6.127812967400993356e-03
5.605468750000000000e-01,-4.109759727493286253e-03,2.835428890548649552e-04,-1.732124336351630739e-02,-4.972850435085242370e-04,-6.435020380981681812e-04,-6.508901297206571733e-04,-1.409951760251383288e-02,-3.824233030770583797e-03,6.592610561345896292e-02,-3.137445045239722549e-03,-1.980290706700653727e-03,-1.340833007186338459e-02,1.714781462056258780e-03,-3.439641223872113348e-03,-1.379092823362024016e-04,2.347888849049046579e-03,8.330029452131853737e-03,3.921811248142633674e-05,1.169535475243437895e-03,6.219915274628172105e-03
5.615234375000000000e-01,-4.078858678346346418e-03,2.998608364456574666e-04,-1.892721103259716389e-02,-4.219126641590552080e-04,-8.893971252364922878e-04,-9.679325446485500173e-04,-1.430828727548767547e-02,-4.009307488540676812e-03,5.996128260698194851e-02,-2.436536548361675075e-03,-2.415961138456144876e-03,-1.366114002196180087e-02,1.542679659360871600e-03,-3.824544522696060080e-03,-5.088976755535302337e-04,2.519776675823749441e-03,8.003575626147797425e-03,-4.765928460666147377e-04,8.917877476278743276e-04,6.270250423023559540e-03
5.625000000000000000e-01,-3.980453011589509850e-03,3.080543214458484973e-04,-2.019886966735431541e-02,-3.301577648485123006e-04,-1.103776227106412775e-03,-1.279547889076661053e-03,-1.438389063592915816e-02,-4.121112331131117877e-03,5.332097205152193375e-02,-1.680836915386383452e-03,-2.852603436281602421e-03,-1.383270343768424129e-02,1.328838614576971283e-03,-4.127340573677158904e-03,-9.249107883235693252e-04,2.667516983525677985e-03,7.567842028332366806e-03,-9.934991182005720612e-04,6.385356903562970556e-04,6.278537060586323985e-03
5.634765625000000000e-01,-3.816727084528822103e-03,3.070685224181104751e-04,-2.110855627295300449e-02,-2.225078950832398022e-04,-1.284850564199314796e-03,-1.579265124943384901e-03,-1.432285139061978060e-02,-4.160403214262258127e-03,4.608406627981707221e-02,-8.769029888728431359e-04,-3.288526501748965675e-03,-1.391818322299490443e-02,1.078309642685004776e-03,-4.343950197565260227e-03,-1.383995231253435298e-03,2.787713980998675345e-03,7.032293589467382249e-03,-1.505577555117326586e-03,4.147500193774766451e-04,6.244710178874106170e-03
5.644531250000000000e-01,-3.590796722285500338e-03,2.961141562504194949e-04,-2.163424625644146115e-02,-1.000562510238767530e-04,-1.431231842648796266e-03,-1.860815736039101017e-03,-1.412355600590307209e-02,-4.128946124138653008e-03,3.833763277872972303e-02,-3.217621695411810754e-05,-3.721578378506850554e-03,-1.391349546959249478e-02,7.967987400965997110e-04,-4.471985536708998794e-03,-1.883238846305875392e-03,2.877473310395874985e-03,6.407557778929594793e-03,-2.006985627471312081e-03,2.247303825258261712e-04,6.168928108547828450e-03
5.654296875000000000e-01,-3.306655273202068965e-03,2.746881983300120101e-04,-2.175999583989075489e-02,3.553788033740999360e-05,-1.541949399392573408e-03,-2.118240410288404780e-03,-1.378627106792733835e-02,-4.029475457268303328e-03,3.017575532159656737e-02,8.450943139121791384e-04,-4.149137905490772431e-03,-1.381542830935274073e-02,4.905946566137026586e-04,-4.510781778390540557e-03,-2.418772172387295000e-03,2.934427065348442672e-03,5.705262051190956862e-03,-2.492038061412309505e-03,7.202923335626990628e-05,6.051579811478033713e-03
5.664062500000000000e-01,-2.969107257536941335e-03,2.425871503796633930e-04,-2.147629006076062080e-02,1.820985745230658983e-04,-1.616462972982178918e-03,-2.345991636473866195e-03,-1.331313279210968696e-02,-3.865638176687025054e-03,2.169826563623691862e-02,1.745943488751087579e-03,-4.568117818562150365e-03,-1.362175653102701278e-02,1.664865853036664328e-04,-4.461398108149785234e-03,-2.985790454594918885e-03,2.956747769020614570e-03,4.937859658305518776e-03,-2.955280460745332311e-03,-4.060916275280663742e-05,5.893292227825702376e-03
5.673828125000000000e-01,-2.583690530107898582e-03,1.999126766851008091e-04,-2.078028953838682164e-02,3.369915388650697799e-04,-1.654670801706975558e-03,-2.539030539354280702e-03,-1.270810911841958185e-02,-3.641925018101134157e-03,1.300938347909094336e-02,2.660795286031176696e-03,-4.974979604901663514e-03,-1.333134965059153826e-02,-1.683274242866757966e-04,-4.326588087304913434e-03,-3.578596292384895669e-03,2.943151625423182614e-03,4.118446341007369477e-03,-3.391558940225098111e-03,-1.112935698720015232e-04,5.694937409104147003e-03
5.683593750000000000e-01,-2.156588045871421760e-03,1.470695994887584641e-04,-1.967597077613027212e-02,4.971899924104582679e-04,-1.656912796409630920e-03,-2.692916348624792722e-03,-1.197693524553129774e-02,-3.363589911983602947e-03,4.216284509279561062e-03,3.579580041973323429e-03,-5.365760191240327194e-03,-1.294427110376613482e-02,-5.063400721113415093e-04,-4.110740181159538639e-03,-4.190662600829176722e-03,2.892891562149732011e-03,3.260570515156975633e-03,-3.796084869688529009e-03,-1.390137585607429250e-04,5.457639146774019394e-03
5.693359375000000000e-01,-1.694530472020466414e-03,8.475641207422135687e-05,-1.817415646133479015e-02,6.593468491167748299e-04,-1.623968588223585448e-03,-2.803886994608240178e-03,-1.112702385511314153e-02,-3.036558961126117027e-03,-4.572383403642913541e-03,4.491862266083039394e-03,-5.736110320081812611e-03,-1.246186625056191523e-02,-8.398410419519543053e-04,-3.819789681027220812e-03,-4.814715138959834752e-03,2.805740769998229817e-03,2.378039636786530384e-03,-4.164493914304158440e-03,-1.236512274701667929e-04,5.182778790865375657e-03
5.703125000000000000e-01,-1.204691028643897288e-03,1.394862996297069701e-05,-1.629243399298148376e-02,8.198718180534073606e-04,-1.557050310917881212e-03,-2.868929445696397854e-03,-1.016735165138646542e-02,-2.667330464904147172e-03,-1.324801386922351033e-02,5.386977217423721646e-03,-6.081344241392268833e-03,-1.188683694654320798e-02,-1.161028360535711242e-03,-3.461103755322982208e-03,-5.442833448125626236e-03,2.681967611443730661e-03,1.484725457241191197e-03,-4.492898651156550932e-03,-6.597260443967528404e-05,4.871999944773691693e-03
5.712890625000000000e-01,-6.945740601242603824e-04,-6.412454652386610494e-05,-1.405496228149205433e-02,9.750119792224078239e-04,-1.457790042877854519e-03,-2.885838547729917790e-03,-9.108324184923997230e-03,-2.262867609218338540e-03,-2.170356348022828633e-02,6.254174277327755743e-03,-6.396500124743673132e-03,-1.122330054430112703e-02,-1.462123287558240742e-03,-3.043341824150948196e-03,-6.066568649362155674e-03,2.522302912810580732e-03,5.943708697838991908e-04,-4.777934145070500058e-03,3.239401215188126909e-05,4.527211720937465711e-03
5.722656250000000000e-01,-1.718989392852355550e-04,-1.480096443065456421e-04,-1.149216869720296082e-02,1.120934362830038229e-03,-1.328221904116873471e-03,-2.853263291677596118e-03,-7.961621238359247593e-03,-1.830485542813833997e-03,-2.983505866847222660e-02,7.082765009184574523e-03,-6.676410382463426191e-03,-1.047683134116583585e-02,-1.735487076112644149e-03,-2.576293870233138054e-03,-6.677076179811650483e-03,2.327900771957402450e-03,-2.795989990317503267e-04,-5.016795975343524804e-03,1.689991915002276213e-04,4.150590247638656118e-03
5.732421875000000000e-01,3.555190158743249621e-04,-2.360636641466469727e-04,-8.640339863746977073e-03,1.253809053435731144e-03,-1.170758878082693837e-03,-2.770739620779563532e-03,-6.740025320751390908e-03,-1.377734634930813471e-03,-3.754306550971391043e-02,7.862273682450944198e-03,-6.915780891719690120e-03,-9.654482684346500296e-03,-1.973737901115277596e-03,-2.070699669599362566e-03,-7.265261211616718361e-03,2.100294102584392749e-03,-1.124258884918597542e-03,-5.207270318196413617e-03,3.406279003487322314e-04,3.744578129611965400e-03
5.742187500000000000e-01,8.798888786133976427e-04,-3.264933129086136990e-04,-5.541111770005597952e-03,1.369891358057757523e-03,-9.881645052527265188e-04,-2.638709089053918686e-03,-5.457236043004220702e-03,-9.122817549354586856e-04,-4.473410047720855626e-02,8.582587958441302914e-03,-7.109277916215059334e-03,-8.764788180605859180e-03,-2.169866236707234438e-03,-1.538052241952263602e-03,-7.821934199304002994e-03,1.841346196743606431e-03,-1.927356220469686639e-03,-5.347755805568153026e-03,5.433696477277749886e-04,3.311881584320709900e-03
5.751953125000000000e-01,1.393563938909165916e-03,-4.173977829188494498e-04,-2.240866379955492628e-03,1.465601618317989878e-03,-7.835196743436293213e-04,-2.458522896769992343e-03,-4.127673325928551615e-03,-4.417914311134654823e-04,-5.132196088410125728e-02,9.234107391594026382e-03,-7.251621359583462594e-03,-7.817740731579331942e-03,-2.317346972518190187e-03,-9.903890777683839030e-04,-8.337973749643946136e-03,1.553199618210631024e-03,-2.677472414789612565e-03,-5.437276997688431437e-03,7.727016010323076774e-04,2.855465001351772166e-03
5.761718750000000000e-01,1.889159249179676089e-03,-5.068140709980583063e-04,1.209956474968566743e-03,1.537601310006505694e-03,-5.601848160455242609e-04,-2.232431051966156203e-03,-2.766272523012127706e-03,2.619126697159531001e-05,-5.722895482482900920e-02,9.807887393050541275e-03,-7.337682835700361228e-03,-6.824748424505111891e-03,-2.410246592932955342e-03,-4.400748927614380607e-04,-8.804493806696411101e-03,1.238223741094796743e-03,-3.364170468862311483e-03,-5.475489423025616323e-03,1.023582991701297348e-03,2.378542703982960884e-03
5.771484375000000000e-01,2.359665142541104293e-03,-5.927637828897863682e-04,4.757621658610692097e-03,1.582864157637170043e-03,-3.217578821205094395e-04,-1.963556636956497511e-03,-1.388274620287296025e-03,4.843543199127155587e-04,-6.238701181094236103e-02,1.029577633422053967e-02,-7.362586918586697116e-03,-5.798566647287522850e-03,-2.443323802556378408e-03,1.004202127890211352e-04,-9.213011998701468863e-03,8.989622210507578880e-04,-3.978127030139532935e-03,-5.462676253157610837e-03,1.290558922836351633e-03,1.884567729063661842e-03
5.781250000000000000e-01,2.798555022600188527e-03,-6.733003447035025525e-04,8.345924160676825368e-03,1.598741094946622273e-03,-7.202856802369697587e-05,-1.655855391523939485e-03,-9.014705261862702827e-06,9.257270909976308667e-04,-6.673865697813673170e-02,1.069054353663301954e-02,-7.321813838678542345e-03,-4.753206161650996679e-03,-2.412122064007869802e-03,6.187432540979092123e-04,-9.555615906125041262e-03,5.380816319020369221e-04,-4.511247227315308417e-03,-5.399736790370951445e-03,1.567871521310010546e-03,1.377217483308478549e-03
5.791015625000000000e-01,3.199885795848420554e-03,-7.465555419272081701e-04,1.191706465899598083e-02,1.583018022875362467e-03,1.850706915472055290e-04,-1.314061056550005612e-03,1.356288124060671223e-03,1.343781764072866447e-03,-7.023783369492625495e-02,1.098599600027511461e-02,-7.211301824786197495e-03,-3.703817253237268268e-03,-2.313052619732514342e-03,1.102877596718452148e-03,-9.825123983929946042e-03,1.583224201288000962e-04,-4.956760884820968389e-03,-5.288167050978272686e-03,1.849576246348147088e-03,8.603761802419601819e-04
5.800781250000000000e-01,3.558389414400630474e-03,-8.107843283650398520e-04,1.541256152474422721e-02,1.533965452136269161e-03,4.455163590343859566e-04,-9.436171495823477036e-04,2.692736309446973515e-03,1.732526373152022377e-03,-7.285056160104938505e-02,1.117708186467007182e-02,-7.027547253454292583e-03,-2.666550476913901336e-03,-2.143466696088631735e-03,1.541355081622194142e-03,-1.001523790730368332e-02,-2.375467742528855923e-04,-5.309298992335804296e-03,-5.130032826207139678e-03,2.129661077590065156e-03,3.381140115802049300e-04
5.810546875000000000e-01,3.869554117004848828e-03,-8.644068913964329760e-04,1.877418484310584140e-02,1.450379265600223360e-03,7.052474083774827552e-04,-5.505960637196243967e-04,3.985951859378268798e-03,2.086588055607762216e-03,-7.455541951313031379e-02,1.125997877341758380e-02,-6.767700760545742461e-03,-1.658394922926125382e-03,-1.901715733671971919e-03,1.923457343287913015e-03,-1.012068320876097563e-02,-6.467705067090497896e-04,-5.564949593443625428e-03,-4.927935693924735856e-03,2.402166259825105725e-03,-1.853369410210659496e-04
5.820312500000000000e-01,4.129694098474416715e-03,-9.060470251679682892e-04,2.194489751083416110e-02,1.331611993821759602e-03,9.602202128053446539e-04,-1.416065897233642840e-04,5.222264033098513412e-03,2.401285326995402508e-03,-7.534384522058604206e-02,1.123216552149993927e-02,-6.429657494105119747e-03,-6.969953381417560816e-04,-1.587198650490210475e-03,2.239402835329223039e-03,-1.013733523471987280e-02,-1.066642846016718944e-03,-5.721292555211208823e-03,-4.684972537451193714e-03,2.661302279767822129e-03,-7.056099940507128913e-04
5.830078125000000000e-01,4.336006500147685308e-03,-9.345659482364644405e-04,2.486978819941171662e-02,1.177594162390888403e-03,1.206463960392623134e-03,2.763088448852074890e-04,6.388884066938429682e-03,2.672688359796246502e-03,-7.522024691756219739e-02,1.109247560248477482e-02,-6.012139742789699218e-03,1.995501604182950471e-04,-1.200395321812394809e-03,2.480516350440038851e-03,-1.006232766912306190e-02,-1.494537996860632011e-03,-5.777412982560878145e-03,-4.404689201446132171e-03,2.901563792353244881e-03,-1.218234235537942346e-03
5.839843750000000000e-01,4.486614794523177165e-03,-9.490908049235242993e-04,2.749698094468193757e-02,9.888454396587242727e-04,1.440135821121139989e-03,6.957857499463211692e-04,7.474064570612171977e-03,2.897666447600730048e-03,-7.420192383570563266e-02,1.084113153644770434e-02,-5.514770259775829755e-03,1.012909652331696678e-03,-7.428856496799530508e-04,2.639378149200813112e-03,-9.894141147109479506e-03,-1.927934770952439113e-03,-5.733893343484603063e-03,-4.091028978657099829e-03,3.117837299271392863e-03,-1.718667814575401166e-03
5.849609375000000000e-01,4.580597833408350632e-03,-9.490372080061953985e-04,2.977850634366910679e-02,7.664754849436555134e-04,1.657575070070013050e-03,1.109256334861581043e-03,8.467241496983395760e-03,3.073922047208766609e-03,-7.231879651498195061e-02,1.047975914514819203e-02,-4.938134716930767630e-03,1.724751762864266177e-03,-2.173537934263774325e-04,2.709950189615175156e-03,-9.632669808728840793e-03,-2.364434625152019454e-03,-5.592784669057102205e-03,-3.748276674679876241e-03,3.305500509193680988e-03,-2.202333924072496368e-03
5.859375000000000000e-01,4.618004038058993663e-03,-9.341253118495492815e-04,3.167111980557821976e-02,5.121745678100100624e-04,1.855355364462253284e-03,1.509073701671282373e-03,9.359156892889597748e-03,3.200011010358724730e-03,-6.961295003158218808e-02,1.001138124445924080e-02,-4.283831866599537887e-03,2.316991952562267795e-03,3.724226627617048036e-04,2.687677369349837034e-03,-9.279264015806035909e-03,-2.801773162782171013e-03,-5.357557481620818518e-03,-3.380999040437898673e-03,3.460511474972729866e-03,-2.664659201948832434e-03
5.869140625000000000e-01,4.599850428920927367e-03,-9.043890469332189390e-04,3.313705301138446246e-02,2.281941957010855495e-04,2.030334378178741753e-03,1.887639605276399081e-03,1.014196096562096187e-02,3.275348840746363996e-03,-6.613799634884993950e-02,9.440390540663857327e-03,-3.554510156532392391e-03,2.772047594889117707e-03,1.021598621140047030e-03,2.569562147994388073e-03,-8.836747867960827174e-03,-3.237825171069482096e-03,-5.033033381374312464e-03,-2.993982393639770586e-03,3.579485804898721330e-03,-3.101114226763316325e-03
5.878906250000000000e-01,4.528106418603594988e-03,-8.601782959796473293e-04,3.414468567575688895e-02,-8.268185249778474324e-05,2.179700016347837273e-03,2.237533837944013972e-03,1.080929234389988065e-02,3.300203037027943029e-03,-6.195826472501952259e-02,8.772501842097792796e-03,-2.753889734808467795e-03,3.073098418365825726e-03,1.724302267973258206e-03,2.354211399116127451e-03,-8.309410599315001852e-03,-3.670603439515482316e-03,-4.625298482047465222e-03,-2.592168270961182908e-03,3.659760479076509115e-03,-3.507255738025179953e-03
5.888671875000000000e-01,4.405662521323151608e-03,-8.021539454739711437e-04,3.466912586322463963e-02,-4.171755379593929504e-04,2.301012464842808625e-03,2.551643244981219045e-03,1.135633576782698120e-02,3.275671804993491969e-03,-5.714783175723072567e-02,8.014684025643922100e-03,-1.886768993231041506e-03,3.204348663924417705e-03,2.473690358841317515e-03,2.041854842866830215e-03,-7.702971407720061135e-03,-4.098251767236692385e-03,-4.141600126843761678e-03,-2.180587962209673374e-03,3.699443063756688906e-03,-3.878770169899012094e-03
5.898437500000000000e-01,4.236284361883662676e-03,-7.312759011131468633e-04,3.469268847073456175e-02,-7.715609291777485428e-04,2.392241374845830836e-03,2.823288358112865503e-03,1.177985680327972746e-02,3.203649638465702870e-03,-5.178940512330675039e-02,7.175072523543856925e-03,-9.590150263870569469e-04,3.151287132967997735e-03,3.262017392639545744e-03,1.634334920500870496e-03,-7.024517755012138834e-03,-4.519032718355919104e-03,-3.590228533129238234e-03,-1.764296776487619045e-03,3.697445401093010960e-03,-4.211518050373024361e-03
5.908203125000000000e-01,4.024552593883937504e-03,-6.487843084597693516e-04,3.420526303088821524e-02,-1.141718108601471899e-03,2.451797540696746408e-03,3.046345643243588384e-03,1.207821353670178802e-02,3.086780475272605032e-03,-4.597307736193639860e-02,6.262863414625076917e-03,2.246237410802063368e-05,2.900941181442597688e-03,4.080717882931432158e-03,1.135068483332236575e-03,-6.282417671031600287e-03,-4.931310820107222097e-03,-2.980385205599837394e-03,-1.348308878715772123e-03,3.653501153963276994e-03,-4.501578786799788519e-03
5.917968750000000000e-01,3.775789556818116236e-03,-5.561743676783915220e-04,3.320456369088822801e-02,-1.523193690170715009e-03,2.478558499437149686e-03,3.215363400046358615e-03,1.225134556024958833e-02,2.928399328564658486e-03,-3.979496807194342345e-02,5.288190510121568155e-03,1.049753318442453454e-03,2.442120653786188696e-03,4.920500753893154028e-03,5.489811713416640907e-04,-5.486207086873688688e-03,-5.333532015503567383e-03,-2.322040120418406191e-03,-9.375335132739355580e-04,3.568166899500529402e-03,-4.745295333561698296e-03
5.927734375000000000e-01,3.495973711699649177e-03,-4.551652706809681962e-04,3.169625605547399944e-02,-1.911266923774585912e-03,2.471887561935724818e-03,3.325669421849616284e-03,1.230074089920234030e-02,2.732463471730744390e-03,-3.335577467949604746e-02,4.261987112698783532e-03,2.114006880571008343e-03,1.765647750768484453e-03,5.771454720013322916e-03,-1.175841580556184296e-04,-4.646453704910982925e-03,-5.724200278684488281e-03,-1.625779815077828521e-03,-5.367134005161220810e-04,3.442806784922568426e-03,-4.939318218874693377e-03
5.937500000000000000e-01,3.191643091504389653e-03,-3.476639174601771744e-04,2.969395751944610765e-02,-2.301020284948570357e-03,2.431645877177497379e-03,3.373468624791165545e-03,1.222938185803133966e-02,2.503474414421633185e-03,-2.675925338970197923e-02,3.195834393188768264e-03,3.205506233175931148e-03,8.645688888774383631e-04,6.623163356245126768e-03,-8.569831312260315238e-04,-3.774599375478798671e-03,-6.101852374344187216e-03,-9.026486189937416070e-04,-1.503660521716561316e-04,3.279561079089598433e-03,-5.080648395748484439e-03
5.947265625000000000e-01,2.869789182982637916e-03,-2.357241832096940333e-04,2.721910972636384235e-02,-2.687413389194016899e-03,2.358197231931448683e-03,3.355928983899440863e-03,1.204167106358417123e-02,2.246392045231655928e-03,-2.011065308186293574e-02,2.101798568313699694e-03,4.313759207398037455e-03,-2.656552630412676447e-04,7.464828430478058323e-03,-1.660407444390919491e-03,-2.882783383914646474e-03,-6.465031791351475224e-03,-1.639853270104020566e-04,2.172712961268273514e-04,3.081299266914964540e-03,-5.166678377097805308e-03
5.957031250000000000e-01,2.537742817302836469e-03,-1.215026066788523948e-04,2.430072384280711900e-02,-3.065359030758091526e-03,2.252405396101551157e-03,3.271254268952195066e-03,1.174333925894199826e-02,1.966542431299459198e-03,-1.351512570645588794e-02,9.922592700964370793e-04,5.427603377161900264e-03,-1.626985191842365407e-03,8.285399954753568455e-03,-2.518041705733847172e-03,-1.983649448476195939e-03,-6.812262903770674970e-03,5.787423484204176627e-04,5.622924919587051536e-04,2.851558635358432663e-03,-5.195231117062821917e-03
5.966796875000000000e-01,2.203053785905404512e-03,-7.211451043456269415e-06,2.097500139941161842e-02,-3.429800125873367061e-03,2.115623937968997247e-03,3.118742252532286617e-03,1.134133664567131723e-02,1.669520854738027176e-03,-7.076137182654404327e-03,-1.202683300464223290e-04,6.535324526102502182e-03,-3.218666759324406105e-03,9.073711317068279547e-03,-3.419236569370862067e-03,-1.090139581679227523e-03,-7.142026409457905185e-03,1.314103210706098679e-03,8.811684310608466214e-04,2.594469583512187642e-03,-5.164596109779439476e-03
5.976562500000000000e-01,1.873366012477028315e-03,1.049298502722641885e-04,1.728483548747492340e-02,-3.775786340308537586e-03,1.949678551445718127e-03,2.898827264147530759e-03,1.084370978201224314e-02,1.361091729071773259e-03,-8.939028693727670482e-04,-1.223314945627931513e-03,7.624787127263386519e-03,-5.037127282789655158e-03,9.818617783057074014e-03,-4.352694915921894586e-03,-2.152782676637098351e-04,-7.452737067298539214e-03,2.030865595822517813e-03,1.170787665245840575e-03,2.314669149824629801e-03,-5.073562193052682558e-03
5.986328125000000000e-01,1.556290200074502859e-03,2.127438102003093685e-04,1.327919908014809150e-02,-4.098549200303907951e-03,1.756842057471550951e-03,2.613106184757832320e-03,1.025946621727012210e-02,1.047087074873236665e-03,4.936128612441519938e-03,-2.304639358107848316e-03,8.683575255530951234e-03,-7.075906153075283214e-03,1.050913660717200590e-02,-5.306667612543835254e-03,6.280493499655767989e-04,-7.742724699562027538e-03,2.718155735408749399e-03,1.428491210032057333e-03,2.017204481800748475e-03,-4.921446567468253271e-03
5.996093750000000000e-01,1.259275932453841592e-03,3.141434960818934095e-04,9.012429137558756673e-03,-4.393574523924997054e-03,1.539802361794194918e-03,2.264347212399956018e-03,9.598429176228431489e-03,7.333052421235133640e-04,1.032472009034543503e-02,-3.352408519211249379e-03,9.699142163595044636e-03,-9.325622238912518666e-03,1.113458696670114462e-02,-6.269155226525938845e-03,1.427321397066995661e-03,-8.010219346933416737e-03,3.365609325812171822e-03,1.652101184058113372e-03,1.707428173077238072e-03,-4.708119571151035514e-03
6.005859375000000000e-01,9.894852393350121126e-04,4.071795620996681068e-04,4.543416924327896116e-03,-4.656671065652353593e-03,1.301623769519515183e-03,1.856480978404449885e-03,8.871084700406961163e-03,4.254115474951951728e-04,1.519019698760820831e-02,-4.355372728050444300e-03,1.065896658717632554e-02,-1.177397985110145533e-02,1.168472792930750487e-02,-7.228111973695311616e-03,2.170601331331917933e-03,-8.253341362194594605e-03,3.963514288107394291e-03,1.839942990513294442e-03,1.390887555708976821e-03,-4.434024786302854376e-03
6.015625000000000000e-01,7.536696358023794919e-04,4.900846651827948106e-04,-6.528341383890925889e-05,-4.884034339442412317e-03,1.045702170940117229e-03,1.394573851329093022e-03,8.088423704793710339e-03,1.288424482601180409e-04,1.945968417441141379e-02,-5.303033078708467227e-03,1.155071370707594358e-02,-1.440581452273113558e-02,1.214989268558376058e-02,-8.171648157559323333e-03,2.846754114979257837e-03,-8.470097106430650100e-03,4.502942856382991660e-03,1.990860830900807905e-03,1.073210158593616110e-03,-4.100194095391612725e-03
6.025390625000000000e-01,5.580526159171900419e-04,5.613142714469803850e-04,-4.748414527954126878e-03,-5.072304673122493210e-03,7.757147211929169570e-04,8.847835284116582766e-04,7.261781419349759049e-03,-1.512851982231743105e-04,2.307020947794314811e-02,-6.185798459362503929e-03,1.236239858662370808e-02,-1.720317930951141897e-02,1.252111732197818371e-02,-9.088227397750732461e-03,3.445652507433632876e-03,-8.658380771621893360e-03,4.975871308062987212e-03,2.104226422572049674e-03,7.599876237243359057e-04,-3.708257351920250279e-03
6.035156250000000000e-01,4.082195199516886678e-04,6.195829291199076707e-04,-9.439029074802748887e-03,-5.218618648164601373e-03,4.955647362678931031e-04,3.342972781889860085e-04,6.402676654885450062e-03,-4.102583381291592082e-04,2.596965679316285205e-02,-6.995129513963149921e-03,1.308254982523833661e-02,-2.014547173494932522e-02,1.279026247560712155e-02,-9.966855056158911014e-03,3.958369593488896693e-03,-8.815982698543637849e-03,5.375285847794163477e-03,2.179940872770525125e-03,4.566604086858607695e-04,-3.260446382514528910e-03
6.044921875000000000e-01,3.090166039697293289e-04,6.638951724017966814e-04,-1.406954072252609295e-02,-5.320653191792438542e-03,2.093226178975412513e-04,-2.487465409828887959e-04,5.522653264293473155e-03,-6.438440573618071146e-04,2.811755399263182395e-02,-7.723667150485742823e-03,1.370037112351049635e-02,-2.320960090694356923e-02,1.295012629988985531e-02,-1.079725444416639382e-02,4.377353840547525306e-03,-8.940604392361417227e-03,5.695273372286545170e-03,2.218429742568729657e-03,1.684055956143121549e-04,-2.759593093018998609e-03
6.054687500000000000e-01,2.644610207570854098e-04,6.935703271385222331e-04,-1.857279644983873823e-02,-5.376661711019268229e-03,-7.883630187065254107e-05,-8.553528073421786575e-04,4.633126064686170914e-03,-8.483568615927824510e-04,2.948568332624472085e-02,-8.365343393656545640e-03,1.420589844343580696e-02,-2.637019372424312044e-02,1.299454727732235644e-02,-1.157002763152149491e-02,4.696583226718381750e-03,-9.029880263768911772e-03,5.931096074031524251e-03,2.220631413272465982e-03,-9.996992631881870621e-05,-2.209121510721667302e-03
6.064453125000000000e-01,2.776632737796122497e-04,7.082606114660062449e-04,-2.288315312582014233e-02,-5.385501788488613814e-03,-3.646960406735444676e-04,-1.475778683954005700e-03,3.745233346419743307e-03,-1.020715871745417336e-03,3.005850469223700361e-02,-8.915472631967385347e-03,1.459015046961802814e-02,-2.959983848233820394e-02,1.291849554149017074e-02,-1.227679797233890459e-02,4.911695296412508030e-03,-9.081405944773213515e-03,6.079249083461756714e-03,2.187978944854170309e-03,-3.441287351716252598e-04,-1.613033657048369100e-03
6.074218750000000000e-01,3.507635327918579168e-04,7.079620603558181308e-04,-2.693754111566718304e-02,-5.346654095701018454e-03,-6.440653644495456095e-04,-2.099656035871196730e-03,2.869697924528428253e-03,-1.158491082658611717e-03,2.983338500847243155e-02,-9.370821595227273385e-03,1.484527013337808184e-02,-3.286936358818053766e-02,1.271815151283282354e-02,-1.291033181125121089e-02,5.020090376907986214e-03,-9.092772849190858958e-03,6.137500598164055340e-03,2.122375690039576823e-03,-5.602925773889320168e-04,-9.758892093648129963e-04
6.083984375000000000e-01,4.848830032157605292e-04,6.930179495840366015e-04,-3.067649769120158604e-02,-5.260232318127308453e-03,-9.128432644211780835e-04,-2.716125651223185843e-03,2.016698490444940664e-03,-1.259938021569192990e-03,2.882062987412668115e-02,-9.729656715738468215e-03,1.496465505118132512e-02,-3.614814851120107947e-02,1.239097080973960985e-02,-1.346463722662135862e-02,5.021005622286583633e-03,-9.061608472547664703e-03,6.104914200472554703e-03,2.026164998153466568e-03,-7.453206459651273621e-04,-3.027789761691192455e-04
6.093750000000000000e-01,6.800913241317576392e-04,6.641145491812882728e-04,-3.404515333530376553e-02,-5.126984026580736105e-03,-1.167083454719781326e-03,-3.313981510042684001e-03,1.195752801158982267e-03,-1.324020341534300161e-03,2.704331674088508025e-02,-9.991767868784726808e-03,1.494307485056989813e-02,-3.940446354387912992e-02,1.193573456614638317e-02,-1.393503810091578470e-02,4.915558033206680021e-03,-8.985621758293217340e-03,5.981853317414177924e-03,1.902094409101070084e-03,-8.967748025954474893e-04,4.007077237812936175e-04
6.103515625000000000e-01,9.353907346953466888e-04,6.222691958448855034e-04,-3.699415461435210523e-02,-4.948282567837127173e-03,-1.403056832938536901e-03,-3.881823177326288159e-03,4.156140035950207337e-04,-1.350420089620186668e-03,2.453693186284422456e-02,-1.015846785134734767e-02,1.477677350930549013e-02,-4.260583442786566172e-02,1.135258446664694394e-02,-1.431822227305763057e-02,4.706755124219821895e-03,-8.862652700858394267e-03,5.769968025875066298e-03,1.753274799365123334e-03,-1.012970360632485869e-03,1.128521621710134714e-03
6.113281250000000000e-01,1.248717499333771696e-03,5.688108349294301695e-04,-3.948050814532768488e-02,-4.726110182687755928e-03,-1.617310863741294258e-03,-4.408214256004919229e-03,-3.158188613687835282e-04,-1.339535597183662535e-03,2.134881631809895652e-02,-1.023256733629762834e-02,1.446355501468408154e-02,-4.571942743026233269e-02,1.064304199786037831e-02,-1.461226301548217664e-02,4.399472465965951345e-03,-8.690725214715793595e-03,5.472164647440826493e-03,1.583134998106557403e-03,-1.093011323922980088e-03,1.874197776399282728e-03
6.123046875000000000e-01,1.616960821790842159e-03,5.053533422682485177e-04,-4.146833129327633788e-02,-4.463032689336655055e-03,-1.806724881377318789e-03,-4.881844723405235655e-03,-9.915753933385418242e-04,-1.292467146391910147e-03,1.753742934537858358e-02,-1.021832542690830244e-02,1.400285085752363962e-02,-4.871245003746194069e-02,9.810011607977869863e-03,-1.481661358091664570e-02,4.000397908078587306e-03,-8.468102175597212039e-03,5.092558808253488077e-03,1.395372441904581262e-03,-1.136809278129408303e-03,2.630905283245867088e-03
6.132812500000000000e-01,2.035999210769304929e-03,4.337620909925284790e-04,-4.292949658488012105e-02,-4.162166192366580260e-03,-1.968560360303263194e-03,-5.291694893238780249e-03,-1.605672890226517114e-03,-1.210990769838648021e-03,1.317144006991749147e-02,-1.012137632732018275e-02,1.339576810630777395e-02,-5.155256207866809604e-02,8.857767662577845785e-03,-1.493207507153609774e-02,3.517942879962370362e-03,-8.193341438390008141e-03,4.636412856233822904e-03,1.193900480941801267e-03,-1.145085450367107870e-03,3.391502067289707458e-03
6.142578125000000000e-01,2.500753989528231146e-03,3.561143755720187288e-04,-4.384415839553782585e-02,-3.827136390631116943e-03,-2.100505273506341180e-03,-5.627198695537432259e-03,-2.153159680662074856e-03,-1.097520735355086551e-03,8.328661359520888111e-03,-9.948633032387917130e-03,1.264511705819709037e-02,-5.420829180473239750e-02,7.791925281480184540e-03,-1.496073838691688515e-02,2.962121760335453737e-03,-7.865351558584936578e-03,4.110058728242104407e-03,9.827929871633973771e-04,-1.119355783916423791e-03,4.148594353838986996e-03
6.152343750000000000e-01,3.005259372388446176e-03,2.746544414919236841e-04,-4.420115223745930966e-02,-3.462031159778337659e-03,-2.200711744689089200e-03,-5.878403950168336299e-03,-2.630142743218810523e-03,-9.550614526828754471e-04,3.094842012471684702e-03,-9.708169318891991806e-03,1.175541773158180966e-02,-5.664945123625270140e-02,6.619395336177511316e-03,-1.490590149797208462e-02,2.344400891966744345e-03,-7.483445892634817652e-03,3.520807540575458892e-03,7.662269457968202621e-04,-1.061899211186115083e-03,4.894600354841233472e-03
6.162109375000000000e-01,3.542748266771065819e-03,1.917439914861175697e-04,-4.399825891828839514e-02,-3.071347175287965445e-03,-2.267826302019237007e-03,-6.036127326051854425e-03,-3.033799875927123586e-03,-7.871497095420952259e-04,-2.437664305493310746e-03,-9.409081683270589108e-03,1.073288474578994178e-02,-5.884754496291359771e-02,5.348324077851419542e-03,-1.477196376285029936e-02,1.677519384763582902e-03,-7.047393728853120973e-03,2.876847335358571293e-03,5.484237353456869338e-04,-9.757096436105400315e-04,5.621817657582077639e-03
6.171875000000000000e-01,4.105752704213103468e-03,1.098091454960641088e-04,-4.324232792419402394e-02,-2.659931418733673530e-03,-2.301012156210540446e-03,-6.092101727905496235e-03,-3.362376916770085013e-03,-5.977882990242538476e-04,-8.171333022712242919e-03,-9.061333212803791490e-03,9.585390423518733161e-03,-6.077616652762653227e-02,3.988018049883188150e-03,-1.456429943903055427e-02,9.752843878641610179e-04,-6.557467105633852343e-03,2.187130550975135979e-03,3.335898175448029270e-04,-8.644325253513578415e-04,6.322493755138013961e-03
6.181640625000000000e-01,4.686217561754292722e-03,3.128491924769285192e-05,-4.194925657614664849e-02,-2.232918472530804384e-03,-2.299963052543353703e-03,-6.039113934709745835e-03,-3.615170735207731516e-03,-3.913722356767366096e-04,-1.400498354541822137e-02,-8.675581691843464380e-03,8.322406246426114831e-03,-6.241137656673758499e-02,2.548855113928533752e-03,-1.428911294545988017e-02,2.523440096160427660e-04,-6.014482008342593791e-03,1.461252895192031737e-03,1.258575676243049789e-04,-7.322871122101563997e-04,6.988899115700104685e-03
6.191406250000000000e-01,5.275626010002812220e-03,-4.144164640003355474e-05,-4.014382377914563899e-02,-1.795664556004690623e-03,-2.264908383088654921e-03,-5.871130428116491488e-03,-3.792498912781777729e-03,-1.726088719642533903e-04,-1.983535180150637275e-02,-8.262994526850827789e-03,6.954923089913931343e-03,-6.373205700273475161e-02,1.042182583030718110e-03,-1.395327878214234346e-02,-4.760584862013326275e-04,-5.419832700144795734e-03,7.093253839482573184e-04,-7.077302354923165127e-05,-5.839759319240401397e-04,7.613402150812872624e-03
6.201171875000000000e-01,5.865134919691272937e-03,-1.060885279222357439e-04,-3.785937949587652590e-02,-1.353679287780844287e-03,-2.196609389683423959e-03,-5.583409493203858077e-03,-3.895657204557717839e-03,5.356668179712093924e-05,-2.555869625446455240e-02,-7.835053318767659647e-03,5.495350955266661321e-03,-6.472023579849744968e-02,-5.197963929683466601e-04,-1.356416931546018494e-02,-1.194345187575761649e-03,-4.775518034648652300e-03,-5.815863377813832249e-05,-2.524910503589584097e-04,-4.245831511984762894e-04,8.188545411062403065e-03
6.210937500000000000e-01,6.445718277988076589e-03,-1.605347338800030914e-04,-3.513739339209401291e-02,-9.125561760639868715e-04,-2.096346437766106584e-03,-5.172597846398044666e-03,-3.926866020121008369e-03,2.820793638367568050e-04,-3.107241264440709083e-02,-7.403351114213230742e-03,3.957399201807748797e-03,-6.536137708082366549e-02,-2.124146906961440345e-03,-1.312947387997040645e-02,-1.886874397904618949e-03,-4.084158718285914313e-03,-8.304596143146095698e-04,-4.157290854416665900e-04,-2.594638130701214631e-04,8.707122312088332039e-03
6.220703125000000000e-01,7.008316512274991202e-03,-2.028740941344540525e-04,-3.202686838400668062e-02,-4.779028394070467933e-04,-1.965897493522270664e-03,-4.636810243680842755e-03,-3.889207281185757831e-03,5.078036816535159981e-04,-3.627663254368939522e-02,-6.979385524406534966e-03,2.355938554559368608e-03,-6.564463182305516065e-02,-3.757335434563106088e-03,-1.265701282676711531e-02,-2.538217254585548987e-03,-3.349004636015104341e-03,-1.596729266836643783e-03,-5.572145757495693260e-04,-9.412611063487649038e-05,9.162253674204784426e-03
6.230468750000000000e-01,7.543989495203791244e-03,-2.314656514755077707e-04,-2.858362703134954483e-02,-5.527194638164507461e-05,-1.807508089330733987e-03,-3.975690743653798737e-03,-3.786553101325904058e-03,7.256534191026453150e-04,-4.107578103257446961e-02,-6.574351009461514884e-03,7.068464201401787389e-04,-6.556304473803505062e-02,-5.405370525354796611e-03,-1.215455026112954168e-02,-3.133435324257557823e-03,-2.573931522818978870e-03,-2.346147479232503323e-03,-6.740175820257892801e-04,6.589097437249132278e-05,9.547463345571507998e-03
6.240234375000000000e-01,8.044070912865956824e-03,-2.449795332268801720e-04,-2.486948082772853438e-02,3.499061663142788436e-04,-1.623853212593923774e-03,-3.190454541568229618e-03,-3.623487791219376364e-03,9.306700118829264786e-04,-4.538006940343555784e-02,-6.198933683443571055e-03,-9.731627183507019115e-04,-6.511371356805589761e-02,-7.053949449554466899e-03,-1.162960925566264118e-02,-3.658354301608069195e-03,-1.763426452705768718e-03,-3.068056940042606252e-03,-7.635942388696753767e-04,2.151422207115749195e-04,9.856752171885046002e-03
6.250000000000000000e-01,8.500321619640245283e-03,-2.424372531403711829e-04,-2.095129440764499987e-02,7.323882805694089011e-04,-1.417991698045024300e-03,-2.283909548683291709e-03,-3.405224720059888983e-03,1.118108109099472981e-03,-4.910689978151378671e-02,-5.863112000739196215e-03,-2.666719841343132870e-03,-6.429789756129987432e-02,-8.688609136521299389e-03,-1.108929329827574271e-02,-4.099828928771082417e-03,-9.225618231510730391e-04,-3.752093747032084810e-03,-8.238253565740082020e-04,3.484003843020866929e-04,1.008466957503310890e-02
6.259765625000000000e-01,8.905079580046031812e-03,-2.232454886352366647e-04,-1.689995848473136927e-02,1.087179627407105836e-03,-1.193313840936282297e-03,-1.260457162676407051e-03,-3.137519560970645875e-03,1.283516899099175490e-03,-5.218215989184651210e-02,-5.575966636123350952e-03,-4.355994691915631746e-03,-6.312107258681523558e-02,-1.029487969321192867e-02,-1.054011763718122781e-02,-4.445994328784260222e-03,-5.695773238996807970e-05,-4.388312388276744205e-03,-8.530496368217277674e-04,4.607775375809438408e-04,1.022638200910269690e-02
6.269531250000000000e-01,9.251404010520523219e-03,-1.872224935892752642e-04,-1.278928692800264562e-02,1.409590967950399799e-03,-9.534830756146329142e-04,-1.260719554873469101e-04,-2.826581416484791418e-03,1.422815862002755651e-03,-5.454138788544739963e-02,-5.345502769506751961e-03,-6.022897497002936348e-03,-6.159293105352561110e-02,-1.185843876222327647e-02,-9.987854018937245004e-03,-4.686499109251580225e-03,8.272671244083694767e-04,-4.967303597522954896e-03,-8.500910317872648536e-04,5.478410111145860057e-04,1.027773757454358318e-02
6.279296875000000000e-01,9.533211382729837174e-03,-1.346164404497111270e-04,-8.694854745170196506e-03,1.695290709464397942e-03,-7.023726784913088619e-04,1.111739709006701266e-03,-2.478983261115336525e-03,1.532363717721036160e-03,-5.613078913750493837e-02,-5.178487832641819923e-03,-7.649286643156534039e-03,-5.972732555339620858e-02,-1.336526497050544680e-02,-9.437392082947030497e-03,-4.812715839656627609e-03,1.723555680626425108e-03,-5.480303719773070743e-03,-8.142798397774080954e-04,6.057214905844651243e-04,1.023532609010378500e-02
6.289062500000000000e-01,9.745401034545620594e-03,-6.611513502984196246e-05,-4.692794850537829535e-03,1.940351428287612288e-03,-4.439985541055638143e-04,2.444001827743641324e-03,-2.101573053910156096e-03,1.609019464803441339e-03,-5.690808921557340139e-02,-5.080307570848168267e-03,-9.217179741408195945e-03,-5.754215593416629748e-02,-1.480178873110564279e-02,-8.892620380518361997e-03,-4.817924834547264966e-03,2.624983252200001338e-03,-5.919294373091933507e-03,-7.454671997873240372e-04,6.312109441136395851e-04,1.009653394727954602e-02
6.298828125000000000e-01,9.883968254362492795e-03,1.715328971324897264e-05,-8.585723297941215285e-04,2.141290266137647631e-03,-1.824492458715609592e-04,3.860351097280410870e-03,-1.701386767323846217e-03,1.650194549946137901e-03,-5.684320975116378960e-02,-5.054843020692790199e-03,-1.070896545187745817e-02,-5.505920031180251695e-02,-1.615503869108065454e-02,-8.356329633473515844e-03,-4.697467580431286677e-03,3.524337997667821402e-03,-6.277091355867171936e-03,-6.440327216767957998e-04,6.218482232995621497e-04,9.859593103332432718e-03
6.308593750000000000e-01,9.946102857645822484e-03,1.136289213602247722e-04,2.734244540586641247e-03,2.295102766853392671e-03,7.818562254832628290e-05,5.349138576356956762e-03,-1.285564452788859682e-03,1.653895367818046915e-03,-5.591875669447115421e-02,-5.104370707927955407e-03,-1.210761340978630009e-02,-5.230389134535379236e-02,-1.741278216847239046e-02,-7.830140442348761110e-03,-4.448866620631266103e-03,4.414210041492883790e-03,-6.547421922389873999e-03,-5.108850674703246681e-04,5.759903935988106276e-04,9.523623606243909398e-03
6.318359375000000000e-01,9.930271459619893423e-03,2.213378972378798578e-04,6.015197016870004430e-03,2.399289825427673457e-03,3.338872249264586943e-04,6.897549542640458824e-03,-8.612703214039685697e-04,1.618755463221325380e-03,-5.413031334642861431e-02,-5.229488032999520669e-03,-1.339687960093506776e-02,-4.930503990519558705e-02,-1.856365798924134933e-02,-7.314457204365847932e-03,-4.071909252152317547e-03,5.287088011142629905e-03,-6.724989730770014607e-03,-3.474553818531553101e-04,4.928681023843147152e-04,9.088669088118695241e-03
6.328125000000000000e-01,9.836281862464000061e-03,3.379193711424829049e-04,8.918112914506049621e-03,2.451877528497863404e-03,5.807784556185217537e-04,8.491740161162804681e-03,-4.356176638289053788e-04,1.544056989465924373e-03,-5.148653359931823492e-02,-5.429065438930381036e-03,-1.456150457639513243e-02,-4.609450905758902262e-02,-1.959730022039779876e-02,-6.808449514384144925e-03,-3.568692983196441407e-03,6.135461549652977686e-03,-6.805526952920144812e-03,-1.556835555096724348e-04,3.726235817533028521e-04,8.555724712266612672e-03
6.337890625000000000e-01,9.665328216445650406e-03,4.606612892888462007e-04,1.138222886888866359e-02,2.451429773589738903e-03,8.151926231874243641e-04,1.011698934698806659e-02,-1.559927058829614508e-05,1.429741165030863539e-03,-4.800903392921544721e-02,-5.700226553813172482e-03,-1.558740197262483383e-02,-4.270684205194089783e-02,-2.050445139717979939e-02,-6.310061806460431043e-03,-2.943631339615013134e-03,6.951928198752677958e-03,-6.785833223708217544e-03,6.200260729451564012e-05,2.163302029902075801e-04,7.926757113236955823e-03
6.347656250000000000e-01,9.420015878823994812e-03,5.865444662850471816e-04,1.335323943902129093e-02,2.397053661691444376e-03,1.033738660387735356e-03,1.175786399088831445e-02,3.919761535248930911e-04,1.276407661838353672e-03,-4.373208582169520187e-02,-6.038357073516824845e-03,-1.646183491338990695e-02,-3.917884872026147075e-02,-2.127706395877456899e-02,-5.816051458543954576e-03,-2.203419282679716738e-03,7.729302906893806106e-03,-6.663801292509903898e-03,3.027151564453128179e-04,2.599284481487618159e-05,7.204715928150991384e-03
6.357421875000000000e-01,9.104365178447228896e-03,7.122942779203145095e-04,1.478425563762860405e-02,2.288397762551156508e-03,1.233361639578893412e-03,1.339839552724862715e-02,7.805412554633794475e-04,1.085303049472269082e-03,-3.870211342707884777e-02,-6.437142705968778092e-03,-1.717357801225627076e-02,-3.554915536960686490e-02,-2.190838873740664008e-02,-5.322055037725595232e-03,-1.356958197690599039e-03,8.460728305107211022e-03,-6.438429422496698938e-03,5.631404492036346356e-04,-1.954712980306003742e-04,6.393536581456311929e-03
6.367187500000000000e-01,8.723793593774897825e-03,8.344391238908923075e-04,1.563665673112587043e-02,2.125643452922238320e-03,1.411397447749485490e-03,1.502226566070361674e-02,1.143820819898995738e-03,8.582986071347061853e-04,-3.297700428387303345e-02,-6.888636043322565218e-03,-1.771306286708398958e-02,-3.185772385689671082e-02,-2.239304948813779922e-02,-4.822681818116131801e-03,-4.152411211647394872e-04,9.139783814377185761e-03,-6.109820758435365907e-03,8.395799503700911290e-04,-4.442714623241133891e-04,5.498134053355331445e-03
6.376953125000000000e-01,8.285076163308252931e-03,9.493746635770152842e-04,1.588082068019535872e-02,1.909489623388141346e-03,1.565620561640182051e-03,1.661299893437234373e-02,1.475876072811041365e-03,5.978579958379429560e-04,-2.662524387082663632e-02,-7.383351769510562712e-03,-1.807250513852876397e-02,-2.814534607131384189e-02,-2.272710259986561801e-02,-4.311633167701283027e-03,6.088004186512308144e-04,9.760591603550194950e-03,-5.679170050072154634e-03,1.127996953809230849e-03,-7.158012339181962953e-04,4.524387434255827851e-03
6.386718750000000000e-01,7.796284265646496667e-03,1.053432694692117396e-03,1.549672036468074943e-02,1.641131138091328837e-03,1.694283969802452307e-03,1.815415971984870799e-02,1.771142648041481660e-03,3.069954541801569277e-04,-1.972488750288714163e-02,-7.910389155299048236e-03,-1.824601153031843448e-02,-2.445312050336270401e-02,-2.290808129011027289e-02,-3.781845884193920596e-03,1.700485879897163655e-03,1.031791740839695451e-02,-5.148738273082276336e-03,1.424068715484615687e-03,-1.004714868155599577e-03,3.479115143233868848e-03
6.396484375000000000e-01,7.266703226972586784e-03,1.142953430867125553e-03,1.447437472917533462e-02,1.322231512494131435e-03,1.796150413325406283e-03,1.962955113870525764e-02,2.024462496236500118e-03,-1.077466085610810664e-05,-1.236238563050147919e-02,-8.457580348224896100e-03,-1.822966523695352184e-02,-2.082191794351059833e-02,-2.293502375550923733e-02,-3.225657072487478957e-03,2.843608768571970896e-03,1.080726425141756430e-02,-4.521815831071689107e-03,1.723243407746016809e-03,-1.305020873699479136e-03,2.370040767241538438e-03
6.406250000000000000e-01,6.706729532011686257e-03,1.214359842463982181e-03,1.281414616844006420e-02,9.548903462145743844e-04,1.870514258546640465e-03,2.102341338812302798e-02,2.231110133178910299e-03,-3.514960239943337251e-04,-4.631280894661360392e-03,-9.011662537824221067e-03,-1.802158869112471459e-02,-1.729184362033038894e-02,-2.280848492474015637e-02,-2.634987706910001549e-03,4.020689919067045592e-03,1.122495716871919035e-02,-3.802675148490752399e-03,2.020801229157141200e-03,-1.610191363935801817e-03,1.205749559144228414e-03
6.416015625000000000e-01,6.127748725675975609e-03,1.264232657226399071e-03,1.052687781177030421e-02,5.416061101571494930e-04,1.917213471154849804e-03,2.232061893982792422e-02,2.386813723194353143e-03,-7.108350937484872109e-04,3.369202704760309534e-03,-9.558471674285281064e-03,-1.762198272494934492e-02,-1.390170325270511167e-02,-2.253053163904658943e-02,-2.001541618585818329e-03,5.213257050225345371e-03,1.156821715449864695e-02,-2.996513574122210404e-03,2.311918934755509587e-03,-1.913285346517093911e-03,-4.364283880877410779e-06
6.425781250000000000e-01,5.541995392058947020e-03,1.289384575424409266e-03,7.633866827018879163e-03,8.523493893841657741e-05,1.936631329226120831e-03,2.350686211178971974e-02,2.487771571120552493e-03,-1.084151272730682868e-03,1.153565648461233294e-02,-1.008315504767598111e-02,-1.703314155232592969e-02,-1.068848054892466981e-02,-2.210472126584837882e-02,-1.317016299602225254e-03,6.402146134832516731e-03,1.183522267430872459e-02,-2.109387606911680528e-03,2.591736989371294392e-03,-2.207083817456123500e-03,-1.250159355069171583e-03
6.435546875000000000e-01,4.962396880642832957e-03,1.286932239127119328e-03,4.166672410326905003e-03,-4.110538795092883520e-04,1.929687690181646669e-03,2.456884057564228535e-02,2.530664651819421098e-03,-1.466571199198112496e-03,1.976204621699799782e-02,-1.057039970139634320e-02,-1.625944328036485129e-02,-7.686833634900977832e-03,-2.153606393125874138e-02,-5.733216282252632688e-04,7.567819672521737019e-03,1.202515727365680888e-02,-1.148139529519781816e-03,2.855428492543376443e-03,-2.484234257569872210e-03,-2.520817493471504394e-03
6.445312500000000000e-01,4.402402712205990935e-03,1.254364507850016380e-03,1.667597172495540413e-04,-9.438249955790771950e-04,1.897819810486172341e-03,2.549442645856995343e-02,2.512665838475731852e-03,-1.853065832660250089e-03,2.794130938008719880e-02,-1.100467336314341245e-02,-1.530731596198971201e-02,-4.928617733360627154e-03,-2.083096873591216633e-02,2.371976010158491756e-04,8.690696587651331600e-03,1.213824201615500663e-02,-1.203175896192472052e-04,3.098268978655173769e-03,-2.737401901593355513e-03,-3.804922581344088832e-03
6.455078125000000000e-01,3.875801834899115020e-03,1.189605633256738543e-03,-4.315016415611988045e-03,-1.509425930932000327e-03,1.842952904017530454e-03,2.627282482509238348e-02,2.431446499619805898e-03,-2.238528960134125029e-03,3.596696558527016224e-02,-1.137047433448500414e-02,-1.418517950539743659e-02,-2.442441146477820381e-03,-1.999717449356787011e-02,1.121539607208407643e-03,9.751488192367808311e-03,1.217575172234886677e-02,9.659090955068314315e-04,3.315706161088015184e-03,-2.959424968795357300e-03,-5.090547218934276912e-03
6.464843750000000000e-01,3.396530110569918274e-03,1.091071993528054413e-03,-9.219081553022723599e-03,-2.104037105698554951e-03,1.767460812226006499e-03,2.689471747995340195e-02,2.285181120149163032e-03,-2.617855737897040007e-03,4.373471505345844640e-02,-1.165258659045180847e-02,-1.290336405513845333e-02,-2.532612183742916447e-04,-1.904366570177389723e-02,2.085828351090152685e-03,1.073153446695962986e-02,1.214001424280440090e-02,2.101839718901116465e-03,3.503428665306693255e-03,-3.143470912531674561e-03,-6.365346727216902173e-03
6.474609375000000000e-01,2.978470589300410542e-03,9.577211425899399919e-04,-1.447795666350052204e-02,-2.723722216850222276e-03,1.674117343192217189e-03,2.735239021598364142e-02,2.072550564395099059e-03,-2.986019896437271115e-03,5.114400021950852443e-02,-1.183633620691686844e-02,-1.147400575024454771e-02,1.617973524752603113e-03,-1.798057461679758440e-02,3.135105395244999066e-03,1.161313481933830792e-02,1.203439228278974441e-02,3.278333858068457028e-03,3.657432783583081624e-03,-3.283190668081566697e-03,-7.616659846057536112e-03
6.484375000000000000e-01,2.635249273379755130e-03,7.890920492608706916e-04,-2.001720679642365192e-02,-3.364478239275474174e-03,1.566039014218686531e-03,2.763984183779165382e-02,1.792744540803784762e-03,-3.338148273417343870e-03,5.809950614440162475e-02,-1.190784515863929811e-02,-9.910921043344055395e-03,3.154629434796426667e-03,-1.681907045945015347e-02,4.273135147855541133e-03,1.237986749600072933e-02,1.186324759621947694e-02,4.485905272452289129e-03,3.774086284155734813e-03,-3.372867855609120325e-03,-8.831615414740465186e-03
6.494140625000000000e-01,2.380029178137817950e-03,5.853355446838583252e-04,-2.575650998304978082e-02,-4.022284345855739116e-03,1.446620100430770928e-03,2.775287352057034460e-02,1.445463749930177332e-03,-3.669591400085658005e-03,6.451257640071382526e-02,-1.185427851650699277e-02,-8.229461027512674845e-03,4.344637045691592155e-03,-1.557123692285225687e-02,5.502227580831635552e-03,1.301689192935451961e-02,1.163188767828464594e-02,5.714816289451744857e-03,3.850188320502455786e-03,-3.407559929462034357e-03,-9.997244244584594514e-03
6.503906250000000000e-01,2.225305564321562041e-03,3.472341608334652825e-04,-3.161083089674765478e-02,-4.693149077077354674e-03,1.319461046913452144e-03,2.768915731002260378e-02,1.030922102498849557e-03,-3.975988949535741446e-03,7.030252245263714228e-02,-1.166408111958859746e-02,-6.446347461404404976e-03,5.180679411506994812e-03,-1.424993928616792582e-02,6.823082276439317029e-03,1.351122852026912652e-02,1.134649540390803013e-02,6.955171695513487524e-03,3.883024512409428367e-03,-3.383228356509860972e-03,-1.110059532029123060e-02
6.513671875000000000e-01,2.182705243661191112e-03,7.621072569129883198e-05,-3.749168201881351165e-02,-5.373155133644855717e-03,1.188291441229837996e-03,2.744828283102512465e-02,5.498492850243671048e-04,-4.253328958967797328e-03,7.539780625601352759e-02,-1.132719990601065325e-02,-4.579492404963201105e-03,5.660316087311709383e-03,-1.286868255855631686e-02,8.234657346942661493e-03,1.385201066781483262e-02,1.101404237713678180e-02,8.197011113910010471e-03,3.870416309832848834e-03,-3.296855054047966634e-03,-1.212885539854786747e-02
6.523437500000000000e-01,2.262792845195010782e-03,-2.256747212631087353e-04,-4.330845352229858308e-02,-6.058501216298406260e-03,1.056888864034994345e-03,2.703178154560128763e-02,3.493830028287377515e-06,-4.497999860736213128e-03,7.973707782954481127e-02,-1.083528825535837008e-02,-2.647803575032958972e-03,5.786040240004501622e-03,-1.144146218382951358e-02,9.734066393746630338e-03,1.403070426626261240e-02,1.064218706898246991e-02,9.430398927924054861e-03,3.810763803166950913e-03,-3.146542520095896040e-03,-1.306947101008202640e-02
6.533203125000000000e-01,2.474886874632517813e-03,-5.557399197462837724e-04,-4.896979183353963178e-02,-6.745540394609722892e-03,9.289950354669402081e-04,2.644312818136538776e-02,-6.063732803249331912e-04,-4.706834496225945769e-03,8.327005186340705190e-02,-1.018188892224873056e-02,-6.709777001086262476e-04,5.565267303004986163e-03,-9.982608927457800249e-03,1.131650623185243010e-02,1.404129038671151838e-02,1.023915912218622062e-02,1.064551089542866216e-02,3.703081209281003979e-03,-2.931595342832795520e-03,-1.391027181565777579e-02
6.542968750000000000e-01,2.826888302974735201e-03,-9.107072941252495127e-04,-5.438500588157581944e-02,-7.430814549903096145e-03,8.082307519342991735e-04,2.568771923607240243e-02,-1.277454580671653038e-03,-4.877145439958601933e-03,8.595820999908158899e-02,-9.362592423004459027e-03,1.330715705653619848e-03,5.010254550535385085e-03,-8.506629642641413969e-03,1.297521760901775879e-02,1.388040743972657198e-02,9.813631485142025254e-03,1.183271669630536586e-02,3.547024341188051086e-03,-2.652581077571334982e-03,-1.463959421825311059e-02
6.552734375000000000e-01,3.325124284818189481e-03,-1.286742560136484295e-03,-5.946547941675015686e-02,-8.111084505533060901e-03,6.980111600570511722e-04,2.477282874846920349e-02,-2.006921895082378494e-03,-5.006751126004833560e-03,8.777531819339697006e-02,-8.375168071125970240e-03,3.336657618787758264e-03,4.137951950463327790e-03,-7.028045670320851902e-03,1.470148060482064957e-02,1.354744976710482891e-02,9.374582298166822189e-03,1.298265775572685424e-02,3.342909459896716874e-03,-2.311368824275938146e-03,-1.524640409366201550e-02
6.562500000000000000e-01,3.974209432865292470e-03,-1.679504597217230596e-03,-6.412606748403765211e-02,-8.783355529441245688e-03,6.014629404837518395e-04,2.370754180655306603e-02,-2.791412281025548378e-03,-5.093992441801262552e-03,8.870775152617220438e-02,-7.219665237845090087e-03,5.326107224339464603e-03,2.969785645132670768e-03,-5.561230668500280645e-03,1.648464581173643070e-02,1.304462032496042125e-02,8.931148688163451435e-03,1.408631979195198655e-02,3.091723009104799160e-03,-1.911144220529077242e-03,-1.572041747080238361e-02
6.572265625000000000e-01,4.776926865335030109e-03,-2.084205932684319099e-03,-6.828645518134854320e-02,-9.444897968086842302e-03,5.213449731593108134e-04,2.250266653793068714e-02,-3.627024631392971720e-03,-5.137739632716411056e-03,8.875462187735365382e-02,-5.898482835992470592e-03,7.278431420211672886e-03,1.531376392792518004e-03,-4.120249688536413088e-03,1.831220178802558593e-02,1.237693588510447619e-02,8.492474827577001575e-03,1.513509964485946178e-02,2.795121845953455093e-03,-1.456399977611931443e-03,-1.605221797182172783e-02
6.582031250000000000e-01,5.734130999940730521e-03,-2.495682974027719960e-03,-7.187245722028719197e-02,-1.009326284638623061e-02,4.599740268636800470e-04,2.117062558971841840e-02,-4.509317531720379198e-03,-5.137389540974660052e-03,8.792770703703416124e-02,-4.416405482575998243e-03,9.173333439767804298e-03,-1.478037363970470270e-04,-2.718701319663746879e-03,2.016987864096639674e-02,1.155218398454021904e-02,8.067556775991541890e-03,1.612086604893226902e-02,2.455423702917847607e-03,-9.529015239157750516e-04,-1.623336981135396762e-02
6.591796875000000000e-01,6.844673795092002556e-03,-2.908474927791204409e-03,-7.481723753327695903e-02,-1.072629234412022375e-02,4.191569594602499206e-04,1.972532835398644463e-02,-5.433309065396739121e-03,-5.092853381585524947e-03,8.625118296995354372e-02,-2.780605281100350691e-03,1.099107794368088011e-02,-2.034832190653239163e-03,-1.369564707709557821e-03,2.204178695948971062e-02,1.058083168029877279e-02,7.665086743920820553e-03,1.703601411983946684e-02,2.075587745715442786e-03,-4.076277726061986145e-04,-1.625652515461571690e-02
6.601562500000000000e-01,8.105355839656800537e-03,-3.316910161741174010e-03,-7.706242922791045613e-02,-1.134212513432239500e-02,4.001308317388262018e-04,1.818202542602105620e-02,-6.393479337288012279e-03,-5.004535432520406703e-03,8.376116408429813698e-02,-1.000608671502796780e-03,1.271270998327220757e-02,-4.093789199117379290e-03,-8.505321957613941634e-05,2.391059067857270737e-02,9.475887004710598777e-03,7.293299495154806529e-03,1.787351342528833639e-02,1.659185228352989816e-03,1.713125087064139502e-04,-1.611552464597128601e-02
6.611328125000000000e-01,9.510903371056303110e-03,-3.715198604893252959e-03,-7.855913656292574931e-02,-1.193919664245733647e-02,4.035122279458547051e-04,1.655714699381552121e-02,-7.383776542886522944e-03,-4.873303183389601952e-03,8.050505940262479843e-02,9.117716840008152114e-04,1.432026531985527637e-02,-6.286257561404629338e-03,1.123523528324447528e-03,2.575771183490523433e-02,8.252714850066743962e-03,6.959823634000306646e-03,1.862694960673463504e-02,1.210360387418251077e-03,7.747877878844081946e-04,-1.580548994359644646e-02
6.621093750000000000e-01,1.105397196206995072e-02,-4.097528640787441792e-03,-7.926880229132057809e-02,-1.251623435580999713e-02,4.292569414669660573e-04,1.486812704567493960e-02,-8.397627443332274927e-03,-4.700449643295358595e-03,7.654075545149210957e-02,2.942539484799353532e-03,1.579696969651945768e-02,-8.571862324020927681e-03,2.245887631698934711e-03,2.756356457531494719e-02,6.928809826883713593e-03,6.671540505268441779e-03,1.929055960731076991e-02,7.337818616366588052e-04,1.392772927322854810e-03,-1.532290713226513307e-02
6.630859375000000000e-01,1.272517726418030508e-02,-4.458166836109608150e-03,-7.916392566097836536e-02,-1.307224837958164201e-02,4.766310265215137560e-04,1.313321544643088375e-02,-9.427953114436303517e-03,-4.487648651554708087e-03,7.193563942895198071e-02,5.075650827483900104e-03,1.712742479862175080e-02,-1.090884305662850190e-02,3.272909294715173768e-03,2.930781521690484573e-02,5.523529422186141194e-03,6.434453367114560673e-03,1.985926064162534324e-02,2.345850676033026127e-04,2.014498586668305499e-03,-1.466569993530587347e-02
6.640625000000000000e-01,1.451315283448554976e-02,-4.791558761857165477e-03,-7.822861855348803295e-02,-1.360651749897062376e-02,5.441940384353945300e-04,1.137128006967967446e-02,-1.046719081870670955e-02,-4.236904162020564170e-03,6.676547873126521815e-02,7.293182162005651566e-03,1.829777880494831005e-02,-1.325465089273768736e-02,4.196710214224579245e-03,3.096966464098408617e-02,4.057791519289113275e-03,6.253569379903431251e-03,2.032867311378870612e-02,-2.816938935767701558e-04,2.628618633902622334e-03,-1.383329170851580088e-02
6.650390625000000000e-01,1.640463470917145547e-02,-5.092429109760580712e-03,-7.645898964523557828e-02,-1.411857106433250797e-02,6.297950887626945111e-04,9.601601282233206830e-03,-1.150732280247528279e-02,-3.950494580484205549e-03,6.111317518141811539e-02,9.575528142604079404e-03,1.929587962069499729e-02,-1.556656205861607807e-02,5.010752630708174317e-03,3.252814884119092226e-02,2.553741015061938673e-03,6.132796789116278652e-03,2.069513775025540875e-02,-8.091920833702550631e-04,3.223392952801374094e-03,-1.282665527324624959e-02
6.660156250000000000e-01,1.838457202436086235e-02,-5.355879284094384324e-03,-7.386334905539511386e-02,-1.460816706879480842e-02,7.305821302747674472e-04,7.843661156547415692e-03,-1.253991274530763707e-02,-3.630913323146879850e-03,5.506741426579324361e-02,1.190162687934814140e-02,2.011140909348917843e-02,-1.780229928867091763e-02,5.709912866725392125e-03,3.396245304838583362e-02,1.034390872035876935e-03,6.074859468782727208e-03,2.095572726320688028e-02,-1.341800475961772579e-03,3.786882698592362005e-03,-1.164834973279176011e-02
6.669921875000000000e-01,2.043626262991624087e-02,-5.577480659274124987e-03,-7.046222866415330355e-02,-1.507526683397718108e-02,8.430246639892975159e-04,6.116929836626204195e-03,-1.355615048636532420e-02,-3.280806830789391969e-03,4.872123132002813273e-02,1.424920966144815025e-02,2.073599674179150976e-02,-1.992065232128814936e-02,6.290538330770122262e-03,3.525223452862341622e-02,-4.767565404684110200e-04,6.081230736737462672e-03,2.110825289785551312e-02,-1.873250633041362518e-03,4.307154764767813851e-03,-1.030254351528636300e-02
6.679687500000000000e-01,2.254151229845662366e-02,-5.753361737085488370e-03,-6.628821609996669861e-02,-1.552000675936528358e-02,9.629498295898174676e-04,4.440651502543745653e-03,-1.454690552334521152e-02,-2.902911316823212403e-03,4.217051788431706860e-02,1.659507182943056533e-02,2.116331176816997270e-02,-2.188208859038072093e-02,6.750487135504408369e-03,3.637794890235307443e-02,-1.956101539887073869e-03,6.152088057724339198e-03,2.115126624311215731e-02,-2.397206206718103388e-03,4.772491988464062571e-03,-8.795022997030891437e-03
6.689453125000000000e-01,2.468081580528518407e-02,-5.880287513771332436e-03,-6.138560326360199132e-02,-1.594266762414060790e-02,1.085591605614632995e-03,2.833632368449462771e-03,-1.550278962577112361e-02,-2.499989547063110728e-03,3.551249235159219253e-02,1.891536112618322565e-02,2.138913238498060809e-02,-2.364934527716208712e-02,7.089149662929409602e-03,3.732117466823562518e-02,-3.380346063478745916e-03,6.286289919366519138e-03,2.108405669965009513e-02,-2.907358067729511313e-03,5.171605444794169504e-03,-7.133186181877039164e-03
6.699218750000000000e-01,2.683355784971008795e-02,-5.955729475653242372e-03,-5.580985313477598159e-02,-1.634364195670107503e-02,1.205652610640995000e-03,1.314033109268079652e-03,-1.641422872811390890e-02,-2.074768944431237480e-03,2.884415954461272066e-02,2.118587956244058143e-02,2.141139174368917111e-02,-2.518799406452111242e-02,7.307451603588283051e-03,3.806493053754671230e-02,-4.726892637105552242e-03,6.481375804374476905e-03,2.090664500289938360e-02,-3.397521763580127214e-03,5.493845066174857066e-03,-5.326021044144459149e-03
6.708984375000000000e-01,2.897823150867443603e-02,-5.977924781024322384e-03,-4.962689144954609416e-02,-1.672340000664531909e-02,1.317377765393152505e-03,-1.008319567786775909e-04,-1.727154407242533982e-02,-1.629882282938075995e-03,2.226078397184408364e-02,2.338239459537689788e-02,2.123020002815149271e-02,-2.646697024151237546e-02,7.407838200633400441e-03,3.859398019754624320e-02,-5.974236482553748652e-03,6.733589795829684164e-03,2.061977319151857627e-02,-3.861735934375558083e-03,5.729404774163319829e-03,-3.384068283546398659e-03
6.718750000000000000e-01,3.109267166362908452e-02,-5.945923353682679158e-03,-4.291223259858340661e-02,-1.708245486663723112e-02,1.414638852321205330e-03,-1.394686697939291446e-03,-1.806504235840585351e-02,-1.167812182662022503e-03,1.585440122538705338e-02,2.548095524363881703e-02,2.084784254336234308e-02,-2.745905823470089907e-02,7.394239640639626784e-03,3.889511922543145706e-02,-7.102343891269609008e-03,7.037927947274575866e-03,2.022489139523745913e-02,-4.294360254642450893e-03,5.869518330586472044e-03,-1.319368389590534979e-03
6.728515625000000000e-01,3.315430062470060835e-02,-5.859621807089904211e-03,-3.574995173444778934e-02,-1.742132729741167896e-02,1.491028797711368243e-03,-2.552473899861111822e-03,-1.878511443510335818e-02,-6.908405419855564436e-04,9.712391301946081759e-03,2.745820865146677767e-02,2.026875390124831949e-02,-2.814132619134162433e-02,7.272017749382373407e-03,3.895743906802216772e-02,-8.093010136976138205e-03,7.388209132444099707e-03,1.972414179065784534e-02,-4.690171428873630109e-03,5.906642202603733412e-03,8.546069314165741270e-04
6.738281250000000000e-01,3.514038299547439514e-02,-5.719783334631306157e-03,-2.823151754793602752e-02,-1.774051080838504046e-02,1.539964305666770327e-03,-3.560522930914027714e-03,-1.942234183720313589e-02,-2.010039463542192455e-04,3.916136561137540696e-03,2.929171257064398098e-02,1.949946867088653280e-02,-2.849550289975549475e-02,7.047894370261330137e-03,3.877256328406778613e-02,-8.930190462829652384e-03,7.777168667932860165e-03,1.912034004082200853e-02,-5.044455748219795789e-03,5.834621892368383952e-03,3.123038752757191939e-03
6.748046875000000000e-01,3.702828667966597681e-02,-5.528042937264142538e-03,-2.045450243977800509e-02,-1.804043753911810030e-02,1.554795296994702144e-03,-4.406702540913209377e-03,-1.996761023491414391e-02,2.999440239752700793e-04,-1.460214398134468796e-03,3.096023925295172258e-02,1.854854911903853348e-02,-2.850829109620402202e-02,6.729862023375836506e-03,3.833485161244150341e-02,-9.600298057540744903e-03,8.196573583279872718e-03,1.841695449543034879e-02,-5.353096716717496879e-03,5.648838404479386392e-03,5.469859968592502737e-03
6.757812500000000000e-01,3.879574682957488002e-02,-5.286897610992579051e-03,-1.252118883763516169e-02,-1.832144547353381503e-02,1.528919452553031836e-03,-5.080557176989391327e-03,-2.041222863484501784e-02,8.105627992711411569e-04,-6.350857439478030039e-03,3.244406633764710529e-02,1.742649091525327529e-02,-2.817161206484783756e-02,6.327077662083832599e-03,3.764156787541609456e-02,-1.009246342416673936e-02,8.637358004358946725e-03,1.761808338494886064e-02,-5.612656278472794892e-03,5.346331810578755332e-03,7.877868835285335367e-03
6.767578125000000000e-01,4.042112947691096220e-02,-4.999681378798541756e-03,-4.537092156269351140e-03,-1.858374749963535508e-02,1.455900033010964177e-03,-5.573425401460243428e-03,-2.074805294521142596e-02,1.329746500695355759e-03,-1.069930075646336257e-02,3.372525047719417829e-02,1.614560791133245674e-02,-2.748277737634896231e-02,5.849740558764813039e-03,3.669300824525061760e-02,-1.039875013801879779e-02,9.089776725048943559e-03,1.672843019500089984e-02,-5.820448222776530497e-03,4.925899216175437870e-03,1.032885630143945063e-02
6.777343750000000000e-01,4.188369157017500510e-02,-4.670525320311833505e-03,3.390577658250954265e-03,-1.882740280287788920e-02,1.329585047953458360e-03,-5.878539211238270265e-03,-2.096761230751657129e-02,1.856736820184951746e-03,-1.445917486443972465e-02,3.478787966802351223e-02,1.471989732521774251e-02,-2.644458461835373642e-02,5.308955559978120048e-03,3.549258698668148609e-02,-1.051432267738193829e-02,9.543574676244469257e-03,1.575327735894680586e-02,-5.974602412357624473e-03,4.388164834886099444e-03,1.280374625073470857e-02
6.787109375000000000e-01,4.316383416946014545e-02,-4.304303022860670597e-03,1.115449294594303073e-02,-1.905229105170980208e-02,1.144225779046515248e-03,-5.991103283686389711e-03,-2.106423640373058723e-02,2.391126796585825443e-03,-1.759487228782766893e-02,3.561830053839347421e-02,1.316488686215603471e-02,-2.506533503337897428e-02,4.716583150736583692e-03,3.404687742864610095e-02,-1.043756278182442730e-02,9.988169667371475657e-03,1.469845835798819916e-02,-6.074118570686981924e-03,3.735620323528166323e-03,1.528274762084911101e-02
6.796875000000000000e-01,4.424334561892829393e-02,-3.906562144747272904e-03,1.864879969314902491e-02,-1.925808979953477426e-02,8.945926263486337010e-04,-5.908353406946449497e-03,-2.103218177805943334e-02,2.932855363660274474e-03,-2.008200732473465824e-02,3.620531718843999353e-02,1.149746548937209505e-02,-2.335877208149023804e-02,4.085077955695521311e-03,3.236560660568705422e-02,-1.017013163548353798e-02,1.041284548031122525e-02,1.357032827103712806e-02,-6.118908476883536292e-03,2.972634020682560739e-03,1.774551720680282371e-02
6.806640625000000000e-01,4.510563162830837775e-02,-3.483443040757485624e-03,2.577069921587446522e-02,-1.944425548889000196e-02,5.760862450315417825e-04,-5.629593590628079874e-03,-2.086675507045830658e-02,3.482192727846624824e-03,-2.190768923374631152e-02,3.654035857327609521e-02,9.735699742784934690e-03,-2.134394107087949841e-02,3.427317479188251182e-03,3.046160273208161490e-02,-9.716976073181877657e-03,1.080695214507528326e-02,1.237573277245559815e-02,-6.109825550444555539e-03,2.105428253423426675e-03,2.017133180996295502e-02
6.816406250000000000e-01,4.573592934598771226e-02,-3.041585646243683428e-03,3.242199591758316429e-02,-1.961000840142118964e-02,1.848419724584155117e-04,-5.156211592398181678e-03,-2.056443094957163820e-02,4.039716815962396228e-03,-2.307060525445010085e-02,3.661761186274271190e-02,7.898637584164997644e-03,-1.904497113280025425e-02,2.756423043796226227e-03,2.835069541822909239e-02,-9.086277950686009325e-03,1.116011002612112175e-02,1.112197553600035964e-02,-6.048680961466213792e-03,1.142024423139141511e-03,2.253926825673135959e-02
6.826171875000000000e-01,4.612150269549350479e-02,-2.588026044960179024e-03,3.851058721896877951e-02,-1.975432185170934024e-02,-2.821743871435495850e-04,-4.491672834528212532e-03,-2.012296245975470077e-02,4.606281212072618411e-03,-2.358091299334343777e-02,3.643411969457493321e-02,6.006101943487616827e-03,-1.649078194185786897e-02,2.085575026170141677e-03,2.605156929707824406e-02,-8.289346791085745042e-03,1.146241420249300910e-02,9.816783969190393672e-03,-5.938245573639788430e-03,9.215614243410580005e-05,2.482838968557872852e-02
6.835937500000000000e-01,4.625181647174322203e-02,-2.130084352789752677e-03,4.395187247557319488e-02,-1.987591587460088918e-02,-8.270812517487454579e-04,-3.641492919028319671e-03,-1.954148146368156480e-02,5.182975175193425127e-03,-2.345994482909195475e-02,3.598983975413593689e-02,4.078476173323737457e-03,-1.371471868191853107e-02,1.427824606894964252e-03,2.358557248593879524e-02,-7.340456800679927285e-03,1.170463553779084974e-02,8.468273174985795071e-03,-5.782237215152771434e-03,-1.032848738729281795e-03,2.701793638949313153e-02
6.845703125000000000e-01,4.611868695025610199e-02,-1.675245730507860702e-03,4.867005878096269944e-02,-1.997325560484444762e-02,-1.451008121173114019e-03,-2.613189177922339325e-03,-1.882058687152395396e-02,5.771076492170889964e-03,-2.273973006440368691e-02,3.528766565574485703e-02,2.136483709452798811e-03,-1.075411981569546725e-02,7.959043462391591443e-04,2.097648205333804000e-02,-6.256630323065148422e-03,1.187841481012570644e-02,7.084908018103068528e-03,-5.585292974439205922e-03,-2.220215818152486507e-03,2.908751940489841259e-02
6.855468750000000000e-01,4.571640704800727234e-02,-1.231036490119742123e-03,5.259934298409092018e-02,-2.004455449497381456e-02,-2.154036138199912249e-03,-1.416211913976479688e-03,-1.796241840184693850e-02,6.371998069920894840e-03,-2.146234352562513895e-02,3.433340865982302537e-02,2.009642743208349912e-04,-7.649823216668282314e-03,2.020399677492029525e-04,1.825022937917129828e-02,-5.057370752377366406e-03,1.197644630952638366e-02,5.675463162266721276e-03,-5.352926430947647397e-03,-3.455899591831142811e-03,3.101731495934474669e-02
6.865234375000000000e-01,4.504184438484171160e-02,-8.048973779070671321e-04,5.568495100951990212e-02,-2.008778246289754515e-02,-2.935153686961807992e-03,-6.185619443231233077e-05,-1.697071371944059923e-02,6.987229305412234748e-03,-1.967909213674959648e-02,3.313574032815173181e-02,-1.707351022401887818e-03,-4.445617150402914747e-03,-3.422342248184845380e-04,1.543458897710382402e-02,-3.764348839076351195e-03,1.199264741143621880e-02,4.248980942789994802e-03,-5.091469952900854953e-03,-4.724784202055637081e-03,3.278825783031857899e-02
6.875000000000000000e-01,4.409451092511258719e-02,-4.040562004838970842e-04,5.788401763314329068e-02,-2.010067900497846186e-02,-3.792228142738725272e-03,1.436844746097387703e-03,-1.585084694168447522e-02,7.618273387745681108e-03,-1.744955362546048508e-02,3.170609678784869212e-02,-3.568063338693113710e-03,-1.187643434527005035e-03,-8.262538562387259635e-04,1.255883497933868095e-02,-2.401047178016704146e-03,1.192231079961822600e-02,2.814726946429843384e-03,-4.808002421360828629e-03,-6.010906528264131979e-03,3.438223162770337460e-02
6.884765625000000000e-01,4.287660322596372614e-02,-3.540200585988981425e-05,5.916629220386503130e-02,-2.008077125389483991e-02,-4.721994642488976275e-03,3.065243259328732581e-03,-1.460984669723109503e-02,8.266581782174429668e-03,-1.484048391195198942e-02,3.005854583458454632e-02,-5.361326193586768603e-03,2.076239150300771517e-03,-1.240394486914207870e-03,9.653370054537330908e-03,-9.923684533078508743e-04,1.176223623845212146e-02,1.382143187602098309e-03,-4.510262969514364749e-03,-7.297698222006593696e-03,3.578225399389312750e-02
6.894531250000000000e-01,4.139301267677431700e-02,2.946369616550638783e-04,5.951465837879191256e-02,-2.002539690365505790e-02,-5.720062481053644551e-03,4.807216798435580245e-03,-1.325639215738924105e-02,8.933487219014570740e-03,-1.192461184729153890e-02,2.820961864852436843e-02,-7.068059735714847351e-03,5.297122493604910880e-03,-1.576230734700438370e-03,6.749332029821241211e-03,4.357862868157677690e-04,1.151083908065958158e-02,-3.920120334565140621e-05,-4.206551554585294568e-03,-8.568242895742620921e-03,3.697265471922023261e-02
6.904296875000000000e-01,3.965130547892853352e-02,5.802093466065777905e-04,5.892545871742997654e-02,-1.993173186717282774e-02,-6.780939458160243835e-03,6.645321657028907016e-03,-1.180078573927359487e-02,9.620136559584291716e-03,-8.779341772335389621e-03,2.617810841419655407e-02,-8.670156998916217148e-03,8.425738615750671262e-03,-1.826682202050659235e-03,3.878183908428489007e-03,1.856962452358698655e-03,1.116823303819897487e-02,-1.439661828368889607e-03,-3.905617403624176299e-03,-9.805544343363049170e-03,3.793924479686854728e-02
6.914062500000000000e-01,3.766167248143361540e-02,8.161486938294700531e-04,5.740861791729585939e-02,-1.979682247516936777e-02,-7.898074210518159916e-03,8.560959271610090252e-03,-1.025490149735549736e-02,1.032742493548963886e-02,-5.485385831115411476e-03,2.398483862002485922e-02,-1.015068005274742148e-02,1.141316135620654496e-02,-1.986144003974397651e-03,1.071293308025627862e-03,3.244612469624710231e-03,1.073628513667004326e-02,-2.809573410742846958e-03,-3.616536590101272590e-03,-1.099280140509953894e-02,3.866947449118696839e-02
6.923828125000000000e-01,3.543684935118211754e-02,9.980713835749002553e-04,5.498756152471703795e-02,-1.961762196923172788e-02,-9.063916266152272083e-03,1.053455332473626598e-02,-8.632108572407169722e-03,1.105593255606677865e-02,-2.125349070272635702e-03,2.165240425717212744e-02,-1.149404407077344453e-02,1.421151044171270819e-02,-2.050599827669176423e-03,-1.640492415465543818e-03,4.572564345219647455e-03,1.021864121129348150e-02,-4.139306677083228608e-03,-3.348580202162272906e-03,-1.211368489656351743e-02,3.915257856638763162e-02
6.933593750000000000e-01,3.299200791212165973e-02,1.122462636401997792e-03,5.169893007379504357e-02,-1.939103098700159511e-02,-1.026999325953365655e-02,1.254573580469651659e-02,-6.947169449084041222e-03,1.180586555139226390e-02,1.217708929344101746e-03,1.920488953382330083e-02,-1.268618747211573000e-02,1.677464797851568531e-02,-2.017715619909548393e-03,-4.227268952229600030e-03,5.815490266412893898e-03,9.620720778714109828e-03,-5.419327625771747613e-03,-3.111074752119981444e-03,-1.315261190556982727e-02,3.937970691882163032e-02
6.943359375000000000e-01,3.034461983071307448e-02,1.186748917919506737e-03,4.759209174562547412e-02,-1.911394168408009353e-02,-1.150700445104769695e-02,1.457354011726308754e-02,-5.216113179868512965e-03,1.257700216522242634e-02,4.461711822913686995e-03,1.666756606396969931e-02,-1.371472644021510048e-02,1.905885744685904479e-02,-1.886912192346071066e-03,-6.660489285053186256e-03,6.949367162547013740e-03,8.949680626021876487e-03,-6.640259010777979122e-03,-2.913256646870422597e-03,-1.409501272437299266e-02,3.934403897485523605e-02
6.953125000000000000e-01,2.751429415149917596e-02,1.189355290049787153e-03,4.272845975039777505e-02,-1.878328508570391644e-02,-1.276492940790821540e-02,1.659659930603050657e-02,-3.456084157470337443e-03,1.336864553422923568e-02,7.526979687467788040e-03,1.406657577387899344e-02,-1.456909228534054510e-02,2.102349545251674598e-02,-1.659415256373701153e-03,-8.913363015425003824e-03,7.951921184006073215e-03,8.214346988326941962e-03,-7.792943801208077406e-03,-2.764122687238505186e-03,-1.492758573085790040e-02,3.904088035701554216e-02
6.962890625000000000e-01,2.452259049232753327e-02,1.129746501246424190e-03,3.718062366859292700e-02,-1.839608121198890375e-02,-1.403315043075562853e-02,1.859334741973129451e-02,-1.685167453117998202e-03,1.417958418811814461e-02,1.033759411482797728e-02,1.142860299036084493e-02,-1.524065029221047078e-02,2.263160680761927210e-02,-1.338281646345352649e-03,-1.096123455343594490e-02,8.803048225746562885e-03,7.425116730185153495e-03,-8.868510305479542291e-03,-2.672278687802380742e-03,-1.563853566051692442e-02,3.846774048241172889e-02
6.972656250000000000e-01,2.139280999007167963e-02,1.008450879047125600e-03,3.103130689673860507e-02,-1.794949147396946235e-02,-1.530058705569838952e-02,2.054222206720947644e-02,7.780782290067695750e-05,1.500806128123253341e-02,1.282269257072174429e-02,8.780540329271743424e-03,-1.572279887930892392e-02,2.385049396758911339e-02,-9.284007604147790109e-04,-1.278193422377499507e-02,9.485202930295184506e-03,6.593828494988766484e-03,-9.858438576399574521e-03,-2.645788404832483554e-03,-1.621779092075300785e-02,3.762438993804399778e-02
6.982421875000000000e-01,1.814976634125546953e-02,8.270663799851105417e-04,2.437216508232767712e-02,-1.744087279421261197e-02,-1.655584073008283322e-02,2.242186622271270455e-02,1.813485247329744022e-03,1.585175342205453683e-02,1.491767062173492489e-02,6.149153088065008495e-03,-1.601104809017536018e-02,2.465223243688170751e-02,-4.364705395822710628e-04,-1.435609670612116376e-02,9.983749046763742280e-03,5.733605330637774229e-03,-1.075462764127732909e-02,-2.692025026253820966e-03,-1.665719588770909337e-02,3.651289667577408554e-02
6.992187500000000000e-01,1.481953950490646349e-02,5.882484592988160852e-04,1.730244295818598316e-02,-1.686783286592576786e-02,-1.778734755609504697e-02,2.421132738491553124e-02,3.502215582909521795e-03,1.670775980499122557e-02,1.656527222846597078e-02,3.560746861277488615e-03,-1.610307663724045227e-02,2.501412446567407091e-02,1.290523854011167519e-04,-1.566744168697409290e-02,1.028726459183069118e-02,4.858670829818302443e-03,-1.154946303122689720e-02,-2.817527512032247990e-03,-1.695067448961434450e-02,3.513764028345273821e-02
7.001953125000000000e-01,1.142921482482159821e-02,2.956797407640820996e-04,9.927509258519545340e-03,-1.622828592865669523e-02,-1.898353682334910988e-02,2.589025225148856510e-02,5.124306333975149966e-03,1.757260217167692234e-02,1.771655022721586176e-02,1.040843042435240931e-03,-1.599876692379000390e-02,2.491908418307371004e-02,7.580284260700154240e-04,-1.670301214473967830e-02,1.038779594749587344e-02,3.984141329506282574e-03,-1.223588401773871744e-02,-3.027864074548023473e-03,-1.709436181430699225e-02,3.350530381573504218e-02
7.011718750000000000e-01,8.006610483267489337e-03,-4.597821021492084137e-05,2.357291380523403226e-03,-1.552050840739485453e-02,-2.013299291333535065e-02,2.743907514584302196e-02,6.660283268106031648e-03,1.844223593974195913e-02,1.833168134148935660e-02,-1.386133249174350754e-03,-1.570021767754923095e-02,2.435594823853329607e-02,1.438736359671179696e-03,-1.745336631249810866e-02,1.028105582830216198e-02,3.125797187564114885e-03,-1.280744990409319120e-02,-3.327505055289118469e-03,-1.708670097563046511e-02,3.162484290597804282e-02
7.021484375000000000e-01,4.579996316519257225e-03,-4.311503851120588237e-04,-5.295366885451870814e-03,-1.474319373560862602e-02,-2.122461805795665055e-02,2.883919852250092439e-02,8.091160474795756549e-03,1.931207263882313979e-02,1.838062254129600726e-02,-3.697148471128375389e-03,-1.521173403840134393e-02,2.331970703909967690e-02,2.157999615207713620e-03,-1.791272005378446303e-02,9.966560945194708268e-03,2.299836585570032982e-03,-1.325840466589814186e-02,-3.719707385974668074e-03,-1.692850302606665330e-02,2.950743212661902787e-02
7.031250000000000000e-01,1.177807103633842509e-03,-8.534301618337726937e-04,-1.291639992500125123e-02,-1.389550566199694581e-02,-2.224779337370159579e-02,3.007316398089797047e-02,9.398715236961202590e-03,2.017701358996341551e-02,1.784359826120147929e-02,-5.870835101539448320e-03,-1.453979515119346692e-02,2.181165276167970624e-02,2.901336549424420909e-03,-1.807903713517393374e-02,9.447706169999736669e-03,1.522615687919263603e-03,-1.358373919048103985e-02,-4.206412718961156753e-03,-1.662296830245898679e-02,2.716638881671024422e-02
7.041015625000000000e-01,-2.171646516945950189e-03,-1.305676221724306639e-03,-2.039224159872704209e-02,-1.297712932597755268e-02,-2.319253557404242147e-02,3.112481233273736367e-02,1.056576374614669189e-02,2.103149455900605452e-02,1.671141085218580749e-02,-7.887741453483799320e-03,-1.369299952079596969e-02,1.983944147127709307e-02,3.653133397847802694e-03,-1.795406567371457540e-02,8.731773047842327287e-03,8.103793100677851016e-04,-1.377925033047149375e-02,-4.788161173971527268e-03,-1.617566822823144138e-02,2.461707484883487312e-02
7.050781250000000000e-01,-5.440466342864220227e-03,-1.780123025371809029e-03,-2.761154715332640383e-02,-1.198831937867871067e-02,-2.404964678643957063e-02,3.197943139367618454e-02,1.157643350375269810e-02,2.186954091077506976e-02,1.498556962961957242e-02,-9.730553463699023048e-03,-1.268198858902640919e-02,1.741706787182099175e-02,4.396838249998501202e-03,-1.754331986468931140e-02,7.829871597513233736e-03,1.789865067049536138e-04,-1.384159596391999758e-02,-5.464022476844273071e-03,-1.559448725858935542e-02,2.187677706034387229e-02
7.060546875000000000e-01,-8.601450986902958729e-03,-2.268503056880504486e-03,-3.446688947714040413e-02,-1.092994442490267774e-02,-2.481085496725497774e-02,3.262389030448380189e-02,1.241642812398452596e-02,2.268483259235561794e-02,1.267823694003787985e-02,-1.138428548280942532e-02,-1.151934919026931063e-02,1.456475243872163393e-02,5.115174072738461197e-03,-1.685600694257074691e-02,6.756815463659952663e-03,-3.563643222228209269e-04,-1.376834524278824912e-02,-6.231546062719953497e-03,-1.488952533364663183e-02,1.896456732256724190e-02
7.070312500000000000e-01,-1.162837327873504460e-02,-2.762178813014736813e-03,-4.085640368634387010e-02,-9.803527067639948578e-03,-2.546894251755114566e-02,3.304675932823322726e-02,1.307328019403728239e-02,2.347077808422971812e-02,9.811992751597137241e-03,-1.283643756145783944e-02,-1.021949573324493904e-02,1.130874191416963298e-02,5.790368496034946355e-03,-1.590490018171496212e-02,5.530931620783118702e-03,-7.814060981114884490e-04,-1.355802321447113074e-02,-7.086731482986653036e-03,-1.407296188668957088e-02,1.590114346318363334e-02
7.080078125000000000e-01,-1.449624773061483803e-02,-3.252282313386814765e-03,-4.668535468319307685e-02,-8.611278850636281887e-03,-2.601786085410241062e-02,3.323841421692953768e-02,1.353658785685039195e-02,2.422059628082206401e-02,6.419422325505835109e-03,-1.407711722999284258e-02,-8.798533139136715045e-03,7.681025369730581399e-03,6.404397785835919815e-03,-1.470615958946060176e-02,4.173806958004635213e-03,-1.083064760880413698e-03,-1.321014901780666675e-02,-8.024020195046910678e-03,-1.315888312906419305e-02,1.270865248811415583e-02
7.089843750000000000e-01,-1.718158524291025016e-02,-3.729859744742368768e-03,-5.186760337637695562e-02,-7.356129416603347619e-03,-2.645282888116095438e-02,3.319112439166906764e-02,1.379823086400994332e-02,2.492740510043045185e-02,2.542534497171095031e-03,-1.509912430100076967e-02,-7.274101739990551305e-03,3.718969238362328927e-03,6.939242163767676483e-03,-1.327910276906476769e-02,2.709975176013430277e-03,-1.249707303507889035e-03,-1.272526688618098346e-02,-9.036309529706456831e-03,-1.216307498764922397e-02,9.410497767062677571e-03
7.099609375000000000e-01,-1.966263239027970719e-02,-4.186018729864618079e-03,-5.632694868128450966e-02,-6.041749229229552778e-03,-2.677041353710100588e-02,3.289912433341850989e-02,1.385256200229851437e-02,2.558431548158515353e-02,-1.767979063492416004e-03,-1.589799777577081269e-02,-5.665205504865855266e-03,-5.351241277438684293e-04,7.377149397340567079e-03,-1.164592921976493820e-02,1.166548484285766978e-03,-1.271371581729969407e-03,-1.210496923596332368e-02,-1.011498932633510262e-02,-1.110278469391483107e-02,6.031132048164148697e-03
7.109375000000000000e-01,-2.191959282177999638e-02,-4.612075632479666065e-03,-5.999832420470776334e-02,-4.672565246400635190e-03,-2.696859085283403665e-02,3.235866773535126667e-02,1.369657002698453432e-02,2.618452930131877701e-02,-6.453630580804102859e-03,-1.647202449924805440e-02,-3.992025113632176325e-03,-5.034528722843966027e-03,7.700903381391024927e-03,-9.831402083170438788e-03,-4.272004209948828107e-04,-1.139973549456511611e-03,-1.135191117847536742e-02,-1.125000140496539708e-02,-9.996454603932088470e-03,2.595838349325591942e-03
7.119140625000000000e-01,-2.393482852531669466e-02,-4.999700275848563760e-03,-6.282883063829804160e-02,-3.253768980136173810e-03,-2.704678625203760581e-02,3.156806412100786330e-02,1.333001053693066464e-02,2.672143965302369376e-02,-1.144915341996784360e-02,-1.682220977448545610e-02,-2.275717538653779150e-03,-9.728671307893182671e-03,7.894094265431021717e-03,-7.862492026827387973e-03,-2.040299707616622608e-03,-8.494878629621444585e-04,-1.046981586759581154e-02,-1.242992171159014447e-02,-8.863432355741839713e-03,-8.694990658737897444e-04
7.128906250000000000e-01,-2.569303894544945968e-02,-5.341055465762921221e-03,-6.477858730682155286e-02,-1.791316435730330768e-03,-2.700589314240931654e-02,3.052769778407378454e-02,1.275550159838749475e-02,2.718873184950712854e-02,-1.668363220501305200e-02,-1.695221070837140548e-02,-5.382039220366932088e-04,-1.456376438893032012e-02,7.941386555861485244e-03,-5.767988565767460593e-03,-3.640575884190503427e-03,-3.960981658230523393e-04,-9.463470182243983661e-03,-1.364206463283714789e-02,-7.723661934354252544e-03,-4.338631283786736209e-03
7.138671875000000000e-01,-2.718141620028760932e-02,-5.628928768857542793e-03,-6.582138900498700484e-02,-2.919194883882392688e-04,-2.684826918742564544e-02,2.924002905413349701e-02,1.197858136205960308e-02,2.758048347210151005e-02,-2.208172628626591666e-02,-1.686823360690016538e-02,1.198052350145823808e-03,-1.948348733405470823e-02,7.828781539680798249e-03,-3.578084650866546462e-03,-5.195179502507457810e-03,2.216861928666538726e-04,-8.338710342436978992e-03,-1.487260863391925460e-02,-6.597360606444688767e-03,-7.785186454099994081e-03
7.148437500000000000e-01,-2.838977491457675417e-02,-5.856854104143690079e-03,-6.594515717005772215e-02,1.236971669889596389e-03,-2.657771000416619608e-02,2.770957803728765073e-02,1.100772541653398731e-02,2.789126177034621790e-02,-2.756496549221319758e-02,-1.657889726213733483e-02,2.910275375885161900e-03,-2.442970650284578826e-02,7.543870339919403652e-03,-1.323940789925215529e-03,-6.671130613158616704e-03,1.002949748335389907e-03,-7.102397168182376756e-03,-1.610674203445338487e-02,-5.504686998773697382e-03,-1.118291408564345106e-02
7.158203125000000000e-01,-2.931065546854045439e-02,-6.019220858192780334e-03,-6.515217753272752044e-02,2.787195297622899973e-03,-2.619940039893272482e-02,2.594289112007109460e-02,9.854322174102392654e-03,2.811621672944791470e-02,-3.305309591483122228e-02,-1.609506446635923169e-02,4.575612182451218798e-03,-2.934322468237404377e-02,7.076073924573320247e-03,9.627646939816994313e-04,-8.035875068366556823e-03,1.944328995017764088e-03,-5.762380810730942556e-03,-1.732882740567429081e-02,-4.465405820033507660e-03,-1.450592933704264453e-02
7.167968750000000000e-01,-2.993939975202310894e-02,-6.111368430405128040e-03,-6.345911961886335773e-02,4.349914279097881822e-03,-2.571984362273661145e-02,2.394849065884384343e-02,8.532605184897778042e-03,2.825116816458855123e-02,-3.846545266910562921e-02,-1.542964454415331893e-02,6.171371735029516567e-03,-3.416454967978751339e-02,6.416866451712283266e-03,3.250292428087738546e-03,-9.257842478800407809e-03,3.040010509400645038e-03,-4.327454914030561851e-03,-1.852258275504439083e-02,-3.498554860146464544e-03,-1.772895469305360225e-02
7.177734375000000000e-01,-3.027419880745645109e-02,-6.129664351381835033e-03,-6.089683679051564880e-02,5.915661803223048847e-03,-2.514676949710322254e-02,2.173680840401338507e-02,7.059541913580018833e-03,2.829268527179605933e-02,-4.372233615001698548e-02,-1.459737010373403365e-02,7.675265302483369641e-03,-3.883467161948003787e-02,5.559978444502065506e-03,5.507298815012495741e-03,-1.030699649704019775e-02,4.281770029501654438e-03,-2.807300298780180704e-03,-1.967127736549844144e-02,-2.622119940480705479e-03,-2.082755642706719465e-02
7.187500000000000000e-01,-3.031611203967815929e-02,-6.071564390923749749e-03,-5.750994886526459432e-02,7.474396537001474008e-03,-2.448902262087212026e-02,1.932010332847845097e-02,5.454679180109828565e-03,2.823815716365133191e-02,-4.874636829061445437e-02,-1.361455156823173501e-02,9.065645938034440701e-03,-4.329583833766928458e-02,4.501576451231196693e-03,7.703285938337284429e-03,-1.115536812316825742e-02,5.659052715649271967e-03,-1.212418400291827942e-03,-2.075793988167299806e-02,-1.852723431078356518e-03,-2.377837329141544234e-02
7.197265625000000000e-01,-3.006905796234920006e-02,-5.935653378221771546e-03,-5.335621268704459491e-02,9.015567174194437025e-03,-2.375643221459108889e-02,1.671236464202794508e-02,3.739946152211409344e-03,2.808585304321286127e-02,-5.346380570313222919e-02,-1.249881335096852779e-02,1.032174481378697085e-02,-4.749231826132956080e-02,3.240416056520980907e-03,9.809037666824262092e-03,-1.177756290891665905e-02,7.159094114629530221e-03,4.459451676708097454e-04,-2.176557598930178167e-02,-1.205331796525732115e-03,-2.655933494960438859e-02
7.207031250000000000e-01,-2.953977673648916155e-02,-5.721665790352906296e-03,-4.850568928755930043e-02,1.052818612456093636e-02,-2.295966548469367124e-02,1.392920087767696678e-02,1.939416471115323198e-03,2.783497081935477901e-02,-5.780578735487860997e-02,-1.126881578134974332e-02,1.142390214656267659e-02,-5.137114030215824551e-02,1.777965369461152051e-03,1.179703528306475478e-02,-1.215123327437336170e-02,8.767080639773990741e-03,2.155886409998068569e-03,-2.267739282108358762e-02,-6.929873819364049722e-04,-2.914986776784147388e-02
7.216796875000000000e-01,-2.873776503352689152e-02,-5.430485520641153974e-03,-4.303971942469302786e-02,1.200091199025115317e-02,-2.211006668912577147e-02,1.098771603172407976e-02,7.903178277833158405e-05,2.748567313896188233e-02,-6.170949557871755614e-02,-9.943967066544408609e-03,1.235379046876694011e-02,-5.488280058777150749e-02,1.184964204763186109e-04,1.364184627742772750e-02,-1.225750764124854814e-02,1.046634767524006263e-02,3.904937456595073200e-03,-2.347702704690093553e-02,-3.265693077437312923e-04,-3.153108571622292855e-02
7.226562500000000000e-01,-2.767518402054810686e-02,-5.064124609700724512e-03,-3.704972226391922696e-02,1.342214035478014530e-02,-2.121948435400616492e-02,7.906373826416885839e-03,-1.813710377563193662e-03,2.703911000341632440e-02,-6.511921072482207418e-02,-8.544129686195549300e-03,1.309462803221785217e-02,-5.798192628764969186e-02,-1.730857751381684228e-03,1.532048036588206340e-02,-1.208136872225115850e-02,1.223861272582506959e-02,5.680168992269353685e-03,-2.414877347199106614e-02,-1.145879113199507423e-04,-3.368596429127249103e-02
7.236328125000000000e-01,-2.636674151666265620e-02,-4.625681102592497408e-03,-3.063583473406332122e-02,1.478010228790018962e-02,-2.030008932226888205e-02,4.704851242320884190e-03,-3.710100750586633241e-03,2.649742734549305825e-02,-6.798724160040578446e-02,-7.089325661628900592e-03,1.363138018520354718e-02,-6.062788736441289406e-02,-3.760082148696629323e-03,1.681270730402786504e-02,-1.161197407778943869e-02,1.406424037631982815e-02,7.468299697193129041e-03,-2.467781087671216261e-02,-6.301666115525406066e-05,-3.559949555936165605e-02
7.246093750000000000e-01,-2.482954960447180878e-02,-4.119276578756203393e-03,-2.390541159643194344e-02,1.606296984813303241e-02,-1.936418650555240401e-02,1.403882536658647602e-03,-5.580590359968080373e-03,2.586376116479219625e-02,-7.027471598608744929e-02,-5.599445117127305020e-03,1.395094663359552727e-02,-6.278534778375270686e-02,-5.956296404756871929e-03,1.810133167133520446e-02,-1.084291294712513842e-02,1.592253520859003568e-02,9.255811666763593196e-03,-2.505042178845106118e-02,-1.751648832180265796e-04,-3.725882263269026523e-02
7.255859375000000000e-01,-2.308295919762952744e-02,-3.549974280352507713e-03,-1.697140847667777397e-02,1.725896774530454730e-02,-1.842402335602556437e-02,-1.974904976062763582e-03,-7.395185591904534367e-03,2.514221705154180350e-02,-7.195221792505000769e-02,-4.093962459576347933e-03,1.404233258563364339e-02,-6.442474853883388419e-02,-8.303809854252027292e-03,1.917242047950037248e-02,-9.772394367167841489e-03,1.779205826172040178e-02,1.102907067254410914e-02,-2.525420288190486848e-02,-4.515939883339203172e-04,-3.865335212341766691e-02
7.265625000000000000e-01,-2.114837326294051467e-02,-2.923679132455689854e-03,-9.950671986662365867e-03,1.835649020981579629e-02,-1.749159817218368454e-02,-5.409162053946884631e-03,-9.123861076038089490e-03,2.433783516618427678e-02,-7.300026111332777456e-02,-2.591664345997904840e-03,1.389680188693077911e-02,-6.552271577553826776e-02,-1.078421554355261762e-02,2.001548020601847527e-02,-8.403362692156060923e-03,1.965096212145770252e-02,1.277445003185889369e-02,-2.527826275960938160e-02,-8.900791843448851689e-04,-3.977484337433576100e-02
7.275390625000000000e-01,-1.904904057208309590e-02,-2.247021298351560125e-03,-2.962162578868377666e-03,1.934422200530822381e-02,-1.657847139949592680e-02,-8.875994199267916301e-03,-1.073698466516284297e-02,2.345654098164099213e-02,-7.340959053173679028e-02,-1.110393389006664004e-03,1.350801037712408802e-02,-6.606238833032637703e-02,-1.337652313304176117e-02,2.062358065641836311e-02,-6.743537803640680013e-03,2.147733929975912878e-02,1.447845677430189062e-02,-2.511340397064677765e-02,-1.485617908875928352e-03,-4.061747353300868696e-02
7.285156250000000000e-01,-1.680983201299262111e-02,-1.527225238433546021e-03,3.874863096039073054e-03,2.021126241858349146e-02,-1.569558308151793036e-02,-1.235214247037322473e-02,-1.220574845855448495e-02,2.250508233250613638e-02,-7.318130740434423964e-02,3.331887281415305186e-04,1.287211784210366868e-02,-6.603366009813414761e-02,-1.605733012415184319e-02,2.099342390303766265e-02,-4.805378533093329803e-03,2.324957822234548221e-02,1.612785873047829777e-02,-2.475228628160527911e-02,-2.230485440067084702e-03,-4.117787781717189427e-02
7.294921875000000000e-01,-1.445700162357856436e-02,-7.719665355772601821e-04,1.044268283583884259e-02,2.094725096689305233e-02,-1.485307955893673017e-02,-1.581416700934608691e-02,-1.350259954825734805e-02,2.149095354661130150e-02,-7.232681559497469714e-02,1.723815387778465007e-03,1.198787709543547818e-02,-6.543333381785688962e-02,-1.880103031628362759e-02,2.112535742093818447e-02,-2.605969088584145742e-03,2.494672088940141919e-02,1.770981112305724386e-02,-2.418956841898496982e-02,-3.114337346601565165e-03,-4.145516460879405951e-02
7.304687500000000000e-01,-1.201793462046261626e-02,1.078099237568140811e-05,1.662692474133382545e-02,2.154249347973026529e-02,-1.406015240308602053e-02,-1.923863184676025129e-02,-1.460166399590205437e-02,2.042230765545827512e-02,-7.086759061060546316e-02,3.047803467388799075e-03,1.085669889886173821e-02,-6.426518408093032098e-02,-2.158005787065424286e-02,2.102333142826977308e-02,-1.668295609989072252e-04,2.654881611818682777e-02,1.921198121373488346e-02,-2.342202575442436235e-02,-4.124357638217520002e-03,-4.145090530881880703e-02
7.314453125000000000e-01,-9.520884782778715402e-03,8.129051565269089985e-04,2.231834060368045533e-02,2.198808714175653697e-02,-1.332489240776210324e-02,-2.260228953993539958e-02,-1.547915747495558735e-02,1.930785788710717016e-02,-6.883477541665150579e-02,4.293213528146213112e-03,9.482691623860487265e-03,-6.253992861694324112e-02,-2.436516483654666693e-02,2.069480132452404184e-02,2.486347137594260067e-03,2.803726222105335994e-02,2.062266955279512537e-02,-2.244864170069941003e-02,-5.245450687295105836e-03,-4.116909918037216926e-02
7.324218750000000000e-01,-6.994703615976051968e-03,1.626319331291811027e-03,2.741450969443191138e-02,2.227604302705214062e-02,-1.265416125055132852e-02,-2.588226420531425723e-02,-1.611377604351979867e-02,1.815676983460441304e-02,-6.626861023241720217e-02,5.449979687141109398e-03,7.872674763258237507e-03,-6.027510817135397353e-02,-2.712572948776821938e-02,2.015057699109532724e-02,5.324028302378226371e-03,2.939513302125911984e-02,2.193092639107463784e-02,-2.127067092394708744e-02,-6.460474224712590453e-03,-4.061611370129478843e-02
7.333984375000000000e-01,-4.468563763450475630e-03,2.443127434109118677e-03,3.182144679055710912e-02,2.239940461402001315e-02,-1.205348317510673839e-02,-2.905623151890200997e-02,-1.648706064809731323e-02,1.697854586155965462e-02,-6.321770631498570270e-02,6.510007585219487400e-03,6.036165622715718854e-03,-5.749487654629182459e-02,-2.983009233073870628e-02,1.940462156003076866e-02,8.313239631785750497e-03,3.060748126342954789e-02,2.312666184748615392e-02,-1.989167285183470954e-02,-7.750509982377118065e-03,-3.980060123333866579e-02
7.343750000000000000e-01,-1.971679155338130433e-03,3.255786859364914396e-03,3.545508963265479180e-02,2.235236074634361358e-02,-1.152695874245606225e-02,-3.210259428111357505e-02,-1.658372919960142064e-02,1.578290345101156580e-02,-5.973817640815005242e-02,7.467239369879644789e-03,3.985338755268827242e-03,-5.422970360828923558e-02,-3.244591618782247805e-02,1.847380305493032462e-02,1.141802266474430984e-02,3.166161373509352589e-02,2.420074847866591702e-02,-1.831751436357694982e-02,-9.095167873586003371e-03,-3.873339309150210241e-02
7.353515625000000000e-01,4.669756152654900390e-04,4.057266264644048340e-03,3.824264276443498090e-02,2.213035149960281001e-02,-1.107720235687688175e-02,-3.500065217382614113e-02,-1.639197040806624275e-02,1.457964932158179426e-02,-5.589263698420608717e-02,8.317685132481314123e-03,1.734957946529290572e-03,-5.051599525914153566e-02,-3.494056633739717893e-02,1.737760304945969170e-02,1.459994449666939149e-02,3.254733277822109000e-02,2.514511497034336435e-02,-1.655634098031073462e-02,-1.047291898287262824e-02,-3.742737235906392484e-02
7.363281250000000000e-01,2.818944217094345416e-03,4.841195152979251189e-03,4.012375680954340801e-02,2.173016542648709831e-02,-1.070530489523021517e-02,-3.773076437789556897e-02,-1.590369400895496124e-02,1.337855122388165001e-02,-5.174909959872116272e-02,9.059420762922484188e-03,-6.977191880299839092e-04,-4.639563550108157658e-02,-3.728150631254885383e-02,1.613778716163923738e-02,1.781865188485590515e-02,3.325713933108321446e-02,2.595282976188127005e-02,-1.461851632737064602e-02,-1.186145209054251595e-02,-3.589732703845572442e-02
7.373046875000000000e-01,5.056563372222358868e-03,5.602002296738792415e-03,4.105152467661810772e-02,2.115002668680247139e-02,-1.041082236367588294e-02,-4.027450376880728489e-02,-1.511473255690651447e-02,1.218920938843177058e-02,-4.737977057435048545e-02,9.692552704747897305e-03,-3.293063670923755942e-03,-4.191545678911422212e-02,-3.943670462960086054e-02,1.477804279484755921e-02,2.103246105306236582e-02,3.378639319525642698e-02,2.661817352503800110e-02,-1.251653010695120451e-02,-1.323804799385054805e-02,-3.415978535190661997e-02
7.382812500000000000e-01,7.153231134741032914e-03,6.335040206244344635e-03,4.099327890858094070e-02,2.038967062217705850e-02,-1.019179107873653851e-02,-4.261480146641945244e-02,-1.402499059567397302e-02,1.102092962273222565e-02,-4.285977979699746865e-02,1.021915060130329858e-02,-6.029224106011448446e-03,-3.712664583676786312e-02,-4.137504744186767253e-02,1.332359003956733005e-02,2.419897384488347430e-02,3.413342686270256360e-02,2.713669954395938125e-02,-1.026487529364150664e-02,-1.457996551555920672e-02,-3.223283520584134532e-02
7.392578125000000000e-01,9.083666348058249546e-03,7.036693057218832217e-03,3.993117736654285682e-02,1.945040640981614971e-02,-1.004476942754649153e-02,-4.473608058181106212e-02,-1.263853772775347037e-02,9.882600048827691955e-03,-3.826586061929389271e-02,1.064314931124386854e-02,-8.882301237639332256e-03,-3.208409291313032985e-02,-4.306675189837146089e-02,1.180077205501969123e-02,2.727571036831478307e-02,3.429960995446824923e-02,2.750528118408040318e-02,-7.879895739214531208e-03,-1.586483281878848378e-02,-3.013593000664216079e-02
7.402343750000000000e-01,1.082415705836685914e-02,7.704465752781275434e-03,3.786256761728224590e-02,1.833516552482832712e-02,-9.964905812001172494e-03,-4.662437807992448474e-02,-1.096364289406244127e-02,8.782573433572712571e-03,-3.367500370172388235e-02,1.097022223199466823e-02,-1.182654699490072112e-02,-2.684569342674872003e-02,-4.448377483640657964e-02,1.023663155035522618e-02,3.022074792953428901e-02,3.428936210505847959e-02,2.772214579109256657e-02,-5.379605839522179182e-03,-1.707103748035047538e-02,-2.788968316032265291e-02
7.412109375000000000e-01,1.235279576181804763e-02,8.337052104060101859e-03,3.480012372777852026e-02,1.704853485624692119e-02,-9.946031930849270203e-03,-4.826745376080697481e-02,-9.012748021882378835e-03,7.728556992168548849e-03,-2.916310806636602040e-02,1.120762829572977126e-02,-1.483458662111802710e-02,-2.147161122538115627e-02,-4.560021135462349884e-02,8.658480176114955601e-03,3.299335587947317683e-02,3.411011296301549867e-02,2.778689452530045192e-02,-2.783484368011454341e-03,-1.817810871712450052e-02,-2.551565370300298494e-02
7.421875000000000000e-01,1.364969947565928751e-02,8.934380463787822829e-03,3.077175260990802977e-02,1.559677345728906726e-02,-9.980780110124756396e-03,-4.965488545455788022e-02,-6.802380095745125602e-03,6.727511442325696291e-03,-2.480365268443399801e-02,1.136403538772474790e-02,-1.787766222384940332e-02,-1.602351354112752785e-02,-4.639267780270990571e-02,7.093467715210966841e-03,3.555461599642215087e-02,3.377220885557313118e-02,2.770050780923738118e-02,-1.122450098819838694e-04,-1.916708521362251588e-02,-2.303612559136190147e-02
7.431640625000000000e-01,1.469721274793618984e-02,9.497635533846171194e-03,2.582027055059270271e-02,1.398781206472661347e-02,-1.006072296327432079e-02,-5.077814962527083670e-02,-4.353001637543736126e-03,5.785560953057475309e-03,-2.066641156563489914e-02,1.144932327590993115e-02,-2.092589582316464053e-02,-1.056378787146793757e-02,-4.684067378683735156e-02,5.568157927576761722e-03,3.786801820300424171e-02,3.328876656939027540e-02,2.746533624488000508e-02,2.612413468886411530e-03,-2.002086216397534063e-02,-2.047388323145941241e-02
7.441406250000000000e-01,1.548009185527175063e-02,1.002925548428885115e-02,2.000285405393231047e-02,1.223123469424861401e-02,-1.017653325537730934e-02,-5.163068668693990282e-02,-1.688800534530417174e-03,4.907915470589439486e-03,-1.681623457068332633e-02,1.147436942824392458e-02,-2.394856972853616137e-02,-5.154751303604488723e-03,-4.692691792788868110e-02,4.108117754682032684e-03,3.990002176456904776e-02,3.267547561549422053e-02,2.708507703862175417e-02,5.368074119402189114e-03,-2.072451141650001605e-02,-1.785198583992777394e-02
7.451171875000000000e-01,1.598566858273526084e-02,1.053290396086678342e-02,1.339027255856643783e-02,1.033824180685020619e-02,-1.031816146819642711e-02,-5.220795044901668791e-02,1.162578887964927981e-03,4.098806716634663914e-03,-1.331191504070431027e-02,1.145082132711439105e-02,-2.691442184043195407e-02,1.421371402959998318e-04,-4.663765232213988587e-02,2.737526331993310989e-03,4.162057263369807469e-02,3.195035125936868808e-02,2.656473615470300934e-02,8.131882155038539298e-03,-2.126556899022973013e-02,-1.519354321344484025e-02
7.460937500000000000e-01,1.620399213300055888e-02,1.101341701297455129e-02,6.065913922834788655e-03,8.321594743751574083e-03,-1.047502822130033304e-02,-5.250744123050567203e-02,4.170360703750151596e-03,3.361438944239745433e-03,-1.020516384781238427e-02,1.139085906425496911e-02,-2.979195325456768240e-02,5.267050636235157991e-03,-4.596291094054533871e-02,1.478809893762903947e-03,4.300356828433877371e-02,3.113344149103057165e-02,2.591057659836283958e-02,1.088083485161001757e-02,-2.163428471491024921e-02,-1.252149543105292827e-02
7.470703125000000000e-01,1.612794787305462524e-02,1.147672543630451868e-02,-1.875383259085256502e-03,6.195541342024203819e-03,-1.063622840552802193e-02,-5.252872230852968088e-02,7.301014364293767663e-03,2.697955306853351467e-03,-7.539707645151987048e-03,1.130695211348138954e-02,-3.254974534778468098e-02,1.016254489141525316e-02,-4.489674756099993475e-02,3.523081915796284248e-04,4.402726220859907308e-02,3.024649196938744913e-02,2.513005340594316392e-02,1.359207689147107906e-02,-2.182382932181377994e-02,-9.858398930131830051e-03
7.480468750000000000e-01,1.575335179490135185e-02,1.192975348610902930e-02,-1.032867348392608152e-02,3.975722867596956193e-03,-1.079074363438199159e-02,-5.227341949944654814e-02,1.051867916739602192e-02,2.109420450873361521e-03,-5.350526963155688431e-03,1.121161423069799365e-02,-3.515678334759437390e-02,1.477427476252068418e-02,-4.343741925479877031e-02,-6.240225060265028280e-04,4.467460121622639918e-02,2.931257378485515111e-02,2.423173608791831524e-02,1.624319688027471564e-02,-2.183045497342899627e-02,-7.226221282041955449e-03
7.490234375000000000e-01,1.507901974136062126e-02,1.238029536952754521e-02,-1.918040457339317828e-02,1.679062634027271052e-03,-1.092765942159072863e-02,-5.174520380701037869e-02,1.378563073821113642e-02,1.595819684637351859e-03,-3.663247398020994319e-03,1.111716042092058231e-02,-3.758278323543592231e-02,1.905166774422444032e-02,-4.158752193981175849e-02,-1.434865401401789640e-03,4.493348976560582880e-02,2.835567962936506176e-02,2.322521942985437612e-02,1.881252066731899444e-02,-2.165360595528988477e-02,-4.646146849386102555e-03
7.500000000000000000e-01,1.410681062857041881e-02,1.283687136060593197e-02,-2.831005216606287747e-02,-6.763630884835729285e-04,-1.103638335331731841e-02,-5.094975721181486256e-02,1.706278328861115731e-02,1.156074811813240536e-03,-2.493694509306168278e-03,1.103546984125823756e-02,-3.979851870934210389e-02,2.294854554058965712e-02,-3.935407506344132389e-02,-2.067754417896330594e-03,4.479697674788243184e-02,2.740029462952506267e-02,2.212102370326535228e-02,2.127939706789914662e-02,-2.129597705113886463e-02,-2.138395335713829098e-03
7.509765625000000000e-01,1.284164308262038950e-02,1.330856579131016286e-02,-3.759186423677521316e-02,-3.071471031871364152e-03,-1.110686044464953906e-02,-4.989472181829601033e-02,2.031022074876643116e-02,7.880764487568286481e-04,-1.847620230954253890e-03,1.097775837863127803e-02,-4.177614483753739477e-02,2.642368567829916567e-02,-3.674855308208763160e-02,-2.513237752090209751e-03,4.426336142274583940e-02,2.647094867388774878e-02,2.093048547103957061e-02,2.362447162081559096e-02,-2.076351797035412561e-02,2.779449571212793887e-04
7.519531250000000000e-01,1.129148509834289674e-02,1.380484954818084892e-02,-4.689668969783452462e-02,-5.486332679087768671e-03,-1.112978185448066856e-02,-4.858963271878123658e-02,2.348774928934446032e-02,4.887323780565727780e-04,-1.720605651966136077e-03,1.095436445411625270e-02,-4.348951497282783907e-02,2.944131597431592570e-02,-3.378686205354131111e-02,-2.764991578134166472e-03,4.333621654416262847e-02,2.559175753734995590e-02,1.966564028859754676e-02,2.582994411711823923e-02,-2.006538308021338368e-02,2.585067565909023122e-03
7.529296875000000000e-01,9.467316523169198861e-03,1.433539003995840458e-02,-5.609386381333113930e-02,-7.900350494641012605e-03,-1.109678318203443682e-02,-4.704583507724487829e-02,2.655546328508980383e-02,2.540312286159932638e-04,-2.098141989720766262e-03,1.097455136570736969e-02,-4.491448747051789148e-02,3.197153561902038588e-02,-3.048926034658275969e-02,-2.819882595864825914e-03,4.202432809428378185e-02,2.478596046452994500e-02,1.833909870049561103e-02,2.787980580717259668e-02,-1.921382660047569330e-02,4.766580634792725625e-03
7.539062500000000000e-01,7.383064367601415399e-03,1.490985188977628738e-02,-6.505312224810529120e-02,-1.029244710588124966e-02,-1.100062868240383844e-02,-4.527638607727557662e-02,2.947431642038402660e-02,7.912052060368864569e-05,-2.955888512424043567e-03,1.104632919227701432e-02,-4.602921876175611327e-02,3.399065766517552628e-02,-2.688022318947550990e-02,-2.677978972972392454e-03,4.034155244049140304e-02,2.407546211107606735e-02,1.696391701135848210e-02,2.976005243103991074e-02,-1.822404432882574268e-02,6.807620903556501658e-03
7.548828125000000000e-01,5.055511145710426743e-03,1.553769184036301806e-02,-7.364651509078599945e-02,-1.264126569320640769e-02,-1.083537791678389206e-02,-4.329594251793127818e-02,3.220668941256406986e-02,-4.160212433328134055e-05,-4.260103119838630666e-03,1.117629894863687509e-02,-4.681443938104486169e-02,3.548146880825019112e-02,-2.298825151676408066e-02,-2.342510092376324377e-03,3.830659312016126972e-02,2.348038685069847240e-02,1.555346436866859167e-02,3.145886951970564005e-02,-1.711396386757889701e-02,8.694948064842349458e-03
7.558593750000000000e-01,2.504176653565258655e-03,1.622795153696000858e-02,-8.175029214385652609e-02,-1.492537965126687106e-02,-1.059653159369545496e-02,-4.112063497625034064e-02,3.471694573526291905e-02,-1.143860270119179833e-04,-5.968238315442683101e-03,1.136952131050246104e-02,-4.725370963214650666e-02,3.643340348885930335e-02,-1.884562632208035271e-02,-1.819776364382027752e-03,3.594270081634850372e-02,2.301865343173802383e-02,1.412128773222746415e-02,3.296678677852908634e-02,-1.590398619936587293e-02,1.041701890855087700e-02
7.568359375000000000e-01,-2.488262000566376572e-04,1.698905196614167862e-02,-8.924673116406146856e-02,-1.712350940512004718e-02,-1.028115365748763672e-02,-3.876792958476033696e-02,3.697196676571665869e-02,-1.460143661837702653e-04,-8.029692449528917295e-03,1.162941182504805514e-02,-4.733365170135407640e-02,3.684263052690160689e-02,-1.448811047340840819e-02,-1.119011184633913461e-03,3.327730139168715712e-02,2.270557780789361768e-02,1.268097632054679576e-02,3.427679878505794642e-02,-1.461668229727231330e-02,1.196404094404497805e-02
7.578125000000000000e-01,-3.178960688680186001e-03,1.782859337628471888e-02,-9.602588155812401272e-02,-1.921474410814375325e-02,-9.887967035749218800e-03,-3.625647859493255631e-02,3.894165795860399237e-02,-1.436827555754948684e-04,-1.038670343037855111e-02,1.195766409423790200e-02,-4.704415519117086109e-02,3.671205169261546747e-02,-9.954600686092050441e-03,-2.521978993678800941e-04,3.034155807464930868e-02,2.255351167315998787e-02,1.124602711785751934e-02,3.538444970566994446e-02,-1.327644923861663259e-02,1.332800546267747313e-02
7.587890625000000000e-01,-6.259459658898650254e-03,1.875316448502948458e-02,-1.019871972795389076e-01,-2.117876581518363457e-02,-9.417420862977780513e-03,-3.360596101170942179e-02,4.059941796404033243e-02,-1.148714169278914542e-04,-1.297536963562917825e-02,1.235420197116298205e-02,-4.637855325050448813e-02,3.605121281526558336e-02,-5.286733067334179088e-03,7.661546343000440315e-04,2.716987502038408983e-02,2.257152380315980214e-02,9.829712997040317493e-03,3.628788025307903148e-02,-1.190913100753974996e-02,1.450270027071228450e-02
7.597656250000000000e-01,-9.461541779645980116e-03,1.976816468987875261e-02,-1.070410343134681197e-01,-2.299607361746354439e-02,-8.871727448006827207e-03,-3.083691468855498732e-02,4.192256305609665806e-02,-6.721299700428569552e-05,-1.572678055063685479e-02,1.281716135136853028e-02,-4.533376671865203822e-02,3.487612920877074252e-02,-5.284463336194305996e-04,1.919273645620802899e-03,2.379935047772588699e-02,2.276513074828352690e-02,8.444954964093826649e-03,3.698783566240110982e-02,-1.054160980722933412e-02,1.548370258210503801e-02
7.607421875000000000e-01,-1.275464920727358356e-02,2.087764284044160354e-02,-1.111099901536744122e-01,-2.464820514753784594e-02,-8.254867740499789025e-03,-2.797056136555842176e-02,4.289269981562375544e-02,-8.358157184471324267e-06,-1.856823775299940374e-02,1.334290167884060949e-02,-4.391041397825460463e-02,3.320902833882217325e-02,4.274492550806860587e-03,3.188416375563671648e-03,2.026918866661426080e-02,2.313608274499067904e-02,7.104199959632276698e-03,3.748763404930580828e-02,-9.201374246557024808e-03,1.626835280820854504e-02
7.617187500000000000e-01,-1.610670502141582291e-02,2.208415590634465325e-02,-1.141300650373333614e-01,-2.611795281496842591e-02,-7.572564569767070708e-03,-2.502862621363372703e-02,4.349603971002504593e-02,5.415888951232155323e-05,-2.142454528535351482e-02,1.392604682714840628e-02,-4.211288452512954722e-02,3.107801375213958134e-02,9.074994970416487908e-03,4.553191006271702611e-03,1.662008019036106260e-02,2.368220991907851736e-02,5.819305563502527937e-03,3.779309512120292841e-02,-7.916071208297521811e-03,1.685571021383622942e-02
7.626953125000000000e-01,-1.948438858890544703e-02,2.338865058631535779e-02,-1.160516273744862104e-01,-2.738957211808026870e-02,-6.832223469063656955e-03,-2.203315351457030974e-02,4.372365002355672881e-02,1.130527082789363296e-04,-2.421934723935711617e-02,1.455955456726474966e-02,-3.994937460802609752e-02,2.851665532047643892e-02,1.382518361017342004e-02,5.991898871707749229e-03,1.289356136175505256e-02,2.439733295958217835e-02,4.601432841405301254e-03,3.791242983232562258e-02,-6.713048538712254598e-03,1.724649162306795755e-02
7.636718750000000000e-01,-2.285342682149853200e-02,2.479037055538377277e-02,-1.168401687480818962e-01,-2.844897939529021993e-02,-6.042841451720975046e-03,-1.900632015847841805e-02,4.357163650339818811e-02,1.614146784376501581e-04,-2.687648953359384960e-02,1.523481340160868884e-02,-3.743188366596463673e-02,2.556351180588721517e-02,1.847694541616888564e-02,7.481891929832519203e-03,9.131363200511968120e-03,2.527124145703107602e-02,3.460948449125753230e-03,3.785609219647349810e-02,-5.618895914710302780e-03,1.744299455085132622e-02
7.646484375000000000e-01,-2.617889910964956227e-02,2.628679164368740231e-02,-1.164768370231058503e-01,-2.928393643187269732e-02,-5.214884662888298432e-03,-1.597024867604557308e-02,4.304125408587754914e-02,1.928346350267477294e-04,-2.932138242169596634e-02,1.594176513532296474e-02,-3.457617069148745392e-02,2.226159261691314922e-02,2.298249782869570337e-02,8.999939286808367189e-03,5.374761054672037332e-03,2.628974203962036391e-02,2.407336972614778584e-03,3.763659508730735764e-02,-4.658991340579411375e-03,1.744900630531461341e-02
7.656250000000000000e-01,-2.942555354096959216e-02,2.787358678820252983e-02,-1.149587394408442126e-01,-2.988421942495759695e-02,-4.360136383025381077e-03,-1.294682154213874434e-02,4.213894313898414179e-02,2.015141107765726976e-04,-3.148234022224822432e-02,1.666905117668722458e-02,-3.140167007097545426e-02,1.865776638644828928e-02,2.729496124514685373e-02,1.052259648359112065e-02,1.663935805969700985e-03,2.743477732156843554e-02,1.449124332894420565e-03,3.726829245558123394e-02,-3.857060698961404209e-03,1.726970074862739166e-02
7.666015625000000000e-01,-3.255813185033938628e-02,2.954462210503311023e-02,-1.122990110358258325e-01,-3.024176993087372353e-02,-3.491517397228322689e-03,-9.957498488981983767e-03,4.087628978531546164e-02,1.823693016243175245e-04,-3.329187512012089789e-02,1.740418021431414108e-02,-2.793136689383809296e-02,1.480212465139367495e-02,3.136893045365892613e-02,1.202657128576046716e-02,-1.962642562057931566e-03,2.868461551693808620e-02,5.938129259543149449e-04,3.676713096573389072e-02,-3.234757629966904160e-03,1.691152451951287786e-02
7.675781250000000000e-01,-3.554170040109434769e-02,3.129198490270462818e-02,-1.085266472454650549e-01,-3.035082557402945039e-02,-2.622881258692180608e-03,-7.023138550937267112e-03,3.926991003635526417e-02,1.311220386993665289e-04,-3.468792264400910597e-02,1.813371461419144293e-02,-2.419163217615103584e-02,1.074730944376782286e-02,3.516103765649188778e-02,1.348907985747450043e-02,-5.468798622129717076e-03,3.001410938793126759e-02,-1.521709980364975502e-04,3.615037459123596891e-02,-2.811270739806193998e-03,1.638207460684885236e-02
7.685546875000000000e-01,-3.834198436547617272e-02,3.310604390499981287e-02,-1.036861031318118409e-01,-3.020802848422064410e-02,-1.768787456046093214e-03,-4.163828528537491178e-03,3.734125865603002414e-02,4.437723835846238142e-05,-3.561497756453207292e-02,1.884347261882906091e-02,-2.021201890610480056e-02,6.547814006476662847e-03,3.863049967828387221e-02,1.488818744702326974e-02,-8.821192524913021304e-03,3.139502200833674955e-02,-7.835173821782175259e-04,3.543630619974189738e-02,-2.602964749877261126e-03,1.568996922039081129e-02
7.695312500000000000e-01,-4.092570215994099231e-02,3.497554138460291784e-02,-9.783666514682379245e-02,-2.981250964796475222e-02,-9.442559342659904899e-04,-1.398719506811884434e-03,3.511636485976249444e-02,-8.031448361608308352e-05,-3.602512046211357732e-02,1.951874321712033372e-02,-1.602502028309249135e-02,2.259266120077434332e-03,4.173964203078867757e-02,1.620312805971654141e-02,-1.198980924256943387e-02,3.279641565003934417e-02,-1.296059675034954596e-03,3.464391059670948042e-02,-2.623061694736161711e-03,1.484471393115620839e-02
7.705078125000000000e-01,-4.326089709921845938e-02,3.688771633597295180e-02,-9.105160479346463553e-02,-2.916594760709582956e-02,-1.645068092241863309e-04,1.254127007726368653e-03,3.262549812535817800e-02,-2.444101105452155861e-04,-3.587891705857945007e-02,2.014451038961087223e-02,-1.166579198380052022e-02,-2.062296332865091748e-03,4.445439268334139965e-02,1.741459803708261464e-02,-1.494838777356345336e-02,3.418509896304990081e-02,-1.686789416941042842e-03,3.379254387164076084e-02,-2.881367670556501514e-03,1.385656505055970523e-02
7.714843750000000000e-01,-4.531726316449156966e-02,3.882845724751504690e-02,-8.341712681244188576e-02,-2.827260021185833486e-02,5.553105507834450510e-04,3.777881855392586918e-03,2.990276852464529567e-02,-4.483442573539531866e-04,-3.514617455969264864e-02,2.070568332144403362e-02,-7.171840741513510822e-03,-6.361147932385257699e-03,4.674473866653341969e-02,1.850501899122956873e-02,-1.767478307516897815e-02,3.552612653694096900e-02,-1.953858277623014578e-03,3.290159419723903689e-02,-3.384049934169943742e-03,1.273639218457938392e-02
7.724609375000000000e-01,-4.706646173791996512e-02,4.078248247941976268e-02,-7.503112760844293794e-02,-2.713930843315704236e-02,1.200394633635556594e-03,6.157078526263740775e-03,2.698566706079474561e-02,-6.915164881309748606e-04,-3.380654168113376989e-02,2.118732911526730739e-02,-2.582681963164346322e-03,-1.058258690645188897e-02,4.858513901341869612e-02,1.945876614981842737e-02,-2.015125464574714365e-02,3.678334392289357713e-02,-2.096567884217925577e-03,3.199013946223701332e-02,-4.133468367818844344e-03,1.149554183810540774e-02
7.734375000000000000e-01,-4.848242614001090772e-02,4.273354572455660000e-02,-6.600178247330276693e-02,-2.577547155605153933e-02,1.756570439083629748e-03,8.377729748562426013e-03,2.391455249729936700e-02,-9.722961895619912018e-04,-3.184994168645916696e-02,2.157490452892789345e-02,2.060530473422680486e-03,-1.467362568282448362e-02,4.995488801455316014e-02,2.026235883917950828e-02,-2.236467694355010263e-02,3.791997027893810601e-02,-2.115347932266943825e-03,3.107660726820533903e-02,-5.128064469097051020e-03,1.014570385667156079e-02
7.744140625000000000e-01,-4.954165081999424569e-02,4.466466353536656386e-02,-5.644598272331741856e-02,-2.419299341032252887e-02,2.210564912478071766e-03,1.042742924988408586e-02,2.073209207327171566e-02,-1.288044985248799554e-03,-2.927683060709192209e-02,2.185448330715487886e-02,6.715398707915656677e-03,-1.858365193104560831e-02,5.083842332544515064e-02,2.090461055825205278e-02,-2.430666818097992204e-02,3.889920999338736252e-02,-2.011723215149900049e-03,3.017844288522360599e-02,-6.362310113194818463e-03,8.698782379870760237e-03
7.753906250000000000e-01,-5.022346209404374845e-02,4.655836144915680846e-02,-4.648764610502910399e-02,-2.240619963991521274e-02,2.550274338990595521e-03,1.229543772895501375e-02,1.748266429991466447e-02,-1.635156389283778412e-03,-2.609827579298620859e-02,2.201297577111943279e-02,1.133869577741720286e-02,-2.226505171305926886e-02,5.122557411130956861e-02,2.137673686090477837e-02,-2.597363544968580087e-02,3.968488395842355299e-02,-1.788270337640133524e-03,2.931179073807706897e-02,-7.826717380548997224e-03,7.166772845181356398e-03
7.763671875000000000e-01,-5.051026740335603366e-02,4.839693484631935744e-02,-3.625592570436989015e-02,-2.043172636697638753e-02,2.765018912202921869e-03,1.397275223809401820e-02,1.421173271018473863e-02,-2.009112114693943543e-03,-2.233585300742362695e-02,2.203833747252485070e-02,1.588679667125780792e-02,-2.567378696455033596e-02,5.111174513683313519e-02,2.167242005475001829e-02,-2.736673558817916477e-02,4.024207062104896010e-02,-1.448564994991608044e-03,2.849119488216900892e-02,-9.507909763131667386e-03,5.561646425272175065e-03
7.773437500000000000e-01,-5.038778017486029298e-02,5.016272033875545516e-02,-2.588334408971558823e-02,-1.828838096353108816e-02,2.845779803193438512e-03,1.545215834951200670e-02,1.096519997510047965e-02,-2.404554178174141393e-03,-1.802136337812386066e-02,2.191976390676095982e-02,2.031612106365501477e-02,-2.876992023166768594e-02,5.049803349920014423e-02,2.178783052632131748e-02,-2.849175267452868504e-02,4.053774654386788079e-02,-9.971207986511838092e-04,2.772932372651785646e-02,-1.138875407322451766e-02,3.895243108993257184e-03
7.783203125000000000e-01,-4.984521751244937182e-02,5.183837321623018662e-02,-1.550388050778967602e-02,-1.599697599991972349e-02,2.785414249032558409e-03,1.672826466010520277e-02,7.788752195236132297e-03,-2.815371681452722482e-03,-1.319637459653149637e-02,2.164786850907048088e-02,2.458358299403714392e-02,-3.151808037826966252e-02,4.939127555099080691e-02,2.172160530075130380e-02,-2.935889448649934771e-02,4.054141597289682292e-02,-4.393207120396508077e-04,2.703672397137481948e-02,-1.344855139616227269e-02,2.179174449327114012e-03
7.792968750000000000e-01,-4.887546812645272160e-02,5.340714628248084683e-02,-5.251039616398229214e-03,-1.358013778918959642e-02,2.578844451229384861e-03,1.779751937743370357e-02,4.727203416378456154e-03,-3.234800906014554962e-03,-7.911593765128462075e-03,2.121484142446438889e-02,2.864704258291446079e-02,-3.388786384504852839e-02,4.780402245486349566e-02,2.147478522428270323e-02,-2.998251169468232544e-02,4.022571884081918570e-02,2.186577761077615034e-04,2.642160835291900225e-02,-1.566328446969707244e-02,4.247368038695660129e-04
7.802734375000000000e-01,-4.747522812354328797e-02,5.485316529544094488e-02,4.744069529861519308e-03,-1.106209128593543811e-02,2.223216422132555554e-03,1.865820892194059583e-02,1.823850498245989512e-03,-3.655537135830747193e-03,-2.226082177449472971e-03,2.061458684164362704e-02,3.246575474425688473e-02,-3.585416697077461329e-02,4.575444374241238732e-02,2.105071290579936527e-02,-3.038074491561836704e-02,3.956700673622819825e-02,9.699225682805250829e-04,2.588968133132456620e-02,-1.800591795348905136e-02,-1.357164311617070586e-03
7.812500000000000000e-01,-4.564510252783015448e-02,5.616169619039158151e-02,1.435461572832093941e-02,-8.468423421898537903e-03,1.718025336262233096e-03,1.931043867487207064e-02,-8.801516186409724576e-04,-4.069856425930024058e-03,3.793674972226325839e-03,1.984283700838962439e-02,3.600080978647757224e-02,-3.739744586365793821e-02,4.326615920279746480e-02,2.045489425542755188e-02,-3.057510602758610127e-02,3.854587664410277087e-02,1.806950766290340085e-03,2.544400632681482338e-02,-2.044674718831462554e-02,-3.156078344880536551e-03
7.822265625000000000e-01,-4.338967068549975936e-02,5.731939931331210547e-02,2.345986123416684416e-02,-5.825827264354953294e-03,1.065204428442991088e-03,1.975609619546293480e-02,-3.346384450960798208e-03,-4.469745366416290333e-03,1.007482845923956226e-02,1.889724139541436657e-02,3.921556078572705634e-02,-3.850390132315893721e-02,4.036800038968400839e-02,1.969482710131200201e-02,-3.059000131886163362e-02,3.714765270894281740e-02,2.721675166174314115e-03,2.508491750798054476e-02,-2.295379025054655742e-02,-4.962062101516897042e-03
7.832031250000000000e-01,-4.071751401847314294e-02,5.831456602482889412e-02,3.194688390302267977e-02,-3.161829662548948112e-03,2.691750246429422790e-04,1.999879742235425445e-02,-5.539720928674483381e-03,-4.847036754751528516e-03,1.653933675714129234e-02,1.777742984192500972e-02,4.207603266894943683e-02,-3.916558734490849930e-02,3.709370399436485305e-02,1.877980093818581303e-02,-3.045220507594914236e-02,3.536280688567500219e-02,3.705572247738056491e-03,2.480997847575798498e-02,-2.549321739681990190e-02,-6.765720415339613637e-03
7.841796875000000000e-01,-3.764120493506181719e-02,5.913733325212678499e-02,3.971218051058163223e-02,-5.045052979813465562e-04,-6.631441132777686270e-04,2.004381656052699190e-02,-7.428831949753854011e-03,-5.193548986109471077e-03,2.310522997113707497e-02,1.648504889345512800e-02,4.455130806092250095e-02,-3.938044277906166402e-02,3.348154027515318210e-02,1.772067235289735004e-02,-3.019029310878027297e-02,3.318731011788864094e-02,4.749750497551339171e-03,2.461398947427487216e-02,-2.802981137866093417e-02,-8.558235297507153436e-03
7.851562500000000000e-01,-3.417725607492488882e-02,5.977987186467684233e-02,4.666312773171372302e-02,2.117819727586818003e-03,-1.722369310019372006e-03,1.989800053390066575e-02,-8.986636430946595352e-03,-5.501226904161917765e-03,2.968794472466278894e-02,1.502377092509342947e-02,4.661388512940565360e-02,-3.915224674090742735e-02,2.957388064474439360e-02,1.652962107366592534e-02,-2.983404643494049283e-02,3.062290660863774272e-02,5.845037952660061924e-03,2.448904400653693914e-02,-3.052745159776856787e-02,-1.033138395670206780e-02
7.861328125000000000e-01,-3.034602945862223747e-02,6.023654512587715143e-02,5.271927945552298128e-02,4.676871450486572504e-03,-2.896726877255777644e-03,1.956966905285884364e-02,-1.019068760807020566e-02,-5.762281823976984040e-03,3.620170750970120449e-02,1.339927602542245223e-02,4.824000290478300257e-02,-3.849049937771458624e-02,2.541670938499382762e-02,1.521989189422990295e-02,-2.941383589217814315e-02,2.767730481380117902e-02,6.982067916981496598e-03,2.442463494975183336e-02,-3.294961467832693836e-02,-1.207754625940217832e-02
7.871093750000000000e-01,-2.617160552510184798e-02,6.050403392146347370e-02,5.781348162452373818e-02,7.144735290870001844e-03,-4.172170210207035157e-03,1.906850150313284253e-02,-1.102348932194263838e-02,-5.969328445379242475e-03,4.256094315579972420e-02,1.161920699272411643e-02,4.940992985363935885e-02,-3.741023056401974328e-02,2.105908526960056926e-02,1.380552792570640189e-02,-2.895999880742134228e-02,2.436427997718209823e-02,8.151361881850260546e-03,2.440780946382102926e-02,-3.525988376000883939e-02,-1.378970236047280702e-02
7.880859375000000000e-01,-2.168161246942632708e-02,6.058142598026952652e-02,6.189278857619936319e-02,9.494163425354643776e-03,-5.532538194792179821e-03,1.840541200562306745e-02,-1.147273712019808954e-02,-6.115516419116372344e-03,4.868168461392883423e-02,9.693098160011301770e-03,5.010821184708584564e-02,-3.593174001598034573e-02,1.655255961729693720e-02,1.230110072429016661e-02,-2.850221901416146245e-02,2.070368432321628704e-02,9.343408774769208086e-03,2.442337117952213948e-02,-3.742245866893328943e-02,-1.546142137747331946e-02
7.890625000000000000e-01,-1.690701673340555544e-02,6.047026687574083570e-02,6.491916789030247048e-02,1.169887866825054801e-02,-6.959753336173495238e-03,1.759241412397214224e-02,-1.153148019382602141e-02,-6.194654408849674561e-03,5.448296019737582097e-02,7.632279114210480109e-03,5.032387608108914584e-02,-3.408027317208336959e-02,1.195055795990299617e-02,1.072144283023860993e-02,-2.806892147466545986e-02,1.672136240836785345e-02,1.054873976419975351e-02,2.445412735288261460e-02,-3.940265910635807473e-02,-1.708684210511376977e-02
7.900390625000000000e-01,-1.188187594859517124e-02,6.017457121854064700e-02,6.686998395840612619e-02,1.373387123022955410e-02,-8.434057327654195454e-03,1.664247680630786055e-02,-1.119820143144271626e-02,-6.201324608067372741e-03,5.988813477390514395e-02,5.449754702730877191e-03,5.005058797345079968e-02,-3.188563797154617824e-02,7.307733080562069453e-03,9.081388133262280685e-03,-2.768669252882868803e-02,1.244897058527160046e-02,1.175799796113545688e-02,2.448117789207630152e-02,-4.116741310670825327e-02,-1.866064686746995299e-02
7.910156250000000000e-01,-6.643056079063875720e-03,5.970079311161679420e-02,6.773825384373101388e-02,1.557568475644325462e-02,-9.934281110391424835e-03,1.556937323806155057e-02,-1.047681419367524520e-02,-6.130985820672311612e-03,6.482618215563365482e-02,3.160063023534753854e-03,4.928675857555731704e-02,-2.938176836351270166e-02,2.679297648350029235e-03,7.395525253832565225e-03,-2.737973636087762119e-02,7.923701032228806437e-03,1.296200247804673612e-02,2.448424241568934040e-02,-4.268572325583161464e-02,-2.017802968354163312e-02
7.919921875000000000e-01,-1.229914954863082187e-03,5.905775562835568343e-02,6.753267243743463211e-02,1.720268812544960974e-02,-1.143814584067479392e-02,1.438752435289976025e-02,-9.376575763066746783e-03,-5.980063394790708677e-03,6.923286707279927010e-02,7.791133689978910594e-04,4.803560059096813328e-02,-2.660624099132290893e-02,-1.879654961756953725e-03,5.677968803346315069e-03,-2.716937765533538815e-02,3.187912321442888577e-03,1.415180643029008770e-02,2.444202079896801855e-02,-4.392910352312362487e-02,-2.163465997559646525e-02
7.929687500000000000e-01,4.316045179539842319e-03,5.825653978038727865e-02,6.627740738949870758e-02,1.859532961551394956e-02,-1.292259059364520533e-02,1.311183879759809240e-02,-7.911918789211972239e-03,-5.746024508366398206e-03,7.305181662558153655e-02,-1.675993663840865061e-03,4.630513168104988947e-02,-2.359975200982669663e-02,-6.314832826396514845e-03,3.942152964756744961e-03,-2.707361961479878149e-02,-1.711329981675773155e-03,1.531874859191435095e-02,2.433258201980120425e-02,-4.487198004124293149e-02,-2.302664307900111756e-02
7.939453125000000000e-01,9.951553060364158251e-03,5.731033415218601823e-02,6.401166774482422439e-02,1.973637021491573065e-02,-1.436412210080087112e-02,1.175755117345619015e-02,-6.102203401584165715e-03,-5.427437538922439027e-03,7.623546295878017021e-02,-4.187161476154654775e-03,4.410812435331065012e-02,-2.040556140455603018e-02,-1.057342164310061915e-02,2.200651327207616987e-03,-2.710676554748479850e-02,-6.722797703167018510e-03,1.645449854463993181e-02,2.413377554015972565e-02,-4.549204975638767440e-02,-2.435047881684429538e-02
7.949218750000000000e-01,1.563196830647523364e-02,5.623424708251605064e-02,6.078905359538640252e-02,2.061109306620460130e-02,-1.573918135322405557e-02,1.034006038119127807e-02,-3.971393980803773413e-03,-5.024014504679178914e-03,7.874584106606384581e-02,-6.735505591378221704e-03,4.146200236343812462e-02,-1.706891248573960337e-02,-1.460474594001839703e-02,4.650263230175409406e-04,-2.727911111850288978e-02,-1.179172300225883249e-02,1.755109528334296287e-02,2.382365896211832354e-02,-4.577059156050031219e-02,-2.560301938300266200e-02
7.958984375000000000e-01,2.131170202430138563e-02,5.504508395559891409e-02,5.667669731582929138e-02,2.120748628868927843e-02,-1.702452151202113115e-02,8.874769878079087973e-03,-1.547665840356661363e-03,-4.536635835817372578e-03,8.055522806691854665e-02,-9.301571874816906213e-03,3.838868420946150994e-02,-1.363643442541937097e-02,-1.836090647370813497e-02,-1.254289035806009428e-03,-2.759671311443420011e-02,-1.686049207613930442e-02,1.860097936142875857e-02,2.338093528998209589e-02,-4.569272529256212384e-02,-2.678142773417720515e-02
7.968750000000000000e-01,2.694465397833654963e-02,5.376109281537853196e-02,5.175421003330760161e-02,2.151639671600188639e-02,-1.819759125979284603e-02,7.376931615635080007e-03,1.137051746890306581e-03,-3.967357018616443805e-03,8.164661296892895825e-02,-1.186556202812372694e-02,3.491437494776461481e-02,-1.015553579166598129e-02,-2.179738520596503221e-02,-2.948075129099567496e-03,-2.806123921748160041e-02,-2.186940056449327915e-02,1.959701877292002389e-02,2.278539281978587613e-02,-4.524761484609998718e-02,-2.788313762606731833e-02
7.978515625000000000e-01,3.248466189567764811e-02,5.240168212252250407e-02,4.611244984617017539e-02,2.153165241300793870e-02,-1.923691750861314734e-02,5.861495363894220732e-03,4.047588660379955981e-03,-3.319396946804680296e-03,8.201398878522053737e-02,-1.440756348165615069e-02,3.106930820748995958e-02,-6.673797011020001294e-03,-2.487360961641616255e-02,-4.608374160585400163e-03,-2.866990184663960328e-02,-2.675746044123572878e-02,2.053252887297614404e-02,2.201834047149237722e-02,-4.442861252962485713e-02,-2.890581634282472084e-02
7.988281250000000000e-01,3.788595822340175973e-02,5.098711502450087307e-02,3.985213090725348017e-02,2.125015219474983216e-02,-2.012248125622936173e-02,4.342965045160629423e-03,7.146094701132395602e-03,-2.597108108912347772e-03,8.166246187316276994e-02,-1.690778078983055238e-02,2.688744091366498945e-02,-3.238369561254397181e-03,-2.755346859203604976e-02,-6.228502573626701171e-03,-2.941547762410837499e-02,-3.146324717191008313e-02,2.140128673312356039e-02,2.106303128306971986e-02,-4.323334278042093720e-02,-2.984733106419938317e-02
7.998046875000000000e-01,4.310362945729902251e-02,4.953818499366554468e-02,3.308229478737718943e-02,2.067192075519939248e-02,-2.083608035677282297e-02,2.835263597101811764e-03,1.039263871085452720e-02,-1.805929032884821123e-03,8.060817644482978772e-02,-1.934676565418595381e-02,2.240610384165224803e-02,1.046105347205785011e-04,-2.980577273229140928e-02,-7.803027755678093591e-03,-3.028641249179329226e-02,-3.592577506504222168e-02,2.219754041017444127e-02,1.990506680310392615e-02,-4.166372431360535616e-02,-3.070571969359479209e-02
8.007812500000000000e-01,4.809407301385738853e-02,4.807587809714239380e-02,2.591866749915400572e-02,1.980012842060444381e-02,-2.136167304744741174e-02,1.351607763642437591e-03,1.374583605794982115e-02,-9.523196948437017556e-04,7.887805531976350981e-02,-2.170564275452015884e-02,1.766561170787209548e-02,3.310587671236639440e-03,-3.160465261206878151e-02,-9.327710114113429984e-03,-3.126701096218867382e-02,-4.008538807054626979e-02,2.291601367732376895e-02,1.853277525182525989e-02,-3.972593078092918201e-02,-3.147916683512336222e-02
8.017578125000000000e-01,5.281544652819816776e-02,4.662102748710762051e-02,1.848192716184890450e-02,1.864107496606932229e-02,-2.168569624906313206e-02,-9.560592606330505037e-05,1.716349399713776661e-02,-4.368087297578202358e-05,7.650936109323275280e-02,-2.396632865830148826e-02,1.270883704602022643e-02,6.337123254628231755e-03,-3.292988934501360487e-02,-1.079941236461754925e-02,-3.233770646748573840e-02,-4.388465279168481809e-02,2.355190682120518464e-02,1.693755656972632806e-02,-3.743029100044339280e-02,-3.216598546144225357e-02
8.027343750000000000e-01,5.722810443193464963e-02,4.519396593355629044e-02,1.089590850186638628e-02,1.720413736934247109e-02,-2.179735293492901516e-02,-1.494902883342307497e-03,2.060326407417649788e-02,9.117413144457325652e-04,7.354908492568970613e-02,-2.611174120027737536e-02,7.580752616394672780e-03,9.144397607883721080e-03,-3.376717267703351066e-02,-1.221597859779157379e-02,-3.347540829739979740e-02,-4.726924018988921949e-02,2.410089414897934393e-02,1.511418783682473045e-02,-3.479113078211665960e-02,-3.276460465957472395e-02
8.037109375000000000e-01,6.129501669902064076e-02,4.381418235834572128e-02,3.285771193741262881e-03,1.550168181703431500e-02,-2.168886323685569051e-02,-2.835818948956916451e-03,2.402329059448845769e-02,1.904964210201591252e-03,7.005317306996376725e-02,-2.812599687517513755e-02,2.327947541142848329e-03,1.169567143814842676e-02,-3.410828280172024246e-02,-1.357608636573572058e-02,-3.465391921628973443e-02,-5.018878238170418338e-02,2.455911887435046834e-02,1.306108302073185831e-02,-3.182655929935261641e-02,-3.327356368212795040e-02
8.046875000000000000e-01,6.498216474609842808e-02,4.249998836505335803e-02,-4.223840557220016195e-03,1.354894071995124509e-02,-2.135567442457458540e-02,-4.108974880144326824e-03,2.738284420866380492e-02,2.926389068271592533e-03,6.608560399246367345e-02,-2.999459396365942651e-02,-3.001877256525415077e-03,1.395770175999398732e-02,-3.395119311334095918e-02,-1.487907564465397459e-02,-3.584441654880315964e-02,-5.259769105877035861e-02,2.492318606057917357e-02,1.078050159286434405e-02,-2.855820382645043662e-02,-3.369151236941730215e-02
8.056640625000000000e-01,6.825890963733291517e-02,4.126820069167178723e-02,-1.151061981124864436e-02,1.136385593016447752e-02,-2.079662544989892628e-02,-5.306136254913832589e-03,3.064292989003138470e-02,3.965931277127233284e-03,6.171733146680993820e-02,-3.170457931211899394e-02,-8.360428411872046495e-03,1.590110786156985132e-02,-3.330009218477809202e-02,-1.612475906955167584e-02,-3.701598834404448701e-02,-5.445592440631354808e-02,2.519015429219557262e-02,8.278701232431014828e-03,-2.501089746267326844e-02,-3.401721784711100177e-02
8.066406250000000000e-01,7.109832797202123023e-02,4.013384534175355040e-02,-1.845637312727930329e-02,8.966889777105933879e-03,-2.001406238203409793e-02,-6.420258402623248845e-03,3.376685898771868838e-02,5.013158325433095600e-03,5.702511128011075042e-02,-3.324469690705380426e-02,-1.369934813166804981e-02,1.750068363841909488e-02,-3.216532436246870297e-02,-1.731321829174608043e-02,-3.813621519260228243e-02,-5.572968995088439792e-02,2.535752672562700122e-02,5.566030608590614992e-03,-2.121232518128098044e-02,-3.424957724719854268e-02
8.076171875000000000e-01,7.347751112527774187e-02,3.910988887549859960e-02,-2.494872513481767931e-02,6.380805947785319655e-03,-1.901390176680013352e-02,-7.445516162620167445e-03,3.672077562758775671e-02,6.057433357880515241e-03,5.209023115525503178e-02,-3.460551662137287265e-02,-1.897074454319997577e-02,1.873565338973639041e-02,-3.056324949243507602e-02,-1.844459166958620569e-02,-3.917178739774492685e-02,-5.639207152849613075e-02,2.542324213303604960e-02,2.656959082155689340e-03,-1.719263416467999364e-02,-3.438763605033260534e-02
8.085937500000000000e-01,7.537782386574584659e-02,3.820700196841609469e-02,-3.088272658179257169e-02,3.630422621717125167e-03,-1.780563971003702381e-02,-8.377318465765861560e-03,3.947412849470097879e-02,7.088062082662893899e-03,4.699716512392797252e-02,-3.577954175930062736e-02,-2.412771796853448170e-02,1.958986896283416643e-02,-2.851602341494303278e-02,-1.951885875959112615e-02,-4.008914650794105639e-02,-5.642356952087566185e-02,2.538566650427366914e-02,-4.299589123069828128e-04,-1.298401490445322271e-02,-3.443061150771574430e-02
8.095703125000000000e-01,7.678511878660029821e-02,3.743335987635528633e-02,-3.616234260145673174e-02,7.423406291629503330e-04,-1.640230530285274879e-02,-9.212307924338629384e-03,4.200007995303965680e-02,8.094440742601972591e-03,4.183217485707472344e-02,-3.676129428534147259e-02,-2.912487670169530696e-02,2.005194693220486296e-02,-2.605130197397785910e-02,-2.053562722313319669e-02,-4.085513971576038711e-02,-5.581254464806162385e-02,2.524358571020237155e-02,-3.672186068192564469e-03,-8.620259949057627533e-03,-3.437792047332303980e-02
8.105468750000000000e-01,7.768990345316535706e-02,3.679448388834971606e-02,-4.070179989076043447e-02,-2.255350273005385375e-03,-1.482035786138520723e-02,-9.948345801542482492e-03,4.427584552663747786e-02,9.066202849917904052e-03,3.668188135086822982e-02,-3.754737688745240359e-02,-3.391883593766216454e-02,2.011534529862328211e-02,-2.320187236546835188e-02,-2.149392779878357349e-02,-4.143767532800287506e-02,-5.455555691471461466e-02,2.499619965816936296e-02,-7.043371240370254610e-03,-4.136307466025077560e-03,-3.422921086473542512e-02
8.115234375000000000e-01,7.808745768749876526e-02,3.629312721097731342e-02,-4.442677375361279296e-02,-5.333383624573075250e-03,-1.307952833329179693e-02,-1.058448291013806136e-02,4.628295796401241113e-02,9.993362410244737912e-03,3.163183086203900235e-02,-3.813651129192363598e-02,-3.846869365650550793e-02,1.977837998030984590e-02,-2.000521667915011390e-02,-2.239202291054728441e-02,-4.180636741988488086e-02,-5.265759276701508645e-02,2.464311828874141824e-02,-1.051358451603541695e-02,4.322230546774945455e-04,-3.398439587528969547e-02
8.125000000000000000e-01,7.797789897162912820e-02,3.592920801944168158e-02,-4.727539849846092851e-02,-8.461643352916804750e-03,-1.120260611357405157e-02,-1.112091715817232693e-02,4.800745141522921172e-02,1.086645142424781836e-02,2.676507907857728769e-02,-3.852955251433296674e-02,-4.273647750263235429e-02,1.904418213183921987e-02,-1.650301345781364851e-02,-2.322723428762655390e-02,-4.193315790495793366e-02,-5.013217510603708987e-02,2.418435967374841025e-02,-1.404961647560776412e-02,5.049495595922378482e-03,-3.364368998338401057e-02
8.134765625000000000e-01,7.736619455038275250e-02,3.569979164233176572e-02,-4.919908744999319794e-02,-1.160950189610795470e-02,-9.215173399485994746e-03,-1.155893861620596944e-02,4.943996264644898164e-02,1.167664955398799338e-02,2.216081719910157830e-02,-3.872947899438542591e-02,-4.668755701602940456e-02,1.792059805737383771e-02,-1.274058398984824134e-02,-2.399579466440252690e-02,-4.179290458106541678e-02,-4.700135249876558757e-02,2.362035038114902036e-02,-1.761533874941880948e-02,9.679915639649757514e-03,-3.320764574801116781e-02
8.144531250000000000e-01,7.626211944474867166e-02,3.559912303126753358e-02,-5.016315179544967445e-02,-1.474616536572155231e-02,-7.145290083896407504e-03,-1.190086312277954979e-02,5.057574767698580498e-02,1.241590397429222746e-02,1.789306288226703498e-02,-3.874135881977570917e-02,-5.029101596639697774e-02,1.642003417381618022e-02,-8.766290852872605371e-03,-2.469272821447429656e-02,-4.136392424629645181e-02,-4.329556570426896372e-02,2.295192817425279613e-02,-2.117212195134087968e-02,1.428857437254073097e-02,-3.267719034394865607e-02
8.154296875000000000e-01,7.468016023975865281e-02,3.561870981661263008e-02,-5.014721059025101235e-02,-1.784102164925148795e-02,-5.023133024359140511e-03,-1.214995557131855371e-02,5.141461372386076784e-02,1.307703759454772498e-02,1.402943792891513629e-02,-3.857229249297349644e-02,-5.351998000793163623e-02,1.455925011833218707e-02,-4.630896925432254063e-03,-2.531176385637886467e-02,-4.062848070913219201e-02,-3.905339146309274451e-02,2.218034701348585783e-02,-2.467930608475702933e-02,1.884167235481209665e-02,-3.205366077613452935e-02
8.164062500000000000e-01,7.263936517861571684e-02,3.574745538020909080e-02,-4.914538744673423859e-02,-2.086398729536730404e-02,-2.880594317340126175e-03,-1.231034413068641392e-02,5.196076785283196275e-02,1.365384403071996135e-02,1.063005309326445734e-02,-3.823133293286173906e-02,-5.635189540692782384e-02,1.235910367605226601e-02,-3.868936692329094564e-04,-2.584528495952289825e-02,-3.957320843185362785e-02,-3.432116535467905766e-02,2.130728423027044779e-02,-2.809471758553071241e-02,2.330691638329772386e-02,-3.133883672082676819e-02
8.173828125000000000e-01,7.016314176858458318e-02,3.597184050027855268e-02,-4.716629267384440244e-02,-2.378584902049812530e-02,-7.508439401351354927e-04,-1.238692674186100094e-02,5.222258523652618251e-02,1.414116792770061040e-02,7.746518610565510457e-03,-3.772938362858202499e-02,-5.876875519002446729e-02,9.844251721310143602e-03,3.912192053271070814e-03,-2.628431828722090774e-02,-3.818946363052239112e-02,-2.915248738172917381e-02,2.033484964677618675e-02,-3.137522630653102884e-02,2.765388383105615855e-02,-3.053496997098516935e-02
8.183593750000000000e-01,6.727900377497156303e-02,3.627615125721925238e-02,-4.423279287443847990e-02,-2.657859572268195941e-02,1.332137215711949986e-03,-1.238527130372227801e-02,5.221230138318351532e-02,1.453496947458090063e-02,5.421096908328570593e-03,-3.707907607416036783e-02,-6.075726971058179743e-02,7.042811814279983235e-03,8.212503029608513028e-03,-2.661856425153620934e-02,-3.647359589011305719e-02,-2.360761576281465018e-02,1.926559632430760449e-02,-3.447733497360699895e-02,3.185434938988320613e-02,-2.964480951434042208e-02
8.193359375000000000e-01,6.401827013817136536e-02,3.664275004705280780e-02,-4.038157319055536709e-02,-2.921573698785316989e-02,3.334047317958386322e-03,-1.231151101099628616e-02,5.194563409757542438e-02,1.483237221602587766e-02,3.686011572787781503e-03,-3.629462780820399276e-02,-6.230897932626768693e-02,3.985989470236809239e-03,1.246055882520006285e-02,-2.683646973530619956e-02,-3.442713471856442137e-02,-1.775275617622560850e-02,1.810253253883731608e-02,-3.735779296745483924e-02,3.588256986716060332e-02,-2.867162134384099170e-02
8.203125000000000000e-01,6.041571898604471830e-02,3.705238574660965623e-02,-3.566250046696308601e-02,-3.167260422367365602e-02,5.220769489060720844e-03,-1.217223633659625208e-02,5.144134224362218594e-02,1.503169353718811913e-02,2.562924012593962610e-03,-3.539168256214582364e-02,-6.342030761363316727e-02,7.076764179396658047e-04,1.660395514303421652e-02,-2.692534387497193607e-02,-3.205688693513774473e-02,-1.165925537072046159e-02,1.684913450646170416e-02,-3.997422572202906366e-02,3.971552348087502293e-02,-2.761920219023432030e-02
8.212890625000000000e-01,5.650920052068454658e-02,3.748453832563509308e-02,-3.013779853279478782e-02,-3.392663075486376800e-02,6.958886158099675777e-03,-1.197438515885893180e-02,5.072072957216144928e-02,1.513245748293402977e-02,2.062586442680067016e-03,-3.438713418240601366e-02,-6.409255430582913582e-02,-2.755974614951795659e-03,2.059204565780542104e-02,-2.687151630927196028e-02,-2.937494234101411042e-02,-5.402709615241595847e-03,1.550935931596544859e-02,-4.228577058898175256e-02,4.333310094168335569e-02,-2.649188647375133251e-02
8.222656250000000000e-01,5.233921312602227843e-02,3.791779251958721925e-02,-2.388104953609314005e-02,-3.595760745937025965e-02,8.516194134815980796e-03,-1.172513252171041020e-02,4.980710293492215945e-02,1.513538985978924410e-02,2.184676850789169129e-03,-3.329893613590935442e-02,-6.433182791770510056e-02,-6.366992908590891898e-03,2.437659679739842891e-02,-2.666053649984107335e-02,-2.639858672650580856e-02,9.380001259135101188e-04,1.408765747165937471e-02,-4.425370970830034417e-02,4.671824649296806020e-02,-2.529454589419078206e-02
8.232421875000000000e-01,4.794844756221409987e-02,3.833023457581154203e-02,-1.697603776590011354e-02,-3.774791081357865841e-02,9.862212519426915083e-03,-1.143178148314921705e-02,4.872519510690152128e-02,1.504239585612300069e-02,2.917818557591296026e-03,-3.214589853434631633e-02,-6.414891880801991408e-02,-1.008604480400392307e-02,2.791240631447262921e-02,-2.627741183703829683e-02,-2.315012290145100279e-02,7.281733157259968371e-03,1.258898440840246734e-02,-4.584209025521627373e-02,4.985704798272480587e-02,-2.403258121386262630e-02
8.242187500000000000e-01,4.338130457629330028e-02,3.869986557664471111e-02,-9.515454624419630164e-03,-3.928270054355272045e-02,1.096867553144255727e-02,-1.110165645541983694e-02,4.750056316636053211e-02,1.485652069786892043e-02,4.239783890400773518e-03,-3.094747472026422239e-02,-6.355911421082949264e-02,-1.387289506814843101e-02,3.115787699594536886e-02,-2.570688137477950344e-02,-1.965660206461311219e-02,1.354615995880108052e-02,1.101881031319816746e-02,-4.701832240788342276e-02,5.273877594832500348e-02,-2.271190593330413288e-02
8.251953125000000000e-01,3.868339165878920127e-02,3.900502443609337594e-02,-1.599485335500867855e-03,-4.055008444385068550e-02,1.181000243412596781e-02,-1.074200036998103173e-02,4.615897391972117320e-02,1.458189412882134744e-02,6.117878412547943061e-03,-2.972353954757341044e-02,-6.258195753666286054e-02,-1.768686892182017370e-02,3.407553749182667263e-02,-2.493372120844371959e-02,-1.594946942540885829e-02,1.964886398246249236e-02,9.383127574661448422e-03,-4.775374550245005401e-02,5.535587259018660139e-02,-2.133892171271199387e-02
8.261718750000000000e-01,3.390100500627078045e-02,3.922481337071145879e-02,6.665700431990700253e-03,-4.154124832123214095e-02,1.236373694900039406e-02,-1.035987691319596900e-02,4.472578819605627781e-02,1.422365976171743006e-02,8.509499137462546783e-03,-2.849416156051222393e-02,-6.124095498827984013e-02,-2.148730923664410319e-02,3.663250299857882114e-02,-2.394307673624391369e-02,-1.206412952867921828e-02,2.550845865089309411e-02,7.688455183419591436e-03,-4.802415311287579897e-02,5.770389237694330264e-02,-1.992048554978546188e-02
8.271484375000000000e-01,2.908060300430096931e-02,3.933951846709423522e-02,1.516953060830732863e-02,-4.225054944255140360e-02,1.261094889539183909e-02,-9.962078976190958876e-03,4.322535596428307009e-02,1.378789058465428215e-02,1.136285725925386715e-02,-2.727937132879572693e-02,-5.956323324525802237e-02,-2.523402362850910713e-02,3.880086939554276693e-02,-2.272081634219085683e-02,-8.039438183056834761e-03,3.104570347008792086e-02,5.941839423272313007e-03,-4.781026821081876127e-02,5.978139684719917940e-02,-1.846386888418581965e-02
8.281250000000000000e-01,2.426827771929628008e-02,3.933101791301633204e-02,2.379866114726577817e-02,-4.267557230899995252e-02,1.253659124990109779e-02,-9.555044346335585595e-03,4.168043414081191306e-02,1.328149212294857384e-02,1.461785319873678581e-02,-2.609892823291006317e-02,-5.757915263637360809e-02,-2.888771645645090563e-02,4.055803539385850753e-02,-2.125390042224264281e-02,-3.917129229757120544e-03,3.618460300825019488e-02,4.150850224566734331e-03,-4.709816012243125960e-02,6.158980693664056066e-02,-1.697670895711920341e-02
8.291015625000000000e-01,1.950923097755630220e-02,3.918317052968261355e-02,3.243863005396700749e-02,-4.281714603702288513e-02,1.212980639447992261e-02,-9.144779540265905379e-03,4.011163865518410643e-02,1.271209494578538941e-02,1.820708924123468769e-02,-2.497208801265441216e-02,-5.532188082923700234e-02,-3.241040107225787864e-02,4.188694830197706165e-02,-1.953075915739326679e-02,2.588144128054409862e-04,4.085347258128207981e-02,2.323572597312399072e-03,-4.587959569798464449e-02,6.313321685056742794e-02,-1.546695290867129355e-02
8.300781250000000000e-01,1.484726161265818682e-02,3.888217743972313678e-02,4.097551013290116201e-02,-4.267932309391014173e-02,1.138417600208445693e-02,-8.736792541420311531e-03,3.853694182879247032e-02,1.208793836682680971e-02,2.205700277220813341e-02,-2.391737339446532370e-02,-5.282693261405212865e-02,-3.576578805052644389e-02,4.277627012526660083e-02,-1.754167202967877107e-02,4.442834954100531759e-03,4.498595482127543121e-02,4.685926213850108175e-04,-4.415231793866090937e-02,6.441817410859143611e-02,-1.394279524257216810e-02
8.310546875000000000e-01,1.032427037712511063e-02,3.841691002821916862e-02,4.929753584992788845e-02,-4.226931960734915672e-02,1.029790978655461230e-02,-8.336035060897957136e-03,3.697122540354647741e-02,1.141774731578558931e-02,2.608910113653493262e-02,-2.295235009911263460e-02,-5.013168183462016203e-02,-3.891964555462364833e-02,4.322046188309041498e-02,-1.527914178892334288e-02,8.588507851311414157e-03,4.852197188547237999e-02,-1.405022456214114574e-03,-4.192024627223436134e-02,6.545343089977462281e-02,-1.241260942528975460e-02
8.320312500000000000e-01,5.979788840620866089e-03,3.777919779879500284e-02,5.729668035247501012e-02,-4.159741793719848313e-02,8.873969207573688053e-03,-7.946854791380016797e-03,3.542589864340946887e-02,1.071060445177276707e-02,3.022127748979707915e-02,-2.209341050137715590e-02,-4.727485191763371175e-02,-4.184012845381320650e-02,4.321978522794544392e-02,-1.273825541706010908e-02,1.264927184309414844e-02,5.140859888256038568e-02,-3.287750382854298919e-03,-3.919359372331746721e-02,6.624967229408704195e-02,-1.088487451113931588e-02
8.330078125000000000e-01,1.850538336015673715e-03,3.696407028813258194e-02,6.487015970409319709e-02,-4.067683265851010366e-02,7.120123159949590802e-03,-7.572957972186068580e-03,3.390858983576223312e-02,9.975819647561187317e-03,3.436918570235196480e-02,-2.135556716756160239e-02,-4.429599176473638517e-02,-4.449807329323793303e-02,4.278022166996203746e-02,-9.917024608415781275e-03,1.657916843785625996e-02,5.360084514020342639e-02,-5.169646591933764988e-03,-3.598889737010731171e-02,6.681922715297934634e-02,-9.368097795098961206e-03
8.339843750000000000e-01,-2.029975331096436561e-03,3.596994787258216142e-02,7.192184274314805670e-02,-3.952354155162248611e-02,5.048933675295984302e-03,-7.217382431592733391e-03,3.242291825858122783e-02,9.222798995925412385e-03,3.844765144039051508e-02,-2.075225843537199105e-02,-4.123494399571298735e-02,-4.686725672401973602e-02,4.191331092805278963e-02,-6.816698391545456155e-03,2.033357815488474885e-02,5.506233119805448856e-02,-7.040383593130838599e-03,-3.232895970220988485e-02,6.717576776341729894e-02,-7.870734588113690450e-03
8.349609375000000000e-01,-5.631826120826778637e-03,3.479877707029074146e-02,7.836354664666246583e-02,-3.815608362239925749e-02,2.677670708618845510e-03,-6.882481122584258038e-03,3.096835227360169099e-02,8.460915474700214309e-03,4.237209599737905286e-02,-2.029516812398550474e-02,-3.813131266166088634e-02,-4.892461551794677344e-02,4.063591112791143517e-02,-3.442040761754919503e-03,2.386994079599478319e-02,5.576585086628126076e-02,-8.889297119914698828e-03,-2.824269977576019525e-02,6.733400428343884470e-02,-6.401106284071515599e-03
8.359375000000000000e-01,-8.928986160084341484e-03,3.345610680008402615e-02,8.411620024008156782e-02,-3.659532657809452111e-02,2.815615653055934705e-05,-6.569916022429666928e-03,2.954015767794213043e-02,7.699383356556744815e-03,4.605994929240635888e-02,-1.999406137008792952e-02,-3.502393758149142944e-02,-5.065042681273035363e-02,3.896988472868692654e-02,1.984334283229423292e-04,2.714844722771331612e-02,5.569380931978060861e-02,-1.070543897833701151e-02,-2.376491438412064658e-02,6.730938003290749816e-02,-4.967317941851041342e-03
8.369140625000000000e-01,-1.189959409465682696e-02,3.195110299115737351e-02,8.911085930873706429e-02,-3.486420655691491871e-02,-2.873461658669231901e-03,-6.280662126968891354e-03,2.812943882249061348e-02,6.947138363736973105e-03,4.943202869047635256e-02,-1.985663847836896534e-02,-3.195038239232552563e-02,-5.202844775252054438e-02,3.694171516672414834e-02,4.092270563934906000e-03,3.013269057681863816e-02,5.483852997874719137e-02,-1.247763642362640334e-02,-1.893595080541217446e-02,6.711777349263392534e-02,-3.577176638785383583e-03
8.378906250000000000e-01,-1.452616981737452767e-02,3.029649993095204566e-02,9.328956059998386174e-02,-3.298744324755384372e-02,-5.997000720904933566e-03,-6.015021139162789535e-03,2.672327331216203458e-02,6.212725448737701182e-03,5.241386092844538269e-02,-1.988840855240019134e-02,-2.894644324435022634e-02,-5.304601419750941405e-02,3.458206023920210037e-02,8.222943960126041091e-03,3.279026537889179194e-02,5.320242483047966237e-02,-1.419455777281573329e-02,-1.380129403187387548e-02,6.677521259261262609e-02,-2.238111862812521610e-03
8.388671875000000000e-01,-1.679577268921008185e-02,2.850848777665634590e-02,9.660600381631037625e-02,-3.099123383467348308e-02,-9.308601886888527577e-03,-5.772644330093364487e-03,2.530493936993071999e-02,5.504195931374767162e-03,5.493692543723466271e-02,-2.009258453399122291e-02,-2.604568481490636064e-02,-5.369409866968540695e-02,3.192524919670532840e-02,1.256977801302851597e-02,3.509330406016625964e-02,5.079802484652486821e-02,-1.584478384466646642e-02,-8.411072710049712076e-03,6.629760648204513496e-02,-9.570991991698177834e-04
8.398437500000000000e-01,-1.870010110785982546e-02,2.660653672183014781e-02,9.902605364661289100e-02,-2.890292946389484002e-02,-1.277114488048914330e-02,-5.552563940736474773e-03,2.385423320348043635e-02,4.829015543498359035e-03,5.693979871793704295e-02,-2.047000112600580804e-02,-2.327900996775124354e-02,-5.396732817328841331e-02,2.900873135688106230e-02,1.710793482044810354e-02,3.701894116352753838e-02,4.764786921298981570e-02,-1.741688470459926141e-02,-2.819489304579841059e-03,6.570049948841207021e-02,2.594114662106975703e-04
8.408203125000000000e-01,-2.023553205214570494e-02,2.461315938624034083e-02,1.005280567210608406e-01,-2.675069813226140653e-02,-1.634471833684976103e-02,-5.353232395810757736e-03,2.234787199109706038e-02,4.193984728071789049e-03,5.836918113218073079e-02,-2.101905690525091366e-02,-2.067426894568212548e-02,-5.386396297299636537e-02,2.587248477795137114e-02,2.180846633737196921e-02,3.854969693272250475e-02,4.378425418838344241e-02,-1.889950108424142891e-02,2.915818778309949184e-03,6.499885140023518859e-02,1.405562059960682644e-03
8.417968750000000000e-01,-2.140310002995796101e-02,2.255361406619785236e-02,1.011029712592532298e-01,-2.456317807487553434e-02,-1.998713761724360202e-02,-5.172568517935143342e-03,2.075997643285366207e-02,3.605172312986588273e-03,5.918078947575061699e-02,-2.173568174851093007e-02,-1.825591346337796309e-02,-5.338583782568343677e-02,2.255839412925832177e-02,2.663843411082575732e-02,3.967377322433352643e-02,3.924884450022980004e-02,-2.028142974452122951e-02,8.734479228258771114e-03,6.420684756011672822e-02,2.476145661026143020e-03
8.427734375000000000e-01,-2.220841567145187545e-02,2.045555252646855809e-02,1.007543100661629221e-01,-2.236912583360226026e-02,-2.365450330002504334e-02,-5.008009862039719019e-03,1.906262522450681562e-02,3.067863435847918620e-03,5.934010098401754779e-02,-2.261333049627464037e-02,-1.604470046902856453e-02,-5.253826753876057049e-02,1.910960735639253075e-02,3.156109755665122141e-02,4.038525620167645463e-02,3.409215225624882134e-02,-2.155171195980892448e-02,1.457413710525501567e-02,6.333774154437898929e-02,3.466658072962140302e-03
8.437500000000000000e-01,-2.266152502646567174e-02,1.834861701529695577e-02,9.949790037055615544e-02,-2.019706325813358863e-02,-2.730179253659918009e-02,-4.856570237060381899e-03,1.722647233416291224e-02,2.586522338314510040e-03,5.882293692876996299e-02,-2.364300356549738080e-02,-1.405744967577229193e-02,-5.132991906633344037e-02,1.556988105300151880e-02,3.653617061578601916e-02,4.068422185300850369e-02,2.837289034573966737e-02,-2.269972422012086349e-02,2.037124949887380784e-02,6.240373244752116244e-02,4.373340749193362596e-03
8.447265625000000000e-01,-2.277671143412852289e-02,1.626399212381415826e-02,9.736146675221578339e-02,-1.807492770269819929e-02,-3.088347485660473610e-02,-4.714901444717280871e-03,1.522141662344730917e-02,2.164770381904177442e-03,5.761587666539731006e-02,-2.481329499534125002e-02,-1.230685823594140915e-02,-4.977265265111138065e-02,1.198292461451607761e-02,4.152014547801750194e-02,4.057674204082195590e-02,2.215720921038188962e-02,-2.371527018035431839e-02,2.606191192368771323e-02,6.141587799906223638e-02,5.193214322278233430e-03
8.457031250000000000e-01,-2.257224262183549560e-02,1.423391797345655019e-02,9.438404602529641696e-02,-1.602972964331161876e-02,-3.435414352435546548e-02,-4.579358243688459555e-03,1.301731218138453376e-02,1.805379366129805695e-03,5.571649583080277857e-02,-2.611046816891048061e-02,-1.080137515227463062e-02,-4.788133477330126786e-02,8.391753257457394005e-03,4.646668090618448488e-02,4.007479050068691456e-02,1.551782764074774966e-02,-2.458867283121751734e-02,3.158270515218933316e-02,6.038404393304194068e-02,5.924102132872314380e-03
8.466796875000000000e-01,-2.207006644881719451e-02,1.229117198439108258e-02,9.061524539588519667e-02,-1.408722185134082469e-02,-3.766915319809564094e-02,-4.446065541523133539e-03,1.058470675370998433e-02,1.510279959111152700e-03,5.313342532752109854e-02,-2.751855920045779072e-02,-9.545137201099267860e-03,-4.567362587645057426e-02,4.838059840772825082e-03,5.132705155298859095e-02,3.919604993725410436e-02,8.533069877023541361e-03,-2.531086582701148890e-02,3.687155069477891789e-02,5.931688922271990266e-02,6.564643310339660434e-03
8.476562500000000000e-01,-2.129545942537093561e-02,1.046852714007473137e-02,8.611435745584278267e-02,-1.227158412058095352e-02,-4.078525443189181393e-02,-4.310986825744491172e-03,7.895594873190780669e-03,1.280584785100730280e-03,4.988623070845679686e-02,-2.901950771254054387e-02,-8.537967294109723160e-03,-4.316974600389243688e-02,1.361615124252999430e-03,5.605065355557413420e-02,3.796362308140426023e-02,1.285822733643672772e-03,-2.587348288152264975e-02,4.186856281273313579e-02,5.822188600105449030e-02,7.114295122142455519e-03
8.486328125000000000e-01,-2.027663280190656475e-02,8.798195205296233112e-03,8.094934757943163250e-02,-1.060512735887022759e-02,-4.366121549200125546e-02,-4.169992869061518032e-03,4.924171744688123423e-03,1.116625457258506662e-03,4.600511454910571202e-02,-3.059331445261219071e-02,-7.775435339422371098e-03,-4.039222159825860831e-02,-2.000294352622367187e-03,6.058556063916892970e-02,3.640565224599393024e-02,-6.137572295596212431e-03,-2.626894413555263749e-02,4.651688480197477271e-02,5.710537222725872719e-02,7.573324480422228243e-03
8.496093750000000000e-01,-1.904430162240542193e-02,7.311263766508342178e-03,7.519573102541148024e-02,-9.108020623929079934e-03,-4.625842203810701797e-02,-4.018929780530014831e-03,1.647573625454765937e-03,1.018002601911486421e-03,4.153044731008911222e-02,-3.221822491528036209e-02,-7.248980791008931453e-03,-3.736561679128036495e-02,-5.213382183861839728e-03,6.487912397902685646e-02,3.455485351873262279e-02,-1.364847598312650054e-02,-2.649053840830419698e-02,5.076349731774199708e-02,5.597263444641331631e-02,7.942788668637023458e-03
8.505859375000000000e-01,-1.763122266561900978e-02,6.037136235153648528e-03,6.893535849107683411e-02,-7.798044409556873294e-03,-4.854144544538151890e-02,-3.853685523756845543e-03,-1.953409624173656472e-03,9.836476966087889188e-04,3.651213500348896024e-02,-3.387093784704152399e-02,-6.946095210556620970e-03,-3.411625254314637479e-02,-8.246823945993308341e-03,6.887860817740111552e-02,3.244797323110264892e-02,-2.115714062419345870e-02,-2.653250026997143463e-02,5.455998672502071489e-02,5.482801733712397430e-02,8.224505525732370842e-03
8.515625000000000000e-01,-1.607170764623217299e-02,5.002984080394734523e-03,6.225512999693176563e-02,-6.690373175986624038e-03,-5.047857091411710184e-02,-3.670254083536674504e-03,-5.893663956777157875e-03,1.011895342350044866e-03,3.100883463505130569e-02,-3.552683721707942249e-02,-6.850562319388745630e-03,-3.067191698194094915e-02,-1.107365798306852479e-02,7.253185492575929538e-02,3.012517571527777160e-02,-2.857391434828485816e-02,-2.639008091415494597e-02,5.786326185622833046e-02,5.367505616475346658e-02,8.421013497094675948e-03
8.525390625000000000e-01,-1.440111841025055670e-02,4.233220532925041114e-03,5.524565778728957044e-02,-5.797389770960464754e-03,-5.204227702550839191e-02,-3.464796532211235174e-03,-1.018313621596541110e-02,1.100564413880320480e-03,2.508703085681471615e-02,-3.716024594342790671e-02,-6.942752202277985979e-03,-2.706157024649228846e-02,-1.367111909625945941e-02,7.578796525679830365e-02,2.762937258220888453e-02,-3.581044297620466360e-02,-2.605961186559387771e-02,6.063620813269045978e-02,5.251662776655583592e-02,8.535522127499228437e-03
8.535156250000000000e-01,-1.265535112822192484e-02,3.749004824535964037e-03,4.799989940434228053e-02,-5.128534010192815039e-03,-5.320965904866788165e-02,-3.233698324987780304e-03,-1.482628788002617048e-02,1.247046383896967085e-03,1.881998949070569013e-02,-3.874469937145508247e-02,-7.199965551417841086e-03,-2.331504705307802308e-02,-1.602090017282733342e-02,7.859799075908385779e-02,2.500550480152463270e-02,-4.278085192892606275e-02,-2.553856063035404161e-02,6.284826875372911958e-02,5.135511530016354659e-02,8.571853728553612342e-03
8.544921875000000000e-01,-1.087031666203243374e-02,3.567785699532727717e-03,4.061178222789348091e-02,-4.690187281926086818e-03,-5.396278907650926132e-02,-2.973622237811188694e-03,-1.982162954012556266e-02,1.448398999903564291e-03,1.228660553687243272e-02,-4.025323621455654394e-02,-7.596823118586495602e-03,-1.946276009094209322e-02,-1.810933793690789120e-02,8.091562374027200244e-02,2.229978971872326535e-02,-4.940289097864975637e-02,-2.482557748098667902e-02,6.447594356777544555e-02,5.019258169652211776e-02,8.534377099027996849e-03
8.554687500000000000e-01,-9.081424352793351223e-03,3.702892457143139478e-03,3.317484057211225051e-02,-4.485594615084807606e-03,-5.428900695603815912e-02,-2.681556450444327975e-03,-2.516134701756965117e-02,1.701443408231846730e-03,5.570164929615648193e-03,-4.165870438872053272e-02,-8.105694887091780335e-03,-1.553540720682815984e-02,-1.992752021614280222e-02,8.269787609157433494e-02,1.955894579171199230e-02,-5.559902518212593570e-02,-2.392053266697294692e-02,6.550319730229658965e-02,4.903094657865092465e-02,8.427934308433400121e-03
8.564453125000000000e-01,-7.323076447036376210e-03,4.163181164462716188e-03,2.578088590181592393e-02,-4.514825209164931123e-03,-5.418113696922857714e-02,-2.354857369464866384e-03,-3.083102864645003230e-02,2.002862769816443449e-03,-1.242959377375031258e-03,-4.293407890706891356e-02,-8.697162892035105106e-03,-1.156368516826637022e-02,-2.147131337500977899e-02,8.390573653259769671e-02,1.682940825510307464e-02,-6.129745614339369292e-02,-2.282454344951191649e-02,6.592177002950161402e-02,4.787216134253857724e-02,8.257761669965776180e-03
8.574218750000000000e-01,-5.628180245833866273e-03,4.952742925379841760e-03,1.851872988653432278e-02,-4.774771971632972567e-03,-5.363762629964742568e-02,-1.991286879215285743e-03,-3.680950167652864008e-02,2.349300397441450756e-03,-8.064655446495672467e-03,-4.405278875157257745e-02,-9.340511116419617996e-03,-7.578012602825032369e-03,-2.274130984821072510e-02,8.450479600559143711e-02,1.415654911864438342e-02,-6.643305880561893584e-02,-2.153999047772604813e-02,6.573138406649622900e-02,4.671837714774129680e-02,8.029406126464192633e-03
8.583984375000000000e-01,-4.027684827820604725e-03,6.070680212816922244e-03,1.147297886845600329e-02,-5.259190150538712097e-03,-5.266260247139128298e-02,-1.589043801677455809e-03,-4.306878401048769289e-02,2.737455464561081627e-03,-1.480644235899839130e-02,-4.498904941100920207e-02,-1.000423547921048054e-02,-3.608264499686522110e-03,-2.374269699557958122e-02,8.446583124242909579e-02,1.158391487159561931e-02,-7.094822025371883001e-02,-2.007052314882481689e-02,6.493984293346068137e-02,4.557210073228402936e-02,7.748638350647581684e-03
8.593750000000000000e-01,-2.550148865149850109e-03,7.510956282174436650e-03,4.722916902376470168e-03,-5.958774691536493882e-03,-5.126584815348505381e-02,-1.146789437186002949e-03,-4.957415560699324902e-02,3.164174391001947900e-03,-2.138083980107321688e-02,-4.571819757107235815e-02,-1.065656661596296392e-02,3.164795655608372473e-04,-2.448504977333339563e-02,8.376533694459582791e-02,9.152494997662534784e-03,-7.479356850125042089e-02,-1.842105372575238154e-02,6.356301950140867685e-02,4.443633324636676180e-02,7.421363917223179618e-03
8.603515625000000000e-01,-1.221345625374072388e-03,9.262321597747721555e-03,-1.658507141831202202e-03,-6.861275494822638606e-03,-4.946269296637508667e-02,-6.636671453416533722e-04,-5.628435188656305543e-02,3.626536099848249976e-03,-2.770271499317032704e-02,-4.621702426853848550e-02,-1.126599793809406058e-02,4.168171558446180820e-03,-2.498205095485926674e-02,8.238599759160865343e-02,6.900033909276002443e-03,-7.792858091351653749e-02,-1.659774012034399490e-02,6.162473203052503540e-02,4.331468768700859340e-02,7.053533938530202191e-03
8.613281250000000000e-01,-6.391073769982486778e-05,1.130832003755160610e-02,-7.605574811007560949e-03,-7.951649303742236094e-03,-4.727382318848106363e-02,-1.393160080627530264e-04,-6.315187940353650387e-02,4.121929460984443197e-03,-3.369058523616601242e-02,-4.646410268066986093e-02,-1.180181134692336042e-02,7.920013784830702216e-03,-2.525114381774239483e-02,8.031709061955576157e-02,4.860398193574907121e-03,-8.032206375787039054e-02,-1.460795738595124620e-02,5.915650840813490435e-02,4.221148100380778256e-02,6.651056566565262396e-03
8.623046875000000000e-01,9.029622940422487665e-04,1.362737641341203385e-02,-1.306056410550161806e-02,-9.212246527995874776e-03,-4.472501152043158873e-02,4.261213068156671194e-04,-7.012345192891418499e-02,4.648121387949934180e-03,-3.926785522042395421e-02,-4.644010661754288671e-02,-1.223459297542397496e-02,1.154665892908556847e-02,-2.531312332325922829e-02,7.755481357913213136e-02,3.063010137343673452e-03,-8.195249634298117092e-02,-1.246025809880987358e-02,5.619724051838052847e-02,4.113179752508613896e-02,6.219710752331969114e-03
8.632812500000000000e-01,1.663774518881410520e-03,1.619296557158438413e-02,-1.797437701665493756e-02,-1.062303089521908842e-02,-4.184677030290724631e-02,1.031996293672084349e-03,-7.714054296115042952e-02,5.203314233269317607e-03,-4.436396945803330188e-02,-4.612811572246650754e-02,-1.253673143489411439e-02,1.502439014728989934e-02,-2.519167283195176271e-02,7.410252887959149770e-02,1.532357379991396672e-03,-8.280823528041192372e-02,-1.016432194006819216e-02,5.279273228946756297e-02,4.008152101258237454e-02,5.765063618628670818e-03
8.642578125000000000e-01,2.206918327430982055e-03,1.897386204469890189e-02,-2.230702159896374298e-02,-1.216182943972248832e-02,-3.867393278141993684e-02,1.677157719976075370e-03,-8.414004858152925037e-02,5.786191330101707678e-03,-4.891546173181619828e-02,-4.551390336750875398e-02,-1.268289125466189743e-02,1.833128027826117293e-02,-2.491285430735532339e-02,6.997092083709335886e-02,2.875872514849736974e-04,-8.288757654159192856e-02,-7.730894918375424626e-03,4.899514654462051866e-02,3.906733337864942007e-02,5.292392745218355704e-03
8.652343750000000000e-01,2.524815810093197083e-03,2.193446792928577596e-02,-2.602794402356110870e-02,-1.380460998054401991e-02,-3.524516814876987175e-02,2.359959798393162361e-03,-9.105505253398785137e-02,6.395949751345380609e-03,-5.286688527912662000e-02,-4.458620326039243464e-02,-1.265045451812401092e-02,2.144732947730984898e-02,-2.450456074425636649e-02,6.517806095663783439e-02,-6.578070918777919945e-04,-8.219867515735218566e-02,-5.171718794363666487e-03,4.486235730557142087e-02,3.809667887823922627e-02,4.806614586748809113e-03
8.662109375000000000e-01,2.613996723143421387e-03,2.503521538555386963e-02,-2.911620850697888702e-02,-1.552578291650276790e-02,-3.160243715504559153e-02,3.078275075279433403e-03,-9.781568347209063097e-02,7.032319597312597370e-03,-5.617160951128738478e-02,-4.333695085816792469e-02,-1.241992411407528106e-02,2.435458081266048819e-02,-2.399594020462962260e-02,5.974937866804048286e-02,-1.296203191972871089e-03,-8.075932458118219304e-02,-2.499451381481491551e-03,4.045721563907019730e-02,3.717769340330825262e-02,4.312220145135866288e-03
8.671875000000000000e-01,2.475114962157342995e-03,2.823303891846267941e-02,-3.156052545136190518e-02,-1.729852387710493003e-02,-2.779039603859412289e-02,3.829511656893528140e-03,-1.043500525130548889e-01,7.695569375562607249e-03,-5.879247137383319943e-02,-4.176149581410342621e-02,-1.197528253313532264e-02,2.703721359045037700e-02,-2.341680134234833816e-02,5.371753608859282381e-02,-1.625964602570263793e-03,-7.859659987680606141e-02,2.724214991711661660e-04,3.584673847508429434e-02,3.631909934325134454e-02,3.813218901028715777e-03
8.681640625000000000e-01,2.112903321893028468e-03,3.148191142201964277e-02,-3.335913053026472869e-02,-1.909511351795985593e-02,-2.385575738350229416e-02,4.610634370376028197e-03,-1.105852576032691631e-01,8.386497297025924391e-03,-6.070227193814606292e-02,-3.985878186846333882e-02,-1.130430073847731379e-02,2.948161438937248538e-02,-2.279701063784843329e-02,4.712220677741001118e-02,-1.651452862864857341e-03,-7.574637096156019989e-02,3.129681540509699975e-03,3.110123103893254470e-02,3.553006731459326661e-02,3.313091875413434664e-03
8.691406250000000000e-01,1.536067207331637654e-03,3.473343687194425239e-02,-3.451951976990896842e-02,-2.088729054039709793e-02,-1.984661723548519080e-02,5.418189441687180224e-03,-1.164484397622438244e-01,9.106408576630382196e-03,-6.188411143838500050e-02,-3.763149083190855254e-02,-1.039879232006921811e-02,3.167642598894540584e-02,-2.216589173955869907e-02,4.000975985739200352e-02,-1.382935783620647388e-03,-7.225269410647806867e-02,6.057479998873099847e-03,2.629335460913699574e-02,3.482004688923321517e-02,2.814754544615228823e-03
8.701171875000000000e-01,7.571188393189712956e-04,3.793749155409082557e-02,-3.505804787320527388e-02,-2.264661384936379751e-02,-1.581175839625832691e-02,6.248332266924245398e-03,-1.218678750601004807e-01,9.857079089635826033e-03,-6.233155868358625923e-02,-3.508614760201543559e-02,-9.254808893129849376e-03,3.361257456494720630e-02,-2.155163731605382049e-02,3.243285228811373933e-02,-8.363934904285360520e-04,-6.816709173059981586e-02,9.040445256720805456e-03,2.149715222083532079e-02,3.419856924590310848e-02,2.320530172404819489e-03
8.710937500000000000e-01,-2.078456426029027333e-04,4.104290483459858974e-02,-3.499939907921548882e-02,-2.434482964306313238e-02,-1.179994025608981957e-02,7.096857856243738924e-03,-1.267740852218219028e-01,1.064070599222484599e-02,-6.204865353696339958e-02,-3.223318349793100057e-02,-7.872773514284524266e-03,3.528327570092523735e-02,-2.098074366016150841e-02,2.444993345461849224e-02,-3.322543847502984553e-05,-6.354773220162712732e-02,1.206279483281672005e-02,1.678704566601486523e-02,3.367502541745200084e-02,1.832133954268448444e-03
8.720703125000000000e-01,-1.339422950540052537e-03,4.399816972822321454e-02,-3.437594171322690823e-02,-2.595423915333712819e-02,-7.859185807185883541e-03,7.959233540315016273e-03,-1.311009490599441274e-01,1.145984616208987027e-02,-6.104974391584160748e-02,-2.908695559367906538e-02,-6.257549751865680229e-03,3.668401992532780570e-02,-2.047747795495936246e-02,1.612466757103410420e-02,1.000136669663969887e-03,-5.845852284097875079e-02,1.510845073760069303e-02,1.223681768399350299e-02,3.325842449113005500e-02,1.350668193974497886e-03
8.730468750000000000e-01,-2.615229279278259104e-03,4.675217291727822022e-02,-3.322697923479124571e-02,-2.744806272817140735e-02,-4.036076601133982422e-03,8.830633546989784255e-03,-1.347867965322958050e-01,1.231734354750492304e-02,-5.935916147975189849e-02,-2.566572017445500203e-02,-4.418444948054297064e-03,3.781253862941085647e-02,-2.006338761576026419e-02,7.525280662804376998e-03,2.232703497444308779e-03,-5.296813060497933962e-02,1.816115705006023442e-02,7.918593578617075940e-03,3.295713672528287341e-02,8.766285542764926065e-04
8.740234375000000000e-01,-4.010272058324113389e-03,4.925493342643884331e-02,-3.159791200929083083e-02,-2.880079596709984521e-02,-3.750663686132684523e-04,9.705975079743049336e-03,-1.377754671142629173e-01,1.321624672761187620e-02,-5.701074279559536356e-02,-2.199155892887535643e-02,-2.369147137593320251e-03,3.866875135157632482e-02,-1.975686046845583077e-02,-1.276159933287027105e-03,3.629482130572850122e-03,-4.714894595514328851e-02,2.120459858614258397e-02,3.901836635641298383e-03,3.277862706021041767e-02,4.099212448849393607e-04
8.750000000000000000e-01,-5.497361424465262505e-03,5.145833887723403471e-02,-2.953932519330082149e-02,-2.998855368641329538e-02,3.082176191640539215e-03,1.057995555834651685e-02,-1.400173143725281233e-01,1.415971817865218328e-02,-5.404720525398695047e-02,-1.809025701918530460e-02,-1.275960277003271152e-04,3.925469552932980832e-02,-1.957274372223728395e-02,-1.020452454534200720e-02,5.152100103323677474e-03,-4.107600622286410041e-02,2.422251953734176622e-02,2.523716408661723994e-04,3.272918491145249131e-02,-5.010916532472381804e-05
8.759765625000000000e-01,-7.047555429683136780e-03,5.331686813668522901e-02,-2.710601902008424879e-02,-3.098939760318130537e-02,6.297385323064319182e-03,1.144709071504894544e-02,-1.414701391308740563e-01,1.515093690728421677e-02,-5.051938931909565056e-02,-1.399113273563426518e-02,2.284210616634049437e-03,3.957443992090953211e-02,-1.952202875544200786e-02,-1.918244867218087124e-02,6.759488700753503096e-03,-3.482589530488269802e-02,2.719884098105769185e-02,-2.968549483927349596e-03,3.281365643034629687e-02,-5.046417956291592444e-04
8.769531250000000000e-01,-8.630632499399555624e-03,5.478828924078484736e-02,-2.435599838843855933e-02,-3.178364378395797524e-02,9.236267224188599370e-03,1.230175327505366248e-02,-1.421000344248811165e-01,1.619299625002676782e-02,-4.648538078804566320e-02,-9.726819034558562005e-03,4.840472911802117494e-03,3.963398298526327190e-02,-1.961160767109739606e-02,-2.813119827315894994e-02,8.408613805497264920e-03,-2.847563678752799629e-02,3.011777620094091903e-02,-5.705126401823762232e-03,3.303518559138405447e-02,-9.553320065563193240e-04
8.779296875000000000e-01,-1.021558424845866314e-02,5.583432171609507833e-02,-2.134943898996353659e-02,-3.235414610401663588e-02,1.186901125526295883e-02,1.313821198709587065e-02,-1.418821265425169453e-01,1.728879874483506621e-02,-4.200952858172220944e-02,-5.332997875353594208e-03,7.511903949781836842e-03,3.944113758198643932e-02,-1.984410640974713924e-02,-3.697156145246320580e-02,1.005524172346395663e-02,-2.210159758610696218e-02,3.296394280475490463e-02,-7.907820607085105577e-03,3.339497051294593177e-02,-1.404255256646953342e-03
8.789062500000000000e-01,-1.177112145308256176e-02,5.642125283954688153e-02,-1.814764725554146585e-02,-3.268655220398909711e-02,1.417073525996465598e-02,1.395067080720520034e-02,-1.408011978278990717e-01,1.844095005495613449e-02,-3.716137515762937132e-02,-8.480889019832230178e-04,1.026610001828776562e-02,3.900540341269537192e-02,-2.021779794932597463e-02,-4.562475467064610463e-02,1.165472680600267499e-02,-1.577841890162772626e-02,3.572247068818444615e-02,-9.534085253380668312e-03,3.389204133406789610e-02,-1.853843199063433689e-03
8.798828125000000000e-01,-1.326618577097956470e-02,5.652049796255975006e-02,-1.481203116500818574e-02,-3.276952871041517723e-02,1.612185788485763147e-02,1.473330807512283382e-02,-1.388521785672637010e-01,1.965165396517545848e-02,-3.201451790323547181e-02,3.687105348129846114e-03,1.306796110997290351e-02,3.833782867276056688e-02,-2.072659779474065461e-02,-5.401333131296368745e-02,1.316280729801305206e-02,-9.577990745369292097e-03,3.837910496418230066e-02,-1.054900369003955278e-02,3.452306575418188916e-02,-2.306813077008231828e-03
8.808593750000000000e-01,-1.467045970203968708e-02,5.610909577312090529e-02,-1.140309845283070042e-02,-3.259495280213960122e-02,1.770839185738790414e-02,1.548031555718604527e-02,-1.360404971560686405e-01,2.092261047562126927e-02,-2.664542081631673942e-02,8.229794889657729776e-03,1.588015613955664693e-02,3.745086241804618243e-02,-2.136014258428909837e-02,-6.206208032115005657e-02,1.453639568908372294e-02,-3.568485472115454082e-03,4.092030305742622859e-02,-1.092582706931857078e-02,3.528218799693570024e-02,-2.766091582228890570e-03
8.818359375000000000e-01,-1.595486729027546097e-02,5.517013026797921299e-02,-7.979497969665750798e-03,-3.215806755258308197e-02,1.892215336211872101e-02,1.618593726076802616e-02,-1.323822798365417441e-01,2.225491898825381412e-02,-2.113219639408238024e-02,1.273563494671530773e-02,1.866362661792905081e-02,3.635819917596234269e-02,-2.210395123792865263e-02,-6.969890265542062757e-02,1.573434993096172602e-02,2.186535291183580153e-03,4.333332525069830132e-02,-1.064640277451990927e-02,3.616090648748020858e-02,-3.234734427107862926e-03
8.828125000000000000e-01,-1.709205818392653051e-02,5.369307224365289094e-02,-4.597118941652603846e-03,-3.145759885522483867e-02,1.976088391688298265e-02,1.684450795261777101e-02,-1.279043935643513208e-01,2.364898851649023179e-02,-1.555337792805773847e-02,1.715919177497166395e-02,2.137812194670202920e-02,3.507461734438563350e-02,-2.293966666617424169e-02,-7.685565359671212016e-02,1.671821220821271756e-02,7.628927215318692320e-03,4.560631806283300949e-02,-9.701486935890285893e-03,3.714799494172826150e-02,-3.715842946664165911e-03
8.837890625000000000e-01,-1.805686789345099449e-02,5.167403427414423572e-02,-1.308261626692919146e-03,-3.049583214246705601e-02,2.022828247639051405e-02,1.745049133587711285e-02,-1.226443279764155292e-01,2.510445675010589128e-02,-9.986702335385557947e-03,2.145443702660474947e-02,2.398275900404651592e-02,3.361581292643249508e-02,-2.384537467083315196e-02,-8.346893932248826420e-02,1.745290250436911522e-02,1.270667171741592105e-02,4.772838993462516499e-02,-8.090935926793153127e-03,3.822947086512266945e-02,-4.212479091278867153e-03
8.847656250000000000e-01,-1.882674741340359739e-02,4.911593440766876678e-02,1.839108576297657054e-03,-2.927864753247265070e-02,2.033394686024937378e-02,1.799851785749312719e-02,-1.166499149513772621e-01,2.662011967721264818e-02,-4.507923253828522055e-03,2.557526550013014197e-02,2.643659830040905045e-02,3.199823014421053491e-02,-2.479599532255963648e-02,-8.948085678705459955e-02,1.790735498365512990e-02,1.737447633511051207e-02,4.968967879801131082e-02,-5.823773443064971835e-03,3.938861465877615403e-02,-4.727580193512329748e-03
8.857421875000000000e-01,-1.938215579937515448e-02,4.602856516501430822e-02,4.802013126226659274e-03,-2.781551248044681832e-02,2.009322499420698738e-02,1.848342212868184925e-02,-1.099788868398060421e-01,2.819387330487008875e-02,8.103266025412879077e-04,2.947603062915029465e-02,2.869922869689208594e-02,3.023889046099723088e-02,-2.576374081761308513e-02,-9.483966670063498361e-02,1.805508619506473664e-02,2.159425889299020768e-02,5.148141120322578118e-02,-2.918131538714605067e-03,4.060604164584986214e-02,-5.263874892796132146e-03
8.867187500000000000e-01,-1.970690980921499177e-02,4.242856583751615507e-02,7.543009769255895787e-03,-2.611943146588039874e-02,1.952697784603839998e-02,1.890027994569953504e-02,-1.026982770509908688e-01,2.982266883236631486e-02,5.899605871538718405e-03,3.311209163302425429e-02,3.073135250429808590e-02,2.835522151917094918e-02,-2.671863261869887943e-02,-9.950039031925025923e-02,1.787468528401831014e-02,2.533550927067329886e-02,5.309595277684133613e-02,5.989342049039281029e-04,4.185982837599364070e-02,-5.823801580212197709e-03
8.876953125000000000e-01,-1.978848532128938895e-02,3.833929754100887793e-02,1.003063259582211673e-02,-2.420685271107993544e-02,1.866125730911474476e-02,1.924444489627888388e-02,-9.488366927456165500e-02,3.150248241952126327e-02,1.069665113152096746e-02,3.644036588678498806e-02,3.249536272011884636e-02,2.636488747097017610e-02,-2.762906959270271245e-02,-1.034253218159764953e-01,1.735021774651182916e-02,2.857552461532920571e-02,5.452684987902074037e-02,4.691753388389537441e-03,4.312569355739220844e-02,-6.409430682538242753e-03
8.886718750000000000e-01,-1.961826592290515439e-02,3.379062196057718709e-02,1.223971787699076712e-02,-2.209753239436915845e-02,1.752690361566402663e-02,1.951158452871107687e-02,-8.661830414513455034e-02,3.322830045998897280e-02,1.514426462390694623e-02,3.941987977512251967e-02,3.395590421554216948e-02,2.428562214099502445e-02,-2.846243789035057467e-02,-1.065844491875158617e-01,1.647153575804524012e-02,3.129951593206627830e-02,5.576886241946818479e-02,9.316469603164649269e-03,4.437723292257078622e-02,-7.022392041126775293e-03
8.896484375000000000e-01,-1.919173480949442137e-02,2.881858619607803942e-02,1.415161283324857348e-02,-1.981435728910450542e-02,1.615906812700653936e-02,1.969771604590857261e-02,-7.799205458423533188e-02,3.499412102033487570e-02,1.919208991474676690e-02,4.201231108293727173e-02,3.508041085467609316e-02,2.213506641346262710e-02,-2.918575248641235714e-02,-1.089557779402276355e-01,1.523448972850474301e-02,3.350058609892245243e-02,5.681798787712519921e-02,1.442158381713479383e-02,4.558620627468269737e-02,-7.663808558200125264e-03
8.906250000000000000e-01,-1.850860693896652642e-02,2.346501756672828010e-02,1.575426650286281677e-02,-1.738312722254262491e-02,1.459666852941955001e-02,1.979924146624507941e-02,-6.910028333457536587e-02,3.679297184374517860e-02,2.279726433363184895e-02,4.418251584896646517e-02,3.583961081185513264e-02,1.993061118367341761e-02,-2.976631962899746117e-02,-1.105255531771712901e-01,1.364103744626163003e-02,3.517958145436852341e-02,5.767147664739721846e-02,1.994860514374386870e-02,4.672287390522178452e-02,-8.334237182317578985e-03
8.916015625000000000e-01,-1.757289923423879796e-02,1.777703363130858638e-02,1.704220386993963998e-02,-1.483229920206990092e-02,1.288178454274095143e-02,1.981298216709613189e-02,-6.004259829791080971e-02,3.861694504692696900e-02,2.592493922591777161e-02,4.589903257436337564e-02,3.620799274667875489e-02,1.768924715200124662e-02,-3.017240894540359694e-02,-1.112883771512786363e-01,1.169924895004972702e-02,3.634482115969973198e-02,5.832783891163170753e-02,2.583280022902255391e-02,4.775637854194483833e-02,-9.033618187907932473e-03
8.925781250000000000e-01,-1.639293750814107067e-02,1.180647400614824767e-02,1.801638635145693182e-02,-1.219269549586318203e-02,1.105900320687465237e-02,1.973621269650567556e-02,-5.092152316231941811e-02,4.045724836454911433e-02,2.854866137730286899e-02,4.713455673877436913e-02,3.616422599537195276e-02,1.542742267000089644e-02,-3.037392362995368356e-02,-1.112472208373712634e-01,9.423207074594597277e-03,3.701171051268591083e-02,5.878684328585419283e-02,3.200403104178627112e-02,4.865516799709739687e-02,-9.761233572917832335e-03
8.935546875000000000e-01,-1.498129968598825405e-02,5.609261794465233986e-03,1.868396359632666301e-02,-9.497178376290644694e-03,9.174723633306196627e-03,1.956669370413561398e-02,-4.184110242410434000e-02,4.230427252198135091e-02,3.065061137729896065e-02,4.786637873503439555e-02,3.569152853465051844e-02,1.316091077194914485e-02,-3.034305700359125890e-02,-1.104133295845706880e-01,6.832805423797106738e-03,3.720224624998487439e-02,5.904950755880114532e-02,3.838766954746999915e-02,4.938745276021130892e-02,-1.051567525607052279e-02
8.945312500000000000e-01,-1.335469580916878903e-02,-7.552964423061163477e-04,1.905792328835184332e-02,-6.780294632998261524e-03,7.276431780937519384e-03,1.930270380560341822e-02,-3.290546124382892623e-02,4.414767404863495504e-02,3.222169713808400310e-02,4.807677859137227810e-02,3.477797716264541955e-02,1.090468644131228557e-02,-3.005492379011559176e-02,-1.088060244175919622e-01,3.953447301819944595e-03,3.694442359364655953e-02,5.911808187267041104e-02,4.490557660629572456e-02,4.992169193531732774e-02,-1.129482360339645851e-02
8.955078125000000000e-01,-1.153378620506687741e-02,-7.225262256310014536e-03,1.915664724149564527e-02,-4.077893334536266713e-03,5.411956326644891575e-03,1.894307015555880477e-02,-2.421734159965091560e-02,4.597647258530730002e-02,3.326150323534190351e-02,4.775337120680422931e-02,3.341675511134529347e-02,8.672815070315720645e-03,-2.948815470121670876e-02,-1.064524020373506241e-01,8.156508465188378951e-04,3.627155634349072538e-02,5.899602473355730625e-02,5.147713147924514593e-02,5.022710017677244759e-02,-1.209583665514638029e-02
8.964843750000000000e-01,-9.542940091583670958e-03,-1.373685767822462565e-02,1.900338350565951642e-02,-1.426720658625176344e-03,3.628717042080720039e-03,1.848719746556995100e-02,-1.587663689346882623e-02,4.777916149386044614e-02,3.377809914615869519e-02,4.688939627957414841e-02,3.160633314607221023e-02,6.478352972067337803e-03,-2.862544336026058914e-02,-1.033869380055792014e-01,-2.545432768772433550e-03,3.522152266708380303e-02,5.868797226230967889e-02,5.802029756562167295e-02,5.027416764686355732e-02,-1.291515026157111570e-02
8.974609375000000000e-01,-7.409937735804152104e-03,-2.022528695360994305e-02,1.862564544279670525e-02,1.136004081972526126e-03,1.972977253141365399e-03,1.793509516430347867e-02,-7.978947510918115230e-03,4.954383035033253085e-02,3.378771178516677687e-02,4.548394765690197405e-02,2.935058110824760938e-02,4.333260698728770392e-03,-2.745403521832974134e-02,-9.965099896284433656e-02,-6.090579698500436789e-03,3.383595037063640010e-02,5.819970111077336222e-02,6.445270944586545259e-02,5.003518451592894878e-02,-1.374848917202278753e-02
8.984375000000000000e-01,-5.165620093802589068e-03,-2.662557573185591123e-02,1.805454976873565459e-02,3.573026821977712871e-03,4.891119437134440603e-04,1.728740236085255996e-02,-6.141798249816623730e-04,5.125829769692899496e-02,3.331426994510110901e-02,4.354213747228128512e-02,2.665880780579047912e-02,2.248329806277633500e-03,-2.596614891759542118e-02,-9.529227100369105918e-02,-9.777122633291892087e-03,3.215935632920652321e-02,5.753808547358535419e-02,7.069276597160162323e-02,4.948476116382426876e-02,-1.459088895905672444e-02
8.994140625000000000e-01,-2.843490610685924739e-03,-3.287341547544345849e-02,1.732410637134167153e-02,5.847506910505728683e-03,-7.810971298674408226e-04,1.654541023864844126e-02,6.134789239278806705e-03,5.291025224762713197e-02,3.238883029543572489e-02,4.107519115795491005e-02,2.354572813785602708e-02,2.331235868259686069e-04,-2.415932152596518903e-02,-9.036411249732317907e-02,-1.355963795131173710e-02,3.023825539895098891e-02,5.671104862246534317e-02,7.666071403723997979e-02,4.860033502967413960e-02,-1.543672850029690659e-02
9.003906250000000000e-01,-4.792745460534867893e-04,-3.890600073309481710e-02,1.647047330028262452e-02,7.923470254213707542e-03,-1.799128320581390309e-03,1.571108147842190453e-02,1.219336069296068914e-02,5.448740058930238994e-02,3.104889644961390457e-02,3.810047021739710466e-02,2.003135734366033247e-02,-1.704067836272672287e-03,-2.203667018961840557e-02,-8.492484067969259531e-02,-1.739067891983939532e-02,2.812025451782308033e-02,5.572750937920821490e-02,8.227970778596549462e-02,4.736265500195486339e-02,-1.627977258825992826e-02
9.013671875000000000e-01,1.889558199607270332e-03,-4.466284698841508499e-02,1.553119067138006640e-02,9.766262490797726625e-03,-2.530338522204224772e-03,1.478706628533760399e-02,1.749635472193499311e-02,5.597761929783444390e-02,2.933764424802671675e-02,3.464142050666338402e-02,1.614083327489244241e-02,-3.556257786572745473e-03,-1.960706401037674157e-02,-7.903696223765714624e-02,-2.122154227281445454e-02,2.585314781847050311e-02,5.459732392628647429e-02,8.747682834641341831e-02,4.575623434727090627e-02,-1.711322409446726020e-02
9.023437500000000000e-01,4.224300256051080789e-03,-5.008657705550695338e-02,1.454440733710384535e-02,1.134299715776867189e-02,-2.944523415947608493e-03,1.377671457881418648e-02,2.198902579484350930e-02,5.736910929855710412e-02,2.730306779492691974e-02,3.072744469406734485e-02,1.190416859358088032e-02,-5.317778558058770637e-03,-1.688520133433804235e-02,-7.276635884472960891e-02,-2.500305493126565165e-02,2.348402842701188820e-02,5.333122333127750941e-02,9.218404975998256701e-02,4.376976344510847411e-02,-1.792978498117793473e-02
9.033203125000000000e-01,6.485537016055494160e-03,-5.512366444139590871e-02,1.354811404602208717e-02,1.262299378256366220e-02,-3.016410664642105426e-03,1.268408389465464775e-02,2.562793450020789399e-02,5.865055024412768603e-02,2.499706191201871847e-02,2.639369853338309826e-02,7.355935778180253820e-03,-6.984282196122051402e-03,-1.389158911618164176e-02,-6.618143918021829331e-02,-2.868636730707534860e-02,2.105843220720548387e-02,5.194074713447988101e-02,9.633913753453657303e-02,4.139647402583573887e-02,-1.872172533388291593e-02
9.042968750000000000e-01,8.633692657325425096e-03,-5.972512272545953127e-02,1.257939645376244565e-02,1.357820083282637938e-02,-2.726078195817534765e-03,1.151394254881563280e-02,2.838166100764447086e-02,5.981125266130243867e-02,2.247445751350004434e-02,2.168081158419698715e-02,2.534888766255562805e-03,-8.552726690893642722e-03,-1.065242257755312678e-02,-5.935226936118477570e-02,-3.222373954201506602e-02,1.861952803906289158e-02,5.043817331940559506e-02,9.988646723681494921e-02,3.863444719583457310e-02,-1.948095948202329189e-02
9.052734375000000000e-01,1.062958444661912631e-02,-6.384713080899827309e-02,1.167372076589354504e-02,1.418359853102193341e-02,-2.059290850811168125e-03,1.027176762115061467e-02,3.023134734830604936e-02,6.084130563154113019e-02,1.979202695591233963e-02,1.663453403082617091e-02,-2.516474040927244114e-03,-1.002134788231699020e-02,-7.199364983994296398e-03,-5.234969393436595536e-02,-3.556930718480626891e-02,1.620736830627358613e-02,4.883644495470563368e-02,1.027777516987887219e-01,3.548685826955847583e-02,-2.019912818563421308e-02
9.062500000000000000e-01,1.243497769019238051e-02,-6.745158485135815951e-02,1.086426400233574292e-02,1.441757665586552127e-02,-1.007749922279966431e-03,8.963737336315199047e-03,3.117105824033935754e-02,6.173171781858385887e-02,1.700747666552068077e-02,1.130531227437545430e-02,-7.752399851117293926e-03,-1.138961752116006247e-02,-3.569228997918567035e-03,-4.524445961063413429e-02,-3.867981319624849007e-02,1.385821212406152143e-02,4.714909376491386445e-02,1.049726667451130052e-01,3.196215230339503194e-02,-2.086768579290164752e-02
9.072265625000000000e-01,1.401313367260634789e-02,-7.050656881773179063e-02,1.018129989003706097e-02,1.426228262431131211e-02,4.307485619142901664e-04,7.596717448077982930e-03,3.120795290790534179e-02,6.247454973833520969e-02,1.417844429562534897e-02,5.747796986529684661e-03,-1.312441830824069913e-02,-1.265818807387453226e-02,1.964373007047173281e-04,-3.810635377816982278e-02,-4.151529378917233337e-02,1.160393248828612070e-02,4.539016085754811469e-02,1.064393668298096868e-01,2.807414522771216336e-02,-2.147799121876251688e-02
9.082031250000000000e-01,1.532934301088419160e-02,-7.298673680062474356e-02,9.651650235296533459e-03,1.370393537152040341e-02,2.252249545205973254e-03,6.178241272692998505e-03,3.036226321516375531e-02,6.306303528120901780e-02,1.136151732090933709e-02,2.028830379057707485e-05,-1.858191807346034133e-02,-1.382882500023591664e-02,4.051855025152056693e-03,-3.100336950565948935e-02,-4.403970644501919995e-02,9.471516991187549708e-03,4.357411480694186462e-02,1.071548835780868902e-01,2.384204658616416450e-02,-2.202140155815819969e-02
9.091796875000000000e-01,1.635143704143127152e-02,-7.487360162255783658e-02,9.298210321526485453e-03,1.273310082127396617e-02,4.446669922853129300e-03,4.716483066710137895e-03,2.866707641472164558e-02,6.349169064264371942e-02,8.611289345442108348e-03,-5.815876207763127220e-03,-2.407275557613016564e-02,-1.490432736940399371e-02,7.947603465428099839e-03,-2.400090824964769970e-02,-4.622148948725434553e-02,7.482670055709496337e-03,4.171576727195586837e-02,1.071054019395350082e-01,1.929040109779499995e-02,-2.248936712954469411e-02
9.101562500000000000e-01,1.705027015005851701e-02,-7.615572566064046645e-02,9.139555446897543872e-03,1.134492506415450339e-02,6.997924601878886125e-03,3.220224504359556119e-03,2.616792384635245952e-02,6.375640899144999207e-02,5.979469499920131610e-03,-1.169698428917384861e-02,-2.954388786997626942e-02,-1.588843781070680902e-02,1.183128570436710846e-02,-1.716103081950090190e-02,-4.803404381502646148e-02,5.653522817999656960e-03,3.983018630659080489e-02,1.062864104459737280e-01,1.444894753834393038e-02,-2.287352674460486901e-02
9.111328125000000000e-01,1.740016634641503718e-02,-7.682881133146926556e-02,9.189634185478943312e-03,9.539321733413643964e-03,9.884145965614063098e-03,1.698814078969003525e-03,2.292217996787194317e-02,6.385453940515799232e-02,3.514059151276617901e-03,-1.755765506850294130e-02,-3.494202115912432155e-02,-1.678574291831349749e-02,1.564826174650712359e-02,-1.054176634064359248e-02,-4.945612878665658213e-02,3.994454867805782676e-03,3.793260751052879992e-02,1.047027239039169250e-01,9.352394771448259425e-03,-2.316580201833332367e-02
9.121093750000000000e-01,1.737932386732225776e-02,-7.689569021355294187e-02,9.457552352768284348e-03,7.321110486180910232e-03,1.307799360920372696e-02,1.621193310656025420e-04,1.899827910685415039e-02,6.378494882342383709e-02,1.258608767246521126e-03,-2.333158037679486027e-02,-4.021426630347640224e-02,-1.760156534226366837e-02,1.934243878499709857e-02,-4.196488005497676921e-03,-5.047216576697514945e-02,2.510030071989197923e-03,3.603834316162793372e-02,1.023683787101441478e-01,4.040116125917838502e-03,-2.335848956901044604e-02
9.130859375000000000e-01,1.697017216178185392e-02,-7.636621133958376717e-02,9.947450010345358293e-03,4.700103957430664010e-03,1.654704979806764092e-02,-1.379528108014338450e-03,1.447476024049045192e-02,6.354806601124865506e-02,-7.484338031829071815e-04,-2.895229253826758775e-02,-4.530879247747281180e-02,-1.834184890030975124e-02,2.285710712352624976e-02,1.826636672310042245e-03,-5.107244448805940695e-02,1.199046691249165165e-03,3.416268947507670323e-02,9.930640283101023480e-02,-1.444235311208114277e-03,-2.344435000899864827e-02
9.140625000000000000e-01,1.615967625553096226e-02,-7.525703073749474836e-02,1.065847218356049363e-02,1.691141052291008067e-03,2.025429475384291772e-02,-2.915394575123181689e-03,9.439152893449740539e-03,6.314590677944970087e-02,-2.474274125109555359e-03,-3.435394932409081836e-02,-5.017547014284298723e-02,-1.901303813401898635e-02,2.613580932830899053e-02,7.485114563797865342e-03,-5.125322909046493847e-02,5.469998885366010111e-05,3.232083214476698385e-02,9.554846430381107314e-02,-7.053186558122852973e-03,-2.341669269349046581e-02
9.150390625000000000e-01,1.493958420558850857e-02,-7.359130581256945192e-02,1.158483231933147943e-02,-1.685935025260717731e-03,2.415865461326967625e-02,-4.434413356331443415e-03,3.986719843960718698e-03,6.258207997644871234e-02,-3.892213431286586141e-03,-3.947212632667856241e-02,-5.476649460524887075e-02,-1.962195380696712607e-02,2.912322942681125348e-02,1.274250931860715016e-02,-5.101676248103318573e-02,-9.351464429461253973e-04,3.052775034173272131e-02,9.113440387415844279e-02,-1.273597451178537336e-02,-2.326945527378637343e-02
9.160156250000000000e-01,1.330661412504462529e-02,-7.139829961861879348e-02,1.271596590627568218e-02,-5.406355047117551021e-03,2.821561375496791507e-02,-5.925260306518344462e-03,-1.780925297045730937e-03,6.186177403880314951e-02,-4.981976710535962471e-03,-4.424460670435195059e-02,-5.903698165572097978e-02,-2.017566590115768901e-02,3.176608840977433040e-02,1.756873350542538167e-02,-5.037116943236127214e-02,-1.787586314416659671e-03,2.879811937227921489e-02,8.611165905030043755e-02,-1.843913912891509757e-02,-2.299727719267247172e-02
9.169921875000000000e-01,1.126257807439676184e-02,-6.871290144100442032e-02,1.403677014345864477e-02,-9.440558792163376498e-03,3.237788216560629623e-02,-7.376435718508337659e-03,-7.757305460285478065e-03,6.099172416373967176e-02,-5.729923069029247210e-03,-4.861215807185144400e-02,-6.294552714775315805e-02,-2.068136570869424928e-02,3.401403194283612874e-02,2.194024793165826395e-02,-4.933026062626345853e-02,-2.524200700395295028e-03,2.714621223449239715e-02,8.053458840840192756e-02,-2.410717234085002492e-02,-2.259556636012748088e-02
9.179687500000000000e-01,8.814440966444578654e-03,-6.557507138596152529e-02,1.552792410236534908e-02,-1.375438668076865885e-02,3.659610763712525805e-02,-8.776351946215813979e-03,-1.383265046618920371e-02,5.998016044095362542e-02,-6.129136894257177295e-03,-5.251928627605823019e-02,-6.645472282543414544e-02,-2.114623863807991999e-02,3.582049606214637860e-02,2.584016697212709879e-02,-4.791324157749708712e-02,-3.170501667742719239e-03,2.558580035575682560e-02,7.446370639852098461e-02,-2.968321396428489148e-02,-2.206055835593282236e-02
9.189453125000000000e-01,5.974313505133425732e-03,-6.202921781878888152e-02,1.716628250270292241e-02,-1.830932724027044267e-02,4.081962186478570870e-02,-1.011342618051565105e-02,-1.989552689452006584e-02,5.883673754890271501e-02,-6.179400436769801573e-03,-5.591495590203035548e-02,-6.953162129101699007e-02,-2.157733935740293804e-02,3.714353671994213152e-02,2.925827013407343233e-02,-4.614433203392668409e-02,-3.755300102177987036e-03,2.413005384505008399e-02,6.796484015804112044e-02,-3.510978493199339023e-02,-2.138936761971840100e-02
9.199218750000000000e-01,2.759379062535848200e-03,-5.812351749956056607e-02,1.892533503740359557e-02,-2.306281900250787761e-02,4.499720896371475765e-02,-1.137617767339340301e-02,-2.583450291138192356e-02,5.757244687864597477e-02,-5.887050467167891619e-03,-5.875326760366725298e-02,-7.214814367427435648e-02,-2.198147087941223696e-02,3.794660936276331165e-02,3.219092146205606436e-02,-4.405230300576502139e-02,-4.310009679094558427e-03,2.279144165124873112e-02,6.110822091882157914e-02,-4.032954737414902457e-02,-2.058003020644644243e-02
9.208984375000000000e-01,-8.082447199136733344e-04,-5.390918911290488308e-02,2.077572215413203000e-02,-2.796860480724673581e-02,4.907788454851313986e-02,-1.255332860718282560e-02,-3.153982275867504154e-02,5.619951219206048565e-02,-5.264723630254072688e-03,-6.099408274547778869e-02,-7.428142433182839677e-02,-2.236506915569080531e-02,3.819928526493906323e-02,3.464089972020799324e-02,-4.166994000203277232e-02,-4.867900022865402805e-03,2.158163208136482103e-02,5.396752348022671592e-02,-4.528608044748449329e-02,-1.963153780421751995e-02
9.218750000000000000e-01,-4.701707951950865640e-03,-4.943973156449525674e-02,2.268579734518363922e-02,-3.297713586409652120e-02,5.301167333273835991e-02,-1.363390771319248143e-02,-3.690506527623821365e-02,5.473127014737177998e-02,-4.330996971451546960e-03,-6.260358637439093765e-02,-7.591408775200786385e-02,-2.273409468868211464e-02,3.787789209773808480e-02,3.661714356046705254e-02,-3.903344232176472056e-02,-5.463312969779299949e-03,2.051139419923885335e-02,4.661886789946845244e-02,-4.992466034939226777e-02,-1.854386282951605777e-02
9.228515625000000000e-01,-8.889691640906938544e-03,-4.477013891041471683e-02,2.462222532719489029e-02,-3.803602231718698767e-02,5.675037320611285574e-02,-1.460735565953793710e-02,-4.182876089647796086e-02,5.318203723002259270e-02,-3.109931821689013946e-03,-6.355478020851267063e-02,-7.703445375814142737e-02,-2.309393259140118601e-02,3.696606718116468571e-02,3.813441707467830205e-02,-3.618176933841205783e-02,-6.130856476487017009e-03,1.959050069426765059e-02,3.913979801353768828e-02,-5.419303267748262765e-02,-1.731797453062305231e-02
9.238281250000000000e-01,-1.333672866366340456e-02,-3.995610408868564140e-02,2.655060501553115071e-02,-4.309052646840696998e-02,6.024829393755871954e-02,-1.546363115324333494e-02,-4.621594202709026350e-02,5.156696480802582666e-02,-1.630530767989520546e-03,-6.382789812627706616e-02,-7.763666807794983304e-02,-2.344930242577569768e-02,3.545521302843360895e-02,3.921290221828115791e-02,-3.315594560922386497e-02,-6.904591088242270983e-03,1.882763287961508603e-02,3.160825164701923373e-02,-5.804216520934550594e-02,-1.595584614105293592e-02
9.248046875000000000e-01,-1.800357850753395508e-02,-3.505322373032616901e-02,2.843610592108170368e-02,-4.808409425346048260e-02,6.346295902902185371e-02,-1.619331663826287931e-02,-4.997960261480493410e-02,4.990188418553934829e-02,7.388121659391403448e-05,-6.341073755558099267e-02,-7.772075636541664334e-02,-2.380417903252924836e-02,3.334484613699826433e-02,3.987772556780611738e-02,-2.999833732156441737e-02,-7.817223993243652136e-03,1.823028854828359635e-02,2.410153737436101715e-02,-6.142696928638938236e-02,-1.446045322981354304e-02
9.257812500000000000e-01,-2.284765102554178404e-02,-3.011621623881721027e-02,3.024410652146752171e-02,-5.295892003732592668e-02,6.635575980295790877e-02,-1.678772242046524740e-02,-5.304204395056710819e-02,4.820314365436605131e-02,1.966339279078997433e-03,-6.229890118725188441e-02,-7.729260081008611227e-02,-2.416172542948482813e-02,3.064283148593140160e-02,4.015842771981466969e-02,-2.675191304340488255e-02,-8.899325539432798374e-03,1.780469348157449200e-02,1.669533249434138056e-02,-6.430697829042066049e-02,-1.283576349251808711e-02
9.267578125000000000e-01,-2.782347382111955911e-02,-2.519816504361193851e-02,3.194082328287047717e-02,-5.765653930880716704e-02,6.889255153677342758e-02,-1.723898801413453405e-02,-5.533608541643959128e-02,4.648743963878959606e-02,4.006971725243865627e-03,-6.049594455780109986e-02,-7.636383953255837520e-02,-2.452423870257573746e-02,2.736549684593446441e-02,4.008838434363802550e-02,-2.345950196793548242e-02,-1.017858268110722990e-02,1.755571746592431148e-02,9.462716442708343431e-03,-6.664697219950735385e-02,-1.108671831557551425e-02
9.277343750000000000e-01,-3.288319732245733457e-02,-2.034979846025569694e-02,3.349391932787921383e-02,-6.211844341437514766e-02,7.104418234920768793e-02,-1.754017948328583792e-02,-5.680612086274547390e-02,4.477164409347501872e-02,6.153769833131535888e-03,-5.801342624834755074e-02,-7.495169002914958689e-02,-2.489310964646059693e-02,2.353762277125267047e-02,3.970418845513214168e-02,-2.016306282887470047e-02,-1.167910316203455735e-02,1.748679572894979578e-02,2.473253223865855017e-03,-6.841753789470156333e-02,-9.219206523768007019e-03
9.287109375000000000e-01,-3.797713113457829720e-02,-1.561881693491150649e-02,3.487308225070833573e-02,-6.628671008581350776e-02,7.278694658266962603e-02,-1.768538154597864079e-02,-5.740900361069654206e-02,4.307263034647991484e-02,8.363380281634212599e-03,-5.487085871387501618e-02,-7.307869897832063033e-02,-2.526879673146827446e-02,1.919230599611347274e-02,3.904500387702243558e-02,-1.690297641436153478e-02,-1.342078334111885748e-02,1.759985675185425993e-02,-4.207864404976210081e-03,-6.959555575218145940e-02,-7.240030788638676662e-03
9.296875000000000000e-01,-4.305430487355870611e-02,-1.104927762570907628e-02,3.605056126252045162e-02,-7.010464319028283930e-02,7.410295559564000767e-02,-1.766978322151153968e-02,-5.711474566569107320e-02,4.140709957963006199e-02,1.059190588808489250e-02,-5.109555907235088790e-02,-7.077242174174584732e-02,-2.565081478294107750e-02,1.437069587402934820e-02,3.815190008920604087e-02,-1.371737412827664544e-02,-1.541875144190160175e-02,1.789525745128569059e-02,-1.052059729948029605e-02,-7.016460408394536996e-02,-5.156867230675077005e-03
9.306640625000000000e-01,-4.806304639663865064e-02,-6.681045291269284772e-03,3.700165469213763381e-02,-7.351741487084470505e-02,7.498042016196468373e-02,-1.748975582932232528e-02,-5.590701955944284846e-02,3.979141010701689463e-02,1.279570045674703616e-02,-4.672240052835045093e-02,-6.806503586933013161e-02,-2.603773856040005746e-02,9.121605447116406043e-03,3.706717874822717390e-02,-1.064151434758685115e-02,-1.768289667797026676e-02,1.837172674753170115e-02,-1.641075835287890416e-02,-7.011527416902470222e-02,-2.978218791955560517e-03
9.316406250000000000e-01,-5.295157014749909963e-02,-2.549317334512410122e-03,3.770513985433873033e-02,-7.647270305522756162e-02,7.541384004891467374e-02,-1.714292219476055978e-02,-5.378345427072810797e-02,3.824141155009207899e-02,1.493214389651048753e-02,-4.179346646162482304e-02,-6.499289383620258931e-02,-2.642722122003466137e-02,3.501000684264842042e-03,3.583370207028916538e-02,-7.707217415930560540e-03,-2.021749319591425315e-02,1.902631854596002758e-02,-2.183061784727399063e-02,-6.944538992819902778e-02,-7.133629876579508037e-04
9.326171875000000000e-01,-5.766856823953354222e-02,1.315770393747513504e-03,3.814363841006543354e-02,-7.892131719500375397e-02,7.540409779145912372e-02,-1.662821598054176758e-02,-5.075571985686554155e-02,3.677228591612385217e-02,1.696038436079076034e-02,-3.635761055791695423e-02,-6.159602108755805883e-02,-2.681602743766219391e-02,-2.428626649073165143e-03,3.449423303044305694e-02,-4.942369014012188387e-03,-2.302092611213297016e-02,1.985437515340499753e-02,-2.673940808695285387e-02,-6.816012771790246061e-02,1.627705335200550166e-03
9.335937500000000000e-01,-6.216379690196940228e-02,4.889451771067324960e-03,3.830391155917738100e-02,-8.081780506003034825e-02,7.495845517329725871e-02,-1.594593014325447825e-02,-4.684939871037867992e-02,3.539839746749989802e-02,1.884203498128160861e-02,-3.046992767747466399e-02,-5.791756623198163895e-02,-2.720008076348023190e-02,-8.598995161133453705e-03,3.309079693834644786e-02,-2.370500376713822240e-03,-2.608552512857151631e-02,2.084950212951059909e-02,-3.110372126239331972e-02,-6.627203323074132291e-02,4.034335594777010633e-03
9.345703125000000000e-01,-6.638865101328866869e-02,8.152548721365605183e-03,3.817708070431238832e-02,-8.212103345680915600e-02,7.409045244202044911e-02,-1.509775361111872875e-02,-4.210364468497603679e-02,3.413315312472023355e-02,2.054181379173539157e-02,-2.419114142642943277e-02,-5.400321089451647766e-02,-2.757452457766286155e-02,-1.493686993860690419e-02,3.166407341691540589e-02,-1.045240849945319788e-05,-2.939750932649190865e-02,2.200355553385722682e-02,-3.489779616669716478e-02,-6.380093406646239473e-02,6.495286792179154160e-03
9.355468750000000000e-01,-7.029671964130587702e-02,1.109159731307023111e-02,3.775877058022671789e-02,-8.279473586631083681e-02,7.281971180209900751e-02,-1.408679539137128525e-02,-3.657063465830781568e-02,3.298887497855430839e-02,2.202811664680627557e-02,-1.758691559820878617e-02,-4.990054730739491157e-02,-2.793379582017142815e-02,-2.136498782065994473e-02,3.025282714518338911e-02,2.123870791348383882e-03,-3.293704478946950925e-02,2.330664247227790323e-02,-3.810369111228726485e-02,-6.077374815257376162e-02,8.998795926836007653e-03
9.365234375000000000e-01,-7.384431579594036288e-02,1.369888078214160504e-02,3.704917323231230603e-02,-8.280802020784371054e-02,7.117164822097390986e-02,-1.291759544199909231e-02,-3.031482036199824315e-02,3.197668629964958709e-02,2.327351430968313192e-02,-1.072709776783996316e-02,-4.565843217072559912e-02,-2.827171048205751741e-02,-2.780305956217616475e-02,2.889338494362348603e-02,4.023655115720859224e-03,-3.667841473078691655e-02,2.474713576966872108e-02,-4.071134214730648404e-02,-5.722418982154598571e-02,1.153264890685567340e-02
9.375000000000000000e-01,-7.699097397441302670e-02,1.597237013565330072e-02,3.605303262613759191e-02,-8.213583023076524714e-02,6.917709202646814270e-02,-1.159612178163364413e-02,-2.341199145899430095e-02,3.110641223007947626e-02,2.425516638371765649e-02,-3.684904333816890060e-03,-4.132632565068636993e-02,-2.858155967195276370e-02,-3.416883526196226595e-02,2.761916589369134076e-02,5.685234168347055861e-03,-4.059029983058537461e-02,2.631170350168510544e-02,-4.271850742045494448e-02,-5.319237696453758130e-02,1.408425337987305979e-02
9.384765625000000000e-01,-7.969990953337988127e-02,1.791557448214625009e-02,3.477955105235143451e-02,-8.075935441427663231e-02,6.687182914491919539e-02,-1.012975346161096822e-02,-1.594816383272453647e-02,3.038649612430363578e-02,2.495514636851827589e-02,3.463942806124627790e-03,-3.695362459381418968e-02,-2.885621491313041312e-02,-4.037921828116974865e-02,2.646027020951227660e-02,7.110051063848817771e-03,-4.463616455872287947e-02,2.798535400420501182e-02,-4.413060026235606642e-02,-4.872434425287474474e-02,1.664071294420192346e-02
9.394531250000000000e-01,-8.193843445144717574e-02,1.953730468040007495e-02,3.324221983421127291e-02,-7.866637671516460428e-02,6.429606610686938728e-02,-8.527249183635536231e-03,-8.018309822772179754e-03,2.982393228034790553e-02,2.536067379957064952e-02,1.064211700213162602e-02,-3.258899911941144645e-02,-2.908824118609022041e-02,-4.635141194080615035e-02,2.544313153574290567e-02,8.304525590635726193e-03,-4.877474340373135625e-02,2.975149684788452181e-02,-4.496041521391614532e-02,-4.387146892153263866e-02,1.918890223921534272e-02
9.404296875000000000e-01,-8.367832464067982701e-02,2.085135527470111105e-02,3.145857812546232896e-02,-7.585156404104777261e-02,6.149382811035595392e-02,-6.798701513130913504e-03,2.750503480678165844e-04,2.942421556932662066e-02,2.546425115105247633e-02,1.777161346988066076e-02,-2.827974170636336770e-02,-2.927001611140819110e-02,-5.200408258217997792e-02,2.459023624985934298e-02,9.279829719889245293e-03,-5.296061917872126046e-02,3.159202011644361013e-02,-4.522775281156376365e-02,-3.868981701803738543e-02,2.171554245631156579e-02
9.414062500000000000e-01,-8.489613461842965281e-02,2.187611096949436396e-02,2.944990478279164992e-02,-7.231668593823326052e-02,5.851229946219635436e-02,-4.955476810034752273e-03,8.823374502078472695e-03,2.919130823640989775e-02,2.526370491253860165e-02,2.477468977561983823e-02,-2.407113771605813579e-02,-2.939385356968662530e-02,-5.725852211417262888e-02,2.391991221817963212e-02,1.005157608496620031e-02,-5.714488396182903357e-02,3.348738416276253460e-02,-4.495895041123544600e-02,-3.323941931138255090e-02,2.420727685609212060e-02
9.423828125000000000e-01,-8.557345605165495028e-02,2.263408506845066698e-02,2.724084938988050042e-02,-6.807076266339630310e-02,5.540111659866939903e-02,-3.010141173189261141e-03,1.751371846724064651e-02,2.912762391261479109e-02,2.476213196044502185e-02,3.157480790165772405e-02,-2.000586599177394537e-02,-2.945212998159931275e-02,-6.203979296637732871e-02,2.344618831179410418e-02,1.063942560631205188e-02,-6.127587177971512838e-02,3.541673183806161307e-02,-4.418632767488565177e-02,-2.758348720641546833e-02,2.665074592202672232e-02
9.433593750000000000e-01,-8.569711742496236018e-02,2.315139834340548819e-02,2.485900948150749842e-02,-6.313013855062725443e-02,5.221162460462884514e-02,-9.763728692143220289e-04,2.623042524746918569e-02,2.923402864790963784e-02,2.396775400391185085e-02,3.809756549450927371e-02,-1.612343775082947586e-02,-2.943741142265622612e-02,-6.627783842340950748e-02,2.317872485012443390e-02,1.106662186952931358e-02,-6.529995088268446268e-02,3.735801499831801348e-02,-4.294755653478364577e-02,-2.178757999965177938e-02,2.903266182449254149e-02
9.443359375000000000e-01,-8.525932285052334469e-02,2.345720769057803301e-02,2.233446185093623110e-02,-5.751847838253775630e-02,4.899610869296461974e-02,1.131138110621113680e-03,3.485685747547474789e-02,2.950985855547173103e-02,2.289368446335356133e-02,4.427160396351609295e-02,-1.245968144476462293e-02,-2.934257972543188528e-02,-6.990854163502205343e-02,2.312281402455310109e-02,1.135946115294921184e-02,-6.916236241086730352e-02,3.928813689092077593e-02,-4.128496647411555864e-02,-1.591873562518254792e-02,3.133988191034348808e-02
9.453125000000000000e-01,-8.425772882221999049e-02,2.358309466079314479e-02,1.969925650926783109e-02,-5.126668531778275084e-02,4.580701246596351889e-02,3.296802553936358307e-03,4.327714653126016331e-02,2.995295344769380308e-02,2.155761361102302362e-02,5.002948134061469682e-02,-9.046280612336921045e-03,-2.916095572723424387e-02,-7.287471717678767336e-02,2.327944828020697687e-02,1.154670812296313374e-02,-7.280809143049531140e-02,4.118310981592842451e-02,-3.924479680251306835e-02,-1.004457765976692063e-02,3.355948097089485327e-02
9.462890625000000000e-01,-8.269545850717664737e-02,2.356242450576693029e-02,1.698688239168523115e-02,-4.441273980827053353e-02,4.269615495101004160e-02,5.504255618497960745e-03,5.137793144554145958e-02,3.055970564964750197e-02,1.998141914193843002e-02,5.530849823010609151e-02,-5.910370999313243993e-03,-2.888641785371678233e-02,-7.512701987057666952e-02,2.364545361731506395e-02,1.165896815066763334e-02,-7.618275574154100005e-02,4.301822724299644157e-02,-3.687640825024880026e-02,-4.232411773089311477e-03,3.567882207435708192e-02
9.472656250000000000e-01,-8.058105395458120546e-02,2.342968675557769928e-02,1.423171426563293179e-02,-3.700145984748848954e-02,3.971395838284959984e-02,7.736490386767154274e-03,5.905006087485819427e-02,3.132512299779348364e-02,1.819071052853606443e-02,6.005146576611788273e-02,-3.074202378544692391e-03,-2.851351428852195308e-02,-7.662475665223111854e-02,2.421368383006763589e-02,1.172802793574569645e-02,-7.923349753248329352e-02,4.476824935012739537e-02,-3.423146664644047266e-02,1.451674985322068531e-03,3.768562577646992345e-02
9.482421875000000000e-01,-7.792836737397279556e-02,2.321982852807253500e-02,1.146845048606898176e-02,-2.908418381602054584e-02,3.690869849406609726e-02,9.976000119172634059e-03,6.619023203149702883e-02,3.224290487308641151e-02,1.621431652472428431e-02,6.420740524759778467e-02,-5.548695856383331192e-04,-2.803756706499727427e-02,-7.733658858106182143e-02,2.497327084454512361e-02,1.178617664041136173e-02,-8.190986288988540143e-02,4.640760073708641298e-02,-3.136311167956603446e-02,6.943698681089977703e-03,3.956803754469704476e-02
9.492187500000000000e-01,-7.475639338284606472e-02,2.296759176727375396e-02,8.731551262174432060e-03,-2.071837812017288810e-02,3.432578867844711390e-02,1.220492781516922635e-02,7.270254146709220766e-02,3.330552998017303340e-02,1.408372600941030020e-02,6.773217002615088134e-02,1.635883697138150678e-03,-2.745476652724317471e-02,-7.724111160356446348e-02,2.590992556028516233e-02,1.186552002917331226e-02,-8.416465436047029791e-02,4.791057885797928018e-02,-2.832512376128810960e-02,1.218263361666548777e-02,4.131469324641107166e-02
9.501953125000000000e-01,-7.108904483687603082e-02,2.270686541622271570e-02,6.054686950516613431e-03,-1.196717274290649835e-02,3.200710881550623832e-02,1.440522158048029334e-02,7.849992402730786301e-02,3.450435446965897934e-02,1.183249298452680037e-02,7.058898126837767628e-02,3.491785909050626295e-03,-2.676225474269346150e-02,-7.632730638996709782e-02,2.700628295272319151e-02,1.199730017478083804e-02,-8.595474220753085426e-02,4.925157151755111401e-02,-2.517110182889396863e-02,1.711122536358089530e-02,4.291478255979247480e-02
9.511718750000000000e-01,-6.695487552627100991e-02,2.247006315476982388e-02,3.470205576828094916e-03,-2.898828730956557864e-03,2.999038879859442994e-02,1.655879420574755262e-02,8.350545809293739852e-02,3.582971890954121663e-02,9.495616960465406986e-03,7.274887038679027362e-02,5.012081899794984877e-03,-2.595819660516433466e-02,-7.459484943153293912e-02,2.824228466431135537e-02,1.221123312690579332e-02,-8.724182069343680568e-02,5.040528158769511102e-02,-2.195366453290731323e-02,2.167674963433987440e-02,4.435811016770804804e-02
9.521484375000000000e-01,-6.238675364038227117e-02,2.228753678236857980e-02,1.008628320290195753e-03,6.413857484071058650e-03,2.830865590651588520e-02,1.864768528765691630e-02,8.765351737025635359e-02,3.727106254556723092e-02,7.108910168919816037e-03,7.419102221499659922e-02,6.201500195680800104e-03,-2.504183754354082428e-02,-7.205427959067363386e-02,2.959559190666622222e-02,1.253487655201657863e-02,-8.799309664298370082e-02,5.134695692790305216e-02,-1.872368667330674002e-02,2.583170576376356622e-02,4.563515458984981205e-02
9.531250000000000000e-01,-5.742149046226224796e-02,2.218703461076707364e-02,-1.301818918818125476e-03,1.589420720182684391e-02,2.698975411474007977e-02,2.065422416976028103e-02,9.089075195473710067e-02,3.881704324876315143e-02,4.708363039729825464e-03,7.490301437487448255e-02,7.070143991441722210e-03,-2.401354694434845727e-02,-6.872701640420857128e-02,3.104202121844132009e-02,1.299303874881011303e-02,-8.818189868157101652e-02,5.205262333928229596e-02,-1.552958198215276253e-02,2.953443459207544600e-02,4.673712449738309793e-02
9.541015625000000000e-01,-5.209942924876529574e-02,2.219321336521853233e-02,-3.435630491934963966e-03,2.546236350157726411e-02,2.605594227483897657e-02,2.256119194767484612e-02,9.317688412614941185e-02,4.045566153153109384e-02,2.329519168552536459e-03,7.488094972558807794e-02,7.633307695486584755e-03,-2.287484660346221499e-02,-6.464522861982970048e-02,3.255599547533255533e-02,1.360723963574719288e-02,-8.778819687711153508e-02,5.249931824951054038e-02,-1.241664241711925611e-02,3.274965172913412575e-02,4.765601233793565622e-02
9.550781250000000000e-01,-4.646399967443920476e-02,2.232721109163066792e-02,-5.370396000403008727e-03,3.503603900794931975e-02,2.552357681938551351e-02,2.435198077282473353e-02,9.448530729386993288e-02,4.217438702100049369e-02,6.870593974548155967e-06,7.412948027492362313e-02,7.911221907665065903e-03,-2.162842373993777503e-02,-5.985155366289018897e-02,3.411100252900716584e-02,1.439523331169300854e-02,-8.679902402116199123e-02,5.266532271866901371e-02,-9.426443046951536037e-03,3.544888851106525046e-02,4.838464507783486052e-02
9.560546875000000000e-01,-4.056124356432527778e-02,2.260628744938450105e-02,-7.087119764292898298e-03,4.453129952661299962e-02,2.540288329560881977e-02,2.601074870079796500e-02,9.480347964924518145e-02,4.396028580880265157e-02,-2.226716392513802389e-03,7.266172245002208707e-02,7.928730716111966753e-03,-2.027812833004918880e-02,-5.439867095002036412e-02,3.568005395791702672e-02,1.537060062684446511e-02,-8.520879143607683337e-02,5.253038927600751917e-02,-6.596320396144394332e-03,3.761083441463437121e-02,4.891673184411371444e-02
9.570312500000000000e-01,-3.443931790841434776e-02,2.304353655573660939e-02,-8.570480248108889448e-03,5.386337515729314185e-02,2.569781961730767048e-02,2.752256836480196714e-02,9.413310734449033268e-02,4.580014714882067739e-02,-4.340535447721932845e-03,7.049906514409348679e-02,7.714906148505980624e-03,-1.882895474854677856e-02,-4.834873415243858691e-02,3.723613663992061951e-02,1.654241889149463476e-02,-8.301949396155929028e-02,5.207596304772332124e-02,-3.958930794041563665e-03,3.922157624641965656e-02,4.924690822213659974e-02
9.580078125000000000e-01,-2.814798133660447940e-02,2.364767625970041337e-02,-9.809026031432886011e-03,6.294749004297205131e-02,2.640603247450230839e-02,2.887356781138594383e-02,9.249011535012388596e-02,4.768060804715001239e-02,-6.306525855236752402e-03,6.767087345484705529e-02,7.302605489029717969e-03,-1.728700793332367536e-02,-4.177266963014217294e-02,3.875265019742428485e-02,1.791501441984526266e-02,-8.024080062445815287e-02,5.128539361778221284e-02,-1.541893866639109994e-03,4.027473104687120942e-02,4.937077693705234360e-02
9.589843750000000000e-01,-2.173807033639967717e-02,2.442291638415065164e-02,-1.079530605461026527e-02,7.169970157037315606e-02,2.751890687817908424e-02,3.005106191398088447e-02,8.990440748949370120e-02,4.958827437956044026e-02,-8.099702203718231810e-03,6.421409248610271403e-02,6.727977962418434446e-03,-1.565945451547345532e-02,-3.474935027423628475e-02,4.020382381158974644e-02,1.948780208223459612e-02,-7.689002939728367680e-02,5.014413507923698443e-02,6.324751576495614468e-04,4.077147131612469944e-02,4.928494462004135573e-02
9.599609375000000000e-01,-1.526097151626675669e-02,2.536890710841004787e-02,-1.152593303088363455e-02,8.003773960459888148e-02,2.902170736748225371e-02,3.104367287902498260e-02,8.641942045358345925e-02,5.150983727904584475e-02,-9.698521756049856279e-03,6.017275697390577632e-02,6.029927978983236521e-03,-1.395445957556071433e-02,-2.736465587579267958e-02,4.156510644263525928e-02,2.125521445059971176e-02,-7.299200637018682380e-02,4.863993178350245472e-02,2.547342158659698843e-03,4.072044285069111036e-02,4.898705433491128830e-02
9.609375000000000000e-01,-8.768096156651104811e-03,2.648076729385667044e-02,-1.200158007594371093e-02,8.788183622554698871e-02,3.089380799271725098e-02,3.184143847829647156e-02,8.209147980683713375e-02,5.343218365721345148e-02,-1.108518445692912441e-02,5.559741380092975832e-02,5.249542719115528680e-03,-1.218110989534234266e-02,-1.971043285513622220e-02,4.281352511659144294e-02,2.320672149857484420e-02,-6.857881156442247050e-02,4.676298738019708107e-02,4.191439192460037419e-03,4.013757714935062282e-02,4.847581351843358727e-02
9.619140625000000000e-01,-2.310363150348699809e-03,2.774919120607764050e-02,-1.222691174308796966e-02,9.515553643927991689e-02,3.310900683270168177e-02,3.243590677810070932e-02,7.698896905192872953e-02,5.534249985580406289e-02,-1.224586184591131693e-02,5.054446565786940154e-02,4.429492303885372746e-03,-1.034932476886393782e-02,-1.188336770722593465e-02,4.392800663210454093e-02,2.532694018963058125e-02,-6.368941546940440346e-02,4.450611486050886495e-02,5.559058751260396308e-03,3.904580197452206525e-02,4.775101697029686398e-02
9.628906250000000000e-01,4.062303782491660624e-03,2.916063078215859472e-02,-1.221045174719468697e-02,1.017864804660597172e-01,3.563591953132477785e-02,3.282021628939934405e-02,7.119132567770551645e-02,5.722836756592990237e-02,-1.317085249939914902e-02,4.507544517940956230e-02,3.613411143097494324e-03,-8.469755614734786331e-03,-3.983789821813456429e-03,4.488965879015406613e-02,2.759583168423041660e-02,-5.836921215827227394e-02,4.186486547205520159e-02,6.649959501769805818e-03,3.747465521464791310e-02,4.681356451699656557e-02
9.638671875000000000e-01,1.030145900774761744e-02,3.069754935319582087e-02,-1.196439069479647739e-02,1.077071484587109745e-01,3.843844516611673312e-02,3.298916063083495720e-02,6.478788072309239754e-02,5.907785130000434148e-02,-1.385466299259433161e-02,3.925622980873420820e-02,2.845269268628997615e-03,-6.553675789653901421e-03,3.885579600180626234e-03,4.568200804039246332e-02,2.998898234957994569e-02,-5.266945649797060564e-02,3.883763456179453039e-02,7.469187174700406447e-03,3.545980865761915596e-02,4.566547296958157337e-02
9.648437500000000000e-01,1.636059277707835671e-02,3.233874158099143969e-02,-1.150433809336742774e-02,1.128555588789748598e-01,4.147629670976071825e-02,3.293923697668200978e-02,5.787656070824438032e-02,6.087957685215054232e-02,-1.429601472535993456e-02,3.315620841423539550e-02,2.168742546104713946e-03,-4.612862139447225160e-03,1.162091500770032378e-02,4.629119125538089241e-02,3.247796329132317250e-02,-4.664661449097925322e-02,3.542574262403411223e-02,8.026815576026174320e-03,3.304250963064092605e-02,4.430988199899867780e-02
9.658203125000000000e-01,2.219555908773039252e-02,3.405971332330239715e-02,-1.084902377496740379e-02,1.171759122523567259e-01,4.470558743016461029e-02,3.266867775163811993e-02,5.056247277561022602e-02,6.262280033449035832e-02,-1.449777826945864052e-02,2.684741128347327768e-02,1.626590611091293477e-03,-2.659469935884098326e-03,1.911859227781586429e-02,4.670610017338716613e-02,3.503076177186231766e-02,-4.036163714153632315e-02,3.163349008074313462e-02,8.337613879633779673e-03,3.026894966611637719e-02,4.275105356568131149e-02
9.667968750000000000e-01,2.776496924571591335e-02,3.583311422098731103e-02,-1.001995462405191363e-02,1.206191726286084537e-01,4.807946380983062207e-02,3.217746523151090304e-02,4.295639551666824429e-02,6.429746752659748488e-02,-1.446683814522236287e-02,2.040361554365373656e-02,1.260051198207155863e-03,-7.059029336760685395e-04,2.627649449715273658e-02,4.691847787691798971e-02,3.761227665887674487e-02,-3.387916940715158393e-02,2.746818459842285259e-02,8.420647422709506141e-03,2.718957039661097988e-02,4.099436456268228807e-02
9.677734375000000000e-01,3.303054729194197792e-02,3.762921501752724412e-02,-9.041033135235262627e-03,1.231435797885920974e-01,5.154877496195911513e-02,3.146732891058141163e-02,3.517319921026631352e-02,6.589426342115885238e-02,-1.421389210159308518e-02,1.389943829899424436e-02,1.108259226114793883e-03,1.235319658919817060e-03,3.299529946255662372e-02,4.692296748353361191e-02,4.018486898136171270e-02,-2.726670675770234697e-02,2.294014004643103732e-02,8.298820143693179038e-03,2.385831774827914739e-02,3.904629236448060176e-02
9.687500000000000000e-01,3.795744400586981843e-02,3.941642098860746041e-02,-7.938144835146735898e-03,1.247150860502431041e-01,5.506276808726670580e-02,3.054172569999507106e-02,2.733022004793854084e-02,6.740465198829639903e-02,-1.375319003498075808e-02,7.409429830414706979e-03,1.207698573579103155e-03,3.151697471359867116e-03,3.917973093052107281e-02,4.671711400421230814e-02,4.270895777721169656e-02,-2.059371260461396666e-02,1.806264652211792693e-02,7.998367564759535295e-03,2.033185617803798598e-02,3.691439301677423845e-02
9.697265625000000000e-01,4.251450678676561845e-02,4.116181238577935886e-02,-6.738721976845423595e-03,1.253077124264971587e-01,5.856979925708669099e-02,2.940580322416942033e-02,1.954561335971331457e-02,6.882090631206060072e-02,-1.310221862231796854e-02,1.007179072204170351e-03,1.591693938862804919e-03,5.030882696505648705e-03,4.473975623619538822e-02,4.630132106001254300e-02,4.514365071066513135e-02,-1.393071037089877763e-02,1.285191120421314004e-02,7.548309816426725279e-03,1.666875517554226166e-02,3.460727185600803030e-02
9.707031250000000000e-01,4.667450332003080654e-02,4.283170248968347360e-02,-5.471291151753185193e-03,1.249038198645976844e-01,6.201804872706574712e-02,2.806634668113867220e-02,1.193671087751379742e-02,7.013612937352717291e-02,-1.228133854758415092e-02,-5.235556733069139830e-03,2.289949525745954909e-03,6.860811448471304877e-03,4.959171376170176671e-02,4.567876482858292814e-02,4.744739843067157653e-02,-7.348364242826878855e-03,7.326970143051090428e-03,6.979874624021260507e-03,1.292866052058138336e-02,3.213454641072163026e-02
9.716796875000000000e-01,5.041429755680788133e-02,4.439220372783666407e-02,-4.165012561548315714e-03,1.234942923360880934e-01,6.535623008067104056e-02,2.653170992527040251e-02,4.618406686418201172e-03,7.134426586422282224e-02,-1.131338185743944319e-02,-1.124968678982882393e-02,3.328140555140701468e-03,8.629831002901135195e-03,5.365935484527387805e-02,4.485526820811502891e-02,4.957866133941526282e-02,-9.165626737985627321e-04,1.509571449561057785e-03,6.325900420570778476e-03,9.171462847562150689e-03,2.950680150940092339e-02
9.726562500000000000e-01,5.371497716034275005e-02,4.580979233934508177e-02,-2.849218652361285801e-03,1.210786296357509173e-01,6.853428276867952473e-02,2.481173161425168083e-02,-2.298404271843043287e-03,7.244010551003950138e-02,-1.022321748207759805e-02,-1.696957516015332526e-02,4.727562773854834637e-03,1.032682124879823367e-02,5.687478606832183092e-02,4.383913872899702913e-02,5.149657734674888132e-02,5.296481496934765491e-03,-4.575969300592139764e-03,5.620229817701565336e-03,5.456475922720052836e-03,2.673553660047366456e-02
9.736328125000000000e-01,5.656193219386744520e-02,4.705186226082234968e-02,-1.552959639870195047e-03,1.176649488705533569e-01,7.150403804278814002e-02,2.291763743416438959e-02,-8.708312445362711290e-03,7.341927846843424033e-02,-9.037293296841395276e-03,-2.233377288696121107e-02,6.504844235084549994e-03,1.194130878461430005e-02,5.917929941392051363e-02,4.264097420571421465e-02,5.316161930007543002e-02,1.122510088691116605e-02,-1.090294028098078710e-02,4.897103557957837791e-03,1.841636691786169375e-03,2.383310537826698744e-02
9.746093750000000000e-01,5.894488543369405531e-02,4.808725925797428802e-02,-3.045631528513676758e-04,1.132698947603678896e-01,7.421984886858169761e-02,2.086192957452019311e-02,-1.451278349305046636e-02,7.427824342994336637e-02,-7.783163276635892205e-03,-2.728568483940729469e-02,8.671722673287893951e-03,1.346357221768544436e-02,6.052407953083439873e-02,4.127344049814074545e-02,5.453623109518241502e-02,1.680700060952185215e-02,-1.744242973879692182e-02,4.190564794414187999e-03,-1.617261385224113505e-03,2.081264790275510687e-02
9.755859375000000000e-01,6.085787527976556366e-02,4.888678682667309261e-02,8.687851970335078470e-04,1.079184600144425105e-01,7.663917513285989358e-02,1.865826476719780261e-02,-1.962143235175164632e-02,7.501426910851392849e-02,-6.489008310041824781e-03,-3.177416336660752322e-02,1.123489080464020774e-02,1.488473737292492043e-02,6.087077923239840593e-02,3.975102603870269563e-02,5.558543198281216263e-02,2.198403060858981906e-02,-2.416354559559040494e-02,3.533883105252405999e-03,-4.867290917493436939e-03,1.768801549919358368e-02
9.765625000000000000e-01,6.229919279654526354e-02,4.942367602415407429e-02,1.941434039352198061e-03,1.016437181746792928e-01,7.872311631792687503e-02,1.632132232742514177e-02,-2.395316435642218245e-02,7.562540984384938381e-02,-5.183159097665549810e-03,-3.575402202737676394e-02,1.419591086928163014e-02,1.619686128130492717e-02,6.019195637718331715e-02,3.808977797815401439e-02,5.627737927584406524e-02,2.670289243837543208e-02,-3.103365618368969861e-02,2.959007063594521619e-03,-7.859059178337424525e-03,1.447368882450898037e-02
9.775390625000000000e-01,6.327127494284508213e-02,4.967401215115761770e-02,2.889625606773962071e-03,9.448647241222112025e-02,8.043688478403832054e-02,1.386666373968327079e-02,-2.743716860271015051e-02,7.611047606312328073e-02,-3.893629267017372636e-03,-3.918646393003124423e-02,1.755119870930680823e-02,1.739300399813510645e-02,5.847136738427251984e-02,3.630702490781495539e-02,5.658388051710847022e-02,3.091577085499441421e-02,-3.801864969562007701e-02,2.496053460278399409e-03,-1.054731384023233770e-02,1.118468958870518469e-02
9.785156250000000000e-01,6.378055653364896049e-02,4.961711207330148782e-02,3.691817284225875490e-03,8.649482481145091828e-02,8.175021386221374697e-02,1.131058541534498384e-02,-3.001375132576039606e-02,7.646900035953577146e-02,-2.647666404121658355e-03,-4.203942054587603977e-02,2.129207666318426451e-02,1.846728749232627240e-02,5.570411479470119276e-02,3.442109113167902967e-02,5.648084716931599247e-02,3.458088194229267526e-02,-4.508320967101263343e-02,2.172840435553292319e-03,-1.289147814120320326e-02,7.836486519580113455e-03
9.794921875000000000e-01,6.383728391457320350e-02,4.923584692687607567e-02,4.328961167459247084e-03,7.772367165974922165e-02,8.263769609315917142e-02,8.669966311005208870e-03,-3.163499980753008839e-02,7.670119994203113134e-02,-1.471328142619639234e-03,-4.428779823033553859e-02,2.540489356901464574e-02,1.941494104738800824e-02,5.189664846605713394e-02,3.245100739100892362e-02,5.594868301514662606e-02,3.766293096681428559e-02,-5.219110362603138903e-02,2.014470832804950411e-03,-1.485610904114705901e-02,4.444896255696021044e-03
9.804687500000000000e-01,6.345529371549921138e-02,4.851690598146122385e-02,4.784738276782799123e-03,6.823413116759306785e-02,8.307904813326739968e-02,5.962112136128289511e-03,-3.226527016730444675e-02,7.680793619501605218e-02,-3.890897789281261157e-04,-4.591363107392672921e-02,2.987120922117324218e-02,2.023233281944176315e-02,4.706662214326973181e-02,3.041622279159047343e-02,5.497260168390569190e-02,4.013347471448964338e-02,-5.930548174794122995e-02,2.042971062787886198e-03,-1.641127327461080684e-02,1.025979943779726242e-03
9.814453125000000000e-01,6.265176038017515603e-02,4.745099850919154427e-02,5.045744929951100077e-03,5.809291085836335716e-02,8.305930006418917044e-02,3.204597895494547440e-03,-3.188149528527012971e-02,7.679067206027299919e-02,5.765108865766778706e-04,-4.690614008852342365e-02,3.466803973204043293e-02,2.091698740358131220e-02,4.124260924976173165e-02,2.833632245573795144e-02,5.354286902648467544e-02,4.197118467684127219e-02,-6.638918243522737295e-02,2.276989680883004588e-03,-1.753283761002227478e-02,-2.404063599436259864e-03
9.824218750000000000e-01,6.144691644013530046e-02,4.603299161752959223e-02,5.101629654395181158e-03,4.737162257850824343e-02,8.256890806677888439e-02,4.151105059736235150e-04,-3.047331200571508358e-02,7.665142791674034450e-02,1.405186629626136927e-03,-4.726170009014294543e-02,3.976815942622181910e-02,2.146758946406462226e-02,3.446368375523400224e-02,2.623075512464231526e-02,5.165496741679708598e-02,4.316200909711885580e-02,-7.340504136419609416e-02,2.731558753682654730e-03,-1.820267105872101429e-02,-5.829007226379404570e-03
9.833984375000000000e-01,5.986374971202092915e-02,4.426198311833153681e-02,4.945179896644240694e-03,3.614605367608066111e-02,8.160379063209294292e-02,-2.388706801272246459e-03,-2.804300961433221426e-02,7.639273658886473750e-02,2.079167857826643741e-03,-4.698371694611720717e-02,4.514045415113351195e-02,2.188397368274674556e-02,2.677887386715668144e-02,2.411857457994440873e-02,4.930968043905244874e-02,4.369923352717269144e-02,-8.031620070808728751e-02,3.417919946016450237e-03,-1.840875821462694892e-02,-9.232706300768557875e-03
9.843750000000000000e-01,5.792768174609592979e-02,4.214130961037297618e-02,4.572358649860481725e-03,2.449540337054527395e-02,8.016528966097449804e-02,-5.189406632272913419e-03,-2.460530433471676617e-02,7.601759806229718697e-02,2.583420644389711630e-03,-4.608241909151034044e-02,5.075032023576814960e-02,2.216710147068742115e-02,1.824649803281716900e-02,2.201819834550141491e-02,4.651309779989113574e-02,4.358344115504324962e-02,-8.708641512555331810e-02,4.343416116447283357e-03,-1.814522432173520591e-02,-1.259920999381135102e-02
9.853515625000000000e-01,5.566623194018315013e-02,3.967849102561205737e-02,3.982291953590033975e-03,1.250149368252896111e-02,7.826005893010544445e-02,-7.969884545564192777e-03,-2.018694719670381665e-02,7.552943442837170562e-02,2.905813711088953057e-03,-4.457456836808421780e-02,5.656010277789221691e-02,2.231902506702912806e-02,8.933394300829634524e-03,1.994718668081154125e-02,4.327654165684140936e-02,4.282237571337767224e-02,-9.368035117232451081e-02,5.511448088760498472e-03,-1.741227403747108715e-02,-1.591287194870193156e-02
9.863281250000000000e-01,5.310867175807820750e-02,3.688511391263639416e-02,3.177209008864837099e-03,2.479645043838986200e-04,7.589988345810953774e-02,-1.071351963200584123e-02,-1.482617505152214465e-02,7.493204551761134535e-02,3.037233302690175302e-03,-4.248309628194855969e-02,6.252956649602116335e-02,2.234283981432862512e-02,-1.085944547851210723e-03,1.792204439645965139e-02,3.961641685517500178e-02,4.143071124378323172e-02,-1.000638768726158229e-01,6.921495188520772508e-03,-1.621604716229347806e-02,-1.915845920588893012e-02
9.873046875000000000e-01,5.028567345626520912e-02,3.377665668669834614e-02,2.162337383689030921e-03,-1.218053753126346721e-02,7.310143427397210181e-02,-1.340430716824983493e-02,-8.572016707960134971e-03,7.422956561898944039e-02,2.971645849496592617e-03,-3.983667269839313158e-02,6.861639205152843257e-02,2.224262554815170309e-02,-1.173031654844938938e-02,1.595804751941937161e-02,3.555398879101878684e-02,3.942973434822049511e-02,-1.062043383142518144e-01,8.569197115512062340e-03,-1.456839581861311961e-02,-2.232125827574912152e-02
9.882812500000000000e-01,4.722895762987293355e-02,3.037226094896689974e-02,9.457564472487825676e-04,-2.469916678745541147e-02,6.988596395727626753e-02,-1.602698207759016558e-02,-1.483468106965992860e-03,7.342642161731405270e-02,2.706109234866825586e-03,-3.666921478181163485e-02,7.477669053136870581e-02,2.202337816884146829e-02,-2.291282232384290324e-02,1.406909632222948757e-02,3.111509374851633564e-02,3.684694578422714750e-02,-1.120708203017270893e-01,1.044649378127769299e-02,-1.248658866607961840e-02,-2.538717725592234964e-02
9.892578125000000000e-01,4.397094374144867174e-02,2.669445375454758754e-02,-4.617872438880117982e-04,-3.722367355925264298e-02,6.627894907338074959e-02,-1.856713207058731732e-02,6.371447888072409582e-03,7.252729281729206057e-02,2.240734354342528278e-03,-3.301934463524430069e-02,8.096552868431364236e-02,2.169093257328007229e-02,-3.454192796275872696e-02,1.226759571486547677e-02,2.632978757432489006e-02,3.371558933786777262e-02,-1.176343883119292111e-01,1.254181889055448924e-02,-9.992948719074386602e-03,-2.834284291784255894e-02
9.902343750000000000e-01,4.054440759819613604e-02,2.276882637810609400e-02,-2.047098385708268509e-03,-4.967117712927791862e-02,6.230968625687350465e-02,-2.101129948837508407e-02,1.491672015319623137e-02,7.153707266084334548e-02,1.578599457702359061e-03,-2.892980459074923419e-02,8.713745752244814180e-02,2.125187821289643494e-02,-4.652256348084265331e-02,1.056436349103513812e-02,2.123193943787684071e-02,3.007411682178178641e-02,-1.228683092447960257e-01,1.484034229850130469e-02,-7.114432172078377116e-03,-3.117569173081722808e-02
9.912109375000000000e-01,3.698214949935939300e-02,1.862367567861598211e-02,-3.794780564683668950e-03,-6.196090830707577657e-02,5.801084919620845548e-02,-2.334707103155510277e-02,2.406946845097706136e-02,7.046083248524222242e-02,7.256204920407258261e-04,-2.444683944426465777e-02,9.324703703207538885e-02,2.071346861027623457e-02,-5.875724118665696938e-02,8.968566430544720400e-03,1.585877816772827270e-02,2.596559878400200860e-02,-1.277482487419076274e-01,1.732425554223395239e-02,-3.882156328678347014e-03,-3.387405385190991186e-02
9.921875000000000000e-01,3.331667649053359631e-02,1.428961459434534287e-02,-5.687508155643927407e-03,-7.401491337726745501e-02,5.341801413670690946e-02,-2.556315472460036695e-02,3.374112439033100791e-02,6.930378741464771064e-02,-3.096186979017307665e-04,-1.961955511537274641e-02,9.924934997936428471e-02,2.008352621005374261e-02,-7.114717837097951636e-02,7.487683794462342453e-03,1.025039924320054335e-02,2.143709106841189607e-02,-1.322524431555429647e-01,1.997309443280596494e-02,-3.308852626658393293e-04,-3.642722918509517377e-02
9.931640625000000000e-01,2.957990184138470022e-02,9.799158601798979226e-03,-7.706317330026674246e-03,-8.575871204610568954e-02,4.856916174607517345e-02,-2.764944363718230963e-02,4.383865515264628865e-02,6.807126442739781791e-02,-1.516071915005838371e-03,-1.449926324475809755e-02,1.051004981394899757e-01,1.937034396029532410e-02,-8.359340907700804624e-02,6.127497317342125646e-03,4.449240949923979893e-03,1.653896773554374214e-02,-1.363618445841898175e-01,2.276409220735283248e-02,3.501517789536814397e-03,-3.882555470260337649e-02
9.941406250000000000e-01,2.580286451346582369e-02,5.186295146560565388e-03,-9.830910911862384208e-03,-9.712190273303344945e-02,4.350416327683875178e-02,-2.959706605726281428e-02,5.426581089200868679e-02,6.676867259675017818e-02,-2.880467066039387337e-03,-9.138821124224422512e-03,1.107580747154423007e-01,1.858258501870073409e-02,-9.599787027950142104e-02,4.892106407065314848e-03,-1.500461525333617345e-03,1.132423103230686956e-02,-1.400602377426581335e-01,2.567255648301687218e-02,7.574662098337302946e-03,-4.106046232368187193e-02
9.951171875000000000e-01,2.201547101168224718e-02,4.860431009908125228e-04,-1.203997180237140717e-02,-1.080387093899803641e-01,3.826425891669515966e-02,-3.139842198361574716e-02,6.492437698988905159e-02,6.540147546403571321e-02,-4.387568364273882436e-03,-3.591976092512362984e-03,1.161816072344888512e-01,1.772918195442655179e-02,-1.082644485869318912e-01,3.783966913162821119e-03,-7.553235180893158249e-03,5.847809094153858141e-03,-1.433343278002828236e-01,2.867226312431782678e-02,1.184621591941931520e-02,-4.312452675954777520e-02
9.960937500000000000e-01,1.824626162276303185e-02,-4.265990772923881034e-03,-1.431147977052341265e-02,-1.184484649319726413e-01,3.289153604620498328e-02,-3.304720597520315051e-02,7.571541292032657466e-02,6.397516547078209437e-02,-6.020458892781481788e-03,2.087276866147973111e-03,1.213329658055572746e-01,1.681923677231782210e-02,-1.202999745632942208e-01,2.803951522927216992e-03,-1.366293264267632625e-02,1.658518795148759763e-04,-1.461737986935092437e-01,3.173586013121032501e-02,1.627249863882230738e-02,-4.501150285624141989e-02
9.970703125000000000e-01,1.452220264318633200e-02,-9.034051571795740504e-03,-1.662302657103652270e-02,-1.282960273129470641e-01,2.742841483111465792e-02,-3.453841655916350950e-02,8.654046033989928888e-02,6.249524035037729713e-02,-7.760838030096663814e-03,7.845316103664543711e-03,1.261767322776616851e-01,1.586192302327928128e-02,-1.320151529231666787e-01,1.951429594197476780e-03,-1.978329134595166808e-02,-5.664964516392009646e-03,-1.485713417936608549e-01,3.483527477124193084e-02,2.080906970194256259e-02,-4.671635209736958727e-02
9.980468750000000000e-01,1.086850579363624232e-02,-1.378266573085410937e-02,-1.895212459630385426e-02,-1.375321252646132808e-01,2.191714817354762160e-02,-3.586835255585611726e-02,9.730270413253301609e-02,6.096718136028487361e-02,-9.589328232873032751e-03,1.362948528317977845e-02,1.306805265452518627e-01,1.486639118419425323e-02,-1.433254181602667265e-01,1.224364036237654508e-03,-2.586848019067152990e-02,-1.158811553062252635e-02,-1.505226551811417735e-01,3.794211740893491114e-02,2.541130584234684367e-02,-4.823525806417995609e-02
9.990234375000000000e-01,7.308475613349543071e-03,-1.847705416124665809e-02,-2.127650458657227850e-02,-1.461136317177210986e-01,1.639934254363988042e-02,-3.703459682640028450e-02,1.079080714833699911e-01,5.939643322248606971e-02,-1.148578576391921964e-02,1.938864948723588097e-02,1.348152869878415372e-01,1.384167839521015415e-02,-1.541517065993706082e-01,6.194227063359674778e-04,-3.187362588821199966e-02,-1.754787879772727599e-02,-1.520264141381041101e-01,4.102807581979491663e-02,3.003495865146003571e-02,-4.956563078874156453e-02
1.000000000000000000e+00,3.863385231469878417e-03,-2.308352346385658671e-02,-2.357439830422959626e-02,-1.540037639280838200e-01,1.091550562368829268e-02,-3.803598808360987571e-02,1.182662555961838113e-01,5.778838563241275872e-02,-1.342961014196675414e-02,2.507370940504046256e-02,1.385555027950124696e-01,1.279662353356720260e-02,-1.644211373859275627e-01,1.321016992483121672e-04,-3.775531181900396160e-02,-2.348994960006136820e-02,-1.530842138173505174e-01,4.406529420457674928e-02,3.463668516759520200e-02,-5.070610007491049148e-02


==> Data/dynamic_vectors_t1.csv <==
0.000000000000000000e+00,1.661021793624532847e-12,3.985221710241311379e-13,-2.523962091574977974e-11,-2.577503290297825323e-11,-2.907363129871355192e-11,-1.082751328003839230e-11,-1.355524020421166120e-12,1.284633882988427220e-11,4.989198292389971579e-11,-1.530573719930159276e-12,1.054526128086029572e-11,-5.946848783854924220e-11,5.393889018284206630e-11,-7.963180125801979870e-11,1.415204904494264375e-10,-6.204882167075250582e-11,-7.396838778856971857e-12,1.619912314568099189e-11,-7.029625668766674324e-11,-2.813933369320960562e-11
9.765625000000000000e-04,2.495402269886832471e-12,5.796240994427478003e-13,-3.732108031819872323e-11,-3.816981819688752049e-11,-4.300716170399854752e-11,-1.598131080464269330e-11,-1.996087004704862076e-12,1.900028380720275078e-11,7.373815775979718535e-11,-2.133200383349362439e-12,1.557685296699678474e-11,-8.797762299424307558e-11,7.988349175346257878e-11,-1.177954582415548575e-10,2.094046029894574246e-10,-9.189401207597783948e-11,-1.098707426732096168e-11,2.399336532116029798e-11,-1.039910593312253526e-10,-4.176093478620243654e-11
1.953125000000000000e-03,3.735193944272919930e-12,8.396580402192035471e-13,-5.497659643192282578e-11,-5.631233965214614811e-11,-6.337747620348095908e-11,-2.349800948216854919e-11,-2.928062519691166329e-12,2.799530999302693912e-11,1.085678046108197669e-10,-2.946096856151374606e-12,2.292068406052929425e-11,-1.296620264115649944e-10,1.178624295046638680e-10,-1.735896869121864015e-10,3.086805803814880077e-10,-1.355831557118352174e-10,-1.625978718152107322e-11,3.540390096138838354e-11,-1.532546391125888812e-10,-6.174538911004392183e-11
2.929687500000000000e-03,5.569747343276978355e-12,1.210505554228311330e-12,-8.067754742486473801e-11,-8.276569167292329589e-11,-9.304308942252888677e-11,-3.441704560713193482e-11,-4.278472696086732102e-12,4.109312547089565826e-11,1.592413957008355675e-10,-4.028603704479935613e-12,3.359827999377702462e-11,-1.903743196270093695e-10,1.732441941966406761e-10,-2.548438272854782157e-10,4.533037250202903522e-10,-1.992914149403391461e-10,-2.397388359154990584e-11,5.204495567586969068e-11,-2.250018061599204246e-10,-9.095398358898789214e-11
3.906250000000000000e-03,8.274767955386795956e-12,1.737429722111660635e-12,-1.179438627557587642e-10,-1.211884808142880966e-10,-1.360775499520437172e-10,-5.021631509576258418e-11,-6.227466362620488711e-12,6.009025470505578388e-11,2.326780503292832473e-10,-5.448571039387562210e-12,4.906142794909388354e-11,-2.784577474173895069e-10,2.536922605388179717e-10,-3.727162239343034268e-10,6.631719816555819644e-10,-2.918343466758062277e-10,-3.521714937919974025e-11,7.622057925856000053e-11,-3.290889232400876507e-10,-1.334815482714930097e-10
4.882812500000000000e-03,1.224861054504857335e-11,2.482954458205640745e-12,-1.717705133700763125e-10,-1.767810706075289204e-10,-1.982634449336094376e-10,-7.298651825950570402e-11,-9.029442068314321111e-12,8.753684391428841362e-11,3.386895112410110957e-10,-7.277425791761365129e-12,7.136670535794302232e-11,-4.057562971993642580e-10,3.701011551905591177e-10,-5.430460228119220698e-10,9.665408655037177145e-10,-4.257446725294088047e-10,-5.154218747856511035e-11,1.112070149451735760e-10,-4.795073564603590779e-10,-1.951659837740237610e-10
5.859375000000000000e-03,1.806343799885662725e-11,3.531803831458415937e-12,-2.492133713969014452e-10,-2.569061952505148558e-10,-2.877746671407120215e-10,-1.056734840972436146e-10,-1.304106082961344663e-11,1.270369540193235281e-10,4.911253997855378344e-10,-9.581152977525277320e-12,1.034150002960201393e-10,-5.890153168832946415e-10,5.378973605642075911e-10,-7.882228053867744326e-10,1.403366851446728462e-09,-6.187677477590518437e-10,-7.515604896344146284e-11,1.616437980168524402e-10,-6.960360821154430918e-10,-2.842960621606319138e-10
6.835937500000000000e-03,2.654046656988562138e-11,5.001315929549686441e-12,-3.602002185082661072e-10,-3.719441478341878728e-10,-4.161171697812099150e-10,-1.524099936227823536e-10,-1.876225469457633933e-11,1.836625210616040857e-10,7.094607814965701220e-10,-1.240108635347870073e-11,1.492804599903453105e-10,-8.518105990490660987e-10,7.788321702495276519e-10,-1.139765391867397273e-09,2.029921728182706538e-09,-8.959252749259907755e-10,-1.091842758928545499e-10,2.340739057485300808e-10,-1.006521537558717238e-09,-4.125929747045794610e-10
7.812500000000000000e-03,3.885172387254447658e-11,7.048689065704403779e-12,-5.186394414109153195e-10,-5.364701890416941252e-10,-5.994221297427926974e-10,-2.189699562989153578e-10,-2.688851423653095723e-11,2.645228190055882644e-10,1.020960691418392168e-09,-1.572112154222699151e-11,2.146605255786198157e-10,-1.227197988296840911e-09,1.123451405218577138e-09,-1.641859276719879028e-09,2.925126176113932523e-09,-1.292355524651895403e-09,-1.580344950392830524e-10,3.376870690255793523e-10,-1.450003056867139395e-09,-5.965658928629909364e-10
8.789062500000000000e-03,5.666343882629527281e-11,9.888344943945634350e-12,-7.439372442143449379e-10,-7.708646911445660597e-10,-8.602075984391667738e-10,-3.133846878911261514e-10,-3.838530588200850240e-11,3.795396963559434118e-10,1.463638342527684011e-09,-1.941192729010965842e-11,3.074899714136103707e-10,-1.761333105392454222e-09,1.614473424558955326e-09,-2.356189865006363941e-09,4.199204834443868552e-09,-1.857199201651430018e-09,-2.278975757335051340e-10,4.853374074691019936e-10,-2.080987328944486275e-09,-8.593721805106903428e-10
9.765625000000000000e-03,8.233623079627407368e-11,1.380577731099690482e-11,-1.063055757870792415e-09,-1.103508825905700614e-09,-1.229779455223445284e-09,-4.467780372054740988e-10,-5.458475857264405889e-11,5.425040949307805758e-10,2.090271035554299332e-09,-2.314192461643234660e-11,4.387701970976952564e-10,-2.518392651043103335e-09,2.311393684146496426e-09,-3.368515441014359819e-09,6.005466734980303979e-09,-2.658897237937731302e-09,-3.274353926634176549e-10,6.949298698237585599e-10,-2.975257252889393448e-09,-1.233363540340939674e-09
1.074218750000000000e-02,1.191995186051661171e-10,1.918202030615901726e-11,-1.513297419723498565e-09,-1.573760869228424226e-09,-1.751477408147745611e-09,-6.344905248487715418e-10,-7.731953364988960199e-11,7.725022466852953421e-10,2.973822390362389968e-09,-2.623327261284580961e-11,6.236920751126987922e-10,-3.587240307505527310e-09,3.296732987168054043e-09,-4.797561556031614294e-09,8.556254622433456591e-09,-3.792377054057432139e-09,-4.687165519190645498e-10,9.913038125025899590e-10,-4.237737916478952826e-09,-1.763553380180582148e-09
1.171875000000000000e-02,1.719310255483447601e-10,2.652166643099668864e-11,-2.146055454384556996e-09,-2.235975774987166152e-09,-2.485049412339230659e-09,-8.975869350512425923e-10,-1.090979272767706155e-10,1.095841300157654227e-09,4.214738632803401705e-09,-2.744331771231007292e-11,8.831383810916415589e-10,-5.090407726594205447e-09,4.684471979773434596e-09,-6.807008789445862439e-09,1.214445178349801595e-08,-5.388757463249936965e-09,-6.684901353004118525e-10,1.408774135569753321e-09,-6.013095562021575153e-09,-2.512318864628251462e-09
1.269531250000000000e-02,2.470764537686136168e-10,3.648729969465798689e-11,-3.031835577720944019e-09,-3.164908177297530775e-09,-3.512518572130817076e-09,-1.264865279711466645e-09,-1.533390278365452255e-10,1.548625822407579326e-09,5.950713237159605269e-09,-2.462720246762440341e-11,1.245694052523174784e-09,-7.196141290977456258e-09,6.631393423537543070e-09,-9.621563876430335495e-09,1.717233707397007842e-08,-7.628395734942967105e-09,-9.499067753109792609e-10,1.994551034844714689e-09,-8.499952464294996773e-09,-3.565745738884139209e-09
1.367187500000000000e-02,3.537574068406695924e-10,4.994284695214232150e-11,-4.266955610986243313e-09,-4.462939565038481603e-09,-4.946011560002092235e-09,-1.775524886884023613e-09,-2.146827887566000398e-10,2.180197891987267392e-09,8.369696786119245065e-09,-1.423575524607336515e-11,1.750316253831002484e-09,-1.013448574072232747e-08,9.352259193323654750e-09,-1.354841585689504109e-08,2.419012840223480523e-08,-1.075834667778670402e-08,-1.344836766847152462e-09,2.813315261394058590e-09,-1.196986280014062559e-08,-5.042156076792747175e-09
1.464843750000000000e-02,5.046361587550115796e-10,6.800688865391007474e-11,-5.982435500004576051e-09,-6.269703449464221711e-09,-6.938161017692137502e-09,-2.482689032353375843e-09,-2.993979232024870846e-10,3.057706234303904002e-09,1.172714390520595807e-08,9.431465934637422014e-12,2.449868031287720503e-09,-1.421865796707163054e-08,1.314002326573080854e-08,-1.900573748601191820e-08,3.394721923908269897e-08,-1.511561714130227929e-08,-1.896976177973408472e-09,3.953315810025829853e-09,-1.679252546804638634e-08,-7.103516592352989906e-09
1.562500000000000000e-02,7.172164154164768413e-10,9.211429258545439927e-11,-8.355741719322063187e-09,-8.774840934709090499e-09,-9.695856761829653305e-09,-3.458032637952977869e-09,-4.159169579534117001e-10,4.272142505459680796e-09,1.636877250018726820e-08,5.531595895919499573e-11,3.415766718163054321e-09,-1.987331204315801830e-08,1.839263115300759764e-08,-2.656037190359149781e-08,4.745997218191653202e-08,-2.115799702238185530e-08,-2.665994997534528787e-09,5.534454540136789628e-09,-2.346912678875045680e-08,-9.970630611068712344e-09
1.660156250000000000e-02,1.015597773896490400e-09,1.240913592604075695e-10,-1.162622441565382374e-08,-1.223483163584629135e-08,-1.349834066535586830e-08,-4.797832600901346212e-09,-5.755327592171466190e-10,5.946282647321138241e-09,2.276044579323589249e-08,1.371823079020622284e-10,4.744072358343067799e-09,-2.767174514315042362e-08,2.564838398429052570e-08,-3.697742132176761960e-08,6.610099011071012538e-08,-2.950474229234409675e-08,-3.733045331034839474e-09,7.718958718892571499e-09,-3.267621686371047370e-08,-1.394327757459019974e-08
1.757812500000000000e-02,1.432827607974252265e-09,1.662376108999159893e-10,-1.611531061791016305e-08,-1.699508715503043749e-08,-1.872090032166803155e-08,-6.630835946298234180e-09,-7.933014624641834842e-10,8.245080570464055027e-09,3.152721608765923230e-08,2.758849956787679731e-10,6.563418869245088294e-09,-3.838463085826026685e-08,3.563238011786425054e-08,-5.128518944731522384e-08,9.171610711508658148e-08,-4.099000763441264003e-08,-5.208049121617656564e-09,1.072540139084150820e-08,-4.532318189226740149e-08,-1.942679259967343827e-08
1.855468750000000000e-02,2.014036939702718135e-09,2.214200881266789323e-10,-2.225279237827831733e-08,-2.351882604721735317e-08,-2.586574469101824575e-08,-9.128438194886043348e-09,-1.089206358833813603e-09,1.138920584051886960e-08,4.350409010520955794e-08,5.025930205012477003e-10,9.045292763799618357e-09,-5.304354824632101576e-08,4.931722338130233588e-08,-7.085980838111735825e-08,1.267769696454583669e-07,-5.673268720216343008e-08,-7.239293507221026608e-09,1.484703400875522350e-08,-6.262714733024980760e-08,-2.696697777006756831e-08
1.953125000000000000e-02,2.820609531676336124e-09,2.931705205747383991e-10,-3.061087416805835270e-08,-3.242461994419627049e-08,-3.560204012191383884e-08,-1.251778104690607039e-08,-1.489653771517798423e-09,1.567259144332929170e-08,5.980169777470348811e-08,8.633354974029922805e-10,1.241728645855664654e-08,-7.302338954999147582e-08,6.800199080325748301e-08,-9.753498687345699539e-08,1.745790601707816651e-07,-7.822727161137688681e-08,-1.002600886201586406e-08,2.047564224905539957e-08,-8.621012980359421959e-08,-3.729575335329840440e-08
2.050781250000000000e-02,3.935694729336354092e-09,3.857820927605661847e-10,-4.194805556265193243e-08,-4.453498701697872968e-08,-4.881756757483988083e-08,-1.709851659995510184e-08,-2.029377937491450923e-09,2.148506218704561389e-08,8.189081779039439495e-08,1.425360147532266468e-09,1.698009259691529154e-08,-1.001487315537313078e-07,9.341446512995029713e-08,-1.337436248918226423e-07,2.394974410813531491e-07,-1.074614674276646837e-07,-1.383478060474274660e-08,2.813244066769987416e-08,-1.182244201802041703e-07,-5.139057012101281319e-08
2.148437500000000000e-02,5.471463252909446759e-09,5.043929369695684243e-10,-5.726539703694527537e-08,-6.093896852312764450e-08,-6.668504123449419698e-08,-2.326414547808122995e-08,-2.753862292926656314e-09,2.934137267911368541e-08,1.117106145611596878e-07,2.285958013852996809e-09,2.312918108564889747e-08,-1.368304523956497119e-07,1.278428352307612347e-07,-1.826996384731516500e-07,3.273153997105048759e-07,-1.470677304724913400e-07,-1.902086776523211946e-08,3.850788968071500799e-08,-1.615135958975888626e-07,-7.055137236850775227e-08
2.246093750000000000e-02,7.578618118381786501e-09,6.550415866366549826e-10,-7.787830386529430750e-08,-8.307232164449225938e-08,-9.074681772322056290e-08,-3.152902790525827259e-08,-3.722396295857940178e-09,3.991827699934089533e-08,1.518065251849662686e-07,3.584625862207176803e-09,3.138229591781179533e-08,-1.862403155303827394e-07,1.743045294312792760e-07,-2.486302305330341386e-07,4.456446641333337227e-07,-2.005175236847264653e-07,-2.605576628698422221e-08,5.251275799110861317e-08,-2.198182418176844906e-07,-9.649982672169794658e-08
2.343750000000000000e-02,1.045879842849470432e-08,8.446690078356513989e-10,-1.055076242811766699e-07,-1.128197697900627913e-07,-1.230225436257907066e-07,-4.256237887236949168e-08,-5.011912899531176371e-09,5.410161202902216025e-08,2.055049943740722928e-07,5.519707099837525251e-09,4.241413819932521206e-08,-2.525329297456857556e-07,2.367615766409376385e-07,-3.370710916092494912e-07,6.044599777856547927e-07,-2.723691216681102975e-07,-3.556268114520419109e-08,7.134328724093718627e-08,-2.980374571547180065e-07,-1.315066517263863046e-07
2.441406250000000000e-02,1.438068600640393538e-08,1.081027293867396579e-09,-1.423946575611525236e-07,-1.526447264825214373e-07,-1.661452432739501134e-07,-5.723080937034936704e-08,-6.721782099373146580e-09,7.304578323961847202e-08,2.771337335873402519e-07,8.371007970196998729e-09,5.709986628829887230e-08,-3.411264933401901055e-07,3.203939414560017501e-07,-4.552396339803297124e-07,8.167756726340634623e-07,-3.685821309241892641e-07,-4.836196930043039698e-08,9.656393701106426207e-08,-4.025595598744101783e-07,-1.785542254984886775e-07
2.539062500000000000e-02,1.970081728661716251e-08,1.372449745858016409e-09,-1.914455755559850673e-07,-2.057530310673064650e-07,-2.235324573564293561e-07,-7.665124274936411291e-08,-8.979765239614105968e-09,9.824852759086444209e-08,3.722978671230069288e-07,1.253033110299126876e-08,7.656933538205258282e-08,-4.590560367284666546e-07,4.319446810039479430e-07,-6.125044260053432163e-07,1.099497519739422724e-06,-4.969146709230011291e-07,-6.552907584756013073e-08,1.302119217464969983e-07,-5.416781131203943526e-07,-2.415432468924706004e-07
2.636718750000000000e-02,2.689035395084394665e-08,1.727406269667616148e-09,-2.564117989527407683e-07,-2.762985536518407140e-07,-2.996003159307096254e-07,-1.022563408877582799e-07,-1.194936541179218491e-08,1.316443710766897608e-07,4.982242507742710522e-07,1.854242868074285571e-08,1.022743220869686015e-07,-6.154155335868706784e-07,5.801535646309216772e-07,-8.209724736083590172e-07,1.474489623043624711e-06,-6.674223730472766234e-07,-8.846806053390751262e-08,1.749286115679746433e-07,-7.261125132881247077e-07,-3.255541075024260323e-07
2.734375000000000000e-02,3.656934872270150049e-08,2.153752596995980627e-09,-3.421140465594676408e-07,-3.696400233050634660e-07,-4.000298687309135317e-07,-1.358748902766138973e-07,-1.583885766198875101e-08,1.757208205241872637e-07,6.641884086974206864e-07,2.715958788297951383e-08,1.360713366954246401e-07,-8.219082697683780501e-07,7.762989984455643719e-07,-1.096219988018673756e-06,1.969903526237124607e-06,-8.930820442998802131e-07,-1.190044581063985135e-07,2.341238430170812917e-07,-9.696559220509881995e-07,-4.371758387685299250e-07
2.832031250000000000e-02,4.955040129712769229e-08,2.657540312514508544e-09,-4.547190763211598688e-07,-4.926601451837188147e-07,-5.320966113838085700e-07,-1.798299379893996768e-07,-2.091230839079146274e-08,2.336620212446317856e-07,8.820409054727960328e-07,3.941393003287734126e-08,1.803229917729852607e-07,-1.093528248826308138e-06,1.034871748328571958e-06,-1.458196706615785313e-06,2.621825008945022075e-06,-1.190567051581369847e-06,-1.595020013054965919e-07,3.121803126911433629e-07,-1.289977284339150413e-06,-5.849180539975159247e-07
2.929687500000000000e-02,6.689400096115021876e-08,3.241223741841896526e-09,-6.020795698326573426e-07,-6.541599815130977382e-07,-7.050759242495280139e-07,-2.370578007250909012e-07,-2.750295328476775838e-08,3.095253728653583331e-07,1.166852571263160648e-06,5.671258433606793131e-08,2.380212807683105729e-07,-1.449399153071238270e-06,1.374408042966742712e-06,-1.932338762465326774e-06,3.476303294056480955e-06,-1.581206194245476521e-06,-2.130086323569922929e-07,4.147064842927495585e-07,-1.709608568721065451e-06,-7.797242423886610469e-07
3.027343750000000000e-02,8.997834784667580528e-08,3.901040011248454441e-09,-7.941491462294768159e-07,-8.653436849143175005e-07,-9.307390728956304074e-07,-3.112513994208890076e-07,-3.602933566692876393e-08,4.084574189389651357e-07,1.537700741629775296e-06,8.096221649536858117e-08,3.129364945540000818e-07,-1.913801469117722683e-06,1.818514182952659676e-06,-2.550930423215168747e-06,4.591837467762623029e-06,-2.092163071890521774e-06,-2.834382604158843794e-07,5.488478425906877976e-07,-2.257153130377959002e-06,-1.035608116424465033e-06
3.125000000000000000e-02,1.205870040764765743e-07,4.623281463090969298e-09,-1.043486110073028699e-06,-1.140410975590987615e-06,-1.223956477875824697e-06,-4.070316595407141181e-07,-4.701465757883854726e-08,5.369561940152539216e-07,2.018621551246497990e-06,1.147309878741111638e-07,4.097958508220397685e-07,-2.517422743658515438e-06,2.397119735380783243e-06,-3.354760714317700936e-06,6.042405755842590015e-06,-2.757878676636518616e-06,-3.757959105365794406e-07,7.236678653814417584e-07,-2.968756198623793167e-06,-1.370438469493796425e-06
3.222656250000000000e-02,1.610183760041110020e-07,5.379103578040642382e-09,-1.365861196154754799e-06,-1.497277211503428386e-06,-1.603427091460992905e-06,-5.301509444638972365e-07,-6.110984617668193393e-08,7.031881187353665700e-07,2.639756208123414478e-06,1.614579424754842911e-07,5.344962106278975213e-07,-3.298870507146727850e-06,3.148001719702045643e-06,-4.395126874891787136e-06,7.921134698221044828e-06,-3.621826076933052035e-06,-4.964552424053247324e-07,9.506117376983482393e-07,-3.889883813274283942e-06,-1.806902177901043549e-06
3.320312500000000000e-02,2.142217763589904621e-07,6.117416465985859937e-09,-1.780986219324740425e-06,-1.958443473054220066e-06,-2.092554887884664530e-06,-6.877326280566921091e-07,-7.912087297948287689e-08,9.173684286551811793e-07,3.438721986799563237e-06,2.257221119290440207e-07,6.943554519153808242e-07,-4.306492049295719993e-06,4.118627786130768802e-06,-5.736242595263059485e-06,1.034471695107543041e-05,-4.738632541332991549e-06,-6.534989057629620886e-07,1.244067589806166080e-06,-5.077461934311736361e-06,-2.373679568777042435e-06
3.417968750000000000e-02,2.839656530141494489e-07,6.755305657800192998e-09,-2.313382089817035157e-06,-2.552041714777819977e-06,-2.720495568319416606e-06,-8.885508980423159933e-07,-1.020409095477393555e-07,1.192214994811832551e-06,4.462241245238940195e-06,3.135863356929821492e-07,8.984071434418275476e-07,-5.600549804057448981e-06,5.368372145780561395e-06,-7.458114858758235213e-06,1.345869804501728709e-05,-6.176631094038274671e-06,-8.571338536569656363e-07,1.622041848323538705e-06,-6.602432764067380137e-06,-3.106871322384081800e-06
3.515625000000000000e-02,3.750445085042084284e-07,7.165296938633829820e-09,-2.993406031913696522e-06,-3.313082614134537973e-06,-3.523398516401817318e-06,-1.143354687486538252e-06,-1.310879329927232036e-07,1.543486175934048702e-06,5.768063928923635540e-06,4.330339604065712342e-07,1.157743039136148160e-06,-7.255805381169774188e-06,6.971163731908078715e-06,-9.659958646480892755e-06,1.744376344848073623e-05,-8.020910141606877068e-06,-1.120195522848785823e-06,2.106967115633103914e-06,-8.552790250507390183e-06,-4.051721342110133147e-06
3.613281250000000000e-02,4.935320675600524474e-07,7.158638351056314083e-09,-3.858458910635166090e-06,-4.284936194330413204e-06,-4.545870677769951469e-06,-1.465239184801183492e-06,-1.677484254163261242e-07,1.990613983835119486e-06,7.427220506056536346e-06,5.945202651514068359e-07,1.485907535832406119e-06,-9.364569015659787875e-06,9.018631547796259799e-06,-1.246422341349674431e-05,2.252316709420644993e-05,-1.037693614746633278e-05,-1.458756730407092152e-06,2.726662750376464490e-06,-1.103716102058474371e-05,-5.264685496830488358e-06
3.710937500000000000e-02,6.470893706873857627e-07,6.463605375477655807e-09,-4.954394201698875855e-06,-5.521077429004915049e-06,-5.842690204803772031e-06,-1.870067597000231433e-06,-2.138278206464477992e-07,2.557444275463660388e-06,9.526642865876878513e-06,8.116646644667745864e-07,1.899347532147365752e-06,-1.204027404390970292e-05,1.162381707695172378e-05,-1.602130867400842644e-05,2.897145033539359364e-05,-1.337483008451429099e-05,-1.892859170352247787e-06,3.515469946538417428e-06,-1.418900019890605091e-05,-6.815901704254345016e-06
3.808593750000000000e-02,8.453376677693114592e-07,4.697654986349613394e-09,-6.337150161697533346e-06,-7.087130713321742295e-06,-7.480798231337501608e-06,-2.376944682494634357e-06,-2.715083608460263617e-07,3.273095805377088880e-06,1.217219001346166196e-05,1.102114533190202617e-06,2.417920003706576673e-06,-1.542163759335958261e-05,1.492552764254022044e-05,-2.051504769012052525e-05,3.712460519723024004e-05,-1.717438309333995395e-05,-2.447387513227587143e-06,4.515584478159400838e-06,-1.817147324881090355e-05,-8.792122293761173813e-06
3.906250000000000000e-02,1.100307233504301135e-06,1.332053668608271285e-09,-8.074625972781406035e-06,-9.063248062353244041e-06,-9.541596774083985639e-06,-3.008741911583007462e-06,-3.434150178784728155e-07,4.172949707444906064e-06,1.549211312337241131e-05,1.488616850164632242e-06,3.065457971501125682e-06,-1.967746850791310010e-05,1.909340727592415894e-05,-2.616903758051666726e-05,4.739183665487161826e-05,-2.197089996710189762e-05,-3.153108255852362815e-06,5.778611264115621929e-06,-2.318309460010355646e-05,-1.130017474790496726e-05
4.003906250000000000e-02,1.426974501804537934e-06,-4.352608013142292008e-09,-1.024882083529072152e-05,-1.154685596222238729e-05,-1.212357925721571461e-05,-3.792671896652590852e-06,-4.326901083032083740e-07,5.299780188127419359e-06,1.964099019818066100e-05,2.000339784000911448e-06,3.870393292090569899e-06,-2.501218112884329175e-05,2.433380247902640123e-05,-3.325389039397491501e-05,6.026907425928742140e-05,-2.800196017018080923e-05,-4.047897581303717470e-06,7.367365382586512683e-06,-2.946419077275407096e-05,-1.447102150372824567e-05
4.101562500000000000e-02,1.843901175618622428e-06,-1.332181821396443338e-08,-1.295825193874107423e-05,-1.465580463309963702e-05,-1.534531724144882543e-05,-4.760906844324624814e-06,-5.430772024397786902e-07,6.705035801339783799e-06,2.480415383397278364e-05,2.674492801589623034e-06,4.866431711882432202e-06,-3.167206831443026183e-05,3.089649865315445711e-05,-4.209547213054532817e-05,7.635437235727707283e-05,-3.555518442884827253e-05,-5.178184482077075832e-06,9.357943924684018384e-06,-3.730424929570765367e-05,-1.846449315547689886e-05
4.199218750000000000e-02,2.373990155360592961e-06,-2.685548968367990207e-08,-1.632066267554427001e-05,-1.853195079649392482e-05,-1.934882229151090212e-05,-5.951232141158270963e-06,-6.790148850795078880e-07,8.450278486098129933e-06,3.120262593618790845e-05,3.558300792572204426e-06,6.093271808471020597e-06,-3.995237839457663111e-05,3.908239830550490075e-05,-5.308418445115944669e-05,9.636531886450241870e-05,-4.497708975941463604e-05,-6.600637199562073178e-06,1.184209195348557478e-05,-4.705020422248037612e-05,-2.347477175889898439e-05
4.296875000000000000e-02,3.045374193358639231e-06,-4.663147253047940448e-08,-2.047602616325402291e-05,-2.334520048982076739e-05,-2.430329523568817919e-05,-7.407721702650709750e-06,-8.457408762569388182e-07,1.060878447886189985e-05,3.909856021698500194e-05,4.711394959016962192e-06,7.597354666388563631e-06,-5.020522797920196143e-05,4.925220368677701469e-05,-6.668532608041752600e-05,1.211585434635878471e-04,-5.668310633929685084e-05,-8.384122498190136019e-06,1.492988361190356809e-05,-5.911569369349834715e-05,-2.973670155381715667e-05
4.394531250000000000e-02,3.892454021359941118e-06,-7.482664312619709720e-08,-2.558984080422762187e-05,-2.929803172441216284e-05,-3.040926603355119598e-05,-9.181416328502392846e-06,-1.049406985513037579e-06,1.326730707593697467e-05,4.880117648705248676e-05,6.208690667551913621e-06,9.432625302523451748e-06,-6.284836497173324724e-05,6.183615356126835160e-05,-8.345054676073917794e-05,1.517513755542125836e-04,-7.116881501926216930e-05,-1.061196832694151596e-05,1.875273586719560767e-05,-7.399130399593369480e-05,-3.753300277263454704e-05
4.492187500000000000e-02,4.957103244244148625e-06,-1.142381056468824010e-07,-3.185670404226655821e-05,-3.663050744491651729e-05,-3.790311574598924252e-05,-1.133097995860424700e-05,-1.297205340565451605e-06,1.652799595476217668e-05,6.067314974852152564e-05,8.143829862547342495e-06,1.166127988434823720e-05,-7.837477318779989630e-05,7.734484558176862336e-05,-1.040303752681622532e-04,1.893456486647504913e-04,-8.902244365799744086e-05,-1.338456084126307686e-05,2.346676727828648479e-05,-9.225578720397273314e-05,-4.720245977024684438e-05
4.589843750000000000e-02,6.290057406057533864e-06,-1.684271041147363402e-07,-3.950413744689617674e-05,-4.562577697594319691e-05,-4.706195746241590615e-05,-1.392330139675604016e-05,-1.597506341639230756e-06,2.051046118591893385e-05,7.513739157638834839e-05,1.063327273239311486e-05,1.435446460792403459e-05,-9.736308101239774101e-05,9.638115149559009108e-05,-1.291877636439052262e-04,2.353535798525412484e-04,-1.109386329902459537e-04,-1.682230644034350101e-05,2.925650728058144185e-05,-1.145882050264321057e-04,-5.914914687939944334e-05
4.687500000000000000e-02,7.952504221146917493e-06,-2.418882182175381764e-07,-4.879662062468173101e-05,-5.661604861092262096e-05,-5.820883521347772709e-05,-1.703400078928908143e-05,-1.960008846368544865e-06,2.535396214305833627e-05,9.268413103971385189e-05,1.382112972420132316e-05,1.759288268685676009e-05,-1.204887010931188516e-04,1.196532014504532980e-04,-1.598125418488437416e-04,2.914255685825023652e-04,-1.377334476137367296e-04,-2.106898821376627907e-05,3.633895259956624175e-05,-1.417809094122714415e-04,-7.385274357760997742e-05
4.785156250000000000e-02,1.001789085612726428e-05,-3.402462511905884470e-07,-6.003977314826554172e-05,-6.998899691385980742e-05,-7.171817875485846994e-05,-2.074779096861495954e-05,-2.395903224619202315e-06,3.121969217585059256e-05,1.138781674349790857e-04,1.788483032129542692e-05,2.146725527995559752e-05,-1.485355858002732933e-04,1.479883754007583509e-04,-1.969366200912751072e-04,3.594796587367292862e-04,-1.703605642142767417e-04,-2.629554381648822108e-05,4.496795633674752988e-05,-1.747532203663586638e-04,-9.187997412521902536e-05
4.882812500000000000e-02,1.257396220793481609e-05,-4.704829016611732754e-07,-7.358460271553732886e-05,-8.619454547168611174e-05,-8.802142762804211068e-05,-2.515863384222206126e-05,-2.918048159917861577e-06,3.829311912754243292e-05,1.393661274908896785e-04,2.304172867192502298e-05,2.607857041857191804e-05,-1.824084339807888926e-04,1.823481935712157069e-04,-2.417497099526447202e-04,4.417322892878564381e-04,-2.099285168258000248e-04,-3.270428812974557792e-05,5.543892185319569422e-05,-2.145656031643056140e-04,-1.138971852149181881e-04
4.980468750000000000e-02,1.572504119211673017e-05,-6.411947882522752543e-07,-8.983171426698406074e-05,-1.057519391307030923e-04,-1.076127101301900562e-04,-3.036962151649711544e-05,-3.541162450735953920e-06,4.678632965758466612e-05,1.698835159273962773e-04,2.955674765117968493e-05,3.153804123401286275e-05,-2.231451284855857833e-04,2.238439438687551996e-04,-2.956152604137423767e-04,5.407298238950441951e-04,-2.577188174567583050e-04,-4.053359890390678699e-05,6.809375776458161925e-05,-2.624340809090418649e-04,-1.406840478226582380e-04
5.078125000000000000e-02,1.959455796889432658e-05,-8.628836349040797247e-07,-1.092353490582536761e-04,-1.292569892148659558e-04,-1.310544320525631014e-04,-3.649250108520052279e-05,-4.282033626389335776e-06,5.694031195303457142e-05,2.062613009177780639e-04,3.775116154434245602e-05,3.796668126359078316e-05,-2.719291215532787997e-04,2.737528220553758556e-04,-3.600862215937777997e-04,6.593801981372843495e-04,-3.152046998092415068e-04,-5.006307678209730036e-05,8.332603207402295700e-05,-3.197445446877691792e-04,-1.731483359245765429e-04
5.175781250000000000e-02,2.432782960904176844e-05,-1.148278371270607204e-06,-1.323070952001538774e-04,-1.573893410257716345e-04,-1.589825967107579030e-04,-4.364675135210418588e-05,-5.159745963290225559e-06,6.902709703688204423e-05,2.494317262173225422e-04,4.801261254804151248e-05,4.549439064773584782e-05,-3.301014172019391363e-04,3.335342907390890219e-04,-4.369201586625669014e-04,8.009838570731938950e-04,-3.840701544883939477e-04,-6.161918249637828699e-05,1.015862428520134686e-04,-3.880665434846193498e-04,-2.123416947211023199e-04
5.273437500000000000e-02,3.009508482179442708e-05,-1.512687525037628059e-06,-1.596190825613851688e-04,-1.909195754492531690e-04,-1.921116425407049053e-04,-5.195810966754728008e-05,-6.195931542220061393e-06,8.335166380426297641e-05,3.004329908210709140e-04,6.080644691491087465e-05,5.425843305830211027e-05,-3.991717275941568301e-04,4.048462865531070277e-04,-5.280931427550892036e-04,9.692629781501082512e-04,-4.662288368602014255e-04,-7.558134350565888808e-05,1.233871000821155038e-04,-4.691660510127528059e-04,-2.594762643305982292e-04
5.371093750000000000e-02,3.709471986017958409e-05,-1.974378531113143531e-06,-1.918064460616193223e-04,-2.307159163471327653e-04,-2.312385483202460980e-04,-6.155643811835842397e-05,-7.415049330348572011e-06,1.002534975745201644e-04,3.604123868062043129e-04,7.668844198949049365e-05,6.440116974374394498e-05,-4.808283056959162648e-04,4.895608224471701504e-04,-6.358117472399757485e-04,1.168387789167099622e-03,-5.638423349540373254e-04,-9.238850982659952706e-05,1.493086886634209271e-04,-5.650166188561299690e-04,-3.159419716590934385e-04
5.468750000000000000e-02,4.555676149743174389e-05,-2.554978423624215289e-06,-2.295688133308811140e-04,-2.777502734293466036e-04,-2.772459200264484371e-04,-7.257281117695951538e-05,-8.844698991466255680e-06,1.201076768818501244e-04,4.306274386890452093e-04,9.631897479120925384e-05,7.606690481202791417e-05,-5.769458817038722797e-04,5.897784455126791605e-04,-7.625223795058482575e-04,1.402998603302358510e-03,-6.793371864335976361e-04,-1.125461242800891118e-04,1.800033565810565971e-04,-6.778082374853842355e-04,-3.833242436206569506e-04
5.566406250000000000e-02,5.574650096046020561e-05,-3.279887784874555038e-06,-2.736705467948609633e-04,-3.331033076083092254e-04,-3.311037389240356382e-04,-8.513570236267251567e-05,-1.051597821044915630e-05,1.433253490859847290e-04,5.124445457772739895e-04,1.204786553937332562e-04,8.939768554887215775e-05,-6.895910585210220448e-04,7.078409224483217738e-04,-9.109170843906518218e-04,1.678222009690971813e-03,-8.154199332561290134e-04,-1.366334558798070397e-04,2.162001455470697546e-04,-8.099531421986515918e-04,-4.634218297173379607e-04
5.664062500000000000e-02,6.796824888703248120e-05,-4.178696772581355187e-06,-3.249394479484678157e-04,-3.979681638227666675e-04,-3.938694193841872420e-04,-9.936614632407241672e-05,-1.246389484481035784e-05,1.703534429597297281e-04,6.073345955484796277e-04,1.500854134139481999e-04,1.045278940737019794e-04,-8.210244553853980696e-04,8.463414374337276070e-04,-1.083934870046329192e-03,1.999679486576057090e-03,-9.750894033997936595e-04,-1.653112267463168893e-04,2.587085547943076256e-04,-9.640877237899593642e-04,-5.582643521371685388e-04
5.761718750000000000e-02,8.256914581391259535e-05,-5.285588554856211012e-06,-3.842636146368541387e-04,-4.736524766427913959e-04,-4.666857990993355794e-04,-1.153717559304806638e-04,-1.472784813972033045e-05,2.016734565625756743e-04,7.168649943494510846e-04,1.862129828426837294e-04,1.215774629314453120e-04,-9.736988324427262422e-04,1.008131504222088562e-03,-1.284757535619119456e-03,2.373486553753498089e-03,-1.161645314826569540e-03,-1.993294429720446131e-04,3.084214031290249741e-04,-1.143069638389981098e-03,-6.701291283445033132e-04
5.859375000000000000e-02,9.994294549690914561e-05,-6.639711534898726363e-06,-4.525861324100402278e-04,-5.615782185802765687e-04,-5.507766659494672291e-04,-1.332394823795081396e-04,-1.735219661396460362e-05,2.377991524105588824e-04,8.426875551516195030e-04,2.301106787963712753e-04,1.406435483456307581e-04,-1.150252386922420147e-03,1.196323719587618012e-03,-1.516798928413203278e-03,2.806240462116599971e-03,-1.378692212133039155e-03,-2.395353185688896139e-04,3.663165309754902411e-04,-1.349969162451938095e-03,-8.015567363291038446e-04
5.957031250000000000e-02,1.205336697615494635e-04,-8.285497426013192006e-06,-5.308972804241936412e-04,-6.632789320842802025e-04,-6.474394170818793207e-04,-1.530270209285570886e-04,-2.038693397262949158e-05,2.792729902377500935e-04,9.865216943461012009e-04,2.832242993314139281e-04,1.617905019023135817e-04,-1.353496388233716482e-03,1.414289423288939487e-03,-1.783686532397154179e-03,3.304994341665738137e-03,-1.630137676149293925e-03,-2.868811594427919838e-04,4.334570642311015511e-04,-1.588053812793424439e-03,-9.553647184014444488e-04
6.054687500000000000e-02,1.448390138946434248e-04,-1.027289758293692882e-05,-6.202239429256897188e-04,-7.803938660682087879e-04,-7.580344492130353540e-04,-1.747527865187577798e-04,-2.388849846730306385e-05,3.266611315492243218e-04,1.150132424216823452e-03,3.472179163149113510e-04,1.850379954793628524e-04,-1.586396319583475469e-03,1.665650285254115757e-03,-2.089234296424997972e-03,3.877215707026842283e-03,-1.920183696556485888e-03,-3.424320517593018587e-04,5.109899467180764338e-04,-1.860765253562344634e-03,-1.134658748181211841e-03
6.152343750000000000e-02,1.734133612277266058e-04,-1.265750511697529647e-05,-7.216159410158905305e-04,-9.146585289754084486e-04,-8.839708970992518535e-04,-1.983844130614846374e-04,-2.792074545586369452e-05,3.805468607704339326e-04,1.335302688177853695e-03,4.239962419235635363e-04,2.103471763418298074e-04,-1.852045722437918162e-03,1.954262818796388343e-03,-2.437405655813369015e-03,4.530727263162236812e-03,-2.253310073166575351e-03,-4.073731767104209721e-04,6.001424393349701113e-04,-2.171687547684388563e-03,-1.342840520117227158e-03
6.250000000000000000e-02,2.068702451163488521e-04,-1.550052538099366814e-05,-8.361290379633222816e-04,-1.067891175389593973e-03,-1.026688371875177563e-03,-2.238257681466116996e-04,-3.255611729662907946e-05,4.415222860503851664e-04,1.543799675108755787e-03,5.157271724712738118e-04,2.376047604139692971e-04,-2.153632001981617937e-03,2.284194824566167757e-03,-2.832265791040710842e-03,5.273628074989506614e-03,-2.634248718731239513e-03,-4.830165522844343971e-04,7.022162832260270228e-04,-2.524505885170493999e-03,-1.583611564724731564e-03
6.347656250000000000e-02,2.458840766349271699e-04,-1.886855253549285326e-05,-9.648044263406025658e-04,-1.241974764498357704e-03,-1.187634404539024153e-03,-2.509025218129084253e-04,-3.787704904263260218e-05,5.101782095702101644e-04,1.777334869568528066e-03,6.248640202415793946e-04,2.666050126470213420e-04,-2.494393550812126076e-03,2.659692808646695571e-03,-3.277922307807280486e-03,6.114193373671561113e-03,-3.067947780774499863e-03,-5.708069829783880139e-04,8.185792328539737844e-04,-2.922955039513972474e-03,-1.860972149174023194e-03
6.445312500000000000e-02,2.911909377721500088e-04,-2.283310536347757586e-05,-1.108644577886080127e-03,-1.438833968659483827e-03,-1.368237373954596251e-03,-2.793463639510838752e-04,-4.397765241190005996e-05,5.870920932166539012e-04,2.037517747837002801e-03,7.541668486175880006e-04,2.970296146745906099e-04,-2.877567687971458593e-03,3.085139494512446380e-03,-3.778453717981449661e-03,7.060751578380336339e-03,-3.559524587336744886e-03,-6.723269813365083652e-04,9.506536842501980399e-04,-3.370756970314218656e-03,-2.179214395546979349e-03
6.542968750000000000e-02,3.435882236535135466e-04,-2.746987150413851970e-05,-1.268585427881674344e-03,-1.660406870900506780e-03,-1.569874794503808412e-03,-3.087780296746476172e-04,-5.096572392794047239e-05,6.728140911463051160e-04,2.325803216103464102e-03,9.067222283764661724e-04,3.284254818825992810e-04,-3.306329093485285697e-03,3.565000666607600309e-03,-4.337825354153218051e-03,8.121537522193333566e-03,-4.114206556354406581e-03,-7.893004116550593734e-04,1.099902155119630940e-03,-3.871547208039605864e-03,-2.542908741645351876e-03
6.640625000000000000e-02,4.039329043127160403e-04,-3.285760612220293920e-05,-1.445464975021048962e-03,-1.908611073013048677e-03,-1.793836956429667494e-03,-3.386893650190692605e-04,-5.896512565530025391e-05,7.678511762210384712e-04,2.643433105830260942e-03,1.085960636417367771e-03,3.601806645526015710e-04,-3.783718646053787875e-03,4.103760746348271080e-03,-4.959792662906908380e-03,9.304521388279174063e-03,-4.737259394331757092e-03,-9.235945970990011231e-04,1.267809417910992003e-03,-4.428789926779486304e-03,-2.956882885262377379e-03
6.738281250000000000e-02,4.731381678615806017e-04,-3.907662904576440126e-05,-1.639988504513105981e-03,-2.185304041966828342e-03,-2.041286051671799447e-03,-3.684247455381099885e-04,-6.811858821642786423e-05,8.726494522906265818e-04,2.991372290005568993e-03,1.295670625807640803e-03,3.914985503683635114e-04,-4.312562842984014877e-03,4.705846711534168898e-03,-5.647792192653389338e-03,1.061721348792885045e-02,-5.433902149318090881e-03,-1.077220627715293417e-03,1.455861145106483387e-03,-5.045681932318557203e-03,-3.426192395625679999e-03
6.835937500000000000e-02,5.521682037059282271e-04,-4.620686391557429616e-05,-1.852690784934619625e-03,-2.492237652007373017e-03,-2.313211078334719700e-03,-3.971622462453867149e-04,-7.859098539316042471e-05,9.875748181589700039e-04,3.370240258605661666e-03,1.540008811752637593e-03,4.213706773503874889e-04,-4.895384294619326351e-03,5.375540228114680623e-03,-6.404821017549856312e-03,1.206644574122531927e-02,-6.209208976620102412e-03,-1.252331609262521918e-03,1.665518998055133277e-03,-5.725046163114059714e-03,-3.956082248191761068e-03
6.933593750000000000e-02,6.420308878440847411e-04,-5.432536425040623753e-05,-2.083895745631534919e-03,-2.831007032440420110e-03,-2.610378995569313191e-03,-4.238950508256580604e-04,-9.057312716738885779e-05,1.112892230637695015e-03,3.780239286230389559e-03,1.823504646230820689e-03,4.485485657064017554e-04,-5.534304136074585934e-03,6.116878167962461720e-03,-7.233305813499119399e-03,1.365813154539318938e-02,-7.067997821868204043e-03,-1.451218602150726629e-03,1.898192176456130892e-03,-6.469215715535842764e-03,-4.551938643430368178e-03
7.031250000000000000e-02,7.437681433832899532e-04,-6.350327490437398224e-05,-2.333674307767614770e-03,-3.202994005277234185e-03,-2.933282794169710193e-03,-4.474136785440222062e-04,-1.042861131213565582e-04,1.248743901707421696e-03,4.221080631868929893e-03,2.151058899235823788e-03,4.715150821341236001e-04,-6.230937580492462019e-03,6.933542034772792288e-03,-8.134963316318431781e-03,1.539700662106550065e-02,-8.014706621452904675e-03,-1.676304016706986477e-03,2.155205544279064842e-03,-7.279909854209653738e-03,-5.219230608217830317e-03
7.128906250000000000e-02,8.584437692393137066e-04,-7.380218349502866990e-05,-2.601801213972283842e-03,-3.609305590082476090e-03,-3.282087352021022513e-03,-4.662896957249190754e-04,-1.199862802961288496e-04,1.395126856273580908e-03,4.691910520485629947e-03,2.527934731689402553e-03,4.884559581787050516e-04,-6.986284241445738126e-03,7.828737207318877886e-03,-9.110654433623355253e-03,1.728635439332839793e-02,-9.053258059027459795e-03,-1.930132255888721872e-03,2.437764558075160987e-03,-8.158103942936364289e-03,-5.963441050581184087e-03
7.226562500000000000e-02,9.871285594507885237e-04,-8.526982534008887464e-05,-2.887711873480126173e-03,-4.050708261901589044e-03,-3.656574151977230389e-03,-4.788616615320563695e-04,-1.379707685073267411e-04,1.551870369629997082e-03,5.191237957351482399e-03,2.959740239044010048e-03,4.972321922055940096e-04,-7.800615266414972007e-03,8.805063327739729578e-03,-1.016023483550737745e-02,1.932772046748209779e-02,-1.018691439020436365e-02,-2.215357429661199678e-03,2.746917343232100923e-03,-9.103895718225207476e-03,-6.789987144299285127e-03
7.324218750000000000e-02,1.130882575354237932e-03,-9.793511748323454279e-05,-3.190460405392964854e-03,-4.527558867335795302e-03,-4.056086145997913825e-03,-4.832241310994860105e-04,-1.585837114206419159e-04,1.718613894337835688e-03,5.716866706016577801e-03,3.452401370143930170e-03,4.953541687522970086e-04,-8.673359735176092156e-03,9.864377602735435041e-03,-1.128240539654572910e-02,2.152062176878013697e-02,-1.141812434474829066e-02,-2.534728006496008573e-03,3.083514390050163048e-03,-1.011637081026393534e-02,-7.704130157604415635e-03
7.421875000000000000e-02,1.290734483486521847e-03,-1.118025127226407499e-04,-3.508680215127106365e-03,-5.039733327878021842e-03,-4.479474245707837539e-03,-4.772205986602775889e-04,-1.822230431671048936e-04,1.894786171193331946e-03,6.265834005569253032e-03,4.012124187512134885e-03,4.799584253892034643e-04,-9.602993171274588902e-03,1.100765323575607531e-02,-1.247456638233224169e-02,2.386225689606000233e-02,-1.274836462291058757e-02,-2.891068316512311262e-03,3.448166471228410798e-03,-1.119347087718075909e-02,-8.710875106912423227e-03
7.519531250000000000e-02,1.467657933678370545e-03,-1.268456832488885607e-04,-3.840548570660795580e-03,-5.586554481757280421e-03,-4.925047097443859510e-03,-4.584413048019160444e-04,-2.093478877724444520e-04,2.079586294368998816e-03,6.834358797735870863e-03,4.645345536719447041e-03,4.477880813433636475e-04,-1.058693137480487198e-02,1.223483565475781167e-02,-1.373267974501006516e-02,2.634722515231797263e-02,-1.417797900434205477e-02,-3.287256877035968708e-03,3.841201511533514149e-03,-1.233186813803419449e-02,-9.814860907797757009e-03
7.617187500000000000e-02,1.662545024181833484e-03,-1.430005655338647532e-04,-4.183756747902438178e-03,-6.166720628150882538e-03,-5.390525950319921024e-03,-4.242268509823791684e-04,-2.404864722121303339e-04,2.271967562518283860e-03,7.417802364553117110e-03,5.358671336953486561e-03,3.951780093886242537e-04,-1.162143309267902810e-02,1.354469962743044993e-02,-1.505114429006886891e-02,2.896726251926998175e-02,-1.570601856652460715e-02,-3.726201573867664492e-03,4.262621264669357035e-03,-1.352685044715797209e-02,-1.102024200559904507e-02
7.714843750000000000e-02,1.876176983242322429e-03,-1.601578233355475988e-04,-4.535487380455972654e-03,-6.778236532476494304e-03,-5.873006539647549797e-03,-3.716785567906585701e-04,-2.762444736414562761e-04,2.470624991445517088e-03,8.010644328364676520e-03,6.158801894319981991e-03,3.180458781982562302e-04,-1.270151528025837036e-02,1.493471074725082580e-02,-1.642268877658637632e-02,3.171100349467675245e-02,-1.733008694579661613e-02,-4.210811799081663753e-03,4.712058766886554999e-03,-1.477222132595192201e-02,-1.233056279009438032e-02
7.812500000000000000e-02,2.109192288238574253e-03,-1.781548137876963576e-04,-4.892400670642487598e-03,-7.418348819913617859e-03,-6.368929976138353044e-03,-2.976764572962464165e-04,-3.173136776272920088e-04,2.673987385726279108e-03,8.606476924427173755e-03,7.052443874560779952e-03,2.118902119319649845e-04,-1.382088485765457092e-02,1.640089511176924530e-02,-1.783828819106910574e-02,3.456377816779666878e-02,-1.904619494781329553e-02,-4.743967717195391592e-03,5.188737636646081897e-03,-1.606021953691281687e-02,-1.374862642440081127e-02
7.910156250000000000e-02,2.362052542890233538e-03,-1.967671720670864720e-04,-5.250631088915618319e-03,-8.083487817632474190e-03,-6.874064645170410194e-03,-1.989057660063902699e-04,-3.644807876043358423e-04,2.880214862629944337e-03,9.198020310933471139e-03,8.046208851959705047e-03,7.179660302869810429e-05,-1.497189090832585882e-02,1.793772128153209994e-02,-1.928710846866405274e-02,3.750745412880341495e-02,-2.084862910559633423e-02,-5.328486904272923368e-03,5.691434369620045064e-03,-1.738146282899306200e-02,-1.527636003846306011e-02
8.007812500000000000e-02,2.635006538088045108e-03,-2.157001624405416882e-04,-5.605796101942402132e-03,-8.769217995895388015e-03,-7.383501072497107055e-03,-7.189252097368969367e-05,-4.186361870254999128e-04,3.087202688469265800e-03,9.777161422880129710e-03,9.146498673880752717e-03,-1.075468307202751515e-04,-1.614550119175103132e-02,1.953799878679633728e-02,-2.075648480498207965e-02,4.052033275541811613e-02,-2.272983897271838374e-02,-5.967088676961327873e-03,6.218444833533201717e-03,-1.872492038584958052e-02,-1.691467854220285449e-02
8.105468750000000000e-02,2.928053030211959576e-03,-2.345799768051728582e-04,-5.953018321189306079e-03,-9.470199196411094311e-03,-7.891661596982442115e-03,8.695101393398063910e-05,-4.807824158044506774e-04,3.292592222440485304e-03,1.033501849923372691e-02,1.035937824140787875e-02,-3.318237357650243979e-04,-1.733130663373442376e-02,2.119279752380274356e-02,-2.223193839117795084e-02,4.357710906325364120e-02,-2.468034800867998507e-02,-6.662356498453600798e-03,6.767556193274906588e-03,-2.007791825513521172e-02,-1.866334959217598108e-02
8.203125000000000000e-02,3.240902879485352533e-03,-2.529451951672464843e-04,-6.286962251307370853e-03,-1.018016081611612840e-02,-8.392326502961124438e-03,2.812708039654192717e-04,-5.520420828238614686e-04,3.493789664298059452e-03,1.086203291564945793e-02,1.169043669991157164e-02,-6.070526712191053227e-04,-1.851755710855199424e-02,2.289139233893685427e-02,-2.369723590329619531e-02,4.664890362231983306e-02,-2.668869284760337982e-02,-7.416698913698469529e-03,7.336025489328599700e-03,-2.142618161788147416e-02,-2.052086248782187747e-02
8.300781250000000000e-02,3.572941296742718122e-03,-2.702386547755694949e-04,-6.601886540421495267e-03,-1.089189103038915377e-02,-8.878678002556875809e-03,5.147051860955828041e-04,-6.336648979344923147e-04,3.687993169102272636e-03,1.134808934032230723e-02,1.314463845111305505e-02,-9.395383896470420240e-04,-1.969123133237732359e-02,2.462123692649814677e-02,-2.513449537918263296e-02,4.970337401735738792e-02,-2.874139552764095121e-02,-8.232309524618966479e-03,7.920566048711190008e-03,-2.275391716758931246e-02,-2.248430396873233802e-02
8.398437500000000000e-02,3.923191046349744707e-03,-2.858000045867411512e-04,-6.891712294644133235e-03,-1.159724298770919808e-02,-9.343363122199476595e-03,7.908087851359719110e-04,-7.270334715658247765e-04,3.872228725187941943e-03,1.178266450614742604e-02,1.472616583065276125e-02,-1.335810725015822110e-03,-2.083814304782366511e-02,2.636797085635831511e-02,-2.652434122432604374e-02,5.270491196201065875e-02,-3.082297288870486374e-02,-9.111126565481207640e-03,8.517342825069249695e-03,-2.404393811017378757e-02,-2.454924402306346565e-02
8.496093750000000000e-02,4.290277542159133886e-03,-2.988592480713027637e-04,-7.150107621192282673e-03,-1.228715968607076506e-02,-9.778576140886580809e-03,1.112966573694076792e-03,-8.336674995242220748e-04,4.043394992191330466e-03,1.215500407111151301e-02,1.643825573093581766e-02,-1.802550802040630727e-03,-2.194308490116040483e-02,2.811546309798324678e-02,-2.784611001111973738e-02,5.561493047677843610e-02,-3.291598681674759441e-02,-1.005479267692490492e-02,9.121977642359436339e-03,-2.527783337618008316e-02,-2.670963489054273277e-02
8.593750000000000000e-02,4.672396848364580510e-03,-3.085315986860548507e-04,-7.370588115674425733e-03,-1.295171895046605230e-02,-1.017616075664813310e-02,1.484298755469741667e-03,-9.552259265836562409e-04,4.198317067533266327e-03,1.245432613875999128e-02,1.828303287533532967e-02,-2.346504555619138930e-03,-2.299001050870212726e-02,2.984589481817980644e-02,-2.907810749139059722e-02,5.839224353200659495e-02,-3.500113832568549355e-02,-1.106461550279408228e-02,9.729565154942046087e-03,-2.643618157032817315e-02,-2.895772644415836247e-02
8.691406250000000000e-02,5.067287654047840373e-03,-3.138139872462837729e-04,-7.546632519266812875e-03,-1.358019957324615133e-02,-1.052773163134168230e-02,1.907557478091738120e-03,-1.093506666888013727e-03,4.333808896683367939e-03,1.267004905475624041e-02,2.026134285283266376e-02,-2.974383853896108917e-03,-2.396225419484582231e-02,3.153988350754372005e-02,-3.019791585476294324e-02,6.099353827741361977e-02,-3.705740763072179478e-02,-1.214152974540682467e-02,1.033470013770128315e-02,-2.749880899197358272e-02,-3.128400105699671863e-02
8.789062500000000000e-02,5.472208325339529729e-03,-3.135835675690889319e-04,-7.671812253059712150e-03,-1.416116926052375484e-02,-1.082481439442170915e-02,2.385016717596600416e-03,-1.250443453799716075e-03,4.446743770666865790e-03,1.279204011156492848e-02,2.237258838725906390e-02,-3.692755847620860041e-03,-2.484278678474527088e-02,3.317664964610159833e-02,-3.118274876830031198e-02,6.337393747970143654e-02,-3.906224139277135465e-02,-1.328606131133864242e-02,1.093151648618828110e-02,-2.844508977172838932e-02,-3.367713090134202142e-02
8.886718750000000000e-02,5.883920148975415286e-03,-3.065985648704847998e-04,-7.739933004476387199e-03,-1.468259455582247679e-02,-1.105900258844996938e-02,2.918357012178390136e-03,-1.428099398320270812e-03,4.534132070677182602e-03,1.281088081260269365e-02,2.461457262764705362e-02,-4.507921514404113726e-03,-2.561450467846372939e-02,3.473422616835704357e-02,-3.200985016576866210e-02,6.548764713319911446e-02,-4.099178722226311244e-02,-1.449829416064611978e-02,1.151373804344280397e-02,-2.925428481862381302e-02,-3.612396038489860961e-02
8.984375000000000000e-02,6.298677862605523391e-03,-2.915017993754241438e-04,-7.745186010969058385e-03,-1.513197239716226709e-02,-1.122212942994195266e-02,3.508547047532169488e-03,-1.628656855053903143e-03,4.593205132479164302e-03,1.271814340426232620e-02,2.698335349119982546e-02,-5.425784720582593063e-03,-2.626054825403170354e-02,3.618970995299661958e-02,-3.265693116376305882e-02,6.728868146976003939e-02,-4.282117434672518680e-02,-1.577784043778085454e-02,1.207474108317419317e-02,-2.990591489851209331e-02,-3.860951610518247035e-02
9.082031250000000000e-02,6.712228518089954389e-03,-2.668271945376959821e-04,-7.682306177145616609e-03,-1.549648241810195129e-02,-1.130645165763551410e-02,4.155724398906471620e-03,-1.854403229111906224e-03,4.621503821515095430e-03,1.250667251526933581e-02,2.947311325425908124e-02,-6.451713476019334606e-03,-2.676464448119206599e-02,3.751955346848013378e-02,-3.310263791754502333e-02,6.873165485684951115e-02,-4.452483810017594107e-02,-1.712381441278722910e-02,1.260762797568205223e-02,-3.038016181172961336e-02,-4.111704630165320673e-02
9.179687500000000000e-02,7.119819642473563387e-03,-2.310095445486364993e-04,-7.546733691906446981e-03,-1.576315854122787782e-02,-1.130484216665342788e-02,4.859078004572170949e-03,-2.107712407218045609e-03,4.616970142808831355e-03,1.217086498467635433e-02,3.207604765692769616e-02,-7.590395397964604628e-03,-2.711146751524623477e-02,3.869989358186758793e-02,-3.332704174564151550e-02,6.977262742685332031e-02,-4.607688461759375242e-02,-1.853481069786501456e-02,1.310531125167220881e-02,-3.065829035298233210e-02,-4.362809131251075417e-02
9.277343750000000000e-02,7.516217546545903537e-03,-1.823977691171281622e-04,-7.334775401027454275e-03,-1.591907784987075386e-02,-1.121098760210632178e-02,5.616735170659992518e-03,-2.391021562015321119e-03,4.578039967717935192e-03,1.170694034832018594e-02,3.478227875313834316e-02,-8.845689718342382435e-03,-2.728701002197681316e-02,3.970691341670560398e-02,-3.331214150421100972e-02,7.036998881934093675e-02,-4.745149085197377520e-02,-2.000888712864586430e-02,1.356060696912241362e-02,-3.072308256667883111e-02,-4.612258600817013138e-02
9.375000000000000000e-02,7.895736482919099228e-03,-1.192718248883551491e-04,-7.043761856311225866e-03,-1.595156417708144814e-02,-1.101958663007318075e-02,6.425656077661606388e-03,-2.706803160136982047e-03,4.503734751995255685e-03,1.111319402227013003e-02,3.757979559181920393e-02,-1.022047845375601699e-02,-2.727895710032425536e-02,4.051723206050842491e-02,-3.304236703423034383e-02,7.048536223447528226e-02,-4.862333381401459653e-02,-2.154355261366696847e-02,1.396633598927157945e-02,-3.055927480357726114e-02,-4.857899458741310461e-02
9.472656250000000000e-02,8.252279175562898805e-03,-3.986337277492947627e-05,-6.672195721990920730e-03,-1.584840333710656191e-02,-1.072654423723392279e-02,7.281538864756471018e-03,-3.057532101405354558e-03,4.393749955720187630e-03,1.039022500024544896e-02,4.045442655111917973e-02,-1.171651959870211035e-02,-2.707705395763647729e-02,4.110831590797535406e-02,-3.250507158815617997e-02,7.008450917936909219e-02,-4.956804180524587711e-02,-2.313576016207785635e-02,1.431543148944899001e-02,-3.015398728413642634e-02,-5.097447749820116503e-02
9.570312500000000000e-02,8.579389032836167578e-03,5.761978022629006156e-05,-6.219887087528328667e-03,-1.559806646053651241e-02,-1.032915715057078007e-02,8.178738401397076668e-03,-3.445648027387590399e-03,4.248537763790661941e-03,9.541129894427777258e-03,4.338984676443762012e-02,-1.333430539027993106e-02,-2.667345798760357295e-02,4.145890451655499798e-02,-3.169100051415031649e-02,6.913821392195793059e-02,-5.026265941353162681e-02,-2.478190520141535305e-02,1.460105079244357340e-02,-2.949713532044892159e-02,-5.328508959773967102e-02
9.667968750000000000e-02,8.870314119547233894e-03,1.749655361889105080e-04,-5.688071225491331609e-03,-1.518993749585487857e-02,-9.826285330759812475e-03,9.110201809887393323e-03,-3.873512960743014186e-03,4.069381652996524427e-03,8.571655413078820354e-03,4.636762357581387245e-02,-1.507292881848289190e-02,-2.606306563304969931e-02,4.154944307846368534e-02,-3.059472317438960420e-02,6.762312581991634930e-02,-5.068611720214176442e-02,-2.647782919739269727e-02,1.481668938348991438e-02,-2.858181107591983849e-02,-5.548600801134171562e-02
9.765625000000000000e-02,9.118082704703362948e-03,3.139258274884460919e-04,-5.079504452667076876e-03,-1.461454062173899587e-02,-9.218504489153778875e-03,1.006742367383744660e-02,-4.343364569983811617e-03,3.858460363796433271e-03,7.490301893666463304e-03,4.936730234835216835e-02,-1.692996161286301066e-02,-2.524380440773472262e-02,4.136251300681067361e-02,-2.921501512946390183e-02,6.552253742208657972e-02,-5.081969638302833575e-02,-2.821882848927415033e-02,1.495629482479039069e-02,-2.740462477592262025e-02,-5.755178750326375714e-02
9.863281250000000000e-02,9.315589925627419318e-03,4.761816763944143826e-04,-4.398534006838266883e-03,-1.386376308856028007e-02,-8.508234716689617311e-03,1.104042365351686622e-02,-4.857265494590000399e-03,3.618898915564906608e-03,6.308371297928362653e-03,5.236653423185855943e-02,-1.890134691858812860e-02,-2.421688071864407793e-02,4.088325171781340833e-02,-2.755517805280897209e-02,6.282707658648059579e-02,-5.064747834949288874e-02,-2.999966816067923397e-02,1.501437817065588536e-02,-2.596599464021207698e-02,-5.945664055133240145e-02
9.960937500000000000e-02,9.455694822134838237e-03,6.633053715667113111e-04,-3.651138241296382567e-03,-1.293106888397420155e-02,-7.699840597358214439e-03,1.201774893103096931e-02,-5.417049309481073750e-03,3.354804454952045514e-03,5.039954117371147659e-03,5.534124668747909814e-02,-2.098130977931844665e-02,-2.298697467974497588e-02,4.009975248565664924e-02,-2.562328565500690200e-02,5.953529184250039297e-02,-5.015676877471944572e-02,-3.181460067965689864e-02,1.498612043906989710e-02,-2.427037549527610860e-02,-6.117473873673123785e-02
1.005859375000000000e-01,9.531326703276601572e-03,8.767202466140408155e-04,-2.844933960188093108e-03,-1.181169860319208724e-02,-6.799698608050634002e-03,1.298650352932024382e-02,-6.024263851867127373e-03,3.071284947594250976e-03,3.701850916645991769e-03,5.826585668406428220e-02,-2.316228836976729280e-02,-2.156237393741482211e-02,3.900343526462518584e-02,-2.343234509238575902e-02,5.565411184497390251e-02,-4.933848607506016726e-02,-3.365738896630789123e-02,1.486747171123792635e-02,-2.232641703737310926e-02,-6.268053153563168944e-02
1.015625000000000000e-01,9.535599521141665050e-03,1.117658649859927045e-03,-1.989148361588064656e-03,-1.050285100313868084e-02,-5.816228174792652250e-03,1.393240609531942731e-02,-6.680112773357654160e-03,2.774449010906959810e-03,2.313425731381107183e-03,6.111352554250795016e-02,-2.543488866840350193e-02,-1.995503962473291204e-02,3.758937962126824434e-02,-2.100036488941383131e-02,5.119916200167005937e-02,-4.818750439687163878e-02,-3.552133348358156584e-02,1.465524051094725319e-02,-2.014704403877005251e-02,-6.394907814381729783e-02
1.025390625000000000e-01,9.461932649054481323e-03,1.387118792749539309e-03,-1.094553808649171558e-03,-9.003841931440064242e-03,-4.759883451914875656e-03,1.483987721784636726e-02,-7.385396311577058226e-03,2.471385535019064196e-03,8.963902010342699074e-04,6.385645343232551618e-02,-2.778786493400143068e-02,-1.818059890518771912e-02,3.585661139690078658e-02,-1.835032228878281588e-02,4.619492416024396225e-02,-4.670294191118416066e-02,-3.739930289902362870e-02,1.434717125975266093e-02,-1.774945239353963033e-02,-6.495638759049954247e-02
1.035156250000000000e-01,9.304176203031606224e-03,1.685821253748171020e-03,-1.733644949629194079e-04,-7.316236642755684881e-03,-3.643103700324193568e-03,1.569215677592167638e-02,-8.140452394021275087e-03,2.170122142797322601e-03,-5.254808869197462404e-04,6.646621054311584176e-02,-3.020812795433336015e-02,-1.625826012574008855e-02,3.380833541991948993e-02,-1.551002511359116272e-02,4.067472855062469889e-02,-4.488838608108361439e-02,-3.928376783361502839e-02,1.394200780944721343e-02,-1.515501674756668769e-02,-6.567976211236295492e-02
1.044921875000000000e-01,9.056738813283256653e-03,2.014165992043363742e-03,7.609050126531536782e-04,-5.443951939670662286e-03,-2.480221044300390081e-03,1.647145119628477469e-02,-8.945099288140629171e-03,1.879561989153793675e-03,-1.926700087127337837e-03,6.891410098751342417e-02,-3.268078257911494894e-02,-1.421064833617179460e-02,3.145210749336439099e-02,-1.251186562850699173e-02,3.468057091139124803e-02,-4.275204868380274442e-02,-4.116683719923678458e-02,1.343954131530027997e-02,-1.238910750311629158e-02,-6.609813857017213246e-02
1.054687500000000000e-01,8.714715554222568494e-03,2.372190787929337810e-03,1.693618406543178061e-03,-3.393325093310546343e-03,-1.287325360105209511e-03,1.715910985459113622e-02,-9.798581091529834711e-03,1.609398883452639335e-03,-3.280479360649559903e-03,7.117155456752420617e-02,-3.518919554205147959e-02,-1.206356080087506860e-02,2.879993997453138971e-02,-9.392466457789648560e-03,2.826275178422376841e-02,-4.030684469689170546e-02,-4.304029662882411650e-02,1.284064102558954423e-02,-9.480817176375179109e-03,-6.619242260197241712e-02
1.064453125000000000e-01,8.274013583670976335e-03,2.759532071729031005e-03,2.609231513557833462e-03,-1.173147097258059714e-03,-8.208706828343706637e-05,1.773582919909597391e-02,-1.069951741085628343e-02,1.370011224539810328e-03,-4.559197377049738729e-03,7.321054067831557488e-02,-3.771509402983681813e-02,-9.845644079912270127e-03,2.586833651304949050e-02,-6.192221286992092774e-03,2.147933922667161558e-02,-3.757039066243204189e-02,-4.489564852250427229e-02,1.214726691683917954e-02,-6.462598355595744644e-03,-6.594581022030364392e-02
1.074218750000000000e-01,7.731472930710843114e-03,3.175389128168434015e-03,3.491538503721127937e-03,1.205341527885172605e-03,1.116460363030504204e-03,1.818188252520657258e-02,-1.164585860448896608e-02,1.172335752384818554e-03,-5.734913930022182867e-03,7.500399785708718181e-02,-4.023869488178306864e-02,-7.587996233752758099e-03,2.267825288962450891e-02,-2.954735766607965476e-03,1.439546054875410000e-02,-3.456491978640507945e-02,-4.672415326779919692e-02,1.136246349036004744e-02,-3.369817792544312074e-03,-6.534409167443351596e-02
1.083984375000000000e-01,7.084979811939817393e-03,3.618492666369061122e-03,4.323946581069993723e-03,3.728493449905171970e-03,2.288175373186249195e-03,1.847737270099671439e-02,-1.263484795903221589e-02,1.027722629700942658e-03,-6.779921700378740632e-03,7.652627183232185715e-02,-4.273886371584034033e-02,-5.323699654144975479e-03,1.925498236383282186e-02,2.738233278237374186e-04,7.082432996947354148e-03,-3.131711276903615532e-02,-4.851687124063609746e-02,1.049033445359739102e-02,-2.402333937295007870e-04,-6.437593260842429388e-02
1.093750000000000000e-01,6.333569851568802284e-03,4.087078725679256334e-03,5.089774428058860961e-03,6.380336088915781328e-03,3.412096909699652292e-03,1.860250455413705803e-02,-1.366299213219381720e-02,9.477738572304748171e-04,-7.667324158933249041e-03,7.775355441068983187e-02,-4.519330268890643654e-02,-3.087291885743423739e-03,1.562796545763579098e-02,3.445460120811085110e-03,-3.832525369287249472e-04,-2.785784515036998296e-02,-5.026470525423729074e-02,9.535998428252560541e-03,2.886597006294789203e-03,-6.303312784555042958e-02
1.103515625000000000e-01,5.477518634404140996e-03,4.578868843644856058e-03,5.772568888274302694e-03,9.142691605298614715e-03,4.466761948956351515e-03,1.853787309537125241e-02,-1.472604112254121550e-02,9.441674840611377325e-04,-8.371627210954990864e-03,7.866431517220534575e-02,-4.757876502542410235e-02,-9.141835250119287326e-04,1.183052563224798633e-02,6.511149991648637267e-03,-7.921076837360964407e-03,-2.422185374641299543e-02,-5.195844319233210856e-02,8.505526244672614866e-03,5.969964273226109619e-03,-6.131082351088033150e-02
1.113281250000000000e-01,4.518417133424891194e-03,5.091057344334663608e-03,6.356433700866312778e-03,1.199533414189594971e-02,5.430546394146799037e-03,1.826476328695683313e-02,-1.581897892049497975e-02,1.028470486563921394e-03,-8.869331286352437685e-03,7.923971774223004250e-02,-4.987129390167572424e-02,1.159966185965340471e-03,7.899533820364507478e-03,9.421693381138978099e-03,-1.544774530724894387e-02,-2.044732649812028985e-02,-5.358880063856440168e-02,7.405860787330883870e-03,8.968701493128604721e-03,-5.920770365673707486e-02
1.123046875000000000e-01,3.459229725076182552e-03,5.620306513473777646e-03,6.826363565457871721e-03,1.491618243167915775e-02,6.282023109691361323e-03,1.776545667890518446e-02,-1.693602585513173317e-02,1.211943544736589868e-03,-9.139510010285050584e-03,7.946401238080477714e-02,-5.204648276654684491e-02,3.099904157774742604e-03,3.875006215773880817e-03,1.212860648621762530e-02,-2.287852415880889390e-02,-1.657542171339737580e-02,-5.514646339231956546e-02,6.244720738554599034e-03,1.184190847343063492e-02,-5.672613806907474132e-02
1.132812500000000000e-01,2.304332733787126629e-03,6.162750312525173968e-03,7.168576435950401934e-03,1.788152520636117696e-02,7.000330292832352037e-03,1.702353994172796023e-02,-1.807065347967073965e-02,1.505341232871095555e-03,-9.164361372539181136e-03,7.932489678035734015e-02,-5.407975372424544958e-02,4.871455709415241191e-03,-2.003589370445217101e-04,1.458503097823395447e-02,-3.012863311081081033e-02,-1.264972420948986750e-02,-5.662212983916899839e-02,5.030489917123551549e-03,1.454969224793998921e-02,-5.387228849451034668e-02
1.142578125000000000e-01,1.059531729349303449e-03,6.714007148760509254e-03,7.370836728821127115e-03,2.086627622431527426e-02,7.565542979907293950e-03,1.602421012961604760e-02,-1.921561263752347148e-02,1.918711354390461882e-03,-8.929717465353073994e-03,7.881383729232663282e-02,-5.594665021045998332e-02,6.442200628613271168e-03,-4.281698600930950414e-03,1.674664400576664214e-02,-3.711466613808622056e-02,-8.715647222559892368e-03,-5.800655321851078128e-02,3.772094216256847640e-03,1.705390791102565778e-02,-5.065617112540853062e-02
1.152343750000000000e-01,-2.679438679097577132e-04,7.269202064861105851e-03,7.422762094648440410e-03,2.384425519090429407e-02,7.959040248568039974e-03,1.475457141775606516e-02,-2.036297512394774981e-02,2.461197282370607402e-03,-8.425499381994588227e-03,7.792634330737148451e-02,-5.762313986893385920e-02,7.782138989670136717e-03,-8.322548246933058128e-03,1.857254931951547727e-02,-4.375601081480234161e-02,-4.819790111387693352e-03,-5.929058389866706524e-02,2.478868404574412123e-03,1.931888379760704488e-02,-4.709167380161027872e-02
1.162109375000000000e-01,-1.669469944628563986e-03,7.822998542596982380e-03,7.316106544162731540e-03,2.678849038165742949e-02,8.163860614501586982e-03,1.320391807428678357e-02,-2.150418910996440558e-02,3.140847213859083217e-03,-7.646104754728922509e-03,7.666218818385910072e-02,-5.908592328672802180e-02,8.864332622751399868e-03,-1.227544231989129847e-02,2.002613039789814808e-02,-4.997623652199546795e-02,-1.009262817882523129e-03,-6.046521182784059950e-02,1.160415258238794425e-03,2.131211511632491798e-02,-4.319652702005596923e-02
1.171875000000000000e-01,-3.135081274111734678e-03,8.369639934056467487e-03,7.045013040468107307e-03,2.967153840668590448e-02,8.165038233743437263e-03,1.136399855089576839e-02,-2.263014823022210797e-02,3.964434206140854573e-03,-6.590716642389823562e-03,7.502557094243458846e-02,-6.031274407782955677e-02,9.665508405843618867e-03,-1.609254231164170337e-02,2.107584695673333369e-02,-5.570442225636964423e-02,2.669011259760602564e-03,-6.152160937543541680e-02,-1.735403612349187361e-04,2.300491063111475068e-02,-3.899222847630891969e-02
1.181640625000000000e-01,-4.653549738383928533e-03,8.903000344530124371e-03,6.606229160645065747e-03,3.246581627853041552e-02,7.949912806219511241e-03,9.229255803240982853e-03,-2.373127396049337992e-02,4.937290737383972887e-03,-5.263524025923603002e-03,7.302521390407475110e-02,-6.128269571852666686e-02,1.016661015598622174e-02,-1.972628241012011965e-02,2.169595718079481844e-02,-6.087639596371193645e-02,6.169001885856341752e-03,-6.245117481024003298e-02,-1.513299783128407242e-03,2.437297785762880531e-02,-3.450392148441634721e-02
1.191406250000000000e-01,-6.212486953622688331e-03,9.416644597581290063e-03,5.999280081497073910e-03,3.514394076771972658e-02,7.508406524855395711e-03,6.797039277713143660e-03,-2.479761062942325081e-02,6.063161325659705003e-03,-3.673845997033332866e-03,7.067439252530550997e-02,-6.197652053436128461e-02,1.035328681245376026e-02,-2.313002242608101083e-02,2.186714939252997619e-02,-6.543585918813416002e-02,9.446275820449000910e-03,-6.324557667828185903e-02,-2.849338432091717312e-03,2.539693347092232198e-02,-2.976022822435539159e-02
1.201171875000000000e-01,-7.798470590322612028e-03,9.903896719337798235e-03,5.226593940248281875e-03,3.767906995042479695e-02,6.833262015276781245e-03,4.067784416704942757e-03,-2.581893212929044223e-02,7.344076454240614470e-03,-1.836153784506003653e-03,6.799089485473067129e-02,-6.237689631586895711e-02,1.021630580571052625e-02,-2.625869763877346566e-02,2.157706863593597535e-02,-6.933537332056122215e-02,1.245868566167055748e-02,-6.389679934271920436e-02,-4.172450669750303251e-03,2.606272717505676156e-02,-2.479303934148922167e-02
1.210937500000000000e-01,-9.397193208853947891e-03,1.035791618998062845e-02,4.293575542366049637e-03,4.004524186796148966e-02,5.920235947871127329e-03,1.045156030715176489e-03,-2.678485911825722460e-02,8.780250694291414151e-03,2.300129974508414651e-04,6.499690927516665884e-02,-6.246870619535629249e-02,9.751881959391493770e-03,-2.906945534059700992e-02,2.082072575374176518e-02,-7.253718677291701167e-02,1.516703180908856793e-02,-6.439718993047466311e-02,-5.473888972487357674e-03,2.636196912078276819e-02,-1.963726196331111798e-02
1.220703125000000000e-01,-1.099363196901907876e-02,1.077178103010533600e-02,3.208625413133762115e-03,4.221770532356009659e-02,4.768243857685926755e-03,-2.263847549161360738e-03,-2.768498524819560866e-02,1.037000749705371816e-02,2.500237131671248329e-03,6.171884047961791880e-02,-6.223928764473693476e-02,8.961913939560011561e-03,-3.152226818674574993e-02,1.960077891785233506e-02,-7.501388591123185623e-02,1.753568620672041681e-02,-6.473950689547378068e-02,-6.745494987133379694e-03,2.629215302438615148e-02,-1.433052869993398093e-02
1.230468750000000000e-01,-1.257223712829463706e-02,1.113857662229189062e-02,1.983102292575700688e-03,4.417323803090851542e-02,3.379452656717671800e-03,-5.848832003228957022e-03,-2.850901071381993501e-02,1.210973265621181211e-02,4.945520438301893168e-03,5.818705493045953775e-02,-6.167865674872220760e-02,7.854122102835630476e-03,-3.358051495338105347e-02,1.792768017455691545e-02,-7.674885645401482992e-02,1.953316728081519113e-02,-6.491697035695820350e-02,-7.979820195510640979e-03,2.585676938405871358e-02,-8.912870652184962106e-03
1.240234375000000000e-01,-1.411713682687484178e-02,1.145148901776216546e-02,6.312283286669961337e-04,4.589044759314157840e-02,1.759318344252298492e-03,-9.695988040168282765e-03,-2.924688120626436211e-02,1.399385792804047277e-02,7.532682672478935131e-03,5.443555834294933060e-02,-6.077970426117276781e-02,6.442083556346801451e-03,-3.521151995810161556e-02,1.581968232138175612e-02,-7.773654617735580030e-02,2.113265642944042386e-02,-6.492331430450763718e-02,-9.170234148268160967e-03,2.506530555145092612e-02,-3.426357861895424489e-03
1.250000000000000000e-01,-1.561235527707624526e-02,1.170390134806081027e-02,-8.300625955036671118e-04,4.735005112068867150e-02,-8.343251031221100996e-05,-1.378811700636614970e-02,-2.988893017269661154e-02,1.601487575357878404e-02,1.022485671073246859e-02,5.050160899050471636e-02,-5.953836035708936353e-02,4.745162279997001097e-03,-3.638704317821870454e-02,1.330270427377715052e-02,-7.798252405748959393e-02,2.231244752134682943e-02,-6.475284068072682808e-02,-1.031101849123554001e-02,2.393313183555207529e-02,2.085288998864381210e-03
1.259765625000000000e-01,-1.704204113810918117e-02,1.188949185541037998e-02,-2.381331785876752549e-03,4.853512968151296736e-02,-2.136877845996281843e-03,-1.810470148720432632e-02,-3.042602213766788105e-02,1.816338546513838331e-02,1.298207180667315837e-02,4.642527182527959179e-02,-5.795372543994536246e-02,2.788334227196301654e-03,-3.708371399294806831e-02,1.041005593928600106e-02,-7.750333531692998879e-02,2.305632209148038639e-02,-6.440047526003005174e-02,-1.139744529627781389e-02,2.248127523424064619e-02,7.577111590257578147e-03
1.269531250000000000e-01,-1.839070257178333431e-02,1.200233197547157654e-02,-4.000895147128936610e-03,4.943135420723689111e-02,-4.386030993546429120e-03,-2.262202059136899160e-02,-3.084969473555423947e-02,2.042817079064667904e-02,1.576191461780564185e-02,4.224891952029078551e-02,-5.602816484496163374e-02,6.019093672021567833e-04,-3.728340245180004897e-02,7.182026428598330646e-03,-7.632615611667903366e-02,2.335384424986590435e-02,-6.386182513992856580e-02,-1.242583851586884225e-02,2.073608474826352591e-02,1.300334714679452983e-02
1.279296875000000000e-01,-1.964344524655650681e-02,1.203698285478000014e-02,-5.665131214391660140e-03,5.002717994292833065e-02,-6.813025541195881843e-03,-2.731330891319324120e-02,-3.115229703971469921e-02,2.279630790506453203e-02,1.852025584793573834e-02,3.801668754773804282e-02,-5.376736578455017235e-02,-1.778845383875370546e-03,-3.697352300998939245e-02,3.665342134780376782e-03,-7.448825575513697006e-02,2.320057071928257816e-02,-6.313323755233332668e-02,-1.339361769896826523e-02,1.872879447906273392e-02,1.831787741394761554e-02
1.289062500000000000e-01,-2.078620939149763633e-02,1.198858866365781414e-02,-7.348832922129651737e-03,5.031400701670846187e-02,-9.397351341250418516e-03,-3.214895749688973653e-02,-3.132712175505045910e-02,2.525330272929662487e-02,2.121202875648165939e-02,3.377389129374626375e-02,-5.118035540371183856e-02,-4.314176516467996270e-03,-3.614726675014005158e-02,-8.749625306346062582e-05,-7.203627810310454793e-02,2.259817285578304483e-02,-6.221185958941626709e-02,-1.429932342822995590e-02,1.649499279660781095e-02,2.347468853010174772e-02
1.298828125000000000e-01,-2.180600190212891518e-02,1.185296507479707828e-02,-9.025597301458670313e-03,5.028630520824151073e-02,-1.211613786282974073e-02,-3.709675449161123351e-02,-3.136852886772776433e-02,2.778325565376546860e-02,2.379204449269171906e-02,2.956641395689831378e-02,-4.827947934221507587e-02,-6.960399999201699606e-03,-3.480375920680614521e-02,-4.018986418082981862e-03,-6.902535754284906677e-02,2.155446895667426088e-02,-6.109569832450839622e-02,-1.514262425851399529e-02,1.407400774290363220e-02,2.842833698889274396e-02
1.308593750000000000e-01,-2.269111946939057073e-02,1.162668131820305747e-02,-1.066824648903177790e-02,4.994170150371447098e-02,-1.494448022681056296e-02,-4.212216259764708925e-02,-3.127205841923434010e-02,3.036905137538615379e-02,2.621582824695681962e-02,2.544007457394469041e-02,-4.508034072887816268e-02,-9.670533935823540442e-03,-3.294814200695150158e-02,-8.067493326050577396e-03,-6.551808781850210206e-02,2.008336659704704902e-02,-5.978368069630406179e-02,-1.592430524817353352e-02,1.150822047450236058e-02,3.313441674850859525e-02
1.318359375000000000e-01,-2.343135874257466778e-02,1.130713429438295545e-02,-1.224927275342425383e-02,4.928102953124472579e-02,-1.785580248836922401e-02,-4.718862987041488877e-02,-3.103453019099356586e-02,3.299257109120298792e-02,2.844045959245309479e-02,2.143998595144473024e-02,-4.160170005381829544e-02,-1.239499730623861221e-02,-3.059157761822891425e-02,-1.216819917830629268e-02,-6.158336488885352705e-02,1.820471613464962404e-02,-5.827571241730726548e-02,-1.664623847239369431e-02,8.842319913733085249e-03,3.755002253242999827e-02
1.328125000000000000e-01,-2.401820964716723517e-02,1.089261332850770952e-02,-1.374129971077982584e-02,4.830834046784209662e-02,-2.082225207268764006e-02,-5.225792997745571516e-02,-3.065412824888764931e-02,3.563492389648197783e-02,3.042540012910383701e-02,1.760991255042047843e-02,-3.786533687030267659e-02,-1.508236314161245581e-02,-2.775117754255708100e-02,-1.625411777216277665e-02,-5.729512705902795044e-02,1.594407786287909551e-02,-5.657273506784111367e-02,-1.731133618749250425e-02,6.122512851586279885e-03,4.163420438948280816e-02
1.337890625000000000e-01,-2.444502815804821746e-02,1.038235427713716033e-02,-1.511755151915169550e-02,4.703087549129279787e-02,-2.381511872969083177e-02,-5.729052760012621343e-02,-3.013046850175751454e-02,3.827669389539943567e-02,3.213329164078961020e-02,1.399163846917246545e-02,-3.389587476274968925e-02,-1.768015356887144701e-02,-2.444985529238948019e-02,-2.025715554106133354e-02,-5.273101732532090025e-02,1.333240655474688535e-02,-5.467678044783150920e-02,-1.792348757289521574e-02,3.395704510922001144e-03,4.534840864913323999e-02
1.347656250000000000e-01,-2.470718507516987683e-02,9.776581853769221453e-03,-1.635232161596910858e-02,4.545900031277511077e-02,-2.680527096067359186e-02,-6.224596434034936066e-02,-2.946464767095806694e-02,4.089819925324127137e-02,3.353070843024542891e-02,1.062435559700652954e-02,-2.972057147605683403e-02,-2.013566348889693838e-02,-2.071610643073165670e-02,-2.410920080804480892e-02,-4.797099398163380546e-02,1.040565831158062580e-02,-5.259102118249943392e-02,-1.848748021055613561e-02,7.086650300076866894e-04,4.865690051995055776e-02
1.357421875000000000e-01,-2.480218765924846469e-02,9.076539217242841559e-03,-1.742143249768835986e-02,4.360610276486182046e-02,-2.976360258716118784e-02,-6.708326023646095371e-02,-2.865927234529081630e-02,4.347975920363385954e-02,3.458884829087566226e-02,7.544081771521173561e-03,-2.536907652908136288e-02,-2.239679922926696154e-02,-1.658371883515027262e-02,-2.774322240430694350e-02,-4.309591610323588312e-02,7.204325696465640506e-03,-5.031981651737004596e-02,-1.900890766781012167e-02,-1.892802536477042330e-03,5.152716373438275682e-02
1.367187500000000000e-01,-2.472977135466804255e-02,8.284504064717548855e-03,-1.830267813411913871e-02,4.148845483181057975e-02,-3.266148198157934474e-02,-7.176132581231223218e-02,-2.771846710240447043e-02,4.600196487496970715e-02,3.528414769055417816e-02,4.783118369769493936e-03,-2.087315902771100240e-02,-2.441291833552844751e-02,-1.209141715449141286e-02,-3.109435877537857287e-02,-3.818613055254909544e-02,3.772908084197348043e-03,-4.786875219467304210e-02,-1.949406472755839045e-02,-4.364677272121354062e-03,5.393027284071563732e-02
1.376953125000000000e-01,-2.449195925024871476e-02,7.403790685023004838e-03,-1.897624085842766067e-02,3.912504089253392853e-02,-3.547119645910844915e-02,-7.623937948053588487e-02,-2.664786100874022567e-02,4.844594971800292305e-02,3.559880815279352351e-02,2.369556207071461199e-03,-1.626640874713697338e-02,-2.613565672916607491e-02,-7.282446160333974974e-03,-3.410097901001982179e-02,-3.332008666163496780e-02,1.593249894504069372e-04,-4.524467327898117758e-02,-1.994983195852933697e-02,-6.665503547247873459e-03,5.584123398254815102e-02
1.386718750000000000e-01,-2.409308739937266255e-02,6.438737654744697628e-03,-1.942507497098372449e-02,3.653735429979396848e-02,-3.816638443713190471e-02,-8.047736509326587628e-02,-2.545455215956319781e-02,5.079365530158966302e-02,3.552122249350030125e-02,3.268379168308544695e-04,-1.158391386585335033e-02,-2.751972975605417732e-02,-2.204098350419681808e-03,-3.670569786420879721e-02,-2.857300376585088231e-02,-3.585719162153927237e-03,-4.245570879621746174e-02,-2.038355143787007329e-02,-8.757128040779929221e-03,5.723929028634337779e-02
1.396484375000000000e-01,-2.353979463204989436e-02,5.394681094376744396e-03,-1.963524983216147907e-02,3.374916474096693181e-02,-4.072244819766125679e-02,-8.443636447954616653e-02,-2.414705028243993926e-02,5.302808829483355441e-02,3.504629147033810899e-02,-1.326615847218863813e-03,-6.861919003294046637e-03,-2.852369416318056849e-02,3.092808263227346879e-03,-3.885632779277296833e-02,-2.401561532969745741e-02,-7.409409782539367120e-03,-3.951128706798807955e-02,-2.080289552873208422e-02,-1.060537741059278810e-02,5.810818829743486652e-02
1.406250000000000000e-01,-2.284097603498487158e-02,4.277913640963172670e-03,-1.959624588489006919e-02,3.078625911546853736e-02,-4.311694043203689181e-02,-8.807899992520541732e-02,-2.273519779535551621e-02,5.513356456963697944e-02,3.417562348633873537e-02,-2.577709994193768187e-03,-2.137467437084233923e-03,-2.911065875778206385e-02,8.554495753748732334e-03,-4.050675221789561131e-02,-1.971301156289903544e-02,-1.125752691040861689e-02,-3.642214066324488825e-02,-2.121573067743092941e-02,-1.218066461044158867e-02,5.843640226276346217e-02
1.416015625000000000e-01,-2.200769984317925768e-02,3.095629532516017308e-03,-1.930119782922224553e-02,2.767615892125269150e-02,-4.532991819760625457e-02,-9.136982173427271592e-02,-2.123007007800770118e-02,5.709593653522024997e-02,3.291761221696259954e-02,-3.418903023459523866e-03,2.551968446669229760e-03,-2.924893240329752564e-02,1.412482842406708426e-02,-4.161770572713233141e-02,-1.572360022132084090e-02,-1.507517025271650109e-02,-3.320029995186427052e-02,-2.162997822907541251e-02,-1.345851327267309251e-02,5.821731345267115720e-02
1.425781250000000000e-01,-2.105308806925307308e-02,1.855856433775877976e-03,-1.874708005393253135e-02,2.444781736739602002e-02,-4.734425846330301418e-02,-9.427567625655502992e-02,-1.964385607520472907e-02,5.890280005218928583e-02,3.128738935565354706e-02,-3.848355290725654840e-03,7.168864286711717354e-03,-2.891259907044363420e-02,1.974594431941674791e-02,-4.215744857118401689e-02,-1.209820277653324110e-02,-1.880749451056452914e-02,-2.985907432974529985e-02,-2.205347426842986513e-02,-1.441999116348372662e-02,5.744934214190960259e-02
1.435546875000000000e-01,-1.999216178534864857e-02,5.673748583120815031e-04,-1.793483039828660391e-02,2.113129962150744195e-02,-4.914593005440731632e-02,-9.676605006866002834e-02,-1.798972069829758019e-02,6.054367756418893576e-02,2.930665205151362918e-02,-3.869994509804595539e-03,1.167602419838585648e-02,-2.808201086753473602e-02,2.535890867459633657e-02,-4.210232468903119668e-02,-8.879300375541524654e-03,-2.240044497050201408e-02,-2.641302029206359786e-02,-2.249383047546867770e-02,-1.505204543825055218e-02,5.613603032872963028e-02
1.445312500000000000e-01,-1.884165255791267132e-02,-7.603737455936421166e-04,-1.686940935374412615e-02,1.775744975931770747e-02,-5.072421751481830110e-02,-9.881338634988967584e-02,-1.628165081802892059e-02,6.201017442546941788e-02,2.700336699844294031e-02,-3.493496737703843773e-03,1.603696024486640434e-02,-2.674419129927296801e-02,3.090438168463692514e-02,-4.143719448940495764e-02,-6.100441055872617147e-03,-2.580148341600772832e-02,-2.287789565951059423e-02,-2.295829794403195928e-02,-1.534773424433481977e-02,5.428607375706315241e-02
1.455078125000000000e-01,-1.761978210848917648e-02,-2.117388982271327207e-03,-1.555979290283758532e-02,1.435754810912172157e-02,-5.207189317584932226e-02,-1.003933698940117913e-01,-1.453428694418352693e-02,6.329610578770357432e-02,2.441135548309394249e-02,-2.734182370522998933e-03,2.021626664320420180e-02,-2.489314242441415664e-02,3.632329288613583840e-02,-4.015573572658702461e-02,-3.785816588785788361e-03,-2.896029460880725562e-02,-1.927059941053215625e-02,-2.345363584865874096e-02,-1.530635110340124345e-02,5.191330231636621245e-02
1.464843750000000000e-01,-1.634601282468333208e-02,-3.493222131092205487e-03,-1.401889831259792857e-02,1.096296277542572160e-02,-5.318533454140775968e-02,-1.014851776365771480e-01,-1.276274295850373525e-02,6.439759183356455474e-02,2.156976596592980605e-02,-1.612827967269693215e-03,2.417998448210429210e-02,-2.253005107657298639e-02,4.155751441055388629e-02,-3.826060798879771241e-02,-1.950014152420208964e-03,-3.182946390107079665e-02,-1.560909673920238272e-02,-2.398598676058667084e-02,-1.493344042063188618e-02,4.903660842212002879e-02
1.474609375000000000e-01,-1.504077226568215075e-02,-4.877093814552341255e-03,-1.226344333433020128e-02,7.604799183848097097e-03,-5.406458495771589157e-02,-1.020716920485436885e-01,-1.098241650251420912e-02,6.531311960194320643e-02,1.852244291437399326e-02,-1.553959989429996749e-04,2.789595283639161039e-02,-1.966339085565818601e-02,4.655052541911536279e-02,-3.576347853298857821e-02,-5.979448434100692079e-04,-3.436511696221497547e-02,-1.191232914154017469e-02,-2.456076031060184031e-02,-1.424070438102936938e-02,4.567982352217288267e-02
1.484375000000000000e-01,-1.372515528749597598e-02,-6.258016997762932965e-03,-1.031374039183867095e-02,4.313551512624155468e-03,-5.471335641861163612e-02,-1.021396752437280092e-01,-9.208792816764923422e-03,6.604357013398481913e-02,1.531720259107456975e-02,1.607314127876210584e-03,3.133414231628398050e-02,-1.630891816705456326e-02,5.124806015039400087e-02,-3.268490941562353369e-02,2.750521258327543947e-04,-3.652751313214100404e-02,-8.200109530600451294e-03,-2.518252677546413409e-02,-1.324580337124646456e-02,4.187154342451462202e-02
1.494140625000000000e-01,-1.242060784632672762e-02,-7.624923509249221382e-03,-8.193428448230949748e-03,1.118759864540466329e-03,-5.513897425212647280e-02,-1.016799021630906130e-01,-7.457244978816260708e-03,6.659221017378781637e-02,1.200502828864045274e-02,3.640089218565111320e-03,3.446696728620961270e-02,-1.248956215934249325e-02,5.559873220491995394e-02,-2.905410805130236723e-02,6.829337747970786431e-04,-3.828158453981484605e-02,-4.493002590038675317e-03,-2.585492202758034666e-02,-1.197205387871489585e-02,3.764490369471211462e-02
1.503906250000000000e-01,-1.114859691662055570e-02,-8.966792207903074435e-03,-5.929146309498728451e-03,-1.951323013621902901e-03,-5.535226432775572358e-02,-1.006872517261487576e-01,-5.742833590993824330e-03,6.696464817585992546e-02,8.639199063566624370e-03,5.903793914081858878e-03,3.726957322594678240e-02,-8.235209967433100922e-03,5.955462795480607335e-02,-2.490854544768589945e-02,6.485134240517961488e-04,-3.959741384494828986e-02,-8.121907942809595410e-04,-2.658056513605991378e-02,-1.044802953984540379e-02,3.303730691981223572e-02
1.513671875000000000e-01,-9.930271276694050547e-03,-1.027277688800962846e-02,-3.550152134191973934e-03,-4.870051739313000817e-03,-5.536738430419203827e-02,-9.916075537192962919e-02,-4.080109023271411006e-03,6.716875489635128205e-02,5.274367329433821659e-03,8.355924036067942720e-03,3.972009598388914764e-02,-3.582390185840732093e-03,6.307186229880028250e-02,-2.029344838599797876e-02,2.028664317518628912e-04,-4.045064426338428748e-02,2.820673252080994203e-03,-2.736098974287206123e-02,-8.707072609611983885e-03,2.809010417351866587e-02
1.523437500000000000e-01,-8.786118163379263990e-03,-1.153233201421964386e-02,-1.087894856561902844e-03,-7.612691423238043993e-03,-5.520160129216272055e-02,-9.710360294200705289e-02,-2.482919320115831077e-03,6.721454936962850679e-02,1.965601700395379695e-03,1.095121393594948242e-02,4.179988998544656442e-02,1.426141043188791646e-03,6.611109038240704783e-02,-1.526117371342908258e-02,-6.154059047485311608e-04,-4.082281641502278485e-02,6.383627275737442652e-03,-2.819659016221046782e-02,-6.786724582301232461e-03,2.284823353819920300e-02
1.533203125000000000e-01,-7.735620972952766440e-03,-1.273533441135215639e-02,1.424455919412604028e-03,-1.015670046588685801e-02,-5.487501912481158872e-02,-9.452310637955936568e-02,-9.642268321109817835e-04,6.711405158888404665e-02,-1.232587787149704624e-03,1.364228927848286366e-02,4.349372280577581268e-02,6.741905558216108180e-03,6.863796936636046286e-02,-9.870474661539820060e-03,-1.761039486026467604e-03,-4.070162747749116183e-02,9.854571490265853426e-03,-2.908658296606249014e-02,-4.728085986722817963e-03,1.735981903613419142e-02
1.542968750000000000e-01,-6.796923284741396981e-03,-1.387219909956384153e-02,3.952514249406650568e-03,-1.248198975718661438e-02,-5.441025919768505831e-02,-9.143062222456443955e-02,4.640634661227931602e-04,6.688110371214182892e-02,-4.267224516479369706e-03,1.638035596153986431e-02,4.478993389164164646e-02,1.231129326485862555e-02,7.062356485194916378e-02,-4.185670680424313089e-03,-3.183080777164051019e-03,-4.008110912918353558e-02,1.321145111653347637e-02,-3.002898462618881076e-02,-2.575116490803724609e-03,1.167573378880904303e-02
1.552734375000000000e-01,-5.986504503399920837e-03,-1.493398756271161788e-02,6.461208461459613979e-03,-1.457115523849281981e-02,-5.383209955147200132e-02,-8.784143436995578424e-02,1.791261159726780568e-03,6.653116209633057332e-02,-7.087822521418405547e-03,1.911591527957109959e-02,4.568055561830219879e-02,1.807622853923867429e-02,7.204469715499423055e-02,1.724266338113065880e-03,-4.825951893217747361e-03,-3.896172181101803522e-02,1.643244772353101221e-02,-3.102060558407802870e-02,-3.738873653312188832e-04,5.849131652650923358e-03
1.562500000000000000e-01,-5.318872354261918942e-03,-1.591250686508693252e-02,8.915329602073451473e-03,-1.640968104342652514e-02,-5.316707751355025796e-02,-8.377459900090916678e-02,3.008030464982105849e-03,6.608106291529848575e-02,-9.647308631004280349e-03,2.179949498712449585e-02,4.616139528964911115e-02,2.397490364952671246e-02,7.288422325756035991e-02,7.786695400782242191e-03,-6.630587525296554804e-03,-3.735036391576703613e-02,1.949617764154785993e-02,-3.205706091790468115e-02,1.828200936993088031e-03,-6.504803360200990536e-05
1.572265625000000000e-01,-4.806277322917667724e-03,-1.680039818697608503e-02,1.128008888913870598e-02,-1.798611072365845220e-02,-5.244306178037978772e-02,-7.925275406390182298e-02,4.106510817593144076e-03,6.554876453629504551e-02,-1.190289256496485960e-02,2.438238561803575399e-02,4.623207712884819243e-02,2.994256897329312592e-02,7.313125095294524536e-02,1.392634431761099675e-02,-8.535622811064229321e-03,-3.526029561500743092e-02,2.238189551075517314e-02,-3.313279757110642459e-02,3.983222841478478715e-03,-6.010597616265442658e-03
1.582031250000000000e-01,-4.458453906059939992e-03,-1.759121353006066341e-02,1.352167510857695161e-02,-1.929218438577263647e-02,-5.168880030406299703e-02,-7.430189599876278750e-02,5.080415892761999327e-03,6.495307020741229731e-02,-1.381686883339090614e-02,2.681737127034764315e-02,4.589604375761846544e-02,3.591236901126711178e-02,7.278128242957770944e-02,2.006638645501249846e-02,-1.047861059641865683e-02,-3.271097814387989577e-02,2.506970085780486218e-02,-3.424113790298261711e-02,6.043539836993629469e-03,-1.193057495009596652e-02
1.591796875000000000e-01,-4.282393237692598900e-03,-1.827947954637925906e-02,1.560780279984923420e-02,-2.032293991355867482e-02,-5.093345073624723496e-02,-6.895112681107606889e-02,5.925109295376980272e-03,6.431333494008283080e-02,-1.535733540099606768e-02,2.905944407934993312e-02,4.516051712001813156e-02,4.181621257591681962e-02,7.183628530692863501e-02,2.612954014440828365e-02,-1.239724624442614317e-02,-2.972783046982265670e-02,2.754074544435446484e-02,-3.537433911986614249e-02,7.962607229710661969e-03,-1.776784839164150323e-02
1.601562500000000000e-01,-4.282151276296676176e-03,-1.886074766587303095e-02,1.750824213116422556e-02,-2.107677682371521255e-02,-5.020610047542087284e-02,-6.323237486009605779e-02,6.637655515031168872e-03,6.364916075079984914e-02,-1.649881545558926077e-02,3.106649177184676869e-02,4.403641926602166329e-02,4.758566507291314696e-02,7.030468993440949776e-02,3.203917432236757373e-02,-1.423057822344312058e-02,-2.634190635976240563e-02,2.977743900765624993e-02,-3.652366794811749001e-02,9.695762085450683118e-03,-2.346564731051843655e-02
1.611328125000000000e-01,-4.458696288978338494e-03,-1.933162993350473480e-02,1.919532156869058204e-02,-2.155548169881584333e-02,-4.953528355520712273e-02,-5.718009298547740288e-02,7.216845124442502687e-03,6.298008465017852775e-02,-1.722277024879783486e-02,3.279994802201671722e-02,4.253825386596025993e-02,5.315285049999106393e-02,6.820131258485391534e-02,3.772040399253095283e-02,-1.592018314347418487e-02,-2.258949591728557846e-02,3.176365091743911517e-02,-3.767948971966261773e-02,1.120097937578118028e-02,-2.896811236483545077e-02
1.621093750000000000e-01,-4.809798853647151776e-03,-1.968982021335826532e-02,2.064439479347861262e-02,-2.176421455588185838e-02,-4.894850169848707910e-02,-5.083093779200462126e-02,7.663193605128014972e-03,6.232526393140498666e-02,-1.751799282744824493e-02,3.422539580900947620e-02,4.068394977380582200e-02,5.845135066385030720e-02,6.554720500931675298e-02,4.310115935671171572e-02,-1.741128469763761691e-02,-1.851165667345298915e-02,3.348490520786522734e-02,-3.883137085925440074e-02,1.243958394645368511e-02,-3.422083975147779955e-02
1.630859375000000000e-01,-5.329967026629197670e-03,-1.993410066951726428e-02,2.183426381097468630e-02,-2.171145593798358420e-02,-4.847175684340499641e-02,-4.422343405322669285e-02,7.978913604449923078e-03,6.170316341085939349e-02,-1.738087451521833082e-02,3.531311460239557054e-02,3.849466838998309715e-02,6.341708916238127103e-02,6.236943166077394546e-02,4.811321295634829465e-02,-1.865379708845096504e-02,-1.415368026872853950e-02,3.492856641061496681e-02,-3.996819359227500590e-02,1.337690672757961205e-02,-3.917141367383125683e-02
1.640625000000000000e-01,-6.010428698591857924e-03,-2.006433368730702396e-02,2.274755082457895899e-02,-2.140891495558761709e-02,-4.812910232230031837e-02,-3.739762828133310485e-02,8.167860856628518865e-03,6.113124930889810016e-02,-1.681553820182088779e-02,3.603856296533972103e-02,3.599457698779108539e-02,6.798918789535213225e-02,5.870077673168019872e-02,5.269314988651067205e-02,-1.960327495588359836e-02,-9.564501645964500198e-03,3.608401361699139359e-02,-4.107828153483157607e-02,1.398287458887139192e-02,-4.376992136897846220e-02
1.650390625000000000e-01,-6.839162494904606204e-03,-2.008143964896162009e-02,2.337101219811231478e-02,-2.087139894917973415e-02,-4.794221964452989593e-02,-3.039473554137656075e-02,8.235454430012436808e-03,6.062569442692195693e-02,-1.583383481381362562e-02,3.638278905640937588e-02,3.321059055658856507e-02,7.211078424837434608e-02,5.457938397470744191e-02,5.678326708040434129e-02,-2.022175355051235995e-02,-4.796058473076212497e-03,3.694280023470410818e-02,-4.214953468617084476e-02,1.423252439332792045e-02,-4.796944520272636292e-02
1.660156250000000000e-01,-7.800977877063974136e-03,-1.998736122031389423e-02,2.369578870165079190e-02,-2.011664589006303613e-02,-4.793002750165256676e-02,-2.325678356347347930e-02,8.188572386728871014e-03,6.020109917737593436e-02,-1.445520173771801600e-02,3.633276251685139263e-02,3.017208507493828601e-02,7.572979763699601297e-02,5.004833307762633632e-02,6.033238879727543386e-02,-2.047846488113048632e-02,9.739078263302082365e-05,3.749879697960965125e-02,-4.316957221893669844e-02,1.410643309946082134e-02,-5.172652657243208274e-02
1.669921875000000000e-01,-8.877644379693487228e-03,-1.978501503512412885e-02,2.371758720836055628e-02,-1.916512107702783574e-02,-4.810832918259356356e-02,-1.602625812810230116e-02,8.035424351718349970e-03,5.987023285654863303e-02,-1.270638440142352749e-02,3.588162233683125923e-02,2.691058545348801873e-02,7.879963479264584514e-02,4.515515713245135676e-02,6.329658676258728689e-02,-2.035041777837513083e-02,5.059981109202078657e-03,3.774831575447436249e-02,-4.412588135726251692e-02,1.359105718386096305e-02,-5.500159665194573333e-02
1.679687500000000000e-01,-1.004806918352464315e-02,-1.947823187681203480e-02,2.343679007232912087e-02,-1.803978011752395069e-02,-4.848950406266465396e-02,-8.745753569032885255e-03,7.785402879149453184e-03,5.964379931728357870e-02,-1.062102465190341988e-02,3.502883648582048176e-02,2.345943167646653837e-02,8.127982401041761173e-02,3.995130646595090873e-02,6.563979488558445430e-02,-1.982283221759152322e-02,1.003497803253768431e-02,3.769021221562961210e-02,-4.500597054766700827e-02,1.267897617906396136e-02,-5.775936936672454447e-02
1.689453125000000000e-01,-1.128852148966741527e-02,-1.907168664953277915e-02,2.285848955292410500e-02,-1.676580059773109463e-02,-4.908224822051560077e-02,-1.457632058484882240e-03,7.448915868608715733e-03,5.953023090223720504e-02,-8.239121953888164929e-03,3.378027035200117933e-02,1.985342691868420550e-02,8.313656954901274543e-02,3.449156477399660525e-02,6.733431009299170600e-02,-1.888942079554318740e-02,1.496552766691270318e-02,3.732596501341226003e-02,-4.579752506450145144e-02,1.136903672122322947e-02,-5.996919239610985775e-02
1.699218750000000000e-01,-1.257290143557285300e-02,-1.857081959799884024e-02,2.199244584255659329e-02,-1.537028524120836320e-02,-4.989136854932869902e-02,5.796304886778089714e-03,7.037202614925119719e-03,5.953551414136232234e-02,-5.606375733616849807e-03,3.214816234508918041e-02,1.612847161874553584e-02,8.434321846253306498e-02,2.883342411688798873e-02,6.836117254384527220e-02,-1.755251291480544595e-02,1.979540964492220931e-02,3.665972991220012994e-02,-4.648856315134952677e-02,9.666395151827631566e-03,-6.160535245893408035e-02
1.708984375000000000e-01,-1.387305058956333007e-02,-1.798175037488642519e-02,2.085296848338678843e-02,-1.388193972540679305e-02,-5.091763397213132369e-02,1.297512950745700888e-02,6.562136368168056469e-03,5.966305030399077225e-02,-2.773419363581820091e-03,3.015100635740722290e-02,1.232118764624004666e-02,8.488063333759694740e-02,2.303642587823010596e-02,6.871042030303103898e-02,-1.582301995312775447e-02,2.446978274435062523e-02,3.569836724873239053e-02,-4.706759078305874228e-02,7.582458390697419115e-03,-6.264733164243128927e-02
1.718750000000000000e-01,-1.515910038970060339e-02,-1.731118666325148769e-02,1.945872220512766260e-02,-1.233072866423493008e-02,-5.215768655634417383e-02,2.003908264582671822e-02,6.036016528945155855e-03,5.991355343130162076e-02,2.050417103635651076e-04,2.781334212982333048e-02,8.468536808973702729e-03,8.473746569145779173e-02,1.716147525820884562e-02,6.838121542263403407e-02,-1.372024243817076584e-02,2.893591307303312529e-02,3.445144147075068775e-02,-4.752375314045577392e-02,5.134724466480736216e-03,-6.308001207661580179e-02
1.728515625000000000e-01,-1.639985426479018474e-02,-1.656632913685521930e-02,1.783245946081131114e-02,-1.074751356829356345e-02,-5.360401446090587441e-02,2.694984780290906115e-02,5.471353804019330261e-03,6.028498796495891654e-02,3.271173395149022493e-03,2.516545591253223010e-02,4.607438004443647865e-03,8.391032614023305469e-02,1.127013725615012493e-02,6.738184028254977365e-02,-1.127152296591883533e-02,3.314387485517569787e-02,3.293119180878725794e-02,-4.784698092140815540e-02,2.346525728746160118e-03,-6.289382683011822406e-02
1.738281250000000000e-01,-1.756319860067557387e-02,-1.575477458201339151e-02,1.600068316002304161e-02,-9.163676857898966216e-03,-5.524498775260070632e-02,3.367080224302397562e-02,4.880651794600603804e-03,6.077254753894704292e-02,6.365022057868282776e-03,2.224299512582485552e-02,7.743873269818988842e-04,8.240384885282275862e-02,5.423922390824298563e-03,6.572956494656606585e-02,-8.511751249295783361e-03,3.704721418289300128e-02,3.115247346857572680e-02,-4.802812966754770735e-02,-7.533206540702822333e-04,-6.208485550175806694e-02
1.748046875000000000e-01,-1.861653720319386002e-02,-1.488441900950794247e-02,1.399324427965374304e-02,-7.610736223542154295e-03,-5.706495720926624965e-02,4.016724336377541088e-02,4.276188581407740739e-03,6.136867592145364703e-02,9.425572139255470119e-03,1.908650199352348795e-02,-2.994914601841603893e-03,8.023064924671659270e-02,-3.164293950927050958e-04,6.345038816901701906e-02,-5.482730218681531979e-03,4.060356655210299592e-02,2.913266908606005831e-02,-4.805911036515208429e-02,-4.130948809744065808e-03,-6.065486359740281802e-02
1.757812500000000000e-01,-1.952724346893854393e-02,-1.396336255392714373e-02,1.184288015101719188e-02,-6.119953800399184456e-03,-5.904441529954490564e-02,4.640658894742297202e-02,3.669801904618701441e-03,6.206313048998580995e-02,1.239183408434631553e-02,1.574087232283410964e-02,-6.665923906339495456e-03,7.741117533725123956e-02,-5.891658101732494095e-03,6.057865651238161786e-02,-2.232414476598050361e-03,4.377521958757671361e-02,2.689157055683499137e-02,-4.793300968050609456e-02,-7.747959399902596724e-03,-5.861128540619015698e-02
1.767578125000000000e-01,-2.026312411404270625e-02,-1.299981789087009849e-02,9.584700260322879389e-03,-4.721944744838319982e-03,-6.116021760517426076e-02,5.235855031521739061e-02,3.072681511921679376e-03,6.284308800416439633e-02,1.520394369700070816e-02,1.225474672105875823e-02,-1.020559930391073435e-02,7.397345460235418835e-02,-1.124467776954618872e-02,5.715656778112401110e-02,1.185965404293986723e-03,4.652961307113000905e-02,2.445123173224816870e-02,-4.764419831335872657e-02,-1.156200523032934954e-02,-5.596715071619008663e-02
1.777343750000000000e-01,-2.079288803614987372e-02,-1.200202380082349661e-02,7.255627339118794414e-03,-3.446289869077408079e-03,-6.338586204597866647e-02,5.799527781319687575e-02,2.495172163812992179e-03,6.369329181562585762e-02,1.780425364482423126e-02,8.679842555174371865e-03,-1.358272868830140076e-02,6.995273965080300860e-02,-1.632124687569548593e-02,5.323356661622533070e-02,4.714877293544451030e-03,4.883976921105120939e-02,2.183579286015525228e-02,-4.718842609531985477e-02,-1.552743737478695998e-02,-5.274095632923095356e-02
1.787109375000000000e-01,-2.108661370097658985e-02,-1.097816537393681534e-02,4.893802345943061571e-03,-2.321157003361735711e-03,-6.569182239308821170e-02,6.329147845969892994e-02,1.946590642824784067e-03,6.459623903218553176e-02,2.013839779449696013e-02,5.070235859412863116e-03,-1.676823284758058655e-02,6.539105736424354054e-02,-2.107060681029149923e-02,4.886564160465506346e-02,8.293543484011638503e-03,5.068464701945835094e-02,1.907127803408283084e-02,-4.656290262139417546e-02,-1.959600101188584478e-02,-4.895648394022501099e-02
1.796875000000000000e-01,-2.111620835643791133e-02,-9.936302184799289741e-03,2.537962635169268254e-03,-1.372935712045927469e-03,-6.804593172550360558e-02,6.822450597521408089e-02,1.435059914225176713e-03,6.553240554305254928e-02,2.215630934828593038e-02,1.481603165030563390e-03,-1.973544299453710432e-02,6.033666750289630454e-02,-2.544608052971434123e-02,4.411453461693552736e-02,1.185905969482563618e-02,5.204941568533252849e-02,1.618536729475827593e-02,-4.576636238021958986e-02,-2.371756941607639640e-02,-4.464256653042656536e-02
1.806640625000000000e-01,-2.085585238684684040e-02,-8.884305573666935463e-03,2.268031609802162755e-04,-6.258898902630006048e-04,-7.041381071146124437e-02,7.277442378813650525e-02,9.673633326260509986e-04,6.648050622255569087e-02,2.381317437847545529e-02,-2.029566146326429281e-03,-2.246034910514012328e-02,5.484343800411335679e-02,-2.940562390148129118e-02,3.904687427491367047e-02,1.534755745734190172e-02,5.292564293091020500e-02,1.320714539698321019e-02,-4.479911353961965603e-02,-2.784090398019370069e-02,-3.983280597948735818e-02
1.816406250000000000e-01,-2.028242222838615161e-02,-7.829805954050052946e-03,-2.001669037231098170e-03,-1.018326116522245799e-04,-7.275933489091029882e-02,7.692404195982613380e-02,5.488214854805072585e-04,6.741778707052009656e-02,2.507030330957763647e-02,-5.406775888551949849e-03,-2.492181641362681971e-02,4.897014534487917348e-02,-3.291232276955018132e-02,3.373324645450637149e-02,1.869538948471467441e-02,5.331139550307335134e-02,1.016682960706572804e-02,-4.366306974620324383e-02,-3.191442778678577064e-02,-3.456524512120515147e-02
1.826171875000000000e-01,-1.937588547455947746e-02,-6.780150830253376011e-03,-4.110776585389240567e-03,1.801726141826252587e-04,-7.504513450972710720e-02,8.065892929392345923e-02,1.831939151579623296e-04,6.832034552682654527e-02,2.589590416479814125e-02,-8.594336122482844342e-03,-2.710176779631108188e-02,4.277970936837724447e-02,-3.593482937547552020e-02,2.824721553114624070e-02,2.184031720949554042e-02,5.321125016335759988e-02,7.095479225936242827e-03,-4.236176450821253076e-02,-3.588700009398521767e-02,-2.888199794626042372e-02
1.835937500000000000e-01,-1.811966210480638745e-02,-5.742373956957407682e-03,-6.065799210097653875e-03,2.040802815347925875e-04,-7.723311991985584712e-02,8.396740218340514872e-02,-1.273924285292451185e-04,6.916347472401904173e-02,2.626574295400409265e-02,-1.153817166635353816e-02,-2.898533018562503977e-02,3.633837287684440337e-02,-3.844773246308448578e-02,2.266431066867710675e-02,2.472267960885213625e-02,5.263621478333744413e-02,4.024689835359984008e-03,-4.090034794671257301e-02,-3.970867916072025328e-02,-2.282884208637995030e-02
1.845703125000000000e-01,-1.650094616755719973e-02,-4.723175811192662985e-03,-7.834576410423297124e-03,-4.290254990219023387e-05,-7.928502512102628130e-02,8.684049200028702564e-02,-3.824865777648889069e-04,6.992202702283997762e-02,2.616367841081330622e-02,-1.418661453310973014e-02,-3.056094358617872028e-02,2.971483705570851508e-02,-4.043185616474461591e-02,1.706099182856662955e-02,2.728652272493761397e-02,5.160356040892503243e-02,9.862755342254655132e-04,-3.928556591854179963e-02,-4.333146110387528505e-02,-1.645477809326987423e-02
1.855468750000000000e-01,-1.451098273589303267e-02,-3.728915280302149728e-03,-9.388075191979816658e-03,-5.701187818435472527e-04,-8.116296168628170382e-02,8.927189304380320212e-02,-5.833278026351235331e-04,7.057079181824486847e-02,2.558206035689637031e-02,-1.649116894366858127e-02,-3.182043171047124058e-02,2.297936440699954036e-02,-4.187448360709848660e-02,1.151361033194900525e-02,2.948066992415196430e-02,5.013656640961994260e-02,-1.988057335924493189e-03,-3.752572173214907547e-02,-4.670998295137650247e-02,-9.811560348095563211e-03
1.865234375000000000e-01,-1.214529552341381789e-02,-2.765612203132825422e-03,-1.070091313275167363e-02,-1.383303692075973793e-03,-8.282997509103620648e-02,9.125789323057512115e-02,-7.328302306597121035e-04,7.108488231401569046e-02,2.452198324823194608e-02,-1.840723791131853443e-02,-3.275903370785827884e-02,1.620286132475051710e-02,-4.276950207361485123e-02,6.097378741993722193e-03,3.125971391328184745e-02,4.826418205894871666e-02,-4.867041286428878781e-03,-3.563062089144974909e-02,-4.980217872148124530e-02,-2.953204699793236885e-03
1.875000000000000000e-01,-9.403861192339149286e-03,-1.838960141214505961e-03,-1.175182765782313392e-02,-2.484469585821118612e-03,-8.425059535793677501e-02,9.279728983282858890e-02,-8.355378127184640534e-04,7.144012574786524905e-02,2.299338890308244912e-02,-1.989480089867745605e-02,-3.337539692092306165e-02,9.455952735244506011e-03,-4.311746750972907105e-02,8.853645516277016628e-04,3.258491282692297514e-02,4.602060908232564335e-02,-7.620179763286738864e-03,-3.361149951015567072e-02,-5.256987820790316734e-02,4.064521869570315686e-03
1.884765625000000000e-01,-6.291227096480033962e-03,-9.543485075537852871e-04,-1.252408316418333889e-02,-3.871834546689015451e-03,-8.539137393997275893e-02,9.389129264698248267e-02,-8.975501087757640009e-04,7.161345141018940486e-02,2.101501498376820778e-02,-2.091903270791542827e-02,-3.367153106292065240e-02,2.808061346412530756e-03,-4.292558714225815086e-02,-4.052478331781510235e-03,3.342497429797786773e-02,4.344481084089728273e-02,-1.021807628375316634e-02,-3.148093723669677380e-02,-5.497933916788604047e-02,1.118462411858443632e-02
1.894531250000000000e-01,-2.816569968615691665e-03,-1.168929481979458923e-04,-1.300580854654206572e-02,-5.539796634426705224e-03,-8.622139889283564340e-02,9.454341700459269193e-02,-9.264198543970716959e-04,7.158327074162273984e-02,1.861418846028035229e-02,-2.145085456793011797e-02,-3.365272466291973491e-02,-3.673495998370216072e-03,-4.220761999603039188e-02,-8.650227007850442434e-03,3.375671329513338370e-02,4.057995487778268129e-02,-1.263275665076754248e-02,-2.925275571510106698e-02,-5.700170477821148857e-02,1.834940845530607170e-02
1.904296875000000000e-01,1.006306125868462135e-03,6.685273389799653316e-04,-1.319025871755205581e-02,-7.478954337300555005e-03,-8.671278063359023902e-02,9.475936902120847549e-02,-9.310237454774553806e-04,7.132984381935959795e-02,1.582646597788636006e-02,-2.146740931736508540e-02,-3.332742506620507694e-02,-9.924382585922056355e-03,-4.098369611462381046e-02,-1.284684349705209234e-02,3.356557162723439874e-02,3.747279652066622113e-02,-1.483798027549309770e-02,-2.694190377739889147e-02,-5.861337952215626285e-02,2.550101437196397591e-02
1.914062500000000000e-01,5.159033401145538163e-03,1.397226848034594047e-03,-1.307599487562479193e-02,-9.676173530332711492e-03,-8.684110094356099763e-02,9.454692541748549450e-02,-9.214083358840326893e-04,7.083562665067862085e-02,1.269512573660699396e-02,-2.095245363630194799e-02,-3.270708370116279240e-02,-1.588407482844479343e-02,-3.928005631577743961e-02,-1.658695378978516585e-02,3.284598933942897703e-02,3.417301209725333300e-02,-1.680953669937743089e-02,-2.456433071589649020e-02,-5.979631807622686618e-02,3.258194195590899400e-02
1.923828125000000000e-01,9.618805493432044593e-03,2.064667224382968434e-03,-1.266697953313141237e-02,-1.211470062350536274e-02,-8.658581834461079318e-02,9.391581014298064356e-02,-9.086133730871427325e-04,7.008559388392074374e-02,9.270518120972053716e-03,-1.989666143691924682e-02,-3.180596872520775192e-02,-2.149664264681872342e-02,-3.712871532228773086e-02,-1.982154188500105316e-02,3.160162072142853190e-02,3.073249106445112566e-02,-1.852552352240956213e-02,-2.213684911688932819e-02,-6.053822325492329987e-02,3.953557014946523090e-02
1.933593750000000000e-01,1.435856322204401986e-02,2.666408711879688764e-03,-1.197258365786515316e-02,-1.477432101349358991e-02,-8.593062355361782978e-02,9.287756988929303514e-02,-9.044752929565362705e-04,6.906753182071800889e-02,5.609284847536419490e-03,-1.829783376761745517e-02,-3.064094753661060488e-02,-2.671146660386555099e-02,-3.456705209284517688e-02,-2.250855001942751732e-02,2.984539027281941578e-02,2.720459696667250349e-02,-1.996660211310341895e-02,-1.967698884925874608e-02,-6.083265061931718287e-02,4.630666061400759426e-02
1.943359375000000000e-01,1.934723918527663997e-02,3.198061440548722375e-03,-1.100750468028967137e-02,-1.763156138562929631e-02,-8.486373939229154006e-02,9.144545039910312312e-02,-9.214139498523099200e-04,6.777229696570959139e-02,1.773458780401926567e-03,-1.616101189799413335e-02,-2.923124198194436418e-02,-3.148388199822918510e-02,-3.163733212136583123e-02,-2.461337774819076854e-02,2.759938668052652061e-02,2.364340761362119722e-02,-2.111622769683649606e-02,-1.720284389041438350e-02,-6.067901893442271405e-02,5.284184229336227195e-02
1.953125000000000000e-01,2.455005855268010961e-02,3.655238448854568854e-03,-9.791595556174259585e-03,-2.065993385691242828e-02,-8.337816028939748492e-02,8.963427526540297674e-02,-9.722059657045916715e-04,6.619403577728708021e-02,-2.170541241309359871e-03,-1.349849161454562407e-02,-2.759815939634174820e-02,-3.577574111246294847e-02,-2.838616736528000797e-02,-2.610927408701609054e-02,2.489459561417244407e-02,2.010294519552604381e-02,-2.196085069036450566e-02,-1.473291373709488365e-02,-6.008252724427845526e-02,5.909007206457789207e-02
1.962890625000000000e-01,2.992889259084342835e-02,4.033512333328320189e-03,-8.349606525708971883e-03,-2.383021941316551540e-02,-8.147182734944644067e-02,8.746032867547498535e-02,-1.069748336439897132e-03,6.433036177984181869e-02,-6.153004255203287434e-03,-1.032973814924692708e-02,-2.576480288230623139e-02,-3.955588591277652694e-02,-2.486392029088024119e-02,-2.697761854060721359e-02,2.177047489038613087e-02,1.663640722839755323e-02,-2.249008646867117767e-02,-1.228594118887514630e-02,-5.905398089542999995e-02,6.500306720562833152e-02
1.972656250000000000e-01,3.544266067810904197e-02,4.328377374472571447e-03,-6.710842652552274218e-03,-2.711078758097450192e-02,-7.914773586426133989e-02,8.494124329220635594e-02,-1.226816131193268853e-03,6.218248675823360300e-02,-1.010209169786902353e-02,-6.681202564985354309e-03,-2.375576445942086112e-02,-4.280052470788382052e-02,-2.112405927580287765e-02,-2.720808849601650398e-02,1.827437825124984816e-02,1.329540924007000142e-02,-2.269685111211094605e-02,-9.880748307494503779e-03,-5.760953035261814903e-02,7.053570579454099265e-02
1.982421875000000000e-01,4.104777583673781260e-02,4.535218901070943269e-03,-4.908741635835274508e-03,-3.046794879474676310e-02,-7.641397309875536115e-02,8.209589418665184934e-02,-1.455818255490473395e-03,5.975530337138873493e-02,-1.394505318586062963e-02,-2.586041812803834515e-03,-2.159680489945323828e-02,-4.549350757419159952e-02,-1.722247327449508494e-02,-2.679871212825171017e-02,1.446083660000768538e-02,1.012924996845955550e-02,-2.257746108264390220e-02,-7.536072345372979778e-03,-5.577032808936875641e-02,7.564639157710886797e-02
1.992187500000000000e-01,4.669862815019931723e-02,4.649291526089891109e-03,-2.980377741503645143e-03,-3.386633547759318463e-02,-7.328368517610582555e-02,7.894429944626901730e-02,-1.768555321209048289e-03,5.705741718578379723e-02,-1.760947306433546453e-02,1.916253964147693247e-03,-1.931452419709140875e-02,-4.762649672668269052e-02,-1.321675422257693154e-02,-2.575580762259316314e-02,1.039070799531016838e-02,7.184209547813267399e-03,-2.213169521278287796e-02,-5.270403402362898101e-03,-5.356211017660469920e-02,8.029738029470669114e-02
2.001953125000000000e-01,5.234809984885125528e-02,4.665707717940912290e-03,-9.658989737644721333e-04,-3.726930745797556177e-02,-6.977497290594644741e-02,7.550752778897200368e-02,-2.175983671915229008e-03,5.410112683195072991e-02,-2.102452649829974693e-02,6.780321995892698780e-03,-1.693602671449179892e-02,-4.919902944074323881e-02,-9.165456121983380638e-03,-2.409381113919494694e-02,6.130209982368475807e-03,4.502890710339818928e-03,-2.136281785401219699e-02,-3.101825511760308504e-03,-5.101471041187281841e-02,8.445506494339906356e-02
2.011718750000000000e-01,5.794810534857012391e-02,4.579437963427807588e-03,1.092094218946967378e-03,-4.063937699777890600e-02,-6.591071742743856432e-02,7.180761322020101645e-02,-2.687989551464064521e-03,5.090235171823845328e-02,-2.412222350848111305e-02,1.195546919664972237e-02,-1.448858507715277896e-02,-5.021847259062127422e-02,-5.127340103581784839e-03,-2.183499750650267496e-02,1.749849897041179988e-03,2.123612435326651445e-03,-2.027756251672777413e-02,-1.047862776076745502e-03,-4.816151590994234566e-02,8.809021793389890109e-02
2.021484375000000000e-01,6.345014912197347035e-02,4.385323536547785367e-03,3.149219356492099706e-03,-4.393864841678167543e-02,-6.171833756204741367e-02,6.786747648465671356e-02,-3.313177276990210765e-03,4.748050748550554367e-02,-2.683861935151291706e-02,1.738628894632281152e-02,-1.199930688913207130e-02,-5.069986934542836110e-02,-1.160615001918557801e-03,-1.900909910810456849e-02,-2.676729417735311707e-03,7.986474376732379150e-05,-1.888607583457790201e-02,8.746679283304758384e-04,-4.503887399451746154e-02,9.117818863232023119e-02
2.031250000000000000e-01,6.880589397742566116e-02,4.078102614506419824e-03,5.160021198170433934e-03,-4.712926706779336367e-02,-5.722948177348019527e-02,6.371085279214136476e-02,-4.058675086167436337e-03,4.385833014340786984e-02,-2.911497001562027634e-02,2.301334401965322851e-02,-9.494808277655933382e-03,-5.066568003364690931e-02,2.677816906360339609e-03,-1.565282980171845903e-02,-7.073969525285510665e-03,-1.600167526147922535e-03,-1.720182219553739039e-02,2.649796279044115341e-03,-4.168546097551982521e-02,9.369905527730312822e-02
2.041015625000000000e-01,7.396773212226127880e-02,3.652450183614192221e-03,7.078708855948745438e-03,-5.017387224972950921e-02,-5.247965859963210633e-02,5.936222504376002795e-02,-4.929962075486614761e-03,4.006165058243997545e-02,-3.089881234506948113e-02,2.877390641195483670e-02,-7.000898171651262838e-03,-5.014542063206492428e-02,6.333099355668604831e-03,-1.180932195992545619e-02,-1.136566177286149615e-02,-2.894005106404951531e-03,-1.524144989294130489e-02,4.262528606156756536e-03,-3.814162395479502032e-02,9.563773078332139799e-02
2.050781250000000000e-01,7.888935129726921958e-02,3.103031858573958041e-03,8.859909146977110184e-03,-5.303604854549719139e-02,-4.750781033906054107e-02,5.484676155589585100e-02,-5.930719334986499572e-03,3.611912189474821705e-02,-3.214494940959083252e-02,3.460274401462125338e-02,-4.542277067154648976e-03,-4.917520373533079692e-02,9.753137223013982546e-03,-7.527485833004322197e-03,-1.547623709246433166e-02,-3.785193074620474361e-03,-1.302462015477150008e-02,5.698967651314134665e-03,-3.444870716636437569e-02,9.698402244631568192e-02
2.060546875000000000e-01,8.352628829147228096e-02,2.424571404971124274e-03,1.045942417826363144e-02,-5.568077003985134887e-02,-4.235583562863418083e-02,5.019025707975449668e-02,-7.062708020028785061e-03,3.206190264989146332e-02,-3.281632318273747240e-02,4.043294344165761917e-02,-2.142253836934832414e-03,-4.779718819888074954e-02,1.288927808033766241e-02,-2.861301390278351425e-03,-1.933205865517210673e-02,-4.263533411096803206e-03,-1.057380090140819934e-02,6.946421039746266540e-03,-3.064837452006482360e-02,9.773264605997972199e-02
2.070312500000000000e-01,8.783646227997896072e-02,1.611931412960968630e-03,1.183498094267166484e-02,-5.807483191055783783e-02,-3.706806732658492892e-02,4.541907574822797583e-02,-8.325676687923427161e-03,2.792329994835907742e-02,-3.288475836356526127e-02,4.619675780949530908e-02,1.775160954746457802e-04,-4.605894490265989571e-02,1.569695128756739069e-02,2.130946414135130151e-03,-2.286269563785389355e-02,-4.325227969143099170e-03,-7.914027553650343147e-03,7.993497689229774397e-03,-2.678193997765258502e-02,9.788319542317557020e-02
2.080078125000000000e-01,9.178068067184930179e-02,6.602062268935135134e-04,1.294696068799680924e-02,-6.018726399454896875e-02,-3.169071280426509485e-02,4.056009445304570304e-02,-9.717299772919532619e-03,2.373837670534041308e-02,-3.233156324114451474e-02,5.182646793317288725e-02,2.397268172801223125e-03,-4.401274723873897787e-02,1.813625624166730760e-02,7.387477391480396643e-03,-2.600215655051378930e-02,-3.972929780206609432e-03,-5.072633657060799869e-03,8.830191556932015517e-03,-2.288971714974313496e-02,9.744006866557872182e-02
2.089843750000000000e-01,9.532311050650951745e-02,-4.351741021228396761e-04,1.375909600229701345e-02,-6.198972110867791152e-02,-2.627126433978001566e-02,3.564064506671359156e-02,-1.123314858441402248e-02,1.954352819013267795e-02,-3.114797582802033768e-02,5.725524522710860598e-02,4.499338978350616962e-03,-4.171479596682809571e-02,2.017249200472496368e-02,1.284385889280774927e-02,-2.869006112060435223e-02,-3.215701938033560612e-03,-2.078954498957075788e-03,9.447952304592980091e-03,-1.901039906536926630e-02,9.641235323477115315e-02
2.099609375000000000e-01,9.843170889161420578e-02,-1.678330398950668738e-03,1.423912393817734420e-02,-6.345684515059951680e-02,-2.085788778798802409e-02,3.068845387783221759e-02,-1.286669569799434032e-02,1.537603335353134384e-02,-2.933544603872896561e-02,6.241800459025419190e-02,6.468346975907040761e-03,-3.922438899355482761e-02,2.177662124715293995e-02,1.843386936930486303e-02,-3.087273062943834273e-02,-2.068884642006517827e-03,1.035992735607667563e-03,9.839742641382907135e-03,-1.518047844184979012e-02,9.481367176918532869e-02
2.109375000000000000e-01,1.010786065261945477e-01,-3.072813346445700013e-03,1.435938407241656167e-02,-6.456659431677989891e-02,-1.549879806636784811e-02,2.573157660652262979e-02,-1.460935307536313787e-02,1.127358690833103749e-02,-2.690574742066726213e-02,6.725223571302671455e-02,8.291341692698239729e-03,-3.660304740166020476e-02,2.292566225186319639e-02,2.409037041877041402e-02,-3.250417783146189454e-02,-5.538723092125817128e-04,4.239848398442867296e-03,1.000008227897843105e-02,-1.143371798272762620e-02,9.266199142371082942e-02
2.119140625000000000e-01,1.032404389927264188e-01,-4.621477010316246692e-03,1.409735115799998911e-02,-6.530053514829284311e-02,-1.024163023884307536e-02,2.079832740951226278e-02,-1.645054370594041873e-02,7.273818479402936223e-03,-2.388091481128621837e-02,7.169880156430578910e-02,9.957919714788909457e-03,-3.391360967332884835e-02,2.360300362184320627e-02,2.974617513999364138e-02,-3.354697914021347732e-02,1.302196032109097755e-03,7.499265259907289885e-03,9.925078601957022795e-03,-7.800679270415339026e-03,8.997939951524148994e-02
2.128906250000000000e-01,1.048986212213204594e-01,-6.326349297220763834e-03,1.343609296295412980e-02,-6.564409354667952168e-02,-5.132815095496958205e-03,1.591720037171349966e-02,-1.837780601882492079e-02,3.413805403581603691e-03,-2.029300724937765227e-02,7.570269329576864714e-02,1.146030627416860619e-02,-3.121930650908390226e-02,2.379863730577787273e-02,3.533490091574489206e-02,-3.397301361058020774e-02,3.466828597721712327e-03,1.078027447652723028e-02,9.612444315707967951e-03,-4.308317715281612462e-03,8.679184861146529983e-02
2.138671875000000000e-01,1.060395613182555652e-01,-8.188501944692932327e-03,1.236464499106950700e-02,-6.558676138669261579e-02,-2.169681127317101433e-04,1.111678211183180290e-02,-2.037692977774767378e-02,-2.704140690950730501e-04,-1.618369845887289091e-02,7.921373143047008569e-02,1.279340162984381711e-02,-2.858282893359685023e-02,2.350930659190718364e-02,4.079179521336598335e-02,-3.376405535592486018e-02,5.902649288303387504e-03,1.404865812470336948e-02,9.061502481091962199e-03,-9.796497941155079148e-04,8.312887439597857475e-02
2.148437500000000000e-01,1.066548107981086513e-01,-1.020792280556140699e-02,1.087829502748002657e-02,-6.512225588440502533e-02,4.463699464757463209e-03,6.425654301726723729e-03,-2.243212165249415524e-02,-3.744320345994164943e-03,-1.160370019979739022e-02,8.218720397322960836e-02,1.395479187646031863e-02,-2.606540249815100796e-02,2.273856680596620175e-02,4.605452361898541846e-02,-3.291220837683039857e-02,8.567935942870167840e-03,1.727032368368375953e-02,8.273179477694512715e-03,2.166502519813299880e-03,7.902328980525970270e-02
2.158203125000000000e-01,1.067411491514459326e-01,-1.238339330477540579e-02,8.978771828453612977e-03,-6.424862945146804505e-02,8.869938950458474899e-03,1.872285110208127571e-03,-2.452619816662408858e-02,-6.975378030519616308e-03,-6.612026691416825717e-03,8.458443298040189962e-02,1.494472424831019657e-02,-2.372588033446363515e-02,2.149675757079626617e-02,5.106391009429091243e-02,-3.142017530783407925e-02,1.141722062015146713e-02,2.041167581755052446e-02,7.249986553667092139e-03,5.115686641824369191e-03,7.451085904778648183e-02
2.167968750000000000e-01,1.063006016053312658e-01,-1.471237400901248375e-02,6.674333758577813587e-03,-6.296832837214298706e-02,1.296598387807821641e-02,-2.515091171830868225e-03,-2.664080326142479263e-02,-9.933480746908755071e-03,-1.275111106496082565e-03,8.637326214251264678e-02,1.576604741894443648e-02,-2.161986758650001617e-02,1.980088662842834080e-02,5.576462034865223988e-02,-2.930135426858313658e-02,1.440194322637243854e-02,2.343998083697098125e-02,5.995990718120542719e-03,7.857911544918497887e-03,6.962995518295221620e-02
2.177734375000000000e-01,1.053403898781559295e-01,-1.719090125609040731e-02,3.979754746817174352e-03,-6.128819927148333735e-02,1.672002344315398278e-02,-6.708606790799922712e-03,-2.875664729762372057e-02,-1.259136878957485897e-02,4.334212236039627561e-03,8.752845904989559056e-02,1.642411772201952253e-02,-1.979888934859068417e-02,1.767442637510314649e-02,6.010578023754106075e-02,-2.657976079282313442e-02,1.747114903873634578e-02,2.632371931682252197e-02,4.516775810489015094e-03,1.038765667129406753e-02,6.442120495840936156e-02
2.187500000000000000e-01,1.038728166795416519e-01,-1.981349773995035382e-02,9.162065610162284032e-04,-5.921944299268407097e-02,2.010462279829587640e-02,-1.068090563679573862e-02,-3.085376394656856938e-02,-1.492501345171723219e-02,1.013784393645224616e-02,8.803202701239537520e-02,1.692667263250872620e-02,-1.830961367459309902e-02,1.514702540059089872e-02,6.404152221249835575e-02,-2.328977465713674699e-02,2.057222004417229300e-02,2.903292250450367762e-02,2.819394639292027542e-03,1.270379853527099992e-02,5.892712458070036713e-02
2.197265625000000000e-01,1.019150856462101434e-01,-2.257309983679044521e-02,-2.488961937533647542e-03,-5.677751616076093938e-02,2.309708401061142530e-02,-1.440530063542603406e-02,-3.291178110768391146e-02,-1.691396229671702708e-02,1.605365563290970382e-02,8.787342257170377424e-02,1.728367324427313584e-02,-1.719314050133815761e-02,1.225413844009144715e-02,6.753145403911646472e-02,-1.947571429494775186e-02,2.365162953211397828e-02,3.153948837374348502e-02,9.123131197711954483e-04,1.480945743200400878e-02,5.319175002773776639e-02
2.207031250000000000e-01,9.948905932177273814e-02,-2.546100428884305600e-02,-6.202546228573702254e-03,-5.398198136982113038e-02,2.567974231856942624e-02,-1.785594292478482475e-02,-3.491020173451808706e-02,-1.854164013205051448e-02,2.199680610229812899e-02,8.704967616048252255e-02,1.750711785562901468e-02,-1.648436645955334706e-02,9.036579224929801660e-03,7.054104524756707462e-02,-1.519124431318759523e-02,2.665570905545662853e-02,3.381747345712526193e-02,-1.194652644113760633e-03,1.671176808084178650e-02,4.726026540566101442e-02
2.216796875000000000e-01,9.662095866867230487e-02,-2.846683663545269277e-02,-1.018590427610782841e-02,-5.085630758356250031e-02,2.784019323674213897e-02,-2.100800197021030977e-02,-3.682869026208220736e-02,-1.979560102266876911e-02,2.788111573390235007e-02,8.556541470693289353e-02,1.761082912468854914e-02,-1.621143453832341388e-02,5.540001742642330571e-03,7.304192806460987897e-02,-1.049862438287427549e-02,2.953141671026925097e-02,3.584335692346594937e-02,-3.490405392506701430e-03,1.842157937096115111e-02,4.117863271008714854e-02
2.226562500000000000e-01,9.334100843082809851e-02,-3.157854349880089007e-02,-1.439546579761752376e-02,-4.742762297465802357e-02,2.957144703752763795e-02,-2.383785542068568575e-02,-3.864736020695389712e-02,-2.066772733135119680e-02,3.362047658642863812e-02,8.343278633748146822e-02,1.761021757687425415e-02,-1.639527643821685546e-02,1.814316373906280132e-03,7.501211087615292095e-02,-5.467810405491058297e-03,3.222709568476002373e-02,3.759627374896558349e-02,-5.962640941029279627e-03,1.995308961654003108e-02,3.499322617647694644e-02
2.236328125000000000e-01,8.968303343345120082e-02,-3.478241049718475836e-02,-1.878332554753384814e-02,-4.372642303984730638e-02,3.087200817498463729e-02,-2.632328716706772848e-02,-4.034705846108828375e-02,-2.115437248859066560e-02,3.913027443910531422e-02,8.067128867428080552e-02,1.752202453445793340e-02,-1.704925420848733136e-02,-2.086951750021173290e-03,7.643610356489727309e-02,-1.754213213250323505e-04,3.469321219132208423e-02,3.905821425819544501e-02,-8.597926737658490373e-03,2.132342484763884161e-02,2.875047420029295392e-02
2.246093750000000000e-01,8.568401160045002740e-02,-3.806310717664185966e-02,-2.329791207343717002e-02,-3.978623740562069189e-02,3.174587829229004454e-02,-2.844369173063666933e-02,-4.190964182168846475e-02,-2.125644496422448432e-02,4.432879884500393747e-02,7.730750353910152695e-02,1.736404778897910478e-02,-1.817890643173294268e-02,-6.107354042262033017e-03,7.730495533856662771e-02,5.296412816776738600e-03,3.688306221967499465e-02,4.021418777633140040e-02,-1.138178393233914461e-02,2.255216864165558027e-02,2.249651157915413466e-02
2.255859375000000000e-01,8.138359007939650891e-02,-4.140375992736729238e-02,-2.788472209711564259e-02,-3.564325927648842596e-02,3.220248255539129995e-02,-3.018028279752998921e-02,-4.331824139284201625e-02,-2.097943172648952803e-02,4.913861719910945364e-02,7.337474214223665969e-02,1.715485354907969953e-02,-1.978180281284898367e-02,-1.018825060088161816e-02,7.761620689171475074e-02,1.086130386765055827e-02,3.875343702913759680e-02,4.105234863079811752e-02,-1.429877222191184953e-02,2.366085282177162949e-02,1.627684458079172586e-02
2.265625000000000000e-01,7.682357137995082796e-02,-4.478605339117090051e-02,-3.248710951224735577e-02,-3.133594196660302589e-02,3.225652016500605429e-02,-3.151630342708085925e-02,-4.455751065880154266e-02,-2.033336031990131548e-02,5.348788924795005312e-02,6.891260603646551242e-02,1.691347836623929152e-02,-2.184750956684469725e-02,-1.426957382190846557e-02,7.737375991032650890e-02,1.642994035186743501e-02,4.026523792651114791e-02,4.156408326136645098e-02,-1.733257682104365899e-02,2.467241899905139174e-02,1.013603107692966077e-02
2.275390625000000000e-01,7.204737684615239446e-02,-4.819036037743167078e-02,-3.704711699648286644e-02,-2.690456738914565743e-02,3.192774100089795092e-02,-3.243723520622968787e-02,-4.561385326144234975e-02,-1.933269955919742628e-02,5.731159928764670286e-02,6.396647023514252794e-02,1.665912486714317062e-02,-2.435766650172511288e-02,-1.829061366677924017e-02,7.658766801700020443e-02,2.191148312614968688e-02,4.138403164324813699e-02,4.174405773504995254e-02,-2.046609700810667065e-02,2.561066140268598162e-02,4.117377708902697150e-03
2.285156250000000000e-01,6.709949508977153254e-02,-5.159589979558024814e-02,-4.150633742591076231e-02,-2.239079175033387159e-02,3.124065143000662875e-02,-3.293100340389565339e-02,-4.647562681213099345e-02,-1.799619970998542207e-02,6.055268451195840174e-02,5.858689591468622948e-02,1.641085520250203794e-02,-2.728617517830405834e-02,-2.219081444929062522e-02,7.527385425069664515e-02,2.721500008171535284e-02,4.208053851971115672e-02,4.159022550791511424e-02,-2.368153580050916945e-02,2.649966172042098750e-02,-1.737344229474097968e-03
2.294921875000000000e-01,6.202492320632513323e-02,-5.498092159068335844e-02,-4.580679166937720592e-02,-1.783717400081893251e-02,3.022415334750000113e-02,-3.298817500385889390e-02,-4.713331942644546219e-02,-1.634667389493571835e-02,6.316303956328506164e-02,5.282898103123632311e-02,1.618728615709429455e-02,-3.059949601891320814e-02,-2.591057282309616738e-02,7.345376106603015987e-02,3.225091721596462513e-02,4.233104671167128852e-02,4.110379582202568216e-02,-2.696049042383180661e-02,2.736322675395582923e-02,-7.388162788057174406e-03
2.304687500000000000e-01,5.686860867437431438e-02,-5.832291714426943163e-02,-4.989180894079117690e-02,-1.328669283219158573e-02,2.891112150163119288e-02,-3.260214636702009339e-02,-4.757969608336724832e-02,-1.441072331453696620e-02,6.510437928311843536e-02,4.675165796686098219e-02,1.600628985416524888e-02,-3.425705075190001170e-02,-2.939202660261037992e-02,7.115393961204111162e-02,3.693246303852924795e-02,4.211774673925664653e-02,4.028916366404063087e-02,-3.028404335009690640e-02,2.822433958101287083e-02,-1.279714811076709292e-02
2.314453125000000000e-01,5.167489980113353781e-02,-6.159885308451214930e-02,-5.370689570800714352e-02,-8.782258166779162781e-03,2.733792506467238800e-02,-3.176931719789757164e-02,-4.780991237224849200e-02,-1.221840969093809098e-02,6.634894392329852841e-02,4.041694797217197654e-02,1.588470392914474033e-02,-3.821172513866145232e-02,-3.257982413910925912e-02,6.840558570068448752e-02,4.117708325317734341e-02,4.142898188440957696e-02,3.915380273441601555e-02,-3.363285378940776560e-02,2.910463460924853085e-02,-1.792863308748559453e-02
2.324218750000000000e-01,4.648701242371727771e-02,-6.478542594781690200e-02,-5.720057920224313336e-02,-4.366223172366161948e-03,2.554390023936104620e-02,-3.048924746906905153e-02,-4.782159369376329239e-02,-9.802879119941172031e-03,6.688003362920592887e-02,3.388918268129789690e-02,1.583805494351398641e-02,-4.241046555430544318e-02,-3.542186419920113211e-02,6.524403039451373565e-02,4.490780300749791509e-02,4.025941119135450358e-02,3.770812337491749600e-02,-3.698724962284178491e-02,3.002390641304970506e-02,-2.274941131611861109e-02
2.333984375000000000e-01,4.134652030781417464e-02,-6.785933465727338187e-02,-6.032521184372848649e-02,-7.990283841620687139e-05,2.357078142066459242e-02,-2.876479399331380998e-02,-4.761487851719121978e-02,-7.199942238014249776e-03,6.669236179905574380e-02,2.723420333579635103e-02,1.588029866063167539e-02,-4.679496170058670967e-02,-3.786999665217827271e-02,6.170819352714305289e-02,4.805451471782479222e-02,3.861008311651464853e-02,3.596529786974341641e-02,-4.032731985975283873e-02,3.099966157167546865e-02,-2.722891203086152262e-02
2.343750000000000000e-01,3.629287630820834942e-02,-7.079756734169877219e-02,-6.303772339520868906e-02,4.036894923629283372e-03,2.146209905502700563e-02,-2.660222342783551130e-02,-4.719242485720263891e-02,-4.447616267225909525e-03,6.579221991376262013e-02,2.051854856235342528e-02,1.602358061300679717e-02,-5.130240653819524710e-02,-3.988067476171358594e-02,5.784000871728191273e-02,5.055517054671768151e-02,3.648841918999812944e-02,3.394105596500842509e-02,-4.363300778656403756e-02,3.204672188847496744e-02,-3.133935188310997544e-02
2.353515625000000000e-01,3.136297087401009737e-02,-7.357769862111038228e-02,-6.530030836918587767e-02,7.946319845707389834e-03,1.926255284396405018e-02,-2.401129864858353447e-02,-4.655937970982142182e-02,-1.585635081115790903e-03,6.419744956968394256e-02,1.380864160341126190e-02,1.627802015692136894e-02,-5.586632345112001879e-02,-4.141555048981946513e-02,5.368382854796317077e-02,5.235686001799443046e-02,3.390810837013553264e-02,3.165345383621277070e-02,-4.688420504395691274e-02,3.317688638126808226e-02,-3.505586367239905965e-02
2.363281250000000000e-01,2.659073390296838937e-02,-7.617819313891392718e-02,-6.708103713783991617e-02,1.161290595277611297e-02,1.701736931799698038e-02,-2.100533564476323584e-02,-4.572331177015331871e-02,1.345066070385035921e-03,6.193722067939186338e-02,7.169987800787915207e-03,1.665152093799906335e-02,-6.041744971348030069e-02,-4.244200494909363547e-02,4.928581855976960080e-02,5.341675497783143073e-02,3.088891407550805115e-02,2.912262006791162955e-02,-5.006084692261941749e-02,3.439865831134508722e-02,-3.835660231422648170e-02
2.373046875000000000e-01,2.200678528251073796e-02,-7.857871083568120085e-02,-6.835438031348685384e-02,1.500396901809731946e-02,1.477165305435234818e-02,-1.760122835256163615e-02,-4.469410833437677255e-02,4.302884136680069915e-03,5.905161807897761628e-02,6.663928827618441179e-04,1.714961038321196479e-02,-6.488466453198005190e-02,-4.293360697360997652e-02,4.469334855525246286e-02,5.370290612274010444e-02,2.745639714569745454e-02,2.637048248914261941e-02,-5.314300920223924418e-02,3.571704228317719443e-02,-4.122282849813042882e-02
2.382812500000000000e-01,1.763813871025326357e-02,-8.076040924107442953e-02,-6.910163726587625899e-02,1.808996991826496842e-02,1.256974092346722569e-02,-1.381943917033863142e-02,-4.348383785600543755e-02,7.246092799856850876e-03,5.559104203872087396e-02,-5.640787789996849592e-03,1.777531049429680043e-02,-6.919594929612266077e-02,-4.287049370843151047e-02,3.995438943813755389e-02,5.319487758455249821e-02,2.364155919345259024e-02,2.342047992820217583e-02,-5.611100687249764157e-02,3.713341512110682197e-02,-4.363897063196560400e-02
2.392578125000000000e-01,1.350796257487139884e-02,-8.270623791522803414e-02,-6.931126110120945649e-02,2.084483942007467339e-02,1.045456872297290812e-02,-9.683953271499894100e-03,-4.210658017232321582e-02,1.013339042452343110e-02,5.161543136167189016e-02,-1.169335939777775557e-02,1.852904184833666437e-02,-7.327936719261539389e-02,-4.223966813036431761e-02,3.511692342394862748e-02,5.188420855300241580e-02,1.948041194887758371e-02,2.029726310790699179e-02,-5.894549506709961806e-02,3.864547283687894130e-02,-4.559266578651233193e-02
2.402343750000000000e-01,9.635400811683892536e-03,-8.440122010358962201e-02,-6.897907402431353863e-02,2.324626042887968300e-02,8.467059393395206038e-03,-5.222195251503959808e-03,-4.057822693227811778e-02,1.292444379308505149e-02,4.719332081703959958e-02,-1.743694829550022224e-02,1.940856231741418594e-02,-7.706404903682743945e-02,-4.103520949478767221e-02,3.022837496855837816e-02,4.977469358862457449e-02,1.501347924356810290e-02,1.702638899538925707e-02,-6.162757251154844101e-02,4.024725456793559059e-02,-4.707478044840573972e-02
2.412109375000000000e-01,6.035455739149328883e-03,-8.583271668347876304e-02,-6.810836871527184422e-02,2.527590427862028144e-02,6.645541709280305097e-03,-4.649071066058307975e-04,-3.891625523358314270e-02,1.558042001572655308e-02,4.240074753936677598e-02,-2.282160492920564179e-02,2.040894160512962685e-02,-8.048117204731014551e-02,-3.925839384073857852e-02,2.533506917948644480e-02,4.688247609010826045e-02,1.028523922380822180e-02,1.363401294757841074e-02,-6.413888773212052252e-02,4.192924291674628157e-02,-4.807941195945480972e-02
2.421875000000000000e-01,2.718933946426649057e-03,-8.699066757874818201e-02,-6.670989314828379424e-02,2.691961823995472208e-02,5.025207906843535445e-03,4.554012962147781229e-03,-3.713947790649675673e-02,1.806449913527665221e-02,3.732002368008765364e-02,-2.780234174547924902e-02,2.152257226800240175e-02,-8.346491834141492316e-02,-3.691772286366857420e-02,2.048172381425600319e-02,4.323595228631806064e-02,5.343515203134143257e-03,1.014658295472402327e-02,-6.646174819752136143e-02,4.367853868217438235e-02,-4.860387156773906397e-02
2.431640625000000000e-01,-3.075446476569060599e-04,-8.786780600186099022e-02,-6.480171813521901081e-02,2.816756205689017675e-02,3.637618150541581819e-03,9.797710902354792722e-03,-3.526777425770086238e-02,2.034236018737404020e-02,3.203839497863747443e-02,-3.233959978377470845e-02,2.273921744916074239e-02,-8.595340016071748024e-02,-3.402886066658992320e-02,1.571098024438283280e-02,3.887548607776553089e-02,2.388242538775397616e-04,6.590540180528752304e-03,-6.857923246679277496e-02,4.547910657093357650e-02,-4.864865004189068698e-02
2.441406250000000000e-01,-3.041475393120030100e-03,-8.845984114987057167e-02,-6.240898875965977116e-02,2.901429198547966770e-02,2.510259064104887992e-03,1.522661575959894514e-02,-3.332180540363225557e-02,2.238263382302208351e-02,2.664660698366978775e-02,-3.639963869870491142e-02,2.404609510522918298e-02,-8.788953924163397935e-02,-3.061447910948302681e-02,1.106297798686575566e-02,3.385293800846937706e-02,-4.976306815092148943e-03,2.992029830661436553e-03,-7.047530529848325398e-02,4.731208713586565473e-02,-4.821736680652455309e-02
2.451171875000000000e-01,-5.484336928036730174e-03,-8.876560533023225563e-02,-5.956356274884301583e-02,2.945879149156915150e-02,1.666162766241137492e-03,2.079871610456126424e-02,-3.132271857335267029e-02,2.415731504919184716e-02,2.123740236412213767e-02,-3.995484607763390150e-02,2.542799806003406826e-02,-8.922188832424469973e-02,-2.670401367751160104e-02,6.574976591952294211e-03,2.823101455992716585e-02,-1.024804804883183013e-02,-6.233738454412022720e-04,-7.213493553876651476e-02,4.915616893232961637e-02,-4.731670354605584106e-02
2.460937500000000000e-01,-7.641401286977502448e-03,-8.878716192058926093e-02,-5.630354068025436587e-02,2.950444845896090657e-02,1.123591968797978428e-03,2.646987225912080313e-02,-2.929184494234366234e-02,2.564213018754526313e-02,1.590397407371422350e-02,-4.298396308165187973e-02,2.686744877577380147e-02,-8.990538353357663270e-02,-2.233333296450258632e-02,2.281027841150572947e-03,2.208244677812944146e-02,-1.552198521541515649e-02,-4.230924897584552313e-03,-7.354421645245584616e-02,5.098801373716255192e-02,-4.595632319862030107e-02
2.470703125000000000e-01,-9.521489629884961198e-03,-8.852987106874618539e-02,-5.267269470634466932e-02,2.915897945525610518e-02,8.957957285161464002e-04,3.219416208664220569e-02,-2.725039566745571240e-02,2.681685278406662626e-02,1.073840004618567545e-02,-4.547222462800382115e-02,2.834488729877015362e-02,-8.990201726281531192e-02,-1.754432600334542708e-02,-1.788299632552543903e-03,1.548900992746664665e-02,-2.074384057719209223e-02,-7.806942175084366151e-03,-7.469048799360179791e-02,5.278272665730994462e-02,-4.414877522416549294e-02
2.480468750000000000e-01,-1.113667792960462179e-02,-8.800241060865456044e-02,-4.871980417533532115e-02,2.843430229054129746e-02,9.908394067832510498e-04,3.792425756898817890e-02,-2.521916082771543180e-02,2.766556391451881203e-02,5.830085584245421615e-03,-4.741141353190093249e-02,2.983889041788949370e-02,-8.918142222543269659e-02,-1.238441275400912686e-02,-5.606142025444437946e-03,8.540398369467509798e-03,-2.586018525821455125e-02,-1.132902217681924263e-02,-7.556246033487785951e-02,5.451436208590144938e-02,-4.190938798389375053e-02
2.490234375000000000e-01,-1.250195769551321404e-02,-8.721675029772968379e-02,-4.449790810000180119e-02,2.734635877455993125e-02,1.411511300265637717e-03,4.361182887226831145e-02,-2.321821593513764131e-02,2.817685311203821374e-02,1.264239652096161258e-03,-4.879982921801384599e-02,3.132641967415054907e-02,-8.772135850932569201e-02,-6.905984068090333279e-03,-9.149507882849761478e-03,1.332972149929492409e-03,-3.081913312736476313e-02,-1.477622586304743607e-02,-7.615033779099261713e-02,5.615645575823988156e-02,-3.925614901504328319e-02
2.500000000000000000e-01,-1.363485747100612148e-02,-8.618807816134751998e-02,-4.006348585302254434e-02,2.591489022186329802e-02,2.155307275110318610e-03,4.920797211350987771e-02,-2.126664056462988783e-02,2.834395698264567318e-02,-2.879589113845253644e-03,-4.964217277979073029e-02,3.278309548469528212e-02,-8.550809674533496607e-02,-1.165778372453765655e-03,-1.239939177798856512e-02,-6.031606190984515649e-03,-3.557100649266890791e-02,-1.812923749285579381e-02,-7.644594208495755772e-02,5.768257263197476559e-02,-3.620957392849649681e-02
2.509765625000000000e-01,-1.455503141411720359e-02,-8.493467845196550625e-02,-3.547557872243435606e-02,2.416316886279699233e-02,3.214493585313073307e-03,5.466365658962638041e-02,-1.938225346427525572e-02,2.816483345981238631e-02,-6.528891694606073388e-03,-4.994935129160775478e-02,3.418349429776086634e-02,-8.253669187789708372e-02,4.775796858974235178e-03,-1.534083520780192382e-02,-1.344782432675091510e-02,-4.006896442159892102e-02,-2.137049402794707204e-02,-7.644283372152624323e-02,5.906685997461907922e-02,-3.279256459985151195e-02
2.519531250000000000e-01,-1.528382174470710106e-02,-8.347776148205604541e-02,-3.079486602206853857e-02,2.211768888267710148e-02,4.576246899017943383e-03,5.993018682611422898e-02,-1.758136824967002770e-02,2.764217056760552224e-02,-9.619469556798477400e-03,-4.973820534895245782e-02,3.550146538184299760e-02,-7.881114347870175896e-02,1.085539005809695902e-02,-1.796293644694076097e-02,-2.080784068141799253e-02,-4.426958515562246649e-02,-2.448428413741774931e-02,-7.613643005402262465e-02,6.028459489420162631e-02,-2.903025727022850305e-02
2.529296875000000000e-01,-1.584380221140144901e-02,-8.184124636024683874e-02,-2.608271030053917541e-02,1.980782132435345705e-02,6.222869412201686642e-03,6.495967445313290123e-02,-1.587857346264890529e-02,2.678332949988822612e-02,-1.209657504428545208e-02,-4.903116481072326838e-02,3.671046357583800102e-02,-7.434444005558570046e-02,1.700746755314334197e-02,-2.025881172117002804e-02,-2.800305001259575585e-02,-4.813339486353403196e-02,-2.745681634112248637e-02,-7.552411846371159809e-02,6.131271559849738734e-02,-2.494986112390754074e-02
2.539062500000000000e-01,-1.625830999132617596e-02,-8.005149843640274598e-02,-2.140018681279587387e-02,1.726543754348719428e-02,8.132075814559413737e-03,6.970551462763288630e-02,-1.428654039080402838e-02,2.560022276677152708e-02,-1.391590128681443120e-02,-4.785583863186644582e-02,3.778389409121554743e-02,-6.915848635814850209e-02,2.316510273608485618e-02,-2.222551061092403746e-02,-3.492567051754431190e-02,-5.162533586401054503e-02,-3.027625633292689231e-02,-7.460536291950467525e-02,6.213032591467629318e-02,-2.058048786836753907e-02
2.548828125000000000e-01,-1.655097358187058651e-02,-7.813702403116429274e-02,-1.680711279830104932e-02,1.452450629501138638e-02,1.027734780417377189e-02,7.412286149778052335e-02,-1.281586160582876693e-02,2.410912909505676799e-02,-1.504440401640625737e-02,-4.624454549195830544e-02,3.869546526535339037e-02,-6.328391424782781050e-02,2.926078220541934727e-02,-2.386388906895447679e-02,-4.147032856433955500e-02,-5.471516842856205542e-02,-3.293273402140452916e-02,-7.338180205470105910e-02,6.271916304064961700e-02,-1.595297281060916936e-02
2.558593750000000000e-01,-1.674524427414537942e-02,-7.612812577573434270e-02,-1.236109224128889919e-02,1.162066984807462802e-02,1.262835084182708720e-02,7.816909705500794947e-02,-1.147492269290996229e-02,2.233044768289375176e-02,-1.546094038992868770e-02,-4.423379263551240059e-02,3.941954501981413672e-02,-5.675977926220635017e-02,3.522721847918920679e-02,-2.517844382886350041e-02,-4.753561714567980379e-02,-5.737780133534265553e-02,-3.541832130625981179e-02,-7.185733679106078020e-02,6.306401912469193627e-02,-1.109968790366818586e-02
2.568359375000000000e-01,-1.686393871218956619e-02,-7.405652260559009159e-02,-8.116591666967471960e-03,8.590804770900559162e-03,1.515140690778991883e-02,8.180428764346299453e-02,-1.026980911796171805e-02,2.028839528669539732e-02,-1.515671289019349804e-02,-4.186371093403373767e-02,3.993151668076906635e-02,-4.963314653995885839e-02,4.099815880950127833e-02,-2.617711229139833146e-02,-5.302560451885442172e-02,-5.959354746481646675e-02,-3.772698206616615507e-02,-7.003820546297045979e-02,6.315310807060280085e-02,-6.054347230458111649e-03
2.578125000000000000e-01,-1.692879984176596381e-02,-7.195493912459513530e-02,-4.124062152718785054e-03,5.472573193148263550e-03,1.781001618767427339e-02,8.499162239928978457e-02,-9.204249622871380626e-03,1.801065044738855633e-02,-1.413550956928576532e-02,-3.917745465120272413e-02,4.020812977268919258e-02,-4.195857126315734320e-02,4.650917970690864045e-02,-2.687104220192263609e-02,-5.785127022560158927e-02,-6.134830189182220728e-02,-3.985449626041669136e-02,-6.793304434956860816e-02,6.297836992811306489e-02,-8.518053996310918571e-04
2.587890625000000000e-01,-1.696008324096886719e-02,-6.985666967147319273e-02,-4.291221091914197835e-04,2.303970439310879144e-03,2.056541988219384720e-02,8.769782797470862534e-02,-8.279596960068996703e-03,1.552794993088511301e-02,-1.241373525398363487e-02,-3.622057473604238520e-02,4.022784140197553648e-02,-3.379748019731381586e-02,5.169845699960294583e-02,-2.727433557630071573e-02,-6.193184676814532386e-02,-6.263364111640812304e-02,-4.179836043594358647e-02,-6.555293151385942207e-02,6.253570633591576389e-02,4.472150649316396047e-03
2.597656250000000000e-01,-1.697617540672910486e-02,-6.779512296721670883e-02,2.928185479357201318e-03,-8.771250686199524686e-04,2.337719571962736109e-02,8.989355406478427568e-02,-7.494846185947347250e-03,1.287364315268960981e-02,-1.002023179831663079e-02,-3.304037468139878198e-02,3.997114390495216940e-02,-2.521746224706400419e-02,5.650750160528159732e-02,-2.740377139587277938e-02,-6.519604663520392474e-02,-6.344684326896832260e-02,-4.355766727666178506e-02,-6.291141187788279465e-02,6.182514171843715711e-02,9.881015896692664502e-03
2.607421875000000000e-01,-1.699325005313246859e-02,-6.580335368904668969e-02,5.914048761065405016e-03,-4.033393817465001641e-03,2.620387725889237324e-02,9.155372449738941043e-02,-6.846690137466077478e-03,1.008321096829614509e-02,-6.995888984737335531e-03,-2.968525806543559353e-02,3.942087454458476081e-02,-1.629147717842372931e-02,6.088185167775812118e-02,-2.727851157902560705e-02,-6.758315610149959185e-02,-6.379083030478260863e-02,-4.513296712828791107e-02,-6.002450153419092854e-02,6.085090627580870548e-02,1.533778696123255444e-02
2.617187500000000000e-01,-1.702496786727460826e-02,-6.391358769438684750e-02,8.501444383010557659e-03,-7.128503452782834239e-03,2.900358771303857691e-02,9.265784896723970598e-02,-6.329611127252678625e-03,7.193755730197329279e-03,-3.393051184064299619e-03,-2.620407684293619283e-02,3.856250320177563584e-02,-7.096992770112978480e-03,6.477171239902122790e-02,-2.691979465212926761e-02,-6.904397923874358578e-02,-6.367403435056306904e-02,-4.652611467414666246e-02,-5.691066940779369865e-02,5.962143822605169702e-02,2.080518663176566738e-02
2.626953125000000000e-01,-1.708222447554096426e-02,-6.215674789861562466e-02,1.067058673530242065e-02,-1.012751784096401278e-02,3.173467880327083407e-02,9.319029088991233334e-02,-5.936007319115572597e-03,4.243469931000378066e-03,7.252716737508299637e-04,-2.264548927377730420e-02,3.738439421889931669e-02,2.284938368833810962e-03,6.813253541191199858e-02,-2.635062139250258020e-02,-6.954161784321499784e-02,-6.311019146322482953e-02,-4.774010412230940414e-02,-5.359079454021840883e-02,5.814930423433239265e-02,2.624589247661304747e-02
2.636718750000000000e-01,-1.717295060836578763e-02,-6.056198798616173329e-02,1.240926096407156051e-02,-1.299728181998849319e-02,3.435636507588043370e-02,9.314048731715608709e-02,-5.656351697351850311e-03,1.271091063898244352e-03,5.286376949096054101e-03,-1.905733607257884682e-02,3.587803881352516489e-02,1.177065025359076526e-02,7.092553071870999482e-02,-2.559543650777128254e-02,-6.905207546903918692e-02,-6.211806709197964516e-02,-4.877889638898687263e-02,-5.008809746849814115e-02,5.645103847025685628e-02,3.162276870327530853e-02
2.646484375000000000e-01,-1.730196762638692987e-02,-5.915624120043109363e-02,1.371303346484363875e-02,-1.570677689274389832e-02,3.682934418012150102e-02,9.250311738514835347e-02,-5.479381028324364737e-03,-1.684649468267082964e-03,1.020901095794691030e-02,-1.548604294261344064e-02,3.403825478661545723e-02,2.127487052613334650e-02,7.311810479503169646e-02,-2.467981015744160483e-02,-6.756467641790325773e-02,-6.072111848341255058e-02,-4.964724182572369943e-02,-4.642804441599263088e-02,5.454690224389116548e-02,3.689910033902737280e-02
2.656250000000000000e-01,-1.747090069809136698e-02,-5.796379141043334071e-02,1.458533550546452229e-02,-1.822744355810073519e-02,3.911639381336422250e-02,9.127821635620443630e-02,-5.392311739796323486e-03,-4.585575479051216818e-03,1.540466154774105742e-02,-1.197605712656792977e-02,3.186335059884159993e-02,3.071174979053956783e-02,7.468421967361092706e-02,-2.363012282229053768e-02,-6.508229333335982525e-02,-5.894710012135150057e-02,-5.035050203795482515e-02,-4.263822329743601619e-02,5.246056765766284047e-02,4.203882869355458213e-02
2.666015625000000000e-01,-1.767815101184980892e-02,-5.700587348888187800e-02,1.503741765248830034e-02,-2.053346647366464592e-02,4.118293638791463429e-02,8.947123295435557844e-02,-5.381079219964765570e-03,-7.394605274574535259e-03,2.077898106269208955e-02,-8.569324976171754232e-03,2.935525127749563992e-02,3.999589975254637386e-02,7.560466882471056360e-02,-2.247325669424465877e-02,-6.162137993719594975e-02,-5.682761903668050868e-02,-5.089447428030080545e-02,-3.874819086507312604e-02,5.021873014794926704e-02,4.700678695030624521e-02
2.675781250000000000e-01,-1.791892747748073320e-02,-5.630030975794695497e-02,1.508817475469078837e-02,-2.260201919297207679e-02,4.299756295668479000e-02,8.709302837789095753e-02,-5.430596670813558555e-03,-1.007627334219692548e-02,2.623331689111044196e-02,-5.304816822886281209e-03,2.651958404067173564e-02,4.904342650457006736e-02,7.586726678412306080e-02,-2.123629640291471721e-02,-5.721180838142105735e-02,-5.439764744632135524e-02,-5.128522179107089518e-02,-3.478929068297965943e-02,4.785065615117865823e-02,5.176893461668022334e-02
2.685546875000000000e-01,-1.818533743827982843e-02,-5.586118886658561489e-02,1.476384333881261210e-02,-2.441346581084704107e-02,4.453250854537629810e-02,8.415981608835249039e-02,-5.525029345127666774e-03,-1.259722697546544756e-02,3.166632487064890977e-02,-2.218104634746221552e-03,2.336572198039441745e-02,5.777294535191457997e-02,7.546695064031858080e-02,-1.994624152404913739e-02,-5.189651362650993249e-02,-5.169500067699031587e-02,-5.152891324728120503e-02,-3.079444200860945863e-02,4.538767339002666712e-02,5.629258944751037996e-02
2.695312500000000000e-01,-1.846653498797936471e-02,-5.569859296117917608e-02,1.409757536190595420e-02,-2.595151747507608297e-02,4.576407176800527388e-02,8.069304221590437032e-02,-5.648079758101508946e-03,-1.492669073070753555e-02,3.697563931405474513e-02,6.590029169955900334e-04,1.990678462714915581e-02,6.610656381478517696e-02,7.440579267314087475e-02,-1.862973293879952724e-02,-4.573095014905778632e-02,-4.875978869182633763e-02,-5.163167428558517597e-02,-2.679790007948335689e-02,4.286261241280059364e-02,6.054665534483139738e-02
2.705078125000000000e-01,-1.874892458241428361e-02,-5.581837840471018386e-02,1.312889430774285757e-02,-2.720334237138681555e-02,4.667297243962987424e-02,7.671920717530736344e-02,-5.783279296669142922e-03,-1.703689208701934799e-02,4.205957233503318515e-02,3.298764269856295332e-03,1.615959471943362313e-02,7.397081986102672924e-02,7.269292462116859477e-02,-1.731279473942959335e-02,-3.878236908523849391e-02,-4.563384976262210152e-02,-5.159945374824507353e-02,-2.283498874317517469e-02,4.030920901241440840e-02,6.450184463280640712e-02
2.714843750000000000e-01,-1.901641676646621815e-02,-5.622201459631924469e-02,1.190304157814662742e-02,-2.815962845251321692e-02,4.724464183258013372e-02,7.226962984441161197e-02,-5.914281555057517709e-03,-1.890344225551683632e-02,4.681881452114377423e-02,5.677744897702750870e-03,1.214459101774174182e-02,8.129756302070342833e-02,7.034437522705058732e-02,-1.602059301494959329e-02,-3.112892658731357398e-02,-4.236017491557372144e-02,-5.143790698190438271e-02,-1.894180682420937289e-02,3.776147798191268473e-02,6.813089301331773373e-02
2.724609375000000000e-01,-1.925073201626961023e-02,-5.690648465195962541e-02,1.047022298129848469e-02,-2.881459885123582865e-02,4.746944123640486207e-02,6.738015640745344259e-02,-6.025152705020685694e-03,-2.050566674703345471e-02,5.115810883065476100e-02,7.776991561286533336e-03,7.885697526820976272e-03,8.802476679784423941e-02,6.738282385362288907e-02,-1.477721250641423484e-02,-2.285863666804118649e-02,-3.898233172488427267e-02,-5.115229814648646067e-02,-1.515491008538253671e-02,3.525306931551116379e-02,7.140876542828794582e-02
2.734375000000000000e-01,-1.943174793708824649e-02,-5.786425083878454778e-02,8.884766827125391286e-03,-2.916598058203422050e-02,4.734280556193948275e-02,6.209081669779237256e-02,-6.100654263926417673e-03,-2.182688105010335139e-02,5.498786988766107831e-02,9.582140066770609282e-03,3.410150016886277780e-03,9.409726171660680316e-02,6.383727406269434912e-02,-1.360545180271089880e-02,-1.406818409423883122e-02,-3.554389583924595641e-02,-5.074742308870770768e-02,-1.151097110615498416e-02,3.281661842478445640e-02,7.431285099241610737e-02
2.744140625000000000e-01,-1.953788437014135349e-02,-5.908328672308026802e-02,7.204206675871883958e-03,-2.921492778672853813e-02,4.686530986015981226e-02,5.644543157848504189e-02,-6.126513752319717038e-03,-2.285460758194321831e-02,5.822572161136817248e-02,1.108345668770676848e-02,-1.251718742613167979e-03,9.946737940635913544e-02,5.974265208801466526e-02,-1.252663745906747866e-02,-4.861614931490810913e-03,-3.208789830640947083e-02,-5.022755390669569192e-02,-8.046419859506036623e-03,3.048310219943839092e-02,7.682314511762275422e-02
2.753906250000000000e-01,-1.954652035731990756e-02,-6.054717700753235038e-02,5.488303123588997474e-03,-2.896590140686981785e-02,4.604265778979717977e-02,5.049117556397025863e-02,-6.089678932557324176e-03,-2.358073094213166548e-02,6.079792733030465329e-02,1.227581435494887012e-02,-6.066733110489922268e-03,1.040954993282515728e-01,5.513933609991995832e-02,-1.156045716661514323e-02,4.651075893388588109e-03,-2.865629631809193251e-02,-4.959640588669030070e-02,-4.797068213177048748e-03,2.828121279495391521e-02,7.892241693074525388e-02
2.763671875000000000e-01,-1.943443640024625219e-02,-6.223528501299154664e-02,3.798020124173837921e-03,-2.842650776060519358e-02,4.488559224652111795e-02,4.427809950232858976e-02,-5.978551588233144837e-03,-2.400158940877489960e-02,6.264068818172194297e-02,1.315860563299299166e-02,-1.099916564052625875e-02,1.079504910584647703e-01,5.007262303844389750e-02,-1.072481188543833279e-02,1.435543918298749257e-02,-2.528947444071413114e-02,-4.885712703771349225e-02,-1.797722003528503740e-03,2.623676087275043228e-02,8.059636009127958689e-02
2.773437500000000000e-01,-1.917827503716818677e-02,-6.412298671817813489e-02,2.194472221838930301e-03,-2.760729905579353133e-02,4.340972954304945369e-02,3.785861869584384448e-02,-5.783197135927198654e-03,-2.411800155650236505e-02,6.370128765464316833e-02,1.373559536737128765e-02,-1.601106219246807572e-02,1.110100464525551611e-01,4.459214057245132479e-02,-1.003568667773494655e-02,2.413412624452455219e-02,-2.202578273803439818e-02,-4.801230999353751916e-02,9.182152776477964674e-04,2.437211965346945675e-02,8.183372514817699450e-02
2.783203125000000000e-01,-1.875501245389535679e-02,-6.618196922406760496e-02,7.378596842993195718e-04,-2.652153937637102832e-02,4.163531968602880717e-02,3.128697232946511114e-02,-5.495526750839133633e-03,-2.393522783054763056e-02,6.393906256902298635e-02,1.401471669403784800e-02,-2.106259774860714390e-02,1.132608975019186726e-01,3.875121241423660351e-02,-9.507039842911119490e-03,3.386848108093705456e-02,-1.890111744238737526e-02,-4.706402560136230956e-02,3.319142788970090401e-03,2.270572057521225151e-02,8.262643163544070024e-02
2.792968750000000000e-01,-1.814243364794568270e-02,-6.838059047453622086e-02,-5.135911266328444923e-04,-2.518494012820698957e-02,3.958693641441949490e-02,2.461866049466450435e-02,-5.109449129700970732e-03,-2.346286786711503439e-02,6.332618355400398968e-02,1.400781483734542254e-02,-2.611245918844101385e-02,1.146989172369661802e-01,3.260618577323105838e-02,-9.150709862418624288e-03,4.344014677848774542e-02,-1.594854900605015974e-02,-4.601387708133670290e-02,5.375661935143064007e-03,2.125161058431241506e-02,8.296965819658833063e-02
2.802734375000000000e-01,-1.731960358115414503e-02,-7.068429605786201442e-02,-1.504664741794411228e-03,-2.361536931765260972e-02,3.729310172845949622e-02,1.790986543350098562e-02,-4.620989500786720078e-03,-2.271469529284730199e-02,6.184823115025922524e-02,1.373034377859593154e-02,-3.111825090554257156e-02,1.153291026109690559e-01,2.621573016189436556e-02,-8.976339607507984736e-03,5.273266277557973891e-02,-1.319800147843796893e-02,-4.486307322815662191e-02,7.060970294027360365e-03,2.001908013815015264e-02,8.286190914852933909e-02
2.812500000000000000e-01,-1.626732678640314955e-02,-7.305608795135909439e-02,-2.184153736258743952e-03,-2.183253935529687328e-02,3.478585063189151838e-02,1.121686387897903245e-02,-4.028374013916158521e-03,-2.170843265135675298e-02,5.950455696486166984e-02,1.320102144402503924e-02,-3.603691882798197577e-02,1.151654398919658706e-01,1.964011706621964296e-02,-8.991317245392763807e-03,6.163302995553764790e-02,-1.067598622443936655e-02,-4.361251874280072660e-02,8.351244720463493407e-03,1.901236988250774168e-02,8.230505604608567838e-02
2.822265625000000000e-01,-1.496858803832609372e-02,-7.545703916985593840e-02,-2.505799346224124417e-03,-1.985767832477172701e-02,3.210024271790349465e-02,4.595437528736306433e-03,-3.332078194617035631e-03,-2.046546997873220641e-02,5.630842279779026127e-02,1.244144953266677726e-02,-4.082518813104299427e-02,1.142306546756787777e-01,1.294049015914626108e-02,-9.200733295164527370e-03,7.003322111209125955e-02,-8.405392040820823529e-03,-4.226291943583099925e-02,9.226008341378847885e-03,1.823046269791678622e-02,8.130435298874180705e-02
2.832031250000000000e-01,-1.340896695357926896e-02,-7.784684745330264222e-02,-2.429159619216800844e-03,-1.771318982854810237e-02,2.927382803732508226e-02,-1.899711243289488490e-03,-2.534838717130563027e-03,-1.901053136959431414e-02,5.228691427958471333e-02,1.147570447559971736e-02,-4.544000971261089039e-02,1.125558501882088780e-01,6.178135766011482941e-03,-9.607353329872376710e-03,7.783161527866284957e-02,-6.405332758138460557e-03,-4.081489973980394204e-02,9.668476096405654793e-03,1.766696641095538700e-02,7.986842462016870148e-02
2.841796875000000000e-01,-1.157701974967171102e-02,-8.018442039396865562e-02,-1.920390197650386844e-03,-1.542230661741192388e-02,2.634607538368856708e-02,-8.215531359952637017e-03,-1.641628331544683862e-03,-1.737129462838088445e-02,4.748062924998903978e-02,1.032990628497745464e-02,-4.983901034095561400e-02,1.101800390518870854e-01,-5.862368125860270736e-04,-1.021160589043966505e-02,8.493433567457234212e-02,-4.691052451811207613e-03,-3.926912971263298024e-02,9.665873492679534495e-03,1.731009096047491508e-02,7.800922600698970144e-02
2.851562500000000000e-01,-9.464621856876746092e-03,-8.242848377272092575e-02,-9.529241178300828889e-04,-1.300874322676696254e-02,2.335777170315823936e-02,-1.430117574420061710e-02,-6.595943616852914179e-04,-1.557796977586511575e-02,4.194314480655789157e-02,9.031772211970203953e-03,-5.398094128444951012e-02,1.071495751202611035e-01,-7.293195751188416738e-03,-1.101158526490685421e-02,9.125647258134206297e-02,-3.273887444450836442e-03,-3.762645851084110704e-02,9.209723334913429843e-03,1.714272222021035602e-02,7.574197384396004484e-02
2.861328125000000000e-01,-7.067265638410419673e-03,-8.453820435860506799e-02,4.919614800730949533e-04,-1.049635278130698138e-02,2.035040177924284099e-02,-2.010852801500653819e-02,4.020382368078675474e-04,-1.366284276839067197e-02,3.574027059873018108e-02,7.610162186922730942e-03,-5.782612019512527873e-02,1.035174933290015642e-01,-1.388525891795976998e-02,-1.200306888674876338e-02,9.672317429425852930e-02,-2.161283378102317639e-03,-3.588805116521805172e-02,8.296095364343279363e-03,1.714259303468191817e-02,7.308504871549503790e-02
2.871093750000000000e-01,-4.384308121409366890e-03,-8.647381803657197552e-02,2.424702113231318353e-03,-7.908792991346249440e-03,1.736551764581397567e-02,-2.559269674714871601e-02,1.532097713654362661e-03,-1.165979127826217814e-02,2.894909947613122717e-02,6.094622963899112497e-03,-6.133686104418668850e-02,9.934276673994824058e-02,-2.030752934227986889e-02,-1.317954921237866200e-02,1.012705913680472525e-01,-1.356864784743744105e-03,-3.405552540416448976e-02,6.925813993659338252e-03,1.728255035234807502e-02,7.005986844511237488e-02
2.880859375000000000e-01,-1.419164365586529034e-03,-8.819725387306795450e-02,4.847134665554287368e-03,-5.269206151747352768e-03,1.444410734253002634e-02,-3.071247126290711782e-02,2.717628183132666294e-03,-9.603779770926034604e-03,2.165686996095823533e-02,4.514937738131009556e-03,-6.447788699815162894e-02,9.468949105858592841e-02,-2.650828601307946703e-02,-1.453228004390714687e-02,1.048466616571788190e-01,-8.605538001134431774e-04,-3.213108524363032098e-02,5.104619659272013193e-03,1.753091566693943532e-02,6.669073288117673137e-02
2.890625000000000000e-01,1.820557113059845982e-03,-8.967274461472399261e-02,7.752324463520801276e-03,-2.599917671617991890e-03,1.162597264174448398e-02,-3.543073340357314610e-02,3.944081538204756258e-03,-7.530341392403923015e-03,1.395965814704382829e-02,2.900687753013159089e-03,-6.721672127893313364e-02,8.962600786565114164e-02,-3.243952279520224968e-02,-1.605033736237083258e-02,1.074117261041735022e-01,-6.687339621808093340e-04,-3.011764809765110282e-02,2.843279725611333811e-03,1.785193433326102280e-02,6.300464079528148020e-02
2.900390625000000000e-01,5.322979601229214236e-03,-9.086741414576367248e-02,1.112453495625115134e-02,7.784268551372223489e-05,8.949125245012352903e-03,-3.971482028519115332e-02,5.195535601129635042e-03,-5.475054344936540300e-03,5.960919480174233995e-03,1.280832068903194326e-03,-6.952405126872762686e-02,8.422397860807898096e-02,-3.805742905103834395e-02,-1.772069482277593283e-02,1.089389678141574891e-01,-7.744544223022532207e-04,-2.801896225957961964e-02,1.576453657787048367e-04,1.820630773568837277e-02,5.903107990427533536e-02
2.910156250000000000e-01,9.071945981072641191e-03,-9.175183260704024291e-02,1.493934196965426148e-02,2.744193079792072061e-03,6.449210672255619586e-03,-4.353683366871256843e-02,6.454935090325755742e-03,-3.473020477756503036e-03,-2.230096602460622177e-03,-3.166887639226575275e-04,-7.137406139913334002e-02,7.855742203195431594e-02,-4.332280643688195265e-02,-1.952831412961492791e-02,1.094146696299252708e-01,-1.167669383473918720e-03,-2.583971175967240269e-02,-2.931348595434815456e-03,1.855180078351810480e-02,5.480179136362183651e-02
2.919921875000000000e-01,1.304706999247913154e-02,-9.230053020352371740e-02,1.916389218477986683e-02,5.380822081980211197e-03,4.158968651557990587e-03,-4.687389226128577113e-02,7.704351637152561522e-03,-1.558353752884196562e-03,-1.050003404362819491e-02,-1.865319893049565553e-03,-7.274473070070627823e-02,7.270172820179889028e-02,-4.820141729475968528e-02,-2.145625055476787363e-02,1.088382881468490382e-01,-1.835507173393317393e-03,-2.358560581712996346e-02,-6.397743261802102573e-03,1.884391581343051320e-02,5.035051041357897772e-02
2.929687500000000000e-01,1.722385097026250811e-02,-9.249246119499004992e-02,2.375730315603240272e-02,7.971178567699683040e-03,2.107738268620307481e-03,-4.970832400333288770e-02,8.925258801154365221e-03,2.363139358420729560e-04,-1.873319267349559530e-02,-3.340225552721653220e-03,-7.361809128062211938e-02,6.673266253004578319e-02,-5.266426106678008534e-02,-2.348577387430548363e-02,1.072223448387168293e-01,-2.762563065535180579e-03,-2.126345037042841335e-02,-1.021067636647924638e-02,1.903662272007088790e-02,4.571268518555741955e-02
2.939453125000000000e-01,2.157385112987451198e-02,-9.231141017171573537e-02,2.867119987310821905e-02,1.050062676318822170e-02,3.210154603321009039e-04,-5.202779617520194438e-02,1.009881781236809245e-02,1.880302405548740351e-03,-2.681333767089915179e-02,-4.718584627402811621e-03,-7.398044443793690139e-02,6.072537333418148719e-02,-5.668777620557194363e-02,-2.559650498294788190e-02,1.045921376617784254e-01,-3.931209782288213120e-03,-1.888119948427702255e-02,-1.433456505019515582e-02,1.908313403353067289e-02,4.092517598886297181e-02
2.949218750000000000e-01,2.606493355590919214e-02,-9.174633345593539990e-02,3.385038061880193960e-02,1.295656476192636949e-02,-1.179930353158874148e-03,-5.382538196673800068e-02,1.120616961771468689e-02,3.345321504028651340e-03,-3.462552694820110466e-02,-5.979845044614090326e-03,-7.382253161310357858e-02,5.475341634560118576e-02,-6.025396612585557504e-02,-2.776656839195031437e-02,1.009852791236637848e-01,-5.321919551449160249e-03,-1.644798478940848879e-02,-1.872935088983757393e-02,1.893671273719183673e-02,3.602593769279718861e-02
2.958984375000000000e-01,3.066155815419190772e-02,-9.079162933134042601e-02,3.923360271990775083e-02,1.532850542690711651e-02,-2.378374597177536093e-03,-5.509956298179567724e-02,1.222872872728883453e-02,4.605871821924917980e-03,-4.205792705586483549e-02,-7.105934368339729759e-03,-7.313965789519898120e-02,4.888780931518680456e-02,-6.335044882306409275e-02,-2.997276072618933196e-02,9.645106930671301648e-02,-6.913591639915253780e-03,-1.397412150646928919e-02,-2.335080653331029349e-02,1.855149988803359712e-02,3.105368809082646384e-02
2.968750000000000000e-01,3.532513197373641362e-02,-8.944733177549274439e-02,4.475447676575984579e-02,1.760811919974590231e-02,-3.262385915156471462e-03,-5.585416798592857113e-02,1.314847434644537613e-02,5.639602105887152848e-03,-4.900358831050902891e-02,-8.081424705432013397e-03,-7.193176637047297983e-02,4.319612940005197049e-02,-6.597043085965086096e-02,-3.219073520846078840e-02,9.104971468408812330e-02,-8.683879453080666985e-03,-1.147109003068068171e-02,-2.815090245668557672e-02,1.788334857799399324e-02,2.604756537748430592e-02
2.978515625000000000e-01,4.001440950178457301e-02,-8.771922344036417463e-02,5.034245601211497639e-02,1.978923894581630788e-02,-3.825000727362719809e-03,-5.609824903751066405e-02,1.394823434067031000e-02,6.427618357272501907e-03,-5.536215043803526664e-02,-8.893650791147501150e-03,-7.020346218251763415e-02,3.774166538043451091e-02,-6.811260747288008788e-02,-3.439520195385478707e-02,8.485140572708116391e-02,-1.060951156002536491e-02,-8.951492502295699955e-03,-3.307823150858001798e-02,1.689065046985172708e-02,2.104677808038415282e-02
2.988281250000000000e-01,4.468593779518302556e-02,-8.561886477916108573e-02,5.592390602825732249e-02,2.186782756471937136e-02,-4.064321236257987212e-03,-5.584589695865411346e-02,1.461195771091127957e-02,6.954740349618680414e-03,-6.104145108241600809e-02,-9.532780874422375900e-03,-6.796398578031515036e-02,3.258263595443380151e-02,-6.978099157454646650e-02,-3.656014369604982522e-02,7.793526824179747292e-02,-1.266660137595894235e-02,-6.428984251338249259e-03,-3.807848805629121536e-02,1.553514106129563407e-02,1.609025096507846198e-02
2.998046875000000000e-01,4.929454064520466527e-02,-8.316353743656482167e-02,6.142323821068170625e-02,2.384190967839866851e-02,-3.983535299740956735e-03,-5.511599889100557426e-02,1.512497145481299030e-02,7.209702107699861307e-03,-6.595901104399007342e-02,-9.991840767154357497e-03,-6.522713544804836783e-02,2.777148440261655721e-02,-7.098467537885530532e-02,-3.865904633308462485e-02,7.038820506517751152e-02,-1.483094069568506763e-02,-3.918180475553530856e-03,-4.309499771091553078e-02,1.378266997961320739e-02,1.121627056584561036e-02
3.007812500000000000e-01,5.379383539018162130e-02,-8.037610128659129771e-02,6.676408960233184975e-02,2.571146926612980638e-02,-3.590857779032970327e-03,-5.393194143169217220e-02,1.547421795053965064e-02,7.185293748923449880e-03,-7.004337205421731771e-02,-1.026669214340509770e-02,-6.201113983197041601e-02,2.335425881804656725e-02,-7.173752929612609019e-02,-4.066514341634812346e-02,6.230364617056607934e-02,-1.707827281460959357e-02,-1.434538979650827216e-03,-4.806929279697163410e-02,1.160392298622606871e-02,6.462134087647403678e-03
3.017578125000000000e-01,5.813677549930215682e-02,-7.728476579857337936e-02,7.187053054319640644e-02,2.747831563792921261e-02,-2.899394160317582576e-03,-5.232126354577626426e-02,1.564846932000373003e-02,6.878442980875742845e-03,-7.323526523520404452e-02,-1.035596686337354744e-02,-5.833848179681257184e-02,1.937008587560596837e-02,-7.205784355457960089e-02,-4.255167341787086110e-02,5.378022636268798423e-02,-1.938454158517709247e-02,1.005779736534282614e-03,-5.294172795855915659e-02,8.975082970794403744e-03,1.863805470903162880e-03
3.027343750000000000e-01,6.227621165859472535e-02,-7.392277771766508909e-02,7.666828105292530782e-02,2.914592061769503972e-02,-1.926928430393053506e-03,-5.031526409368092950e-02,1.563851560181587011e-02,6.290235463224304324e-03,-7.548859109370366360e-02,-1.026095974325424293e-02,-5.423567554908155508e-02,1.585074478492461830e-02,-7.196791874897205676e-02,-4.429214830319926077e-02,4.492041056666223886e-02,-2.172611342357762265e-02,3.386073311541978707e-03,-5.765212957118015513e-02,5.878418030760962192e-03,-2.544417590610739341e-03
3.037109375000000000e-01,6.616546380196386412e-02,-7.032802834171925088e-02,8.108591652140964556e-02,3.071923023736780958e-02,-6.956383386435406688e-04,-4.794856938612337971e-02,1.543732398480366155e-02,5.425874163885372956e-03,-7.677119491653314198e-02,-9.985482786528256105e-03,-4.973299954915077342e-02,1.282034665266017746e-02,-7.149361215335366115e-02,-4.586063161664198640e-02,3.582908722622024644e-02,-2.407996999018989850e-02,5.689277131913588956e-03,-6.214047196806353479e-02,2.302785752337044994e-03,-6.730221938787319357e-03
3.046875000000000000e-01,6.975889635007664902e-02,-6.654258494125914192e-02,8.505604326658368353e-02,3.220445461712851537e-02,7.682577168754748352e-04,-4.525866667709688845e-02,1.504016681345969608e-02,4.294578754263038596e-03,-7.706542471796644367e-02,-9.535684426645174919e-03,-4.486418829043439804e-02,1.029512299240466569e-02,-7.066384716735421567e-02,-4.723202395969074152e-02,2.661215051829266334e-02,-2.642387000296038749e-02,7.898160189419573332e-03,-6.634757290363392512e-02,-1.755955982055978871e-03,-1.066357890716633679e-02
3.056640625000000000e-01,7.301248885028879809e-02,-6.261215208359911799e-02,8.851642481284796582e-02,3.360884001861920434e-02,2.434916899253621297e-03,-4.228540992040412394e-02,1.444471656951773486e-02,2.909426982518356283e-03,-7.636846238577324475e-02,-8.919837798323854844e-03,-3.966608654458673999e-02,8.283325585182714154e-03,-6.951009368436267266e-02,-4.838235341966296010e-02,1.737509196533319408e-02,-2.873647939079459687e-02,9.995534314494560965e-03,-7.021580017533597673e-02,-6.294639955273779661e-03,-1.431702245334202407e-02
3.066406250000000000e-01,7.588439425234488889e-02,-5.858546976656457683e-02,9.141104034627134389e-02,3.494042730380808592e-02,4.271344995372914136e-03,-3.907050444143332635e-02,1.365110655091349157e-02,1.287140823637928679e-03,-7.469242232377774904e-02,-8.148102448863572128e-03,-3.417827014940998803e-02,6.785238332101962977e-03,-6.806582747070918926e-02,-4.928906819219761731e-02,8.221621588927724433e-03,-3.099746973903512448e-02,1.196447361799205661e-02,-7.368978091816057174e-02,-1.130258911227805668e-02,-1.766590217531419094e-02
3.076171875000000000e-01,7.833547720639510992e-02,-5.451365632313150134e-02,9.369105770697323810e-02,3.620780120797299079e-02,6.241919218917747064e-03,-3.565697740881635519e-02,1.266195650222510551e-02,-5.521789824385675213e-04,-7.206421563510134742e-02,-7.232264217182668951e-03,-2.844263784429667402e-02,5.793300175286754221e-03,-6.636597682417312571e-02,-4.993132834649100654e-02,-7.476619910145232070e-04,-3.318758570634708360e-02,1.378854072879337478e-02,-7.671710478254728516e-02,-1.676152970415422869e-02,-2.068860816429082122e-02
3.085937500000000000e-01,8.032982502942440095e-02,-5.044950500821694661e-02,9.531570447279433256e-02,3.741983493894106977e-02,8.308952878744536863e-03,-3.208864112721978440e-02,1.148236299066469901e-02,-2.585365640438608888e-03,-6.852518167009424843e-02,-6.185458243336881476e-03,-2.250297903047174947e-02,5.292336615900629891e-03,-6.444636483636480284e-02,-5.029029341444314627e-02,-9.436534132612046238e-03,-3.528868278743534093e-02,1.545201622678274780e-02,-7.924901201327236300e-02,-2.264562143697800706e-02,-2.336676493602949170e-02
3.095703125000000000e-01,8.183522434943722723e-02,-4.644674400678992787e-02,9.625302215481100487e-02,3.858543464500503728e-02,1.043329339349547205e-02,-2.840955621110343582e-02,1.011985486014510896e-02,-4.786541210785578288e-03,-6.413049251423520725e-02,-5.021880222883268532e-03,-1.640452264462977788e-02,5.259895850669547498e-03,-6.234315551708513592e-02,-5.034940225238972167e-02,-1.775432233703867768e-02,-3.728373744530896761e-02,1.694012754294059800e-02,-8.124105737041611985e-02,-2.892160615713137289e-02,-2.568539201389086896e-02
3.105468750000000000e-01,8.282359689810872561e-02,-4.255927029411983586e-02,9.648049024321002365e-02,3.971328825075378516e-02,1.257494461738989724e-02,-2.466350163957396063e-02,8.584314624290250578e-03,-7.127508074461557860e-03,-5.894833965238072127e-02,-3.756491087829272324e-03,-1.019347258011939553e-02,5.666684102108326092e-03,-6.009231185182616064e-02,-5.009464143468517205e-02,-2.561698445036893895e-02,-3.915683222759418214e-02,1.823927353348156824e-02,-8.265374087799995384e-02,-3.554907473580408428e-02,-2.763302910560771347e-02
3.115234375000000000e-01,8.327138847517255582e-02,-3.884036832196540584e-02,9.598550878614638127e-02,4.081162304452783801e-02,1.469370406217185634e-02,-2.089345853562774025e-02,6.887867169151578803e-03,-9.578170792610474216e-03,-5.305891555658012737e-02,-2.404720279551962690e-03,-3.916535265817737248e-03,6.477093352965269599e-03,-5.772907356002539292e-02,-4.951479829938688904e-02,-3.294807310125528327e-02,-4.089311900220075902e-02,1.933724093469279745e-02,-8.345309655414714922e-02,-4.248084993366890716e-02,-2.920182421794916688e-02
3.125000000000000000e-01,8.315990574330514584e-02,-3.534192488860039144e-02,9.476573032528035068e-02,4.188797621556619721e-02,1.674980536195443820e-02,-1.714111426171053415e-02,5.044737619869077601e-03,-1.210698178737331862e-02,-4.655320624765938581e-02,-9.821726807733061233e-04,2.379554883654103753e-03,7.649813431390398329e-03,-5.528746190715919800e-02,-4.860169468430686202e-02,-3.967957450993513796e-02,-4.247876388842999201e-02,2.022340896991316889e-02,-8.361123056973980561e-02,-4.966348116238424037e-02,-3.038758348401388726e-02
3.134765625000000000e-01,8.247559622130007373e-02,-3.211365176789595516e-02,9.282923431718770324e-02,4.294898228651879146e-02,1.870455623481077218e-02,-1.344639308157418237e-02,3.071080675104039849e-03,-1.468140395899665204e-02,-3.953161392180291889e-02,4.956559035447038021e-04,8.648506403630400186e-03,9.138519247699509671e-03,-5.279981840544190064e-02,-4.735039737245776842e-02,-4.575261189335644296e-02,-4.390087781192287403e-02,2.088893850934189778e-02,-8.310680069976483786e-02,-5.703784524280670898e-02,-3.118978193131714816e-02
3.144531250000000000e-01,8.121026761548373607e-02,-2.920232771783762976e-02,9.019453960439702267e-02,4.400018107223897107e-02,2.052096224879487382e-02,-9.847019211166676417e-03,9.847841219207120744e-04,-1.726838314998777393e-02,-3.210243146270666537e-02,2.013650078461886369e-03,1.484493240454036467e-02,1.089262297230467885e-02,-5.029638362449254108e-02,-4.575940131416098011e-02,-5.111800589846872411e-02,-4.514743686903227582e-02,2.132694237535587289e-02,-8.192542947034431311e-02,-6.453984552014778442e-02,-3.161153488924028920e-02
3.154296875000000000e-01,7.936124345332598584e-02,-2.665107135904918115e-02,8.689045302570562457e-02,4.504584942402224679e-02,2.216432689982129195e-02,-6.378117575257591550e-03,-1.194750394221709162e-03,-1.983482327256753941e-02,-2.438019303297467646e-02,3.557328687946915806e-03,2.092479731157056294e-02,1.285808008145715789e-02,-4.780492163487079504e-02,-4.383078181233249215e-02,-5.573668678467494364e-02,-4.620719684347384532e-02,2.153263363796235896e-02,-8.006004406044928134e-02,-7.210120006220679945e-02,-3.165953021548431612e-02
3.164062500000000000e-01,7.693145284710049825e-02,-2.449865610900220370e-02,8.295575483326944610e-02,4.608885959598939264e-02,2.360281885145820713e-02,-3.071857009327925471e-03,-3.446845959890117508e-03,-2.234805693171744434e-02,-1.648392691669415752e-02,5.113077208428263958e-03,2.684584333964860903e-02,1.497823749476179592e-02,-4.535039483509180347e-02,-4.157031204998618001e-02,-5.957995540996231798e-02,-4.706960627267421649e-02,2.150344905308098492e-02,-7.751113678434379262e-02,-7.965030816514948042e-02,-3.134392200639130738e-02
3.173828125000000000e-01,7.392945310677630222e-02,-2.277887788018017473e-02,7.843872417319763812e-02,4.713056660416255206e-02,2.480799766701212439e-02,4.285999339004743086e-05,-5.749804706794434464e-03,-2.477630450185939678e-02,-8.535338336489554922e-03,6.668355215656391125e-03,3.256799159228242202e-02,1.719471149554498146e-02,-4.295469307883648807e-02,-3.898754260568720875e-02,-6.262959241598319016e-02,-4.772472241231888457e-02,2.123914515572777190e-02,-7.428694085098680455e-02,-8.711318304691678671e-02,-3.067818693863924237e-02
3.183593750000000000e-01,7.036938482728213873e-02,-2.151998560580606346e-02,7.339651044602754637e-02,4.817072644668294462e-02,2.575528997502060657e-02,2.940657582392334178e-03,-8.081174016656089698e-03,-2.708911484805521380e-02,-6.569510678763847622e-04,8.211875922293793845e-03,3.805371300936134793e-02,1.944828276919090271e-02,-4.063642013664571506e-02,-3.609583994299339627e-02,-6.487781731834664500e-02,-4.816313429648619998e-02,2.074186492515277952e-02,-7.040351706035183343e-02,-9.441443744371241786e-02,-2.967894486310719560e-02
3.193359375000000000e-01,6.627085998297649327e-02,-2.074418385271617482e-02,6.789435885269666515e-02,4.920744652382845474e-02,2.642440874121444738e-02,5.599894225730449315e-03,-1.041802065609999037e-02,-2.925778121833386841e-02,7.029762696049356337e-03,9.733755312055173553e-03,4.326836479029612381e-02,2.167979572006600159e-02,-3.841073960908115981e-02,-3.291238127181253525e-02,-6.632710145359874132e-02,-4.837589684073163171e-02,2.001617338304744961e-02,-6.588474814275674385e-02,-1.014783078597607385e-01,-2.836574572889503237e-02
3.203125000000000000e-01,6.165878445868937241e-02,-2.046721582801003941e-02,6.200470081045773157e-02,5.023716904770499786e-02,2.679970916208541248e-02,8.002815855891300470e-03,-1.273720881287646045e-02,-3.125572626654594260e-02,1.440623462532340457e-02,1.122562895530552184e-02,4.818048837973373105e-02,2.383104923656110402e-02,-3.628928147027390971e-02,-2.945810365955433066e-02,-6.698984087931011966e-02,-4.835447959181692068e-02,1.906906096187421795e-02,-6.076223856325257966e-02,-1.082297024712043226e-01,-2.676082534995210399e-02
3.212890625000000000e-01,5.656311731948669708e-02,-2.069803399704581159e-02,5.580612215312595603e-02,5.125468767265421721e-02,2.687047563470346470e-02,1.013565336770137597e-02,-1.501567800191007038e-02,-3.305885068771379637e-02,2.135860540448337314e-02,1.268073517145672929e-02,5.276206561757290636e-02,2.584566626539676337e-02,-3.428010947621414062e-02,-2.575760581297217161e-02,-6.688789733593798748e-02,-4.809073329758296877e-02,1.790991398039027543e-02,-5.507511878503906777e-02,-1.145952571647695373e-01,-2.488883293215486334e-02
3.222656250000000000e-01,5.101856995812255324e-02,-2.143856432022972491e-02,4.938222407464963604e-02,5.225319701763488089e-02,2.663113528020375279e-02,1.198866414631873448e-02,-1.723071687027774232e-02,-3.464584055154119879e-02,2.777945428393345170e-02,1.409396379581046542e-02,5.698873021635535857e-02,2.766992992732975748e-02,-3.238774873537272891e-02,-2.183900155124684356e-02,-6.605201722881944015e-02,-4.757687696259634003e-02,1.655045207929685402e-02,-4.886975419878586413e-02,-1.205043839101969660e-01,-2.277653364892360394e-02
3.232421875000000000e-01,4.506424904841364876e-02,-2.268356880192966274e-02,4.282039360055379246e-02,5.322437420017271659e-02,2.608139458899682434e-02,1.355611809663228792e-02,-1.936022905249339815e-02,-3.599842909472047991e-02,3.356942582526969976e-02,1.546187040313980882e-02,6.083993232981178834e-02,2.925357445085958324e-02,-3.061327182429653473e-02,-1.773372463939361376e-02,-6.452114024894498034e-02,-4.680550748007824419e-02,1.500463299310681245e-02,-4.219936016277735236e-02,-1.258902956281960916e-01,-2.045248988299441101e-02
3.242187500000000000e-01,3.874324796365982704e-02,-2.442060964553675190e-02,3.621050194782075848e-02,5.415849096684043074e-02,2.522629689783791734e-02,1.483622942425672289e-02,-2.138298740866386924e-02,-3.710160946800054871e-02,3.863872833812785623e-02,1.678265642788231288e-02,6.429905460832016639e-02,3.055051991007486437e-02,-2.895444095130860276e-02,-1.347628533945452456e-02,-6.234161069862921567e-02,-4.576963330004212710e-02,1.328852555606611745e-02,-3.512352584540186229e-02,-1.306909919247105922e-01,-1.794672503567346783e-02
3.251953125000000000e-01,3.210219198182000938e-02,-2.663011684451817643e-02,2.964355043349071323e-02,5.504455449623358448e-02,2.407619958526117238e-02,1.583103617149831527e-02,-2.327887321450080454e-02,-3.794379571786403449e-02,4.290848061988319223e-02,1.805611619217432906e-02,6.735347879164792217e-02,3.151954061664398454e-02,-2.740590284030792328e-02,-9.103979755038954860e-03,-5.956630580316375767e-02,-4.446273292048848885e-02,1.142015235157187517e-02,-2.770765079964355310e-02,-1.348501905155645164e-01,-1.529037403832933864e-02
3.261718750000000000e-01,2.519074318458811718e-02,-2.928555953173221649e-02,2.321028459314510017e-02,5.587047447521455157e-02,2.264667106487917164e-02,1.654623022831426538e-02,-2.502909715926682210e-02,-3.851693010263064487e-02,4.631188609795826999e-02,1.928355239933374557e-02,6.999460255761436045e-02,3.212485802119128403e-02,-2.595943223604688099e-02,-4.656553781511119615e-03,-5.625369625635383286e-02,-4.287883828677535591e-02,9.419303907389190225e-03,-2.002229941165971361e-02,-1.383181898571807511e-01,-1.251532488023157641e-02
3.271484375000000000e-01,1.806107145809798809e-02,-3.235371988067357873e-02,1.699979785448274550e-02,5.662325361539890384e-02,2.095830884779077349e-02,1.699094120815186626e-02,-2.661639934018021625e-02,-3.881653568587340591e-02,4.879521629598819465e-02,2.046766216355373758e-02,7.221780701794008883e-02,3.233665011094567776e-02,-2.460421923325845431e-02,-1.758242176152710612e-04,-5.246685495509204739e-02,-4.101264246845269523e-02,7.307326804780128228e-03,-1.214247953500924987e-02,-1.410526494193145020e-01,-9.653855589080405364e-03
3.281250000000000000e-01,1.076729841230929935e-02,-3.579506682555750469e-02,1.109814646532747764e-02,5.728919839134320735e-02,1.903648111799633585e-02,1.717747819211520172e-02,-2.802522581356862996e-02,-3.884171400296014542e-02,5.031858865260979696e-02,2.161239611890383022e-02,7.402237592015081802e-02,3.213147053184915725e-02,-2.332719501456794950e-02,4.294739667865286187e-03,-4.827243031873600099e-02,-3.885963026779844232e-02,5.106888500496608099e-03,-4.146852731681731179e-03,-1.430192751712529298e-01,-6.738271163446241455e-03
3.291015625000000000e-01,3.364921349131081568e-03,-3.956422536529528161e-02,5.586997391637301379e-03,5.785414645076818185e-02,1.691099540077328767e-02,1.712103389356148253e-02,-2.924187966756058160e-02,-3.859508844598057153e-02,5.085652706358274183e-02,2.272279357539218336e-02,7.541136826755909239e-02,3.149257199598453488e-02,-2.211339005486945980e-02,8.710470101531061007e-03,-4.373960076040574185e-02,-3.641622971505437817e-02,2.841722049129951494e-03,3.883115425662563708e-03,-1.441923991868984123e-01,-3.800544958460761596e-03
3.300781250000000000e-01,-4.089775377611298487e-03,-4.361053576233241136e-02,5.423305767437739885e-04,5.830370687558696086e-02,1.461569898648451028e-02,1.683935627137990096e-02,-3.025464501127531763e-02,-3.808269484510090619e-02,5.039829703893191487e-02,2.380479706080514124e-02,7.639144669878644711e-02,3.041012993965107325e-02,-2.094631841997269400e-02,1.302598560218463063e-02,-3.893902678116317045e-02,-3.367998173675608442e-02,5.363542528721682544e-04,1.186405559456090233e-02,-1.445554437865711195e-01,-8.719689669395051194e-04
3.310546875000000000e-01,-1.154031415634992723e-02,-4.787869556337057131e-02,-3.966783709220597816e-03,5.862350926472645329e-02,1.218801678517972276e-02,1.635239301737553830e-02,-3.105388272391083199e-02,-3.731382152765918420e-02,4.894801100865308480e-02,2.486504989921227426e-02,7.697266456500795329e-02,2.888136385314814258e-02,-1.980838146048146883e-02,1.719570126491716533e-02,-3.394181680046937793e-02,-3.064972465995894138e-02,-1.784178949537843731e-03,1.971163521640113478e-02,-1.441012623013923077e-01,2.017182681946321637e-03
3.320312500000000000e-01,-1.893061560399507751e-02,-5.230947607662886356e-02,-7.879312692920348998e-03,5.879945746887620117e-02,9.668433215593663296e-03,1.568191465613714281e-02,-3.163209726623128493e-02,-3.630080189776434263e-02,4.652450301322859361e-02,2.591068072628451707e-02,7.716821519849104138e-02,2.691055518908685995e-02,-1.868128398209191118e-02,2.117435860181848817e-02,-2.881852222759100079e-02,-2.732578965021808387e-02,-4.094625818007789284e-03,2.734152843793156290e-02,-1.428323503443613141e-01,4.837972864039976131e-03
3.330078125000000000e-01,-2.620558037609687502e-02,-5.684050375978093317e-02,-1.114327566648313020e-02,5.881798373543577901e-02,7.099925562028341387e-03,1.485112222054064957e-02,-3.198397431902059995e-02,-3.505876328723312590e-02,4.316097571790543375e-02,2.694907902483449982e-02,7.699414737199535008e-02,2.450896225024150332e-02,-1.754645586318619513e-02,2.491756849106389199e-02,-2.363817643295770821e-02,-2.371020268753252364e-02,-6.369816672656761387e-03,3.467040387308296251e-02,-1.407609233732578513e-01,7.563099336398775366e-03
3.339843750000000000e-01,-3.331165412666463321e-02,-6.140709592273205231e-02,-1.371662848042782060e-02,5.866629901997939128e-02,4.527356951926667442e-03,1.388424560004072709e-02,-3.210638947045124647e-02,-3.360533647272320734e-02,3.890442633171711795e-02,2.798766587922137117e-02,7.646905139777306071e-02,2.169463393892472752e-02,-1.638547209042871822e-02,2.838236034864530244e-02,-1.846739121370302716e-02,-1.980688827350801998e-02,-8.584961989628821927e-03,4.161691823722724753e-02,-1.379088583051334693e-01,1.016716773478528943e-02
3.349609375000000000e-01,-4.019736873339105343e-02,-6.594313924686294459e-02,-1.556800302240029035e-02,5.833263528830000266e-02,1.996837705188990973e-03,1.280613870089798018e-02,-3.199838861953610558e-02,-3.196033082432574862e-02,3.381486153409539452e-02,2.903366419351485414e-02,7.561372070060755346e-02,1.849212569623565755e-02,-1.518046429206625081e-02,3.152773028982652770e-02,-1.336952308495452553e-02,-1.562186974466906950e-02,-1.071594641325107622e-02,4.810270359642636329e-02,-1.343074989600542835e-01,1.262693642122697177e-02
3.359375000000000000e-01,-4.681385328529995976e-02,-7.038199888202151255e-02,-1.667728887319421330e-02,5.780647576917903596e-02,-4.449357252284478603e-04,1.164187750765771634e-02,-3.166114118871948824e-02,-3.014538053929658248e-02,2.796431485629499378e-02,3.009387259570529827e-02,7.445079401577101019e-02,1.493212235047206016e-02,-1.391451706413268478e-02,3.431518079947872002e-02,-8.403920291971260156e-03,-1.116346084942388024e-02,-1.273961441010207363e-02,5.405333584191411578e-02,-1.299973271418315424e-01,1.492153029876206252e-02
3.369140625000000000e-01,-5.311530879612069711e-02,-7.465744531682180773e-02,-1.703604667739444870e-02,5.707876931997845488e-02,-2.751354669859826588e-03,1.041636699508951755e-02,-3.109786763844312948e-02,-2.818356781401709643e-02,2.143568307753694960e-02,3.117444715994961008e-02,7.300438360514431568e-02,1.105097390958211488e-02,-1.257204270250638495e-02,3.670924428932079153e-02,-3.625259854577396294e-03,-6.442443136096378913e-03,-1.463404340281422404e-02,5.939927202939548900e-02,-1.250275031744149112e-01,1.703262113954120624e-02
3.378906250000000000e-01,-5.905944115062530808e-02,-7.870458583656830820e-02,-1.664774529250769367e-02,5.614212533143400630e-02,-4.876575273914919573e-03,9.153962612324723774e-03,-3.031374314397390982e-02,-2.609902911210771476e-02,1.432140102656629527e-02,3.228069492306039068e-02,7.129969504924890678e-02,6.890151553994570445e-03,-1.113912836797380755e-02,3.867798289171259229e-02,9.170177468696759197e-04,-1.472223701146523154e-03,-1.637880040085446659e-02,6.407674441595595516e-02,-1.194552816733453759e-01,1.894457243624340925e-02
3.388671875000000000e-01,-6.460784740432193307e-02,-8.246078719351268571e-02,-1.552781744935510626e-02,5.499098592008549308e-02,-6.776188853276824027e-03,7.878111750305980682e-03,-2.931577962426673220e-02,-2.391655089281986141e-02,6.721976682842460693e-03,3.341688295333623826e-02,6.936264425691499036e-02,2.495632196173529042e-03,-9.603850214884385172e-03,4.019345692823178551e-02,5.179170425354192274e-03,3.731032037408420123e-03,-1.795517838936772775e-02,6.802859938438701737e-02,-1.133453102118739536e-01,2.064454727879790757e-02
3.398437500000000000e-01,-6.972635122998799284e-02,-8.586657612046345867e-02,-1.370353142701567772e-02,5.362177253112820896e-02,-8.407875882139502488e-03,6.611020215323530277e-03,-2.811268859927125441e-02,-2.166116126893418564e-02,-1.255589391968639284e-03,3.458606645348819009e-02,6.721947733624515642e-02,-2.082779043833785440e-03,-7.956549598108875188e-03,4.123215469917881904e-02,9.123508910156575766e-03,9.148297646032855363e-03,-1.934640904159051766e-02,7.120506996322045756e-02,-1.067688203119383644e-01,2.212257827168381472e-02
3.408203125000000000e-01,-7.438528402746207024e-02,-8.886650452236685704e-02,-1.121367907515495414e-02,5.203300449477327172e-02,-9.732034157934343205e-03,5.373348271949454288e-03,-2.671472759175005582e-02,-1.935772406653081187e-02,-9.499474525754674978e-03,3.578993904973455653e-02,6.489639889008425033e-02,-6.792178255475064125e-03,-6.190067128111605144e-03,4.177537656780232894e-02,1.271864164159952973e-02,1.475761782299741393e-02,-2.053784868050283902e-02,7.356447132609120199e-02,-9.980272182376362378e-02,2.337159903430231084e-02
3.417968750000000000e-01,-7.855970897523581464e-02,-9.140996657976185880e-02,-8.108083361367753733e-03,5.022538753840410236e-02,-1.071237206627311152e-02,4.183940295699212220e-03,-2.513353297908151041e-02,-1.703054166091668223e-02,-1.789476723626863552e-02,3.702870804180168757e-02,6.241921413726224388e-02,-1.157733316632906552e-02,-4.299931059287717856e-03,4.180956675886055018e-02,1.593960990779920081e-02,2.053407969754747486e-02,-2.151713482548756745e-02,7.507380947934094717e-02,-9.252861322911409836e-02,2.438743736048031713e-02
3.427734375000000000e-01,-8.222958609256761364e-02,-9.345195558840085903e-02,-4.446931436950018156e-03,4.820187074721100917e-02,-1.131645837799549401e-02,3.059591497790610341e-03,-2.338194233731381855e-02,-1.470297276602574449e-02,-2.632523542424669571e-02,3.830099696986792590e-02,5.981299001950476923e-02,-1.638148317329722603e-02,-2.284497260722077525e-03,4.132658685150561451e-02,1.876791482416590578e-02,2.644982703795284440e-02,-2.227431111316501705e-02,7.570929431297784840e-02,-8.503172168940378861e-02,2.516877064536598291e-02
3.437500000000000000e-01,-8.537987718768541567e-02,-9.495374913336070144e-02,-2.999419572428073388e-04,4.596767097940046565e-02,-1.151622064411610483e-02,2.014854560723033493e-03,-2.147380940244098327e-02,-1.239707106262552191e-02,-3.467510112196463962e-02,3.960377740130750779e-02,5.710174013635689605e-02,-2.114715720810697586e-02,-1.450388189428587879e-04,4.032392561581615853e-02,2.119143952003524692e-02,3.247412047791273237e-02,-2.280191887089959984e-02,7.545674928606713183e-02,-7.739978774105743531e-02,2.571704471106835491e-02
3.447265625000000000e-01,-8.800059037965221598e-02,-9.588351214333172556e-02,4.254621980817312014e-03,4.353026426996911558e-02,-1.128838500277706304e-02,1.061888364011153883e-03,-1.942381480199443719e-02,-1.013325016900501474e-02,-4.283079352223539971e-02,4.093233135970615610e-02,5.430813796113992398e-02,-2.581699748276121420e-02,2.114215853636569869e-03,3.880484061302014176e-02,2.320427156520536022e-02,3.857344613926809440e-02,-2.309505413873749399e-02,7.431191123027222623e-02,-6.972191039998422435e-02,2.603635766873348134e-02
3.457031250000000000e-01,-9.008676468717038976e-02,-9.621680847853197882e-02,9.131080452634504283e-03,4.089934429064255583e-02,-1.061485106378250685e-02,2.103502946715662177e-04,-1.724727568398956926e-02,-7.929979993192884033e-03,-5.068265253608562892e-02,4.228024531866456104e-02,5.145326233533600857e-02,-3.033457714944354927e-02,4.486096696068783522e-03,3.677842784211677457e-02,2.480643221598027859e-02,4.471167422531806268e-02,-2.315138947226100252e-02,7.228061506970229200e-02,-6.208736906148157320e-02,2.613331093689937740e-02
3.466796875000000000e-01,-9.163839596578451929e-02,-9.593701295838216736e-02,1.423758876857541406e-02,3.808674846408161008e-02,-9.482996478009732971e-03,-5.326670623043499534e-04,-1.495995729139120572e-02,-5.803518966134800332e-03,-5.812655610071919277e-02,4.363943617118203055e-02,4.855637872336090316e-02,-3.464520007256089579e-02,6.960556921025822137e-03,3.425961665901430808e-02,2.600352046167302839e-02,5.085026829660652808e-02,-2.297116040623850552e-02,6.937885965499715479e-02,-5.458443896169409837e-02,2.601682998682136594e-02
3.476562500000000000e-01,-9.266030623473911487e-02,-9.503561711499811104e-02,1.947749584464810585e-02,3.510635284910002679e-02,-7.885906816733029984e-03,-1.162654761393844619e-03,-1.257788940077924668e-02,-3.767686049725054061e-03,-6.506544586472914893e-02,4.500020906982894753e-02,4.563475914186752858e-02,-3.869667124482070730e-02,9.524787823584351595e-03,3.126908820564432839e-02,2.680628108732091563e-02,5.694854503451497046e-02,-2.255711700799712879e-02,6.563275237682818231e-02,-4.729921709604453794e-02,2.569795779833210919e-02
3.486328125000000000e-01,-9.316195915585248621e-02,-9.351242344599178247e-02,2.475078896950172469e-02,3.197393741187187777e-02,-5.822527464374867637e-03,-1.677662465885955585e-03,-1.011719036688762431e-02,-1.833675752201079957e-03,-7.141072768965826822e-02,4.635134652132930078e-02,4.270354306575883940e-02,-4.244002687873946189e-02,1.216338132918482959e-02,2.783311665155729572e-02,2.723010701862104560e-02,6.296398336309465271e-02,-2.191444149112582035e-02,6.107833173973611918e-02,-4.031447536685597854e-02,2.518962437854871395e-02
3.496093750000000000e-01,-9.315722509953192065e-02,-9.137562451359626525e-02,2.995560358067160880e-02,2.870702376777749254e-02,-3.297735351293764466e-03,-2.078230831487708468e-03,-7.593901293987593941e-03,-9.918677024977403268e-06,-7.708352559407594118e-02,4.768022761928707859e-02,3.977564096592255127e-02,-4.583021386161188759e-02,1.485853738401294796e-02,2.398333365379045831e-02,2.729448706622992701e-02,6.885258085284437501e-02,-2.105063338549830951e-02,5.576126862158250347e-02,-3.370855735861361113e-02,2.450639601485998451e-02
3.505859375000000000e-01,-9.266409984864057425e-02,-8.864176487390953985e-02,3.498977550804764636e-02,2.532468791193942526e-02,-3.223295041984049203e-04,-2.367283236959557852e-03,-5.023832595247530730e-03,1.698010608522558746e-03,-8.201577029044315736e-02,4.897297581804965078e-02,3.686168146086679642e-02,-4.882670906529436305e-02,1.759031259312062584e-02,1.975641756588913250e-02,2.702241082755040685e-02,7.456925438862044286e-02,-1.997536426003062096e-02,4.973644849636536108e-02,-2.755433452075086928e-02,2.366420819832627115e-02
3.515625000000000000e-01,-9.170438154143230325e-02,-8.533558549621597655e-02,3.975241232770994337e-02,2.184735084659493107e-02,3.087059446389837057e-03,-2.549979407193321990e-03,-2.422424907384095657e-03,3.287437360311683092e-03,-8.615110628284813887e-02,5.021463319615798726e-02,3.397000237589807570e-02,-5.139406993962844505e-02,2.033690587556347823e-02,1.519371005668395877e-02,2.643974292768611761e-02,8.006828116481098934e-02,-1.870030446181292216e-02,4.306743843794346577e-02,-2.191823668403725112e-02,2.268008635990863969e-02
3.525390625000000000e-01,-9.030331093330340453e-02,-8.148975202329974965e-02,4.414546000914028323e-02,1.829655035390757856e-02,6.908139506666616421e-03,-2.633534039930602970e-03,1.953739941812603076e-04,4.758581846110168483e-03,-8.944560455722516679e-02,5.138935873609840055e-02,3.110668530950543020e-02,-5.350240887548897428e-02,2.307497634115560081e-02,1.034076391614599869e-02,2.557457898385556705e-02,8.530377519148411858e-02,-1.723892476157481632e-02,3.582584422845046246e-02,-1.685937076074089241e-02,2.157185870668330147e-02
3.535156250000000000e-01,-8.848918045791259734e-02,-7.714446990450868347e-02,4.807524094245121948e-02,1.469469744816196202e-02,1.111320488080421755e-02,-2.627004057924510298e-03,2.815214978732070994e-03,6.114506450490194214e-03,-9.186827115308257574e-02,5.248064776416076771e-02,2.827563261761274760e-02,-5.512778498411950029e-02,2.577998810844632505e-02,5.246826911551061637e-03,2.445659565956072312e-02,9.023019367218598763e-02,-1.560627617384191188e-02,2.809056434728682619e-02,-1.242874019729814546e-02,2.035786552616478118e-02
3.544921875000000000e-01,-8.629291788670540031e-02,-7.234699107918815542e-02,5.145393970321511523e-02,1.106482126696693019e-02,1.566945733312568798e-02,-2.541048556375246834e-03,5.423435101346191743e-03,7.361015963617309477e-03,-9.340134530224618314e-02,5.347156935550775869e-02,2.547868505273036266e-02,-5.625250818600899261e-02,2.842657638522776142e-02,-3.573240541324563396e-05,2.311640694024708065e-02,9.480286686348521341e-02,-1.381875154440296780e-02,1.994694899448751918e-02,-8.668576280903766279e-03,1.905666934279113406e-02
3.554687500000000000e-01,-8.374765061870510785e-02,-6.715101847454484074e-02,5.420101354850466457e-02,7.430306323576823559e-03,2.053939679441613153e-02,-2.387665894560921619e-03,8.007126329975529366e-03,8.506513048418276601e-03,-9.404038429882220773e-02,5.434501821975595143e-02,2.271577764702331637e-02,-5.686535181626864444e-02,3.098892882691529904e-02,-5.452050068347804798e-03,2.158493831879316344e-02,9.897854436330411065e-02,-1.189383276251317761e-02,1.148587358678913525e-02,-5.611790770740091722e-03,1.768677026121997370e-02
3.564453125000000000e-01,-8.088825677751976251e-02,-6.161601608535688390e-02,5.624450563102381673e-02,3.814626139250175407e-03,2.568127568913252876e-02,-2.179912685482589089e-03,1.055418525847557493e-02,9.561811569645245826e-03,-9.379413576754691562e-02,5.508397734534570267e-02,1.998513081582824896e-02,-5.696167131459494576e-02,3.344117597866602676e-02,-1.094543548115860243e-02,1.989282993808943328e-02,1.027159502133381114e-01,-9.849827656296586756e-03,2.802737337752447128e-03,-3.281557555429542253e-03,1.626633071702862296e-02
3.574218750000000000e-01,-7.775090934907899487e-02,-5.580643380074372384e-02,5.752224025525960738e-02,2.410773043447860496e-04,3.104961057811012060e-02,-1.931609664011742222e-03,1.305334397299302493e-02,1.053991110908911524e-02,-9.268420146686766337e-02,5.567178749982568120e-02,1.728347309065071669e-02,-5.654342795615381612e-02,3.575778449674155146e-02,-1.645807506562255856e-02,1.806987891362210608e-02,1.059763387527135475e-01,-7.705600763830786765e-03,-6.003601421856519238e-03,-1.691029157721330063e-03,1.481291367837823947e-02
3.583984375000000000e-01,-7.437261956212978808e-02,-4.979085741441151292e-02,5.798288116157989530e-02,-3.267482020656463024e-03,3.659574392594047015e-02,-1.657039559648511903e-03,1.549418259586168162e-02,1.145573657400737744e-02,-9.074450014126402009e-02,5.609241956013201469e-02,1.460629137699184094e-02,-5.561911797449466122e-02,3.791394683445760416e-02,-2.193176153975876300e-02,1.614453006871090918e-02,1.087240428359621813e-01,-5.480302237279518346e-03,-1.483194062566195806e-02,-8.431919440534951793e-04,1.334323810480151154e-02
3.593750000000000000e-01,-7.079078559574839002e-02,-4.364109538024082968e-02,5.758683578717500862e-02,-6.688885256874669422e-03,4.226844812446418909e-02,-1.370642163075244755e-03,1.786712437094558487e-02,1.232584732205921699e-02,-8.802054016906124545e-02,5.633074558336043092e-02,1.194810418057581231e-02,-5.420360880830844830e-02,3.988596116760553117e-02,-2.730863904140342149e-02,1.414342317884621086e-02,1.109270058369375145e-01,-3.193099132221557945e-03,-2.357988725242347872e-02,-7.308618802785335185e-04,1.187295517506020172e-02
3.603515625000000000e-01,-6.704275249699645500e-02,-3.743121483768399593e-02,5.630699068796083534e-02,-1.000189847246557226e-02,4.801456334304554652e-02,-1.086711755987791218e-03,2.016341447133240816e-02,1.316812066816452388e-02,-8.456851578461344054e-02,5.637280452490051053e-02,9.302752862881267376e-03,-5.231788555021094078e-02,4.165159552143703897e-02,-3.253195389370012319e-02,1.209100356164112197e-02,1.125572888078261030e-01,-8.629132592317506319e-04,-3.214503362573432887e-02,-1.336820636039342354e-03,1.041644844939569083e-02
3.613281250000000000e-01,-6.316538891150166868e-02,-3.123654021649256707e-02,5.412926577994331412e-02,-1.318644585224148374e-02,5.377966033996121192e-02,-8.191019722960658474e-04,2.237508399900221476e-02,1.400141500044517658e-02,-8.045424343811022339e-02,5.620605856673700079e-02,6.663705679536835458e-03,-4.998871196808531842e-02,4.319043034262590175e-02,-3.754680053681039298e-02,1.000920148933489087e-02,1.135915442530331249e-01,1.491830368805007780e-03,-4.042614295175004507e-02,-2.634089809813412123e-03,8.986660737688018791e-03
3.623046875000000000e-01,-5.919468587534632009e-02,-2.513262832569611999e-02,5.105297773518198412e-02,-1.622381634869008230e-02,5.950871906291754776e-02,-5.809429780445589516e-04,2.449490090173253587e-02,1.484521800882065805e-02,-7.575195734765764743e-02,5.581963613298443483e-02,4.024369128244904142e-03,-4.724821168911473579e-02,4.448417413007764443e-02,-4.230085202996695937e-02,7.917184467026969902e-03,1.140114482131256990e-01,3.853440669668055027e-03,-4.832432959652951943e-02,-4.586339055035790202e-03,7.594950009999251045e-03
3.632812500000000000e-01,-5.516538249439778552e-02,-1.919423422817321048e-02,4.709100570616522180e-02,-1.909684863040116143e-02,6.514681369403725608e-02,-3.843756008862388293e-04,2.651630975082153174e-02,1.571928571736262020e-02,-7.054298545707206325e-02,5.520455784025633805e-02,1.378400990393100975e-03,-4.413337626587678086e-02,4.551694719168514897e-02,-4.674506456469958854e-02,5.831184938333326510e-03,1.138040827334787786e-01,6.205179652859053180e-03,-5.574421957444454512e-02,-7.148421964794650710e-03,6.250976216292026058e-03
3.642578125000000000e-01,-5.111062285417816708e-02,-1.349428239321329506e-02,4.226975551025158317e-02,-2.179009182886376683e-02,7.063979475722090284e-02,-2.403067123722482938e-04,2.843336250070556404e-02,1.664327810806030122e-02,-6.491432880511381620e-02,5.435394185441858039e-02,-1.279980604908274519e-03,-4.068550786662423341e-02,4.627552912254341566e-02,-5.083434562591646055e-02,3.764404477874746125e-03,1.129622613125565722e-01,8.531460385869061788e-03,-6.259507687791235342e-02,-1.026703174702642274e-02,4.962620384931735844e-03
3.652343750000000000e-01,-4.706164796739427392e-02,-8.102857601803670901e-03,3.662892143795110078e-02,-2.428994000896954331e-02,7.593495900320558489e-02,-1.581897734988410814e-04,3.024064248545888997e-02,1.763639712856697114e-02,-5.895716871008183091e-02,5.326318539910010474e-02,-3.955697732550032993e-03,-3.694960523365808935e-02,4.674956619499408966e-02,-5.452817579230286038e-02,1.726994033903110713e-03,1.114847905802332784e-01,1.081802092398563044e-02,-6.879188162544916385e-02,-1.388146702096130711e-02,3.735936852466653722e-03
3.662109375000000000e-01,-4.304752598582996248e-02,-3.086229852718100786e-03,3.022104790898587703e-02,-2.658473874496930164e-02,8.098169801749166563e-02,-1.458340026658774065e-04,3.193318399552336206e-02,1.871703279060091610e-02,-5.276532715689116054e-02,5.193011948076828310e-02,-6.652528355458408801e-03,-3.297370232190254685e-02,4.693173550247198289e-02,-5.779117467846303646e-02,-2.738916790060299611e-04,1.093766622391502547e-01,1.305207178850173802e-02,-7.425634653612626923e-02,-1.792449651382294062e-02,2.575138948043959562e-03
3.671875000000000000e-01,-3.909492328745019923e-02,1.494072915336249223e-03,2.311089624146043034e-02,-2.866486266417499207e-02,8.573211685425700945e-02,-2.092451230856565147e-04,3.350638981970462116e-02,1.990242289121152766e-02,-4.643370632811306964e-02,5.035513425542054167e-02,-9.372842448542126337e-03,-2.880816965388148521e-02,4.681786339692042831e-02,-6.059360218315354429e-02,-2.233968942264841044e-03,1.066491702015238685e-01,1.522241504271965376e-02,-7.891785894782434030e-02,-2.232331005709279823e-02,1.482617922753714677e-03
3.681640625000000000e-01,-3.522791840768458443e-02,5.582131103360112728e-03,1.537462477535977284e-02,-3.052276331704452395e-02,9.014161447921584247e-02,-3.525001021248971378e-04,3.495594913218338928e-02,2.120833162972791258e-02,-4.005673333932770891e-02,4.854127285763532029e-02,-1.211736357648623627e-02,-2.450498889891543353e-02,4.640699649233581692e-02,-6.291178701312058474e-02,-4.151633577913734288e-03,1.033199488575786834e-01,1.731953350972510047e-02,-8.271433647561926561e-02,-2.700054209391580806e-02,4.589943853917986100e-04
3.691406250000000000e-01,-3.146786012556591211e-02,9.128426375862383133e-03,7.098793456089189796e-03,-3.215298723588015661e-02,9.416941839813233739e-02,-5.776577170461487777e-04,3.627775805258155045e-02,2.264875205382590670e-02,-3.372683592319626611e-02,4.649429193809449801e-02,-1.488496056482201992e-02,-2.011701149748396089e-02,4.570142426310551398e-02,-6.472847539040602061e-02,-6.027709119806195365e-03,9.941292950551078311e-02,1.933564919207821781e-02,-8.559298544423400712e-02,-3.187535293031298206e-02,-4.967990102763885979e-04
3.701171875000000000e-01,-2.783327035044711600e-02,1.209054987544865359e-02,-1.620793307459151601e-03,-3.355216454650325475e-02,9.777906654579647527e-02,-8.847061795773471021e-04,3.746784511035019388e-02,2.423563685494323217e-02,-2.753297406381925369e-02,4.422268760461485482e-02,-1.767247345349193949e-02,-1.569721230269219628e-02,4.470665303323595463e-02,-6.603309391020664720e-02,-7.865141546521556282e-03,9.495821314041899552e-02,2.126475048250390729e-02,-8.751095241159098648e-02,-3.686455220638279462e-02,-1.387405377708019784e-03
3.710937500000000000e-01,-2.433979179306816273e-02,1.443381554444110940e-02,-1.068038918488918576e-02,-3.471896898929847236e-02,1.009388303016486299e-01,-1.271548435419904508e-03,3.852230370508340218e-02,2.597866155352527781e-02,-2.155925142821740054e-02,4.173768592782152453e-02,-2.047457740252850780e-02,-1.129794919843750585e-02,4.343133191924160308e-02,-6.682192168207007343e-02,-9.668648458112142144e-03,8.999185902338424636e-02,2.310258828734504735e-02,-8.843586041386650165e-02,-4.188374853974583673e-02,-2.216904128182668049e-03
3.720703125000000000e-01,-2.100017975531701109e-02,1.613176968793405761e-02,-1.996973526698783349e-02,-3.565405067946159773e-02,1.036220733705691677e-01,-1.734025134099945707e-03,3.943723347470289020e-02,2.788502357654469230e-02,-1.588362889695823718e-02,3.905319764934297999e-02,-2.328368763787843840e-02,-6.970239479436156176e-03,4.188713204335738072e-02,-6.709816814313337985e-02,-1.144433136625642305e-02,8.455558971297613691e-02,2.484664171187915549e-02,-8.834622298904523663e-02,-4.684850900865104167e-02,-2.990646871449616044e-03
3.730468750000000000e-01,-1.782433674527841502e-02,1.716658936036492833e-02,-2.937359560856426036e-02,-3.635994338300148343e-02,1.058075422071991789e-01,-2.265974649345015718e-03,4.020869226741712738e-02,2.995928014250787835e-02,-1.057676058925886668e-02,3.618573721118212294e-02,-2.608990789022971879e-02,-2.763063445380925347e-03,4.008858106311144476e-02,-6.687195426034484025e-02,-1.319926038292435280e-02,7.869641452020112449e-02,2.649605446960818025e-02,-8.723173055712017676e-02,-5.167551209926907196e-02,-3.715071728698147308e-03
3.740234375000000000e-01,-1.481938802684173821e-02,1.752936371392803047e-02,-3.877337667399342880e-02,-3.684094849733705879e-02,1.074795846552256406e-01,-2.859328930160252597e-03,4.083266016515661040e-02,3.220322724253065622e-02,-5.700970543427003566e-03,3.315430670316480560e-02,-2.888102410020034969e-02,1.277294823846336202e-03,3.805285575683357846e-02,-6.616019621988908361e-02,-1.494104102694029414e-02,7.246617462393455111e-02,2.805154366758269222e-02,-8.509340533080220204e-02,-5.628367793989575568e-02,-4.397499442599681757e-03
3.750000000000000000e-01,-1.198979565438485634e-02,1.722025408942948199e-02,-4.804880702246651369e-02,-3.710299829611862082e-02,1.086282945043846593e-01,-3.504243387360747412e-03,4.130501673060062162e-02,3.461582135032609253e-02,-1.309385690664932080e-03,2.998024579461631978e-02,-3.164254444943723904e-02,5.107860174570495737e-03,3.579953605170688863e-02,-6.498639211598507270e-02,-1.667737311479224049e-02,6.592101433661626264e-02,2.951528307839412779e-02,-8.194362257978972386e-02,-6.059526007956581029e-02,-5.045914958096496539e-03
3.759765625000000000e-01,-9.337508030357519889e-03,1.624853033464916663e-02,-5.707965255776794450e-02,-3.715350132080764978e-02,1.092495807221170179e-01,-4.189258478445844966e-03,4.162153235217745662e-02,3.719314481977267772e-02,2.554762006947986375e-03,2.668704917041995334e-02,-3.435778603963794697e-02,8.689523993483678349e-03,3.335032447158976787e-02,-6.338031357671949917e-02,-1.841561175897384051e-02,5.912078421891059365e-02,3.089076342886783177e-02,-7.780599775246097027e-02,-6.453688373183660842e-02,-5.668738378410085807e-03
3.769531250000000000e-01,-6.862141563648819012e-03,1.463248257720684703e-02,-6.574744202523338799e-02,-3.700117307103462094e-02,1.093451611782853133e-01,-4.901490153691527921e-03,4.177787424714420050e-02,3.992841524693832578e-02,5.858654347178097500e-03,2.330015342440369674e-02,-3.700800779129280460e-02,1.198753904086563224e-02,3.072873550707400092e-02,-6.137760568000742017e-02,-2.016234036470434740e-02,5.212838288704222528e-02,3.218263260863239716e-02,-7.271514064895225060e-02,-6.804051628474044877e-02,-6.274589369727538203e-03
3.779296875000000000e-01,-4.561190605275501284e-03,1.239920943304323106e-02,-7.393717717743689133e-02,-3.665585535719421972e-02,1.089224817345742780e-01,-5.626845875804425620e-03,4.176962735789570974e-02,4.281203839486720508e-02,8.580219809258660124e-03,1.984669576898239612e-02,-3.957258838235178100e-02,1.497194480693396501e-02,2.795975986220682746e-02,-5.901929989645537944e-02,-2.192296519803948324e-02,4.500904541825976463e-02,3.339651902230536540e-02,-6.671627951646520727e-02,-7.104435696037111891e-02,-6.872049192441396885e-03
3.789062500000000000e-01,-2.430261500076630679e-03,9.584285372474190060e-03,-8.153900215529963358e-02,-3.612832782852325175e-02,1.079945625999132602e-01,-6.350262531176894751e-03,4.159233004706760356e-02,4.583170361474645654e-02,1.070827701045673833e-02,1.635524729398458652e-02,-4.202924730546930138e-02,1.761791778028521521e-02,2.506950890426973971e-02,-5.635124612634237473e-02,-2.370134060236225859e-02,3.782958722007986885e-02,3.453884157165412749e-02,-5.986475957896381095e-02,-7.349363377457658608e-02,-7.469424574913579966e-03
3.798828125000000000e-01,-4.633263226416114685e-04,6.231311668116580951e-03,-8.844980714201468308e-02,-3.543011527549295298e-02,1.065797748447089299e-01,-7.055962218529318597e-03,4.124152416885077527e-02,4.897252005657220381e-02,1.224248834170841779e-02,1.285552384495020593e-02,-4.435430640232354560e-02,1.990604217758303734e-02,2.208484492954576606e-02,-5.342347115424317394e-02,-2.549943327632342091e-02,3.065761307073668757e-02,3.561660995435882160e-02,-5.222542209727638191e-02,-7.534129737836080254e-02,-8.074517616763376288e-03
3.808593750000000000e-01,1.347008334484420863e-03,2.391356988174021640e-03,-9.457474223681654191e-02,-3.457329432530097113e-02,1.047015509058328020e-01,-7.727721635299722447e-03,4.071281877329518961e-02,5.221719135593504146e-02,1.319312665006939535e-02,9.378077887780012986e-03,-4.652298854586289084e-02,2.182249790132783501e-02,1.903300305505078657e-02,-5.028947200698982711e-02,-2.731703320765624388e-02,2.356070174639095585e-02,3.663721910062960052e-02,-4.387187156088633716e-02,-7.654860293513959801e-02,-8.694405812939943329e-03
3.818359375000000000e-01,3.009222280389766725e-03,-1.877704749095519560e-03,-9.982861875174540989e-02,-3.357030310329465334e-02,1.023880337880639646e-01,-8.349150587235780463e-03,4.000196639311362490e-02,5.554622592019918537e-02,1.358066098880190802e-02,5.953974978930617890e-03,-4.850974949691527066e-02,2.335916374913370522e-02,1.594121065109416896e-02,-4.700545374993476966e-02,-2.915151789971573079e-02,1.660557721189187541e-02,3.760824163573373707e-02,-3.488564001931324099e-02,-7.708557287723188933e-02,-9.335236128655388654e-03
3.828125000000000000e-01,4.532597168550663198e-03,-6.511950200818922979e-03,-1.041371767390674719e-01,-3.243375732214905105e-02,9.967167046403263564e-02,-8.903975024791170589e-03,3.910495057425461551e-02,5.893817942549396671e-02,1.343517048579879331e-02,2.614458665498243378e-03,-5.028863837055945474e-02,2.451363517440531894e-02,1.283631024107894682e-02,-4.362952217561837098e-02,-3.099767544923982820e-02,9.857277755135895880e-03,3.853722225448388133e-02,-2.535525885022571480e-02,-7.693133516459893517e-02,-1.000203683097410264e-02
3.837890625000000000e-01,5.926931260952905851e-03,-1.144224573286273597e-02,-1.074381994864370554e-01,-3.117627608658100208e-02,9.658875568293739944e-02,-9.376319962490230892e-03,3.801808304756722212e-02,6.236992568301055750e-02,1.279559823746049402e-02,-6.093922047084971653e-04,-5.183368161942719654e-02,2.528915717544927971e-02,9.744391713403055197e-03,-4.022084261254540993e-02,-3.284759085484054847e-02,3.378334681643183502e-03,3.943147782312125815e-02,-1.537524941617500994e-02,-7.607433351143602640e-02,-1.069855049879479825e-02
3.847656250000000000e-01,7.202258223513904878e-03,-1.659515832485655012e-02,-1.096824579427168739e-01,-2.981032046740919247e-02,9.317893300911911370e-02,-9.750987664555076789e-03,3.673810870407627494e-02,6.581695164547576860e-02,1.170885977096760427e-02,-3.687009678178749042e-03,-5.311928498424028922e-02,2.569447414877790506e-02,6.690439517406047976e-03,-3.683877669653568693e-02,-3.469059867792237406e-02,-2.772027750267002863e-03,4.029790688619623584e-02,-5.045045066806023125e-03,-7.451240792357281817e-02,-1.142709129339724433e-02
3.857421875000000000e-01,8.368574505776759168e-03,-2.189392571181733582e-02,-1.108344705265052882e-01,-2.834804760905342697e-02,8.948466041721203634e-02,-1.001372658077695314e-02,3.526231633504051111e-02,6.925367200763597741e-02,1.022882298997816394e-02,-6.588682257834549069e-03,-5.412064748395332275e-02,2.574359976397807767e-02,3.698000254143517761e-03,-3.354200939201666676e-02,-3.651330386414416984e-02,-8.538659585859907988e-03,4.114281205355588972e-02,5.532142214625936257e-03,-7.225274577329959813e-02,-1.218842918178032059e-02
3.867187500000000000e-01,9.435579635534242782e-03,-2.725947240806687877e-02,-1.108730664846246522e-01,-2.680118279426716571e-02,8.555064816499458047e-02,-1.015148668865712388e-02,3.358865293379192929e-02,7.265375861218481557e-02,8.415178588627980280e-03,-9.285895693265580966e-03,-5.481418122529707615e-02,2.545551108402778831e-02,7.888757278674161585e-04,-3.038767881719417127e-02,-3.829967118812795113e-02,-1.387120834362283103e-02,4.197173847909112937e-02,1.625049655362584972e-02,-6.931170549987399065e-02,-1.298170337062970123e-02
3.876953125000000000e-01,1.041243347564754437e-02,-3.261145763096470751e-02,-1.097917438683866098e-01,-2.518091150509629492e-02,8.142327694381173986e-02,-1.015265713795119630e-02,3.171583923242299319e-02,7.599047970763186943e-02,6.332221653076714959e-03,-1.175166491044683445e-02,-5.517793060952957962e-02,2.485377224927286244e-02,-2.017153898783983264e-03,-2.743052150943255107e-02,-4.003118243122195941e-02,-1.872478728431047415e-02,4.278933132321520449e-02,2.700279986352066564e-02,-6.571451683586890247e-02,-1.380436673655743157e-02
3.886718750000000000e-01,1.130753415091086296e-02,-3.786934071354569609e-02,-1.075988162376839280e-01,-2.349779309662657079e-02,7.715000446698211389e-02,-1.000728239754958282e-02,2.964348406503944378e-02,7.923704401867343039e-02,4.047566541327830489e-03,-1.396085309304183168e-02,-5.519198440668685035e-02,2.396609404958677247e-02,-4.702572696751314979e-03,-2.472204566235448181e-02,-4.168705906613574819e-02,-2.306057860005834848e-02,4.359921472088260086e-02,3.768164571231818333e-02,-6.149486319497108472e-02,-1.465216253550284675e-02
3.896484375000000000e-01,1.212831996321345196e-02,-4.295344937217321357e-02,-1.043173453409654700e-01,-2.176169724760660881e-02,7.277876869807470284e-02,-9.707253466782873527e-03,2.737219511214119411e-02,8.236694458293492005e-02,1.630818119453366927e-03,-1.589047407666072803e-02,-5.483887415712428159e-02,2.282383661307730432e-02,-7.252333717362932641e-03,-2.230974457394243465e-02,-4.324454692715193338e-02,-2.684636214116647296e-02,4.440389436292607739e-02,4.818065052396498099e-02,-5.669435349054218615e-02,-1.551913414861578328e-02
3.906250000000000000e-01,1.288109817991150464e-02,-4.778603618049980656e-02,-9.998486020548226494e-02,-1.998176387763688291e-02,6.835739584433433991e-02,-9.246471127516496524e-03,2.490368358855471129e-02,8.535429737948721507e-02,-8.477769789244551241e-04,-1.751997441288323867e-02,-5.410395244774288126e-02,2.146146322830273095e-02,-9.654022912464432088e-03,-2.023636206795635661e-02,-4.467925811355074467e-02,-3.005696124727990151e-02,4.520468534797719706e-02,5.839564734919305833e-02,-5.136189216271518088e-02,-1.639766808168889589e-02
3.916015625000000000e-01,1.357090311025176133e-02,-5.229230879401453036e-02,-9.465286625856991765e-02,-1.816638673286890063e-02,6.393302104853645917e-02,-8.620978672787682831e-03,2.224086049026911815e-02,8.817416992201559944e-02,-3.318675220856755290e-03,-1.883149169856039931e-02,-5.297574479566710681e-02,1.991595397932398315e-02,-1.189797990131316596e-02,-1.853922099484027475e-02,-4.596556422880722359e-02,-3.267459833825002435e-02,4.600166648328658792e-02,6.822584772105105833e-02,-4.555295755364570376e-02,-1.727856988864756582e-02
3.925781250000000000e-01,1.420138538530524817e-02,-5.640141986686963982e-02,-8.838615123881252145e-02,-1.632322034990346671e-02,5.955152940954099028e-02,-7.829062044562132977e-03,1.938792211277148500e-02,9.080289520947731896e-02,-5.714353546259604531e-03,-1.981008604446955410e-02,-5.144626915346611762e-02,1.822618840007272228e-02,-1.397737394639582235e-02,-1.724962509128720803e-02,-4.707703401941526478e-02,-3.468915413287783356e-02,4.679366171389601203e-02,7.757495757709714779e-02,-3.932879996688103813e-02,-1.815117214525499567e-02
3.935546875000000000e-01,1.477473383592985308e-02,-6.004740319815601857e-02,-8.126189769802839857e-02,-1.445920961978480052e-02,5.525702455377580480e-02,-6.871315839234436521e-03,1.635042269353804631e-02,9.321836671494143634e-02,-7.970576247239973336e-03,-2.044394187196190912e-02,-4.951131742406812697e-02,1.643230673953455234e-02,-1.588823421188273466e-02,-1.639234349082091535e-02,-4.798690756330595275e-02,-3.609832568384056112e-02,4.757824884975416641e-02,8.635223387718096721e-02,-3.275557176145044158e-02,-1.900347306555576557e-02
3.945312500000000000e-01,1.529163082871613441e-02,-6.317004342911317072e-02,-7.336861479485110027e-02,-1.258064069960971275e-02,5.109133147425433397e-02,-5.750674186161510576e-03,1.313533221194879488e-02,9.540031044343709465e-02,-1.002758937359374096e-02,-2.072453757257313595e-02,-4.717069383566366986e-02,1.457505966743003964e-02,-1.762943410160861674e-02,-1.598518604467534174e-02,-4.866859838497597512e-02,-3.690767982537956904e-02,4.835179524859774258e-02,9.447346936342790324e-02,-2.590340265098694389e-02,-1.982230383904421203e-02
3.955078125000000000e-01,1.575124137971155303e-02,-6.571566757396755942e-02,-6.480490479406728066e-02,-1.069321156707783022e-02,4.709353975933392583e-02,-4.472406062922588965e-03,9.751077598104543678e-03,9.733053049551128322e-02,-1.183122206925072209e-02,-2.064678093910891563e-02,-4.442840557115896455e-02,1.269515633894203674e-02,-1.920263019692918655e-02,-1.603867634883743287e-02,-4.909621425634171782e-02,-3.713060010619499696e-02,4.910951960789632087e-02,1.018618938858396605e-01,-1.884543399284415929e-02,-2.059352227921134801e-02
3.964843750000000000e-01,1.615123582795376100e-02,-6.763784779070830533e-02,-5.567808217144296773e-02,-8.802120091736790122e-03,4.329959266025452946e-02,-3.044075172160178727e-03,6.207565854229199487e-03,9.899312502745863385e-02,-1.333387597480167885e-02,-2.020910867265897706e-02,-4.129280166590265644e-02,1.083262067638049442e-02,-2.061215702724825821e-02,-1.655582799737340821e-02,-4.924508698998264489e-02,-3.678812680163728865e-02,4.984557853092091984e-02,1.084489818390811933e-01,-1.165682625489507240e-02,-2.130222992172882412e-02
3.974609375000000000e-01,1.648784532330422464e-02,-6.889800606734544641e-02,-4.610266544356284718e-02,-6.912167113688731483e-03,3.974192670560157403e-02,-1.475465059818279259e-03,2.516187874331653543e-03,1.003746699938153353e-01,-1.449538587529413357e-02,-1.941354868332112113e-02,-3.777665687307751874e-02,9.026165517536736613e-03,-2.186487959636196354e-02,-1.753202811396277830e-02,-4.909230125290336977e-02,-3.590869114397697570e-02,5.055317606879884684e-02,1.141751565078496511e-01,-4.413754034952517211e-03,-2.193300930028725323e-02
3.984375000000000000e-01,1.675594887333963987e-02,-6.946591289521555912e-02,-3.619876376229425735e-02,-5.027871683455933070e-03,3.644916577410441810e-02,2.215293054301347830e-04,-1.310197945125848602e-03,1.014643685841453424e-01,-1.528373709416901323e-02,-1.826574432801327669e-02,-3.389719793890274419e-02,7.312593929105976227e-03,-2.297000624535659730e-02,-1.895503067434412339e-02,-4.861721232930099612e-02,-3.452774645397906073e-02,5.122469401061330307e-02,1.189903834823518303e-01,2.807597020681975881e-03,-2.247017776661067862e-02
3.994140625000000000e-01,1.694919020933389336e-02,-6.932007350309266069e-02,-2.609038190445673450e-02,-3.153595332146966537e-03,3.344587269716782496e-02,2.033041755257145641e-03,-5.257302883807662627e-03,1.022541648154462329e-01,-1.567562769295149927e-02,-1.677494016142512534e-02,-2.967607051929569556e-02,5.726236495328415436e-03,-2.393886504749027228e-02,-2.080506054477802153e-02,-4.780194284199477950e-02,-3.268730037773096009e-02,5.185184030495514074e-02,1.228546467630005079e-01,9.932017294051184025e-03,-2.289805391430122655e-02
4.003906250000000000e-01,1.706012227838958617e-02,-6.844799681219501664e-02,-1.590366852473780457e-02,-1.293672014734773782e-03,3.075236059225728083e-02,3.943404725913529987e-03,-9.309466104166106912e-03,1.027388203044833359e-01,-1.565686628772115438e-02,-1.495392921073916692e-02,-2.513924579480154159e-02,4.298432775299034642e-03,-2.478464749289656030e-02,-2.305502754921310085e-02,-4.663184870298980877e-02,-3.043535390634824478e-02,5.242581265590115502e-02,1.257383027044813861e-01,1.688623060953389071e-02,-2.320123241897493332e-02
4.013671875000000000e-01,1.708037675374283679e-02,-6.684634391946528420e-02,-5.765133404805363251e-03,5.474597941032990998e-04,2.838456524099435691e-02,5.935345976184547984e-03,-1.344973377492172939e-02,1.029159538117757483e-01,-1.522259919003983789e-02,-1.281896221612877779e-02,-2.031686668972267767e-02,3.057064387496810642e-03,-2.552212372249624064e-02,-2.567084826465599462e-02,-4.509594499979793780e-02,-2.782525426004960403e-02,5.293747405040188925e-02,1.276223085329281359e-01,2.359980897087069623e-02,-2.336486292379132829e-02
4.023437500000000000e-01,1.700085558371408623e-02,-6.452095460082274414e-02,4.200140089445945218e-03,2.365126468848075328e-03,2.635397893490063620e-02,7.990209151248851838e-03,-1.765995864725489195e-02,1.027860437115998421e-01,-1.437736357222685682e-02,-1.038961970225071516e-02,-1.524303446233313958e-02,2.026146338946181822e-03,-2.616733400364961229e-02,-2.861187165454365244e-02,-4.318728312832821603e-02,-2.491497003026859475e-02,5.337753674779453783e-02,1.284983237845634396e-01,3.000603243569174849e-02,-2.337492848315670183e-02
4.033203125000000000e-01,1.681194127655667378e-02,-6.148675202309088900e-02,1.387026104499783710e-02,4.154293711501021169e-03,2.466764533034544044e-02,1.008819477592304628e-02,-2.192091926997415813e-02,1.023523940913236285e-01,-1.313496639357512007e-02,-7.688648156209451807e-03,-9.955537293465498844e-03,1.225482282536165864e-03,-2.673726149833608595e-02,-3.183140310769974612e-02,-4.090327124517759150e-02,-2.176629817332904546e-02,5.373675109984019788e-02,1.283686846380220070e-01,3.604268294006989642e-02,-2.321851903025422270e-02
4.042968750000000000e-01,1.650372234764292678e-02,-5.776752753859067113e-02,2.312824954498851962e-02,5.909449741248873691e-03,2.332821399523710842e-02,1.220861796886613983e-02,-2.621245768945640667e-02,1.016210657100061754e-01,-1.151819185368179593e-02,-4.741761980245489533e-03,-4.495523348139593076e-03,6.703883741609826391e-04,-2.724949165275018098e-02,-3.527731997917071816e-02,-3.824593101910123139e-02,-1.844401351771236819e-02,5.400609547444824854e-02,1.272462527238688024e-01,4.165276203569150126e-02,-2.288409535726682736e-02
4.052734375000000000e-01,1.606623014028767116e-02,-5.339560908588605881e-02,3.186368242974636777e-02,7.624500683583472146e-03,2.233405250567006839e-02,1.433017893834201417e-02,-3.051363415463410542e-02,1.006007735424605393e-01,-9.558343110239175822e-03,-1.577413258445167343e-03,1.092878393087320325e-03,3.714893273546007496e-04,-2.772186373113585955e-02,-3.889277035135117050e-02,-3.522208469792480895e-02,-1.501497236690912604e-02,5.417696353001633103e-02,1.251541415720869854e-01,4.678512378473862615e-02,-2.236173919074016178e-02
4.062500000000000000e-01,1.548968307446405880e-02,-4.841141831043747901e-02,3.997424206684912357e-02,9.292681463856217877e-03,2.167941317267892132e-02,1.643124215322131279e-02,-3.480289704229657527e-02,9.930275309339531287e-02,-7.294626861306892363e-03,1.773468277823054325e-03,6.762985451813070467e-03,3.345891436336374185e-04,-2.817212012377396865e-02,-4.261694547051189663e-02,-3.184346765558299791e-02,-1.154718253629056883e-02,5.424134513080908215e-02,1.221253253806728056e-01,5.139501545112545172e-02,-2.164338510747002703e-02
4.072265625000000000e-01,1.476473428027699764e-02,-4.286292302755794620e-02,4.736714536487907773e-02,1.090648525988862673e-02,2.135465075818381714e-02,1.849011998212334029e-02,-3.905826593870320024e-02,9.774059808016943851e-02,-4.773392098177673890e-03,5.277762384811659178e-03,1.246603250178844949e-02,5.606178490530722234e-04,-2.861755907795598616e-02,-4.638591518468170027e-02,-2.812676282480611537e-02,-8.108852742750749520e-03,5.419199730649072733e-02,1.182021362359672451e-01,5.544452010851863566e-02,-2.072303026647992139e-02
4.082031250000000000e-01,1.388271853598725507e-02,-3.680499305597831339e-02,5.396043205084802979e-02,1.245761425428240990e-02,2.134648688482699772e-02,2.048535655994891333e-02,-4.325752556479608990e-02,9.593007244623755203e-02,-2.047236839209156615e-03,8.900469556778081368e-03,1.815167985901484232e-02,1.045654409036027299e-03,-2.907469643159387579e-02,-5.013351473139862624e-02,-2.409355473314516577e-02,-4.767434660091515383e-03,5.402260183907597879e-02,1.134356572691914700e-01,5.890289683168944274e-02,-1.959691822695919239e-02
4.091796875000000000e-01,1.283589445345328928e-02,-3.029866873406016070e-02,5.968409333148955859e-02,1.393695405417766375e-02,2.163831626521615231e-02,2.239600767442809920e-02,-4.737842801846938595e-02,9.388889997565083578e-02,8.260010842877259229e-04,1.260504315807943823e-02,2.376855371447118143e-02,1.781024841899237366e-03,-2.955894177323095673e-02,-5.379227041353595862e-02,-1.977020222120373649e-02,-1.588671154055101842e-03,5.372790630518518851e-02,1.078850204764726650e-01,6.174681572362971521e-02,-1.826369347631989076e-02
4.101562500000000000e-01,1.161767793601095611e-02,-2.341035257469438122e-02,6.448102444196172900e-02,1.533457372020568220e-02,2.221054937939045265e-02,2.420191256454422984e-02,-5.139890063215575566e-02,9.163653502810248375e-02,3.784351139278881431e-03,1.635373899155677033e-02,2.926481148617238182e-02,2.753473423959245086e-03,-3.008429421240824825e-02,-5.729435107111913172e-02,-1.518763030898510544e-02,1.364335785722693012e-03,5.330384570647409004e-02,1.016166190457458707e-01,6.396048663163954318e-02,-1.672452370174806746e-02
4.111328125000000000e-01,1.022286307318505741e-02,-1.621093550379619497e-02,6.830778721587953128e-02,1.663975287405995707e-02,2.304098582098087350e-02,2.588395368555754944e-02,-5.529725661056332509e-02,8.919391810110538499e-02,6.762895382384073728e-03,2.010797868519170403e-02,3.458872522899270052e-02,3.945403792477413657e-03,-3.066306262464510435e-02,-6.057253181703101119e-02,-1.038104306556489331e-02,4.032024095044401540e-03,5.274764218121945347e-02,9.470324500946156188e-02,6.553568199649663362e-02,-1.498318729684871599e-02
4.121093750000000000e-01,8.647826830546738106e-03,-8.774869948014870844e-03,7.113517164816135496e-02,1.784103684317146082e-02,2.410521221704650316e-02,2.742430071861185967e-02,-5.905240552418137417e-02,8.658322004924587367e-02,9.695010889091082440e-03,2.382872314678332118e-02,3.968927569691538260e-02,5.335185723027881591e-03,-3.130561484097812985e-02,-6.356115626213555692e-02,-5.389560705202033758e-03,6.359224736573225283e-03,5.205788069903322102e-02,8.722316386524270326e-02,6.647165583556481627e-02,-1.304612409551336380e-02
4.130859375000000000e-01,6.890714138120927063e-03,-1.179202679324694008e-03,7.294854842393153072e-02,1.892632025988752464e-02,2.537701840690723132e-02,2.880663538239527227e-02,-6.264406069091177365e-02,8.382757884936548054e-02,1.251364731535967688e-02,2.747685224538069793e-02,4.451674940869331659e-02,6.897522400223645572e-03,-3.202015978947513747e-02,-6.619708341507166138e-02,-2.557854562076648710e-04,8.295956509105618937e-03,5.123455909142009962e-02,7.925913846792577433e-02,6.677496235987476214e-02,-1.092244786062134508e-02
4.140625000000000000e-01,4.951600272917796447e-03,6.497419220268715531e-03,7.374800750720814091e-02,1.988295897042617263e-02,2.682882544298072214e-02,3.001635393498098062e-02,-6.605294048185733624e-02,8.095083279546960719e-02,1.515261700050135260e-02,3.101354682877754954e-02,4.902333092852781404e-02,8.603872128957556695e-03,-3.281256607282089649e-02,-6.842060560514617862e-02,4.974697995173354460e-03,9.798150990079431896e-03,5.027911125541981857e-02,7.089741498851366563e-02,6.645917914461886566e-02,-8.623919617679623451e-03
4.150390625000000000e-01,2.832627765751466898e-03,1.417575564664132898e-02,7.354828107506804213e-02,2.069790953532372677e-02,2.843211895166103745e-02,3.104074462998526046e-02,-6.926096063813297343e-02,7.797725393962424978e-02,1.754787482088283543e-02,3.440066917845351763e-02,5.316368254102828150e-02,1.042291765986322165e-02,-3.368621989029863678e-02,-7.017632414169996946e-02,1.025388051640444519e-02,1.082829698044681169e-02,4.919440287731835504e-02,6.222668405359867150e-02,6.554454109149587815e-02,-6.164881504644109146e-03
4.160156250000000000e-01,5.381154343051752992e-04,2.177698031655041222e-02,7.237845229809999892e-02,2.135789502804034262e-02,3.015788146319788032e-02,3.186913780602679269e-02,-7.225141478302231357e-02,7.493128546764805942e-02,1.963876519336978793e-02,3.760113803640261626e-02,5.689550357561887206e-02,1.232107563842804558e-02,-3.464192459336674218e-02,-7.141396998527088646e-02,1.553193696785720376e-02,1.135599492567468914e-02,4.798469954924068637e-02,5.333703032033650093e-02,6.405749262113537290e-02,-3.562151400263236563e-03
4.169921875000000000e-01,-1.925362452251080676e-03,2.922367359109034196e-02,7.028145465760629595e-02,2.184959527196881149e-02,3.197701748345688211e-02,3.249302673509399386e-02,-7.500914045658380047e-02,7.183728651453089031e-02,2.136921420134427207e-02,4.057929441136601950e-02,6.018006181938598265e-02,1.426303814122036918e-02,-3.567784351129829612e-02,-7.208915745707912548e-02,2.075787610998700711e-02,1.135841303642895830e-02,4.665560768391470436e-02,4.431888370710257430e-02,6.203016659777246117e-02,-8.348791854537167961e-04
4.179687500000000000e-01,-4.548928442891423882e-03,3.644078801764150111e-02,6.731336960597104901e-02,2.215985910841634238e-02,3.386076533313019110e-02,3.290615782628963926e-02,-7.752066818587756425e-02,6.871928768863733161e-02,2.268884576401357725e-02,4.330125448372681984e-02,6.298268974725236558e-02,1.621233784228643879e-02,-3.678948700720888199e-02,-7.216405994317511008e-02,2.588022223025341489e-02,1.082063820945661919e-02,4.521398916234880411e-02,3.526198529099196233e-02,5.949979940213773189e-02,1.995633923457039265e-03
4.189453125000000000e-01,-7.321386726269425715e-03,4.335657382465757381e-02,6.354253337183911332e-02,2.227593576916234511e-02,3.578109011591419641e-02,3.310458926869414009e-02,-7.977435133061738792e-02,6.560076029108477536e-02,2.355400207477177307e-02,4.573524607698761790e-02,6.527323869093699937e-02,1.813192806322372341e-02,-3.796974403578676216e-02,-7.160799764465146378e-02,3.084771810955646426e-02,9.735916333321662647e-03,4.366785116593858984e-02,2.625438050517321653e-02,5.650809232045565095e-02,4.906150963162514769e-03
4.199218750000000000e-01,-1.022924116086331575e-02,4.990345227485024765e-02,5.904846654106944703e-02,2.218572194656389870e-02,3.771105258971775565e-02,3.308671769273154040e-02,-8.176047470783720517e-02,6.250440189316133766e-02,2.392865017383765183e-02,4.785192534726612212e-02,6.702648455855843290e-02,1.998476880503226652e-02,-3.920895778281036775e-02,-7.039792866971865404e-02,3.561003848374136305e-02,8.105778133288733464e-03,4.202621313906933914e-02,1.738145172889253923e-02,5.310052999847410249e-02,7.871747184721550675e-03
4.208984375000000000e-01,-1.325674670322901302e-02,5.601882561724657456e-02,5.392064266523729360e-02,2.187802072101121403e-02,3.962514919639877065e-02,3.285327292534256233e-02,-8.347134029612851558e-02,5.945194057676363164e-02,2.378515846601087641e-02,4.962467055819848316e-02,6.822247929869788841e-02,2.173440983979336646e-02,-4.049504428377235371e-02,-6.851883613900100478e-02,4.011850286758746748e-02,5.940048341755902947e-03,4.029895329139441401e-02,8.725001669935110449e-03,4.932566711341059007e-02,1.086608733035912197e-02
4.218750000000000000e-01,-1.638599395692224431e-02,6.164581336374039267e-02,4.825711452239130755e-02,2.134280812830764706e-02,4.149961904725515960e-02,3.240728140245867361e-02,-8.490132864559678250e-02,5.646395975759037344e-02,2.310492921286302209e-02,5.102985005436722760e-02,6.884684296867088493e-02,2.334556205470370016e-02,-4.181365225507970712e-02,-6.596400546188940783e-02,4.432677650206706677e-02,3.256737651139472202e-03,3.849663747191341828e-02,3.623981048770470378e-04,4.523439464025788559e-02,1.386172870098091245e-02
4.228515625000000000e-01,-1.959702610440812454e-02,6.673390573561394090e-02,4.216301874423494800e-02,2.057150283592332554e-02,4.331271425414896792e-02,3.175399927491320828e-02,-8.604693496891541171e-02,5.355974510553837553e-02,2.187887548223194090e-02,5.204706181894279415e-02,6.889099200784749855e-02,2.478464848712719562e-02,-4.314836173651630941e-02,-6.273518751728060505e-02,4.819154826293636784e-02,8.181859032368771385e-05,3.663033362162718132e-02,-7.634210420368553116e-03,4.087919713164757385e-02,1.683044607099606904e-02
4.238281250000000000e-01,-2.286798703696934359e-02,7.123952636271732586e-02,3.574898129872049884e-02,1.955723415378335384e-02,4.504493062977264761e-02,3.090081669355029467e-02,-8.690677925634547607e-02,5.075715465896103035e-02,2.010773368493534372e-02,5.265934229752341350e-02,6.835230012320883675e-02,2.602032686228891722e-02,-4.448091854756293373e-02,-5.884264511321369434e-02,5.167317462927069338e-02,-3.551111861281806316e-03,3.471141533058764994e-02,-1.519859940364371234e-02,3.631341229485924443e-02,1.974357414351077949e-02
4.248046875000000000e-01,-2.617529906921177429e-02,7.512649765371351429e-02,2.912944775081174192e-02,1.829510343795348604e-02,4.667919644477858121e-02,2.985713517887004023e-02,-8.748159013762601965e-02,4.807251280676948235e-02,1.780220562443471724e-02,5.285334248686666264e-02,6.723418905507473620e-02,2.702397593831735653e-02,-4.579150101176740484e-02,-5.430508178244667500e-02,5.473627925072011013e-02,-7.601278471244110949e-03,3.275135828217813627e-02,-2.227108636109612766e-02,3.159050384083329083e-02,2.257236293625199813e-02
4.257812500000000000e-01,-2.949386822086096094e-02,7.836640366989414130e-02,2.242096329574880947e-02,1.678243385876914198e-02,4.820101761363945053e-02,2.863422036362280043e-02,-8.777416260037046447e-02,4.552052839234380088e-02,1.498292688269294883e-02,5.261946962091720859e-02,6.554614739440453586e-02,2.777013856807226608e-02,-4.705901491086173644e-02,-4.914945366990065845e-02,5.735029826541282461e-02,-1.202127673605636604e-02,3.076153355705998904e-02,-2.879905586503936701e-02,2.676335810608444082e-02,2.528834125152832485e-02
4.267578125000000000e-01,-3.279731467432818459e-02,8.093884680650692554e-02,1.574042825292421011e-02,1.501900350183629600e-02,4.959857837443076845e-02,2.724503273754184246e-02,-8.778929006197899731e-02,4.311423678323138275e-02,1.168026131600546913e-02,5.195199313370623545e-02,6.330367655696496343e-02,2.823691509348636927e-02,-4.826141220103701002e-02,-4.341066695785915364e-02,5.948996229708964495e-02,-1.675771712817369224e-02,2.875300188717588509e-02,-3.473738686294127603e-02,2.188361431965066273e-02,2.786368321596441322e-02
4.277343750000000000e-01,-3.605822567670594059e-02,8.283159609265422496e-02,9.203355014608239834e-03,1.300725685280927635e-02,5.086279721955116323e-02,2.570403931684420856e-02,-8.753367167409953353e-02,4.086496535769522376e-02,7.933924388725602239e-03,5.084911393576790201e-02,6.052816397119447495e-02,2.840630148447354994e-02,-4.937602866402307500e-02,-3.713116493067061125e-02,6.113570698803891257e-02,-2.175195570283173369e-02,2.673631299347586920e-02,-4.004877885441270047e-02,1.700103761633540295e-02,3.027157278048855926e-02
4.287109375000000000e-01,-3.924842785357699620e-02,8.404062644166110374e-02,2.922152358329878699e-03,1.075248988542537934e-02,5.198733851427363856e-02,2.402700940302852223e-02,-8.701579610935666897e-02,3.878232148993381728e-02,3.792440981170835338e-03,4.931299640407293960e-02,5.724668449271441001e-02,2.826446750800572921e-02,-5.037993538058104653e-02,-3.036041037779640961e-02,6.227400498904808734e-02,-2.694090090043957733e-02,2.472131410789805625e-02,-4.470397488602640551e-02,1.216294299931908879e-02,3.248656104984346676e-02
4.296875000000000000e-01,-4.233927564286014272e-02,8.457004969647127779e-02,-2.995537443240371862e-03,8.263004226048149825e-03,5.296858089789380220e-02,2.223079778254694744e-02,-8.624580343366075597e-02,3.687420177629525259e-02,-6.875538779119886928e-04,4.734976285154110509e-02,5.349173200598983380e-02,2.780197114989469906e-02,-5.125029870771985463e-02,-2.315427054855324907e-02,6.289761351196854200e-02,-3.225788526730347106e-02,2.271697167018332103e-02,-4.868188071135520073e-02,7.413677446297844628e-03,3.448491136438858878e-02
4.306640625000000000e-01,-4.530195234280233463e-02,8.443193979754648471e-02,-8.448424137574510329e-03,5.550226204631568752e-03,5.380554418859298527e-02,2.033311884876058337e-02,-8.523532699835612014e-02,3.514682094045408489e-02,-5.442160230955189575e-03,4.496945060741765199e-02,4.930088409954536122e-02,2.701390649743333483e-02,-5.196474331620543063e-02,-1.557431328124796524e-02,6.300573283571356265e-02,-3.763358986694545494e-02,2.073121000427641247e-02,-5.196958083671243678e-02,2.794166251777028317e-03,3.624492718469660840e-02
4.316406250000000000e-01,-4.810778010144289157e-02,8.364605583304576819e-02,-1.334305427972285948e-02,2.628787017848741199e-03,5.449977709912097457e-02,1.835231519880683657e-02,-8.399731758960571337e-02,3.360475859099303075e-02,-1.040119075238476846e-02,4.218593220072515415e-02,4.471640359260630609e-02,2.589998331007023827e-02,-5.250171280326450252e-02,-7.687024212592021011e-03,6.260407252201545536e-02,-4.299700838057297220e-02,1.877077051965203233e-02,-5.456225351306713545e-02,-1.658471476702393175e-03,3.774725802985032935e-02
4.326171875000000000e-01,-5.072853505702265564e-02,8.223946809283316783e-02,-1.759517351168074159e-02,-4.834392799219606150e-04,5.505520860797848137e-02,1.630712427021322949e-02,-8.254585234297254215e-02,3.225102178399003733e-02,-1.548926477898266395e-02,3.901679949226966038e-02,3.978478153569685316e-02,2.446453754203561579e-02,-5.284082243704074644e-02,4.370438887982327353e-04,6.170482352117181296e-02,-4.827643730993012861e-02,1.684109465351910778e-02,-5.646298802358944158e-02,-5.911234478590858370e-03,3.897517899076678727e-02
4.335937500000000000e-01,-5.313676377081789914e-02,8.024609352046285782e-02,-2.113094645013125633e-02,-3.765342684350771012e-03,5.547796631281366742e-02,1.421644653586755756e-02,-8.089593116490266522e-02,3.108712116906428222e-02,-2.062700094142533996e-02,3.548321294306754081e-02,3.455622709389256919e-02,2.271647311953416126e-02,-5.296319871331960083e-02,8.724177645269989845e-03,6.032653580746630273e-02,-5.340047830759999531e-02,1.494623337538283220e-02,-5.768250883731639717e-02,-9.935475727162948814e-03,3.991483967661365456e-02
4.345703125000000000e-01,-5.530609707597847202e-02,7.770614812357505563e-02,-2.388801649009962211e-02,-7.192631156334112000e-03,5.577616551308461207e-02,1.209911867284938283e-02,-7.906326359603892129e-02,3.011315837195786826e-02,-2.573228882893372274e-02,3.160971753549993851e-02,2.908411043814512764e-02,2.066913630007935140e-02,-5.285180060900224880e-02,1.709845263074727395e-02,5.849390265550827306e-02,-5.829903847465337657e-02,1.308878562197337246e-02,-5.823881233677083435e-02,-1.370706238553605176e-02,4.055547885074357872e-02
4.355468750000000000e-01,-5.721155749771990318e-02,7.466552494772964177e-02,-2.581639028365476096e-02,-1.073793298381234967e-02,5.595967312264911453e-02,9.973694963139970518e-03,-7.706404920094320210e-02,2.932792219129121136e-02,-3.072161874423971761e-02,2.742402717510237370e-02,2.342436540741669321e-02,1.834012493745964742e-02,-5.249171769728254444e-02,2.548271253984996793e-02,5.623745412874477795e-02,-6.290431448613860443e-02,1.126986752528927674e-02,-5.815672286666571239e-02,-1.720645943676830936e-02,4.088960146694668035e-02
4.365234375000000000e-01,-5.882985648057056233e-02,7.117510712817973206e-02,-2.687913432715829942e-02,-1.437094831806553716e-02,5.603985079585844381e-02,7.858239975718982542e-03,-7.491475467247984965e-02,2.872899116182184992e-02,-3.551144757884244080e-02,2.295677969297531609e-02,1.763485925339689647e-02,1.575103592794886015e-02,-5.187044064182427805e-02,3.379956412309921554e-02,5.359316377637306228e-02,-6.715174663098399943e-02,9.489113747646516286e-03,-5.746737577933802577e-02,-2.041873832581141829e-02,4.091311532074853874e-02
4.375000000000000000e-01,-6.013967778561322974e-02,6.729002629715233330e-02,-2.705287394658258127e-02,-1.805864986949003159e-02,5.602928186022586299e-02,5.770135324240975236e-03,-7.263189089511343233e-02,2.831284006064019310e-02,-4.001957817554435692e-02,1.824126483887226688e-02,1.177473723264652397e-02,1.292715500777161242e-02,-5.097810000570947991e-02,4.197237383602521466e-02,5.060197390189872385e-02,-7.098092928105430299e-02,7.744711654265050600e-03,-5.620763595925831052e-02,-2.333351313483789796e-02,4.062542507676659975e-02
4.384765625000000000e-01,-6.112194359249013831e-02,6.306887723183667027e-02,-2.632808796437222792e-02,-2.176553198472000461e-02,5.594148678322780066e-02,3.725902997292553781e-03,-7.023179321874911674e-02,2.807494800460928405e-02,-4.416652925723386219e-02,1.331312790085074221e-02,5.903750161800055268e-03,9.897093895575350894e-03,-4.980766978884633434e-02,4.992625214657513133e-02,4.730924605363515806e-02,-7.433646492798566541e-02,6.033468445851345591e-03,-5.441946098474784166e-02,-2.594480792965690036e-02,4.002948201394114502e-02
4.394531250000000000e-01,-6.176006005453821279e-02,5.857290007385246300e-02,-2.470919541746538842e-02,-2.545390655516956840e-02,5.579063195989528157e-02,1.741047424772641664e-03,-6.773040815327510678e-02,2.800990590447625939e-02,-4.787687309232985244e-02,8.210051806950951700e-03,8.157329501421329426e-05,6.692380515003018907e-03,-4.835513263731459899e-02,5.758901164795379723e-02,4.376414457381474360e-02,-7.716874973668369497e-02,4.350910751230847862e-03,-5.214921862274897457e-02,-2.825085994655936183e-02,3.913178843742280699e-02
4.404296875000000000e-01,-6.204013930745776867e-02,5.386514173027416585e-02,-2.221443382739311453e-02,-2.908424343861571934e-02,5.559123659237190374e-02,-1.700819196346546017e-04,-6.514308960416921590e-02,2.811152120013592215e-02,-5.108051853648442470e-02,2.971420755947631106e-03,-5.632874984256352156e-03,3.347008681037145356e-03,-4.661960424146739668e-02,6.489208552962991150e-02,4.001896210956883138e-02,-7.943467954891739180e-02,2.691415554123258516e-03,-4.944696874707510403e-02,-3.025386422061748098e-02,3.794235633026828147e-02
4.414062500000000000e-01,-6.195119521864799611e-02,4.900960817761945698e-02,-1.887553165226090596e-02,-3.261555232246114711e-02,5.535788234446060996e-02,-1.994405967004133327e-03,-6.248440763269602627e-02,2.837291799842340395e-02,-5.371391792909889495e-02,-2.362031413681019675e-03,-1.118210614476906027e-02,-1.030458192865500201e-04,-4.460341504758066206e-02,7.177139356137687831e-02,3.612839691866253505e-02,-8.109826641459064178e-02,1.048370709612711548e-03,-4.636572001902801443e-02,-3.195966607470262372e-02,3.647462045085363147e-02
4.423828125000000000e-01,-6.148531048162582391e-02,4.407041933432487291e-02,-1.473718062945902040e-02,-3.600580223189147472e-02,5.510493029637547613e-02,-3.720208543483868174e-03,-5.976797254229722356e-02,2.878663096482473455e-02,-5.572117751793161794e-02,-7.748584776031934226e-03,-1.651071774253332763e-02,-3.620335383148337409e-03,-4.231214804103914512e-02,7.816814353459061726e-02,3.214879258055294842e-02,-8.213115701496355447e-02,-5.856372942083995763e-04,-4.296067177076320215e-02,-3.337740858185391651e-02,3.474530671389847863e-02
4.433593750000000000e-01,-6.063777300334330378e-02,3.911097794731036026e-02,-9.856316700619488155e-03,-3.921237420013733155e-02,5.484624950147079514e-02,-5.337205306189635526e-03,-5.700627686846251874e-02,2.934469157830564903e-02,-5.705505261572957343e-02,-1.314590535103176208e-02,-2.156602469400565464e-02,-7.166469292915115738e-03,-3.975463200774256856e-02,8.402955706966551419e-02,2.813735133654700349e-02,-8.251304575217781323e-02,-2.218611244695085048e-03,-3.928845148754930849e-02,-3.451914267291509436e-02,3.277425731506500295e-02
4.443359375000000000e-01,-5.940717989705083385e-02,3.419316355981875249e-02,-4.301221051715107060e-03,-4.219254198289307256e-02,5.459496116257760850e-02,-6.836588943716880029e-03,-5.421055758594225948e-02,3.003870563830727050e-02,-5.767781053409541669e-02,-1.851142211098820434e-02,-2.629865768543588819e-02,-1.070265306403019208e-02,-3.694289033472305389e-02,8.930950982320251530e-02,2.415133272165625664e-02,-8.223197679194753362e-02,-3.858910229350006986e-03,-3.540635809838901804e-02,-3.539940797971335984e-02,3.058421466223504304e-02
4.453125000000000000e-01,-5.779550777475304935e-02,2.937656209857174294e-02,1.849544541366042114e-03,-4.490397512546082798e-02,5.436320210652444140e-02,-8.211050870487294345e-03,-5.139068054854533524e-02,3.085992120870547847e-02,-5.756194646134520088e-02,-2.380270541808534798e-02,-3.066312123449689564e-02,-1.419023045658672488e-02,-3.389204606094296107e-02,9.396907739718238228e-02,2.024724940807853812e-02,-8.128453093875598334e-02,-5.514999703911952628e-03,-3.137162096061557603e-02,-3.603479277705270989e-02,2.820056675204452717e-02
4.462890625000000000e-01,-5.580814842630694994e-02,2.471774094827171656e-02,8.508351437648288204e-03,-4.730525818941087868e-02,5.416191084793710309e-02,-9.454780042233323911e-03,-4.855504884736821375e-02,3.179928648882295039e-02,-5.669073981803493534e-02,-2.897784334865232195e-02,-3.461830443753788344e-02,-1.759122020200717951e-02,-3.062018452513726174e-02,9.797697964476465016e-02,1.648007225188151750e-02,-7.967589487175902319e-02,-7.195188952755749226e-03,-2.724068397016822171e-02,-3.644348151247858714e-02,2.565105716973953981e-02
4.472656250000000000e-01,-5.345390937181466323e-02,2.026957858238199323e-02,1.557984812821001756e-02,-4.935641952457428538e-02,5.400063910461095490e-02,-1.056343989913179245e-02,-4.571053641802929474e-02,3.284749740993689326e-02,-5.505864119727685302e-02,-3.399581239093738688e-02,-3.812793804504015227e-02,-2.086883964925683593e-02,-2.714817556984194108e-02,1.013099175630156751e-01,1.290245641918466926e-02,-7.741981195044775332e-02,-8.907360644654169907e-03,-2.306852365414830547e-02,-3.664479839166182029e-02,2.296546338610298485e-02
4.482421875000000000e-01,-5.074497917518372425e-02,1.608065690441921186e-02,2.296241382551503230e-02,-5.101946263997522019e-02,5.388739116420387942e-02,-1.153412479703509394e-02,-4.286244785159985804e-02,3.399503506066166997e-02,-5.267148273477557235e-02,-3.881683906631980263e-02,-4.116099220083566101e-02,-2.398800780284457770e-02,-2.349945784036351279e-02,1.039527985391086040e-01,9.564000167694897483e-03,-7.453841548717722587e-02,-1.065869746596995009e-02,-1.890800941639805485e-02,-3.665875532228993205e-02,2.017524746992493262e-02
4.492187500000000000e-01,-4.769685780469055947e-02,1.219472343868378134e-02,3.054969940225082253e-02,-5.225889299061660387e-02,5.382849301364138472e-02,-1.236529761002746683e-02,-4.001450497302307119e-02,3.523219333976272682e-02,-4.954650761091752842e-02,-4.340274911873182040e-02,-4.369200994792554055e-02,-2.691582060226810694e-02,-1.969978825585692872e-02,1.058988473496710325e-01,6.510547378546517258e-03,-7.106194705409073220e-02,-1.245541101097861342e-02,-1.480931332207362228e-02,-3.650561221583410731e-02,1.731318372184938864e-02
4.501953125000000000e-01,-4.432825271635405795e-02,8.650229409659437180e-03,3.823223221648976849e-02,-5.304223286122532882e-02,5.382849263659796740e-02,-1.305671047384757491e-02,-3.716886035069544986e-02,3.654909751426626413e-02,-4.571221731757629803e-02,-4.771730104259649247e-02,-4.570137243487421702e-02,-2.962199177269268444e-02,-1.577696021908769203e-02,1.071496019784946574e-01,3.783544279617158217e-03,-6.702836402025168228e-02,-1.430247822025893650e-02,-1.081937593655063999e-02,-3.620545721201067629e-02,1.441296805984145293e-02
4.511718750000000000e-01,-4.066094171339208752e-02,5.479948582455140653e-03,4.589906049883970413e-02,-5.334051699704028815e-02,5.389009236896107058e-02,-1.360931088495341557e-02,-3.432613749749306720e-02,3.793571461842144138e-02,-4.120803827781444745e-02,-5.172650087465324731e-02,-4.717549264045207275e-02,-3.207925315118169418e-02,-1.176049456481910796e-02,1.077147949908750513e-01,1.419459985156045585e-03,-6.248284207716454930e-02,-1.620339067929878890e-02,-6.981433791561784431e-03,-3.577781383477704469e-02,1.150881424335769079e-02
4.521484375000000000e-01,-3.671960399574625972e-02,2.710680520577501279e-03,5.343941248720232573e-02,-5.312876170787166757e-02,5.401411368547490155e-02,-1.402513557029937477e-02,-3.148549712283645746e-02,3.938185685986785728e-02,-3.608381233923912967e-02,-5.539889535821220651e-02,-4.810693535846638502e-02,-3.426370905204619011e-02,-7.681307617996380697e-03,1.076121228584508427e-01,-5.507204894183541366e-04,-5.747717998457386318e-02,-1.815992201847857479e-02,-3.334613052053003561e-03,-3.524128142279091963e-02,8.635042208893422416e-03
4.531250000000000000e-01,-3.253162115367712326e-02,3.630406703902819363e-04,6.074434538184902282e-02,-5.238640035573921550e-02,5.419949428081179132e-02,-1.430719469520636521e-02,-2.864472840334883474e-02,4.087717939853529464e-02,-3.039911852377962312e-02,-5.870584079800943156e-02,-4.849446213702501146e-02,-3.615513996798595114e-02,-3.571361036855641262e-03,1.068669072419801969e-01,-2.101923179054927902e-03,-5.206911513216472276e-02,-2.017191849175194174e-02,8.640708374632426192e-05,-3.461321441459426496e-02,5.825663901342223103e-03
4.541015625000000000e-01,-2.812685017517397440e-02,-1.548661577623354317e-03,6.770835945802781974e-02,-5.109767842755130740e-02,5.444331681284579616e-02,-1.445934907886103904e-02,-2.580036386207234037e-02,4.241117402727823116e-02,-2.422243616166764799e-02,-6.162174515806952135e-02,-4.834300083394983683e-02,-3.773725169879526414e-02,5.367016512717948454e-04,1.055116537871157861e-01,-3.215325745793605472e-03,-4.632155974693177858e-02,-2.223711755553512553e-02,3.251658785414961953e-03,-3.390944522397157379e-02,3.113972021990875708e-03
4.550781250000000000e-01,-2.353737082519211793e-02,-3.016456953796507311e-03,7.423095330973153438e-02,-4.925200179004447787e-02,5.474086820220613187e-02,-1.448618313770560183e-02,-2.294781608865003111e-02,4.397316040767840217e-02,-1.763016212096297358e-02,-6.412428121173588402e-02,-4.766354041964573907e-02,-3.899786684382933882e-02,4.609926755308812324e-03,1.035855154471103379e-01,-3.878606654648577689e-03,-4.030176866294502697e-02,-2.435099892398560201e-02,6.136076403911101471e-03,-3.314405452977323141e-02,5.321370745746034549e-04
4.560546875000000000e-01,-1.879721001275590220e-02,-4.038663832378641336e-03,8.021809719542818962e-02,-4.684423222045124013e-02,5.508572793705214521e-02,-1.439287627592787493e-02,-2.008153420064760775e-02,4.555227659725007150e-02,-1.070549722431999966e-02,-6.619456883005633840e-02,-4.647295261739574357e-02,-3.992905647488663445e-02,8.615425218442988864e-03,1.011336686950949082e-01,-4.086099314762290172e-03,-3.408045049468038518e-02,-2.650667214597132032e-02,8.719613380312659159e-03,-3.232919184367395032e-02,-1.889182023683536136e-03
4.570312500000000000e-01,-1.394204598740732964e-02,-4.619751732184707027e-03,8.558360279786854374e-02,-4.387492489744680702e-02,5.546988342161116026e-02,-1.418507538998428283e-02,-1.719517764417658259e-02,4.713747064373351170e-02,-3.537219083434696518e-03,-6.781732478956084553e-02,-4.479374290594698854e-02,-4.052721070897645494e-02,1.252074535461775856e-02,9.820661220745993680e-02,-3.838848999165896461e-03,-2.773083480416405761e-02,-2.869480423807608052e-02,1.098728598293543905e-02,-3.147494822616889176e-02,-4.121208686952360783e-03
4.580078125000000000e-01,-9.008895397466727337e-03,-4.770124443570623526e-03,9.025036937370781165e-02,-4.035050321567006104e-02,5.588387003682995791e-02,-1.386877105207837829e-02,-1.428180466464347952e-02,4.871749501736416521e-02,3.781639555684888129e-03,-6.898097879054446158e-02,-4.265373430789053816e-02,-4.079304781174664107e-02,1.629423843972504712e-02,9.485939867128898029e-02,-3.144571836016564655e-03,-2.132770841572075027e-02,-3.090359032384682597e-02,1.292914562100893824e-02,-3.058928201320635157e-02,-6.137395940802984479e-03
4.589843750000000000e-01,-4.035786397680770667e-03,-4.505827486515072595e-03,9.415148822797134165e-02,-3.628336704495147697e-02,5.631693325622479096e-02,-1.345017978810824494e-02,-1.133407254973185785e-02,5.028090560297307499e-02,1.115518630672708913e-02,-6.967775469953160772e-02,-4.008568823778699275e-02,-4.073156236830174914e-02,1.990541221850206099e-02,9.115081127742194478e-02,-2.017516652774963871e-03,-1.494643440276037516e-02,-3.311876958038666163e-02,1.454018244862157611e-02,-2.967799741086592918e-02,-7.913745741489787780e-03
4.599609375000000000e-01,9.385788878682774054e-04,-3.848185573196117801e-03,9.723118967227485643e-02,-3.169193138244175145e-02,5.675720988356104668e-02,-1.293563467198233577e-02,-8.344446559987053411e-03,5.181606688137341959e-02,1.848611660057459388e-02,-6.990371636176609393e-02,-3.712686747500409251e-02,-4.035191394515991181e-02,2.332526760445480241e-02,8.714249719369998592e-02,-4.782319291026143658e-04,-8.661967444338768488e-03,-3.532368808876944211e-02,1.582016387581737515e-02,-2.874477483076214729e-02,-9.429096225360700245e-03
4.609375000000000000e-01,5.875169160730108441e-03,-2.823376617167634977e-03,9.944561907919488575e-02,-2.660059323110067903e-02,5.719192525438146490e-02,-1.233148622433706890e-02,-5.305414320368432787e-03,5.331116479546312015e-02,2.567719035502095612e-02,-6.965877766838857177e-02,-3.381854704743501860e-02,-3.966725852202027114e-02,2.652661413410360020e-02,8.289807086016907911e-02,1.446758448790855418e-03,-2.547879223683605782e-03,-3.749940943511390068e-02,1.677341243278233918e-02,-2.779125089119417746e-02,-1.066537322206281141e-02
4.619140625000000000e-01,1.073497257040544398e-02,-1.461949589283945139e-03,1.007634312899123308e-01,-2.103962546945007880e-02,5.760760307276087400e-02,-1.164401533423688184e-02,-2.209702350957573787e-03,5.475422862338630292e-02,3.263271459421060450e-02,-6.894667690535447035e-02,-3.020547945427652647e-02,-3.869452578235018508e-02,2.948436008356965926e-02,7.848220030218329424e-02,3.725365562460603713e-03,3.324592682008437050e-03,-3.962487312594684119e-02,1.740852817754573803e-02,-2.681714511441900956e-02,-1.160780285759099514e-02
4.628906250000000000e-01,1.547934572676287063e-02,2.017058410914264813e-04,1.011661954271110969e-01,-1.504499744226551680e-02,5.799028443924163223e-02,-1.087935962267668442e-02,9.495086319384252573e-04,5.613316297230286356e-02,3.926000861630874611e-02,-6.777491575400351742e-02,-2.633532121059359993e-02,-3.745414610587058379e-02,3.217577355919860188e-02,7.395968981413125753e-02,6.320425598380982959e-03,8.887459387029684674e-03,-4.167710007688626289e-02,1.773806148852851219e-02,-2.582042952365098953e-02,-1.224508260797647734e-02
4.638671875000000000e-01,2.007035969467579894e-02,2.129929429360771353e-03,1.006486050668316951e-01,-8.658122986471422644e-03,5.832575256602159919e-02,-1.004345434244680382e-02,4.178373011056201944e-03,5.743579076587718851e-02,4.547082854311130379e-02,-6.615466365335467835e-02,-2.225802815645947647e-02,-3.596973179315020308e-02,3.458071132792165520e-02,6.939457232454612767e-02,9.190262187539745276e-03,1.407684632589941906e-02,-4.363144362044234226e-02,1.777814263313678284e-02,-2.479753659801434140e-02,-1.256950873373265110e-02
4.648437500000000000e-01,2.447113962727957143e-02,4.282391413260983569e-03,9.921849168689327036e-02,-1.925537596970490137e-03,5.859975967057919066e-02,-9.141988566390615162e-03,7.482177475665297527e-03,5.864990783124547635e-02,5.118272869063733577e-02,-6.410062856849675639e-02,-1.802522733332458799e-02,-3.426771766319226115e-02,3.668181265007409292e-02,6.484922451433253188e-02,1.228931231227202436e-02,1.883379827058530645e-02,-4.546188366997126057e-02,1.754807494658454023e-02,-2.374360039164852623e-02,-1.257705862079230331e-02
4.658203125000000000e-01,2.864619479186343923e-02,6.616715429318286226e-03,9.689664229011771268e-02,5.101492580717774221e-03,5.879825258764342227e-02,-8.180377061827224724e-03,1.086514935798332110e-02,5.976334940222235298e-02,5.632033816523910469e-02,-6.163089553472314575e-02,-1.368957348562212240e-02,-3.237696669086845974e-02,3.846465590950221003e-02,6.038351732835957331e-02,1.556880620664770343e-02,2.310501302172855015e-02,-4.714136088580534595e-02,1.706989878708806835e-02,-2.265272507473629904e-02,-1.226742716696762117e-02
4.667968750000000000e-01,3.256173587146758697e-02,9.089114103251642179e-03,9.371642505242741561e-02,1.236742628454641502e-02,5.890759373952818984e-02,-7.163747889667616310e-03,1.433027916927369534e-02,6.076406855061620288e-02,6.081653239966031826e-02,-5.876673466019346342e-02,-9.304098393596719682e-03,-3.032834678549448451e-02,3.991787639463418441e-02,5.605401390425195779e-02,1.897749088886148058e-02,2.684349414793074651e-02,-4.864214692952092967e-02,1.636793365208155659e-02,-2.151827471772048417e-02,-1.164401697509754620e-02
4.677734375000000000e-01,3.618597658357620289e-02,1.165502815446830924e-02,8.972322972406301944e-02,1.981296262730818797e-02,5.891477425341112850e-02,-6.096945409337917177e-03,1.787916021569994213e-02,6.164022624283728435e-02,6.461348097652971911e-02,-5.553238056785337468e-02,-4.921561282562225866e-03,-2.815428514938594917e-02,4.103324416106707284e-02,5.191322615112176769e-02,2.246238633872206514e-02,3.000911436692269701e-02,-4.993624617615962519e-02,1.546830594444150928e-02,-2.033317782173533345e-02,-1.071388273609770632e-02
4.687500000000000000e-01,3.948941684245773492e-02,1.426976001143070473e-02,8.497373227314354571e-02,2.737561110311408780e-02,5.880761620750430546e-02,-4.984548021818888813e-03,2.151184794131545328e-02,6.238029240085357641e-02,6.766355501663610938e-02,-5.195478553714374254e-02,-5.938084843499190357e-04,-2.588830689208403493e-02,4.180570149224737547e-02,4.800894025806952403e-02,2.596956287980316941e-02,3.256908249454371074e-02,-5.099582359444025659e-02,1.439846986888401216e-02,-1.909023990252620845e-02,-9.487630798201930268e-03
4.697265625000000000e-01,4.244510490105801725e-02,1.688909321790568394e-02,7.953499586302484325e-02,3.499030985743568217e-02,5.857496122199378624e-02,-3.830899649528798391e-03,2.522674137417120141e-02,6.297315703146270927e-02,6.993007960491227915e-02,-4.806334886485115476e-02,3.628849649801426172e-03,-2.356456470988609400e-02,4.223336006106486601e-02,4.438362031278078601e-02,2.944492805064262420e-02,3.449830831151801808e-02,-5.179365291338219185e-02,1.318672881935899037e-02,-1.778245736395342447e-02,-7.979275514091626123e-03
4.707031250000000000e-01,4.502887613910520198e-02,1.946988931319851290e-02,7.348342265948348828e-02,4.259008523539337815e-02,5.820684288035637977e-02,-2.640153639760151657e-03,2.902048874528759259e-02,6.340825018229448440e-02,7.138791915310682690e-02,-4.388962519961433356e-02,7.698236866221942927e-03,-2.121736647074831325e-02,4.231745847278214900e-02,4.107389798181333707e-02,3.283501115627276284e-02,3.577966119238291248e-02,-5.230357868119452774e-02,1.186176439265463831e-02,-1.640332595048116585e-02,-6.206054526937353037e-03
4.716796875000000000e-01,4.721956641329635995e-02,2.197065438402579299e-02,6.690357313495838565e-02,5.010674497610333178e-02,5.769464076699257205e-02,-1.416327493876861927e-03,3.288791901350883451e-02,6.367566919331790753e-02,7.202388621579627892e-02,-3.946701481360009173e-02,1.156887681712209619e-02,-1.888070747253742243e-02,4.206228143007351150e-02,3.811015486543842951e-02,3.608773378117043074e-02,3.640411988307044877e-02,-5.250098539860006269e-02,1.045217983727679198e-02,-1.494713724361675621e-02,-4.188205691658683852e-03
4.726562500000000000e-01,4.899919815008988572e-02,2.435206810180234535e-02,5.988687144295372355e-02,5.747159687105544978e-02,5.703121423251738403e-02,-1.633665729433476802e-04,3.682200066681091954e-02,6.376631144506836324e-02,7.183696704381754838e-02,-3.483043895540676588e-02,1.519851969571762301e-02,-1.658781397054483533e-02,4.147504229576182144e-02,3.551620271194601275e-02,3.915315481534113046e-02,3.637081238049652554e-02,-5.236326658254577410e-02,8.986064327102265617e-03,-1.340925696077206915e-02,-1.948708821519431859e-03
4.736328125000000000e-01,5.035313763866477998e-02,2.657746876559186761e-02,5.253021704852281482e-02,6.461618426050619313e-02,5.621101434275480035e-02,1.114785283245646420e-03,4.081382878759728244e-02,6.367201056513056845e-02,7.083836003228222156e-02,-3.001600357828406590e-02,1.854862339450174744e-02,-1.437070430219826618e-02,4.056573133033791051e-02,3.330906518116606707e-02,4.198417899179895940e-02,3.568694643579496673e-02,-5.187028639468328761e-02,7.490583944692344627e-03,-1.178637922015567975e-02,4.870041042692018624e-04
4.746093750000000000e-01,5.127022226793811338e-02,2.861328865546399272e-02,4.493452409739375625e-02,7.147302941107652741e-02,5.523017282557651786e-02,2.414110458447803285e-03,4.485264097128728589e-02,6.338567384798982074e-02,6.905132615330651646e-02,-2.506065485547226412e-02,2.158478352255591495e-02,-1.225977357847424579e-02,3.934693234231383119e-02,3.149886330750281682e-02,4.453721854848421285e-02,3.436763274943964441e-02,-5.100482635774793161e-02,5.991604678965294778e-03,-1.007675144389567033e-02,3.091366244984645323e-03
4.755859375000000000e-01,5.174285674413486857e-02,3.042943485025031286e-02,3.720321096863477006e-02,7.797637560594147810e-02,5.408656719527776824e-02,3.730439944517278950e-03,4.892586227970509294e-02,6.290141847499272632e-02,6.651085340990975370e-02,-2.000182997835330684e-02,2.427710732690299342e-02,-1.028340746943727513e-02,3.783361090340914973e-02,3.008880525246932988e-02,4.677279840035352548e-02,3.243560442882136713e-02,-4.975300968603623558e-02,4.513352096575586059e-03,-8.280365173732430820e-03,5.835016356109922961e-03
4.765625000000000000e-01,5.176707762126936396e-02,3.199961156374370175e-02,2.944066307087235893e-02,8.406291869027970876e-02,5.277986160129461563e-02,5.059375847324288494e-03,5.301917899911691434e-02,6.221470399500569903e-02,6.326314026048746042e-02,-1.487710678195862911e-02,2.660052733153319901e-02,-8.467630093578712783e-03,3.604287764177149800e-02,2.907527937916884811e-02,4.865609612523248695e-02,2.992083771512794865e-02,-4.810469587587287016e-02,3.078111647020001507e-03,-6.399108757887588331e-03,8.687157773525180579e-03
4.775390625000000000e-01,5.134258577314716743e-02,3.330158098980759429e-02,2.175069220244211371e-02,8.967251885138163847e-02,5.131152331102092207e-02,6.396216481514864147e-03,5.711664056303239478e-02,6.132245844585095668e-02,5.936490579683108282e-02,-9.723855755316814301e-03,2.853505132510028228e-02,-6.835790436256247715e-03,3.399373043006277684e-02,2.844804814982985000e-02,5.015740911500111976e-02,2.686008033603234577e-02,-4.605383843875988925e-02,1.705972819944627863e-03,-4.436878621336925489e-03,1.161593109640770421e-02
4.785156250000000000e-01,5.047274672935566503e-02,3.431736060497075913e-02,1.423501569944905613e-02,9.474888357557340046e-02,4.968481508978644934e-02,7.735886499256650756e-03,6.120078859779151670e-02,6.022319546437280430e-02,5.488253716814551347e-02,-4.578897970614606225e-03,3.006594618303770616e-02,-5.408291081479975511e-03,3.170677952739447275e-02,2.819053886527512695e-02,5.125254240478559209e-02,2.329629508459792053e-02,-4.359879901250718337e-02,4.146196015323464715e-04,-2.399646640840163991e-03,1.458879560950721715e-02
4.794921875000000000e-01,4.916455908653710044e-02,3.503335584218748855e-02,6.991778145994343927e-03,9.924021301164498432e-02,4.790476407954533805e-02,9.072874425191501668e-03,6.525281166011009937e-02,5.891711975081528885e-02,4.989108728632171003e-02,5.218275949868333378e-04,3.118385389019694143e-02,-4.202362354236261269e-03,2.920395991184754694e-02,2.828022585408004538e-02,5.192311194831149973e-02,1.927802734560613712e-02,-4.074261155089532044e-02,-7.808311124264786683e-04,-2.954819959838234089e-04,1.757291442458024447e-02
4.804687500000000000e-01,4.742859148758163390e-02,3.544042800704730323e-02,1.141376266605991126e-04,1.030997993797409806e-01,4.597810809674626742e-02,1.040117984727296878e-02,6.925272386555736404e-02,5.740621832196211860e-02,4.447313818399235147e-02,5.543583967595184028e-03,3.188483902403310699e-02,-3.231884248726423544e-03,2.650823515178557174e-02,2.868909739997643760e-02,5.215675943728859815e-02,1.485870627281967934e-02,-3.749319086537646756e-02,-1.867942283746209511e-03,1.865473257143273559e-03,2.053553833078660545e-02
4.814453125000000000e-01,4.527888893293185307e-02,3.553389824374555278e-02,-6.311062623132546526e-03,1.062865725908668235e-01,4.391322056490360587e-02,1.171427234289619361e-02,7.317956526051744293e-02,5.569433510716622487e-02,3.871754749014796881e-02,1.045314007000489390e-02,3.217036785372537344e-02,-2.507257772932392718e-03,2.364329720850199060e-02,2.938419948802631354e-02,5.194727614538428850e-02,1.009589015136171455e-02,-3.386348046628125108e-02,-2.837020603952238040e-03,4.071074757855297661e-03,2.344438342397278316e-02
4.824218750000000000e-01,4.273284944787497652e-02,3.531348925914842840e-02,-1.220451774896573645e-02,1.087655848787497936e-01,4.172001556480024048e-02,1.300506400450015566e-02,7.701162147231606359e-02,5.378722661100762692e-02,3.271809730578294911e-02,1.521905552268948067e-02,3.204722009538062133e-02,-2.035326583618142157e-03,2.063326654012357167e-02,3.032824737069791596e-02,5.129463469103101581e-02,5.050467147666735067e-03,-2.987153541759468220e-02,-3.681132164749969030e-03,6.307291547324849097e-03,2.626799773313731601e-02
4.833984375000000000e-01,3.981107237561683915e-02,3.478320736666637436e-02,-1.749556229456986425e-02,1.105084279846284961e-01,3.940983472181923408e-02,1.426589717224480830e-02,8.072665988726339392e-02,5.169259658398411839e-02,2.657206627606337190e-02,1.981194347558927482e-02,3.152733522582763098e-02,-1.819349030029000823e-03,1.750239678835657786e-02,3.148029501961392695e-02,5.020492903559382880e-02,-2.141768528965137808e-04,-2.554053676866652536e-02,-4.396071359051224176e-03,8.558365040757482528e-03,2.897611227617885588e-02
4.843750000000000000e-01,3.653717979639894975e-02,3.395116820577096656e-02,-2.212313298973576578e-02,1.114935772669789771e-01,3.699531785302574011e-02,1.548854868781712572e-02,8.430217935825809472e-02,4.942010790556684852e-02,2.037874684264401673e-02,2.420470882654086192e-02,3.062759608607389800e-02,-1.859019980790781222e-03,1.427478817780354625e-02,3.279645175049582251e-02,4.869022444188762094e-02,-5.633011299175833680e-03,-2.089873504687001296e-02,-4.980285142699519829e-03,1.080700857516561815e-02,3.153997225248475478e-02
4.853515625000000000e-01,3.293761278647178159e-02,3.282937021738707023e-02,-2.603657980408843539e-02,1.117066580211538984e-01,3.449025946432765499e-02,1.666425165799118382e-02,8.771567023572059141e-02,4.698137018849192492e-02,1.423793050200211630e-02,2.837275944453589854e-02,2.936955328943659932e-02,-2.150541088090357662e-03,1.097411354539361630e-02,3.423063469834276840e-02,4.676832049056559720e-02,-1.114022275424038019e-02,-1.597932127458147680e-02,-5.434755434378067684e-03,1.303464407218452373e-02,3.393264441238938445e-02
4.863281250000000000e-01,2.904140442610349954e-02,3.143342060087492978e-02,-2.919631416355107645e-02,1.111406302761757670e-01,3.190945331900681137e-02,1.778373536496130614e-02,9.094488135078057645e-02,4.438990195486781920e-02,8.248384380492846529e-03,3.229418830557929249e-02,2.777909467854710809e-02,-2.686737456859628059e-03,7.623360649000615434e-03,3.573534538513955389e-02,4.446243156707731931e-02,-1.667007327518526399e-02,-1.082022499819256141e-02,-5.762843019081447492e-03,1.522167164918291835e-02,3.612929702756668970e-02
4.873046875000000000e-01,2.487993164194710061e-02,2.978221903712582191e-02,-3.157428578207371883e-02,1.097958893741577679e-01,2.926852739243979845e-02,1.883728358891705729e-02,9.396809046006807109e-02,4.166106660834886094e-02,2.506342557427422742e-03,3.594992476295863493e-02,2.588606474057767934e-02,-3.457218044412240128e-03,4.244594084467742667e-03,3.726245836868038314e-02,4.180079046928705799e-02,-2.215774347924993892e-02,-5.463839871556246293e-03,-5.970096841215147276e-03,1.734776738218470060e-02,3.810744931585711981e-02
4.882812500000000000e-01,2.048664812514337449e-02,2.789760492814850196e-02,-3.315428223079347481e-02,1.076802807178421917e-01,2.658377158386535793e-02,1.981481122348842036e-02,9.676437458874335984e-02,3.881198182643019745e-02,-2.895964677245068189e-03,3.932385350910294619e-02,2.372383948282869026e-02,-4.448576526970008521e-03,8.587397746313441688e-04,3.876400989089208438e-02,3.881618192636868137e-02,-2.754014876784762964e-02,4.332159400806910587e-05,-6.064033020280704123e-03,1.939220388167415751e-02,3.984718764209299602e-02
4.892578125000000000e-01,1.589680070186395497e-02,2.580397427170246644e-02,-3.393204810850990183e-02,1.048090281787287525e-01,2.387196057515710360e-02,2.070595867351599645e-02,9.931387668349282716e-02,3.586140241644025783e-02,-7.871721049440951259e-03,4.240290013950161890e-02,2.132886278397891008e-02,-5.644628841963641661e-03,-2.514605411203346599e-03,4.019297455702184468e-02,3.554541384579058827e-02,-3.275671772900888568e-02,5.651041432048364843e-03,-6.053888289889060997e-03,2.133418789647734473e-02,4.133134631589993613e-02
4.902343750000000000e-01,1.114713164711661833e-02,2.352787255693853177e-02,-3.391522344861472998e-02,1.012045767769056692e-01,2.115017420987104491e-02,2.150020313424413909e-02,1.015980650104364585e-01,3.282957711118837663e-02,-1.234085238608706274e-02,4.517708259669094006e-02,1.874015066375154387e-02,-7.026683155995919888e-03,-5.857336786737504450e-03,4.150401837010681688e-02,3.202873500152613601e-02,-3.775012244136297102e-02,1.130587404231985470e-02,-5.950352845527948770e-03,2.315320881916949763e-02,4.254565133052790049e-02
4.912109375000000000e-01,6.275569525257341033e-03,2.109757023211717222e-02,-3.312310375560908321e-02,9.689635135851404346e-02,1.843561771503309660e-02,2.218698546871208932e-02,1.035999818038559755e-01,2.973808021826610665e-02,-1.623125222352932856e-02,4.763952815020366938e-02,1.599877025060545202e-02,-8.573837623825634330e-03,-9.152976069863365260e-03,4.265421691242541474e-02,2.830920862965105936e-02,-4.246695124682101780e-02,1.695168367830937606e-02,-5.765287785443058699e-03,2.482939173459525195e-02,4.347882592556802372e-02
4.921875000000000000e-01,1.320911211638853278e-03,1.854262735841642751e-02,-3.158622676673544100e-02,9.192043409222847017e-02,1.574544400540131561e-02,2.275585103298527131e-02,1.053044777893916706e-01,2.660961947327123572e-02,-1.947988620745834398e-02,4.978645595252974981e-02,1.314730046975724938e-02,-1.026330099829492713e-02,-1.238677551964702944e-02,4.360372809869653143e-02,2.443205199617835485e-02,-4.685831553026997137e-02,2.253023587710155026e-02,-5.511432440920867662e-03,2.634384853493339923e-02,4.412265740281989812e-02
4.931640625000000000e-01,-3.677502200800020736e-03,1.589345402626358289e-02,-2.934579363981315581e-02,8.631916466698007218e-02,1.309658019789283062e-02,2.319660245390101766e-02,1.066984293682334828e-01,2.346782187420344556e-02,-2.203375844383892099e-02,5.161712559732125477e-02,1.022928162011167014e-02,-1.207073092809625436e-02,-1.554579130479375598e-02,4.431640971372979854e-02,2.044395243776526983e-02,-5.088038312677185121e-02,2.798183620042903053e-02,-5.202106917268479666e-03,2.767902062214562531e-02,4.447202517048166187e-02
4.941406250000000000e-01,-8.680112878291078998e-03,1.318087297572191445e-02,-2.645293473759747355e-02,8.014066808449513135e-02,1.050556032551925451e-02,2.349946204787729809e-02,1.077709354546204090e-01,2.033699968448720447e-02,-2.385072510885125757e-02,5.313375248996243805e-02,7.288661057623950848e-03,-1.397058464159498491e-02,-1.861892591336561723e-02,4.476037287683067717e-02,1.639237064292933810e-02,-5.449483215241265888e-02,3.324600882662569201e-02,-4.850915106323130770e-03,2.881900683147999367e-02,4.452489052817346082e-02
4.951171875000000000e-01,-1.364747436790138789e-02,1.043569063482375700e-02,-2.296783247474953188e-02,7.343831588794434706e-02,7.988366078843496185e-03,2.365524128829240083e-02,1.085134912048946049e-01,1.724189917816911985e-02,-2.490014299743410417e-02,5.434139121783925636e-02,4.369242154669467082e-03,-1.593647666116494721e-02,-2.159693990238456193e-02,4.490846363127466712e-02,1.232484203643513174e-02,-5.766922030528234822e-02,3.826220679581055634e-02,-4.471453288114711141e-03,2.974987043582710128e-02,4.428224922629048210e-02
4.960937500000000000e-01,-1.854057763973777223e-02,7.688282475293257284e-03,-1.895871578155317039e-02,6.627012753875094475e-02,5.560277222218466472e-03,2.365551448871193799e-02,1.089201361590916295e-01,1.420743505578382984e-02,-2.516334324704252653e-02,5.524778847379843011e-02,1.514143561911902771e-03,-1.794153822286729399e-02,-2.447243376205268314e-02,4.473866602249825658e-02,8.288287052156926432e-03,-6.037726598838816239e-02,4.297054507731415396e-02,-4.077029217313148622e-03,3.045991942608707384e-02,4.374804833029499046e-02
4.970703125000000000e-01,-2.332117235970037131e-02,4.968198190962393526e-03,-1.450074258803531711e-02,5.869811943517434100e-02,3.235733135652045771e-03,2.349279367489241072e-02,1.089875746318214739e-01,1.125841377654387271e-02,-2.463392317530981729e-02,5.586320743705217723e-02,-1.234724436003957525e-03,-1.995877318867533487e-02,-2.723980112541586618e-02,4.423442128469155105e-02,4.328340832327724069e-03,-6.259903894630683419e-02,4.731254711008896913e-02,-3.680396294423042645e-03,3.093995470135986123e-02,4.292906938677741591e-02
4.980468750000000000e-01,-2.795208075689745858e-02,2.303791738533749692e-03,-9.674788316206835159e-03,5.078760974765181291e-02,1.028206724896449766e-03,2.316070147438243146e-02,1.087152665337780266e-01,8.419249325788828384e-03,-2.331785197492474218e-02,5.620022584694069068e-02,-3.837160002585576768e-03,-2.196140542942677867e-02,-2.989515498353900735e-02,4.338485908235169275e-02,4.887124787042065703e-04,-6.432105946148093667e-02,5.123189507303501505e-02,-3.293507058489983028e-03,3.118348133703346264e-02,4.183478031693490390e-02
4.990234375000000000e-01,-3.239750152301232311e-02,-2.781192477253086482e-04,-4.566159664062312273e-03,4.260648781747359420e-02,-1.049908273818165629e-03,2.265413876220805089e-02,1.081054871740433493e-01,5.713675160555538139e-03,-2.123338887223137281e-02,5.627351031243763707e-02,-6.255140206441367652e-03,-2.392321292165523750e-02,-3.243622896232149777e-02,4.218493813026680250e-02,-3.189416588518284926e-03,-6.553630650371072841e-02,5.467517388050779220e-02,-2.927289814442891620e-03,3.118687871940011014e-02,4.047715884868261643e-02
5.000000000000000000e-01,-3.662330127242435091e-02,-2.752560736431869728e-03,7.367460452690486380e-04,3.422445731911361727e-02,-2.987395788258593709e-03,2.196944376722863301e-02,1.071633549815501768e-01,3.164456245985138461e-03,-1.841081523312903048e-02,5.609956968021104218e-02,-8.453256271225209964e-03,-2.581884413469244868e-02,-3.486225607421145067e-02,4.063549492094130355e-02,-6.667946325069922485e-03,-6.624413654737060231e-02,5.759259877459376592e-02,-2.591451732003010981e-03,3.094952603149845466e-02,3.887049063579312014e-02
5.009765625000000000e-01,-4.059729120095251914e-02,-5.096672966590332955e-03,6.143815005469193194e-03,2.571226271607978536e-02,-4.774301118342280312e-03,2.110453936800378572e-02,1.058968264865215864e-01,7.931052071524944888e-04,-1.489198494601961728e-02,5.569649053284411039e-02,-1.039910858631302309e-02,-2.762411267921579053e-02,-3.717382767122213300e-02,3.874320070097109214e-02,-9.912355822854639759e-03,-6.645011604566099239e-02,5.993871640391953970e-02,-2.294311232906137352e-03,3.047388033442308825e-02,3.703114549692054780e-02
5.019531250000000000e-01,-4.428948670684731970e-02,-7.289941848273718064e-03,1.156460327349731650e-02,1.714090874084701205e-02,-6.401999489826554549e-03,2.005906539016757625e-02,1.043166583141609399e-01,-1.380393328196574025e-03,-1.072970018273505799e-02,5.508365810317440714e-02,-1.206365705552751508e-02,-2.931626663712896472e-02,-3.937273559050633032e-02,3.652042823570682967e-02,-1.289213812041929003e-02,-6.616577176117079129e-02,6.167306944063462304e-02,-2.042661928094120088e-03,2.976550529824065552e-02,3.497733543561909464e-02
5.029296875000000000e-01,-4.767234787920199279e-02,-9.314389117176906374e-03,1.690971402175490274e-02,8.580882698495700261e-03,-7.863249296189351797e-03,1.883449285911115156e-02,1.024363363579535724e-01,-3.337846132633195007e-03,-5.986922291807784957e-03,5.428146606770153926e-02,-1.342152302175113852e-02,-3.087422948694731537e-02,-4.146180069679578778e-02,3.398503126349047138e-02,-1.558116612347423650e-02,-6.540826427982160407e-02,6.276081509252286195e-02,-1.841669786009138190e-03,2.883304948294819481e-02,3.272885827194053215e-02
5.039062500000000000e-01,-5.072099891533281280e-02,-1.115471994760834640e-02,2.209214471334234806e-02,1.013893301774612329e-04,-9.152230072491879601e-03,1.743421736096893368e-02,1.002719727132753147e-01,-5.063098540547793409e-03,-7.358300733941755371e-04,5.331101881910811635e-02,-1.445123970706359284e-02,-3.227881006976299205e-02,-4.344469118462818136e-02,3.116004084630028328e-02,-1.795798485655836565e-02,-6.419999106498526509e-02,6.317328831359940444e-02,-1.694804616851074185e-03,2.768817393805118529e-02,3.030683082522769856e-02
5.048828125000000000e-01,-5.341342469886845024e-02,-1.279842741073949734e-02,2.702858385527146662e-02,-8.230392222594569082e-03,-1.026456543372136938e-02,1.586362891923601137e-02,9.784217135826447920e-02,-6.542261521142445774e-03,4.943260016490287970e-03,5.219382991303720548e-02,-1.513544884097639716e-02,-3.351287959897785579e-02,-4.532573410569307876e-02,2.807328405331938753e-02,-2.000602649471246858e-02,-6.256812632603522828e-02,6.288850109957072609e-02,-1.603806355401706267e-03,2.634542976440473749e-02,2.773341563560912867e-02
5.058593750000000000e-01,-5.573064295324792888e-02,-1.423585383496525983e-02,3.164063793108054523e-02,-1.635002013574071364e-02,-1.119733138399762323e-02,1.413015610057930145e-02,9.516786396288469396e-02,-7.763915019047018876e-03,1.096309511787360580e-02,5.095152043576248180e-02,-1.546104190296665633e-02,-3.456151429263711050e-02,-4.710972363197959284e-02,2.475693154958228531e-02,-2.171374589807152644e-02,-6.054410576852713166e-02,6.189156996769352992e-02,-1.568686026458439731e-03,2.482208714892998602e-02,2.503154519869674535e-02
5.068359375000000000e-01,-5.765685057992370882e-02,-1.546020977290327170e-02,3.585597035313486253e-02,-2.419646153347050285e-02,-1.194905056007273050e-02,1.224328241740233435e-02,9.227211758375807038e-02,-8.719284182714665335e-03,1.723079025600966416e-02,4.960552104614582292e-02,-1.541924516923657423e-02,-3.541210279055753002e-02,-4.880172955373893173e-02,2.124698168688420388e-02,-2.307467567173532297e-02,-5.816306495140424748e-02,6.017506455536991705e-02,-1.587760691508117820e-03,2.313791822682519789e-02,2.222464761524758914e-02
5.078125000000000000e-01,-5.917954299565319348e-02,-1.646755189536393965e-02,3.960933578467363408e-02,-3.171271582896628694e-02,-1.251967311116049253e-02,1.021453349144323987e-02,8.917991635692198993e-02,-9.402385422513676039e-03,2.364921573414063491e-02,4.817678140672978365e-02,-1.500564851681352764e-02,-3.605441809976177303e-02,-5.040690944353351521e-02,1.758268959381504432e-02,-2.408740107697025443e-02,-5.546324049209258589e-02,5.773927121793737127e-02,-1.657721112082150656e-03,2.131493693245554294e-02,1.933637742718410588e-02
5.087890625000000000e-01,-6.028960549760657012e-02,-1.725672170780553558e-02,4.284349493702755557e-02,-3.884638224712564508e-02,-1.291054503611805716e-02,8.057433876319037430e-03,8.591791962867870169e-02,-9.810139615821431014e-03,3.011844649301679069e-02,4.668549063490236989e-02,-1.422017869028861792e-02,-3.648065438143689027e-02,-5.193032779562414131e-02,1.380595052339774267e-02,-2.475545640660876262e-02,-5.248534372739908915e-02,5.459236655147120532e-02,-1.773730332850329602e-03,1.937709975540545526e-02,1.639035522629743793e-02
5.097656250000000000e-01,-6.098137590735422386e-02,-1.782924751147588888e-02,4.550999691935144614e-02,-4.555016477709435130e-02,-1.312436489761442671e-02,5.787432900935013565e-03,8.251419926209103972e-02,-9.942450200408906730e-03,3.653725142625800781e-02,4.515081227632618266e-02,-1.306701846745628864e-02,-3.668542944152550223e-02,-5.337678527629071551e-02,9.960647329897516847e-03,-2.508714568672409592e-02,-4.927191665343270272e-02,5.075049689738373587e-02,-1.929550893866254597e-03,1.734997200925245467e-02,1.340991938596827054e-02
5.107421875000000000e-01,-6.125267797377573903e-02,-1.818921250275275930e-02,4.756981837449814760e-02,-5.178230866683457972e-02,-1.316512991083240713e-02,3.421799382919618864e-03,7.899795911972502804e-02,-9.802244364083452510e-03,4.280460010766202333e-02,4.359063713031255394e-02,-1.155447386008497460e-02,-3.666575430642909916e-02,-5.475066099879313114e-02,6.091972402817164359e-03,-2.509529175825843395e-02,-4.586668003039608144e-02,4.623776108714712507e-02,-2.117697933682048325e-03,1.526036483561169291e-02,1.041789298381214438e-02
5.117187500000000000e-01,-6.110482524916015928e-02,-1.834309231431995382e-02,4.899385094045367178e-02,-5.750696351322368005e-02,-1.303807246153931669e-02,9.794855640755477637e-04,7.539923994876263080e-02,-9.395476041279875179e-03,4.882116420145238972e-02,4.202135704218061540e-02,-9.694792145791150673e-03,-3.642097174710576257e-02,-5.605577047068791008e-02,2.245734680255641411e-03,-2.479691890730500656e-02,-4.231388344948175395e-02,4.108609494139765089e-02,-2.329615049656392437e-03,1.313594869432351507e-02,7.436368659481974730e-03
5.126953125000000000e-01,-6.054259539079032831e-02,-1.829956564608933856e-02,4.976323099512335035e-02,-6.269446900581521209e-02,-1.274958814551079185e-02,-1.519038869767054501e-03,7.174861307985648529e-02,-8.731089958723212835e-03,5.449079099047778041e-02,4.045766252305357802e-02,-7.503934137945545910e-03,-3.595266605177273311e-02,-5.729524155587615436e-02,-1.532337507390718351e-03,-2.421287523358167659e-02,-3.865766692302072260e-02,3.533505733085234163e-02,-2.555869444126340848e-03,1.100484952320795323e-02,4.486513792667418815e-03
5.136718750000000000e-01,-5.957417508057062661e-02,-1.806930190872378314e-02,4.986950813474528427e-02,-6.732156043621120856e-02,-1.230715643913369954e-02,-4.051981312425861730e-03,6.807686649390035094e-02,-7.820946524541542641e-03,5.972192696640271636e-02,3.891236676571956099e-02,-5.001304654946772850e-03,-3.526454673309035309e-02,-5.847141045441056617e-02,-5.197287049506347026e-03,-2.336740185728369834e-02,-3.494144318145857991e-02,2.903151891903264087e-02,-2.786362609634167493e-03,8.895234080091688617e-03,1.588397997869599523e-03
5.146484375000000000e-01,-5.821107599621171136e-02,-1.766473000597766629e-02,4.931465136350046685e-02,-7.137149217309991800e-02,-1.171925511073356428e-02,-6.596447431929924193e-03,6.441468690959471777e-02,-6.679707919971800134e-03,6.442897027045266234e-02,3.739625829934173362e-02,-2.209445641171738084e-03,-3.436230918465802558e-02,-5.958573933549799612e-02,-8.705601610195208909e-03,-2.228765685086398288e-02,-3.120730934979637147e-02,2.222925602046088925e-02,-3.010552596488501494e-03,6.834891200067293518e-03,-1.239155478603812862e-03
5.156250000000000000e-01,-5.646802250744623053e-02,-1.709979251281126475e-02,4.811089449435428794e-02,-7.483407841008517247e-02,-1.099526946523194347e-02,-9.128686680260730130e-03,6.079234159822992367e-02,-5.324686321437576558e-03,6.853353193865228954e-02,3.591798416962858898e-02,8.463031864541453817e-04,-3.325347556952575750e-02,-6.063875686948946853e-02,-1.201585997344394550e-02,-2.100320243234004430e-02,-2.749549604188689100e-02,1.498845330428334732e-02,-3.217683763899446131e-03,4.850815808258808481e-03,-3.978693300890196599e-03
5.166015625000000000e-01,-5.436281200802182967e-02,-1.638968956453812700e-02,4.628042473958159098e-02,-7.770565160390376092e-02,-1.014539748286794052e-02,-1.162435930521911465e-02,5.723936363998466392e-02,-3.775655744500169136e-03,7.196558737214787949e-02,3.448396514869492280e-02,4.138170944893193245e-03,-3.194721942694986327e-02,-6.163002249935870674e-02,-1.508934153852759322e-02,-1.954546446074761912e-02,-2.384386116527893729e-02,7.375120333790601695e-03,-3.397019842966727925e-03,2.968802520713256354e-03,-6.614229802186150087e-03
5.175781250000000000e-01,-5.191614902704584644e-02,-1.555061675948056846e-02,4.385492086546953494e-02,-7.998894011895506251e-02,-9.180551867843212560e-03,-1.405882162770951196e-02,5.378424429834139514e-02,-2.054629551155441256e-03,7.466450119698071763e-02,3.309834407476822116e-02,7.636343953597621304e-03,-3.045417762069097672e-02,-6.255811487785095659e-02,-1.789058998145191468e-02,-1.794717362506192265e-02,-2.028743488555905666e-02,-5.395718609960999113e-04,-3.538076136022669498e-03,1.213055543332863936e-03,-9.131318674131800109e-03
5.185546875000000000e-01,-4.915145448981351334e-02,-1.459950129622865182e-02,4.087494956266139734e-02,-8.169286766490051199e-02,-8.112259966954896498e-03,-1.640742596528278405e-02,5.045413610659115616e-02,-1.856061894631010761e-04,7.657991067026627408e-02,3.176296800097118400e-02,1.130937018555474086e-02,-2.878625332183409533e-02,-6.342064447977945052e-02,-2.038792288576446107e-02,-1.624179791053471933e-02,-1.685802127210788218e-02,-8.680026845047662462e-03,-3.630846741252339530e-03,-3.941786571531658337e-04,-1.151709873327528763e-02
5.195312500000000000e-01,-4.609465171672168238e-02,-1.355374042015721620e-02,3.738923080686522293e-02,-8.283227814256126365e-02,-6.952562453759619961e-03,-1.864583124852196849e-02,4.727457013406018843e-02,1.805713768913173823e-03,7.767245499908180528e-02,3.047740439976711832e-02,1.512457401420751538e-02,-2.695641372164957195e-02,-6.421428998649425512e-02,-2.255388005204955054e-02,-1.446297595882434402e-02,-1.358386115270771022e-02,-1.696702309407040893e-02,-3.666022822095735354e-03,-1.832949781557412922e-03,-1.376031433058461095e-02
5.205078125000000000e-01,-4.277393095737075379e-02,-1.243094604687706474e-02,3.345378492224861805e-02,-8.342759048521228293e-02,-5.713911602805038861e-03,-2.075032009710628053e-02,4.426919073138498723e-02,3.892235770083952735e-03,7.791434032926521092e-02,2.923899123063939884e-02,1.904847544516629493e-02,-2.497848610681413506e-02,-6.493485763778825137e-02,-2.436560420484299577e-02,-1.264396081101861087e-02,-1.048935965917181107e-02,-2.531856923954404343e-02,-3.635198134639246875e-03,-3.085907546586805911e-03,-1.585131137081244312e-02
5.214843750000000000e-01,-3.921949445362297310e-02,-1.124869916816569927e-02,2.913097578296350645e-02,-8.350438898428501344e-02,-4.409069903220179908e-03,-2.269811790268591589e-02,4.145951084614762222e-02,6.045800664005888080e-03,7.728973269591353501e-02,2.804292023867930098e-02,2.304720807854654385e-02,-2.286695580290235355e-02,-6.557736236169627031e-02,-2.580514891207122061e-02,-1.081708323878709938e-02,-7.594880867335615689e-03,-3.365080409118623161e-02,-3.531058279040273206e-03,-4.138565819639266480e-03,-1.778201028434042014e-02
5.224609375000000000e-01,-3.546328420834165412e-02,-1.002431733479343563e-02,2.448846607160552052e-02,-8.309295540814300163e-02,-3.051009683669240503e-03,-2.446770931071728938e-02,3.886469075520102706e-02,8.237531043418393206e-03,7.579497386579911455e-02,2.688235241657288555e-02,2.708693018412737519e-02,-2.063676930602249826e-02,-6.613612913063773857e-02,-2.685970969775311468e-02,-9.013243434122488601e-03,-4.916610839840358793e-03,-4.187893058764792509e-02,-3.347550448141225869e-03,-4.979522539935370834e-03,-1.954585763922368075e-02
5.234375000000000000e-01,-3.153869480395044694e-02,-8.774638157329987115e-03,1.959810173572686456e-02,-8.222774994890766354e-02,-1.652814343450097635e-03,-2.603914740683904369e-02,3.650134278123634557e-02,1.043818994579222108e-02,7.343861770293280689e-02,2.574856413758584706e-02,3.113422348419979044e-02,-1.830314568139677564e-02,-6.660491265863058286e-02,-2.752177554500095241e-02,-7.261439250568199610e-03,-2.466489286635802861e-03,-4.991817226947795061e-02,-3.080030802202012377e-03,-5.600631636492602559e-03,-2.113775839036599602e-02
5.244140625000000000e-01,-2.748027376500694965e-02,-7.515821377785072109e-03,1.453474372768173706e-02,-8.094684865559602371e-02,-2.275817093159047608e-04,-2.739435089790292696e-02,3.438336425214384706e-02,1.261854709526156679e-02,7.024128741013371813e-02,2.463112205809227934e-02,3.515647452383131866e-02,-1.588139901704841567e-02,-6.697703325380585659e-02,-2.778919923410447246e-02,-5.588338478916828923e-03,-2.522089832253486541e-04,-5.768474046103270331e-02,-2.725386996783501006e-03,-5.997123929542779591e-03,-2.255399103156869103e-02
5.253906250000000000e-01,-2.332341208996541876e-02,-6.263171649491762125e-03,9.375065766533241529e-03,-7.929134552392617941e-02,1.211670033796521983e-03,-2.851738463497958953e-02,3.252180062640989966e-02,1.474974769749601809e-02,6.623535669966701400e-02,2.351808450036637840e-02,3.912223386019647586e-02,-1.338677438683573417e-02,-6.724552637754915851e-02,-2.766518622013204587e-02,-4.017901810672653944e-03,1.722718952982441477e-03,-6.509680009681073631e-02,-2.282133824388845808e-03,-6.167674830735937232e-03,-2.379210814080683772e-02
5.263671875000000000e-01,-1.910402768754447880e-02,-5.030983727895530465e-03,4.196337215543022303e-03,-7.730472780750258233e-02,2.652093455970735026e-03,-2.939471895602141505e-02,3.092474035039007724e-02,1.680367870887967616e-02,6.146446058333253359e-02,2.239622666495598435e-02,4.300154871562056336e-02,-1.083429940682151087e-02,-6.740330324002903606e-02,-2.715820300650058708e-02,-2.571062207590496269e-03,3.458836816432869950e-03,-7.207542203727350383e-02,-1.750480392165620729e-03,-6.114417525159039982e-03,-2.485082498644651181e-02
5.273437500000000000e-01,-1.485824454109487512e-02,-3.832411328888181423e-03,-9.247897782761150751e-04,-7.503223338691973610e-02,4.081099716612333200e-03,-3.001546352867128994e-02,2.959724263825259938e-02,1.875332748437608804e-02,5.598284400659647025e-02,2.125128669189356445e-02,4.676626520627866213e-02,-8.238653069894096015e-03,-6.744331958468491317e-02,-2.628180719608029167e-02,-1.265465371492911859e-03,4.960552908237196405e-03,-7.854550979191801674e-02,-1.132367740125318246e-03,-5.842901210448150397e-03,-2.572989898997772584e-02
5.283203125000000000e-01,-1.062207048866827853e-02,-2.679360461994425777e-03,-5.913469983351155902e-03,-7.252019917957065742e-02,5.486442848593322576e-03,-3.037157164714937921e-02,2.854129897733227728e-02,2.057312776710679136e-02,4.985455894409168004e-02,2.006822929584327342e-02,5.039029677262098217e-02,-5.614053123575435400e-03,-6.735874968375941962e-02,-2.505440258095303213e-02,-1.152749128967987986e-04,6.235899626338090376e-03,-8.443668880326742066e-02,-4.314762990624104971e-04,-5.361994870292159654e-03,-2.643000291779074723e-02
5.292968750000000000e-01,-6.431076545884879814e-03,-1.582407600879490563e-03,-1.069781326353626619e-02,-6.981540959242446553e-02,6.856300264044535436e-03,-3.045801127823386314e-02,2.775582876532839763e-02,2.223928811681168474e-02,4.315252278912612427e-02,1.883152344619146504e-02,5.384985599053333100e-02,-2.974162823268114084e-03,-6.714316248474336279e-02,-2.349892374813295631e-02,8.689553315750386158e-04,7.296242457288059508e-03,-8.968414684228596945e-02,3.467969133138200984e-04,-4.683737956437946520e-03,-2.695259469998860166e-02
5.302734375000000000e-01,-2.320080712128551846e-03,-5.507426207995462161e-04,-1.520997370527941810e-02,-6.696445391335642539e-02,8.179349287674794397e-03,-3.027289955602096780e-02,2.723670908605078239e-02,2.373009808269406148e-02,3.595745287478997743e-02,1.752543035274222241e-02,5.712364752551451347e-02,-3.320174561156439413e-04,-6.679069681445343187e-02,-2.164245571473360358e-02,1.680340564990588821e-03,8.155945926065770457e-03,-9.422941461898738658e-02,1.195390963518797034e-03,-3.823140230001467570e-03,-2.729978674849438403e-02
5.312500000000000000e-01,1.677160812793594387e-03,4.078639811776113349e-04,-1.938716325052262587e-02,-6.401310130621024053e-02,9.444839548408773267e-03,-2.981759788826746083e-02,2.697683823208269632e-02,2.502620770619873661e-02,2.835669372937484056e-02,1.613429785424651958e-02,6.019302059696729490e-02,2.300029402516728591e-03,-6.629623256341488080e-02,-1.951579504696090636e-02,2.315655806526190248e-03,8.832003100129253576e-03,-9.802107641493512658e-02,2.105662661285228297e-03,-2.797933854881622367e-03,-2.747421757087584182e-02
5.322265625000000000e-01,5.528252115216366822e-03,1.287070455550272819e-03,-2.317257473455554273e-02,-6.100570172484739984e-02,1.064266107601535838e-02,-2.909676535258194988e-02,2.696623219057128415e-02,2.611087628742672986e-02,2.044295516854770928e-02,1.464285719304366830e-02,6.304207993707176827e-02,4.910340359057708062e-03,-6.565555483755056154e-02,-1.715295974928570527e-02,2.775259294697345492e-03,9.343635666583041677e-03,-1.010154013880209534e-01,3.067495860679229219e-03,-1.628281629324170119e-03,-2.747892835230674943e-02
5.332031250000000000e-01,9.202442939736285230e-03,2.081950988439357220e-03,-2.651620079408500974e-02,-5.798462059787214129e-02,1.176340795665491851e-02,-2.811836862152610611e-02,2.719215292702715017e-02,2.697018676046266175e-02,1.231298053982068062e-02,1.303651809660705436e-02,6.565775484959182617e-02,7.488010258616453578e-03,-6.486550817540680247e-02,-1.459065592136163381e-02,3.062950795809473922e-03,9.711871902208287638e-03,-1.031768871734665693e-01,4.069436617002845577e-03,-3.364459729607732503e-04,-2.731724700859505806e-02
5.341796875000000000e-01,1.267089822576247977e-02,2.788962257449607938e-03,-2.937553687570260141e-02,-5.498971456603165414e-02,1.279843740059499572e-02,-2.689364725400363726e-02,2.763926693601935838e-02,2.759322249216702994e-02,4.066165344644231613e-03,1.130165807705933202e-02,6.802982658938713789e-02,1.002286506312390253e-02,-6.392413808512327489e-02,-1.186770976086817635e-02,3.185768212288302668e-03,9.959110032491407319e-03,-1.044787084955900863e-01,5.098852004848398664e-03,1.053576056286816866e-03,-2.699268200165850021e-02
5.351562500000000000e-01,1.590694921165204320e-02,3.405891183459210363e-03,-3.171615850930327440e-02,-5.205785488742726425e-02,1.373992406765815917e-02,-2.543703381764985533e-02,2.828983218125013729e-02,2.797220383931551396e-02,-4.196852941900241878e-03,9.425901903404578994e-03,7.015091488457483870e-02,1.250544512506435169e-02,-6.283081735322358641e-02,-9.024473932732590686e-03,3.153726937254366924e-03,1.010867452705171282e-02,-1.049030646980801673e-01,6.142110032711401400e-03,2.516445869203086209e-03,-2.650882795928267283e-02
5.361328125000000000e-01,1.888632366110509081e-02,3.931785940888899919e-03,-3.351216508293961005e-02,-4.922250437197980832e-02,1.458090948243086042e-02,-2.376602895422352466e-02,2.912391122470267893e-02,2.810258236286510003e-02,-1.237561276118987266e-02,7.398387298248626509e-03,7.201642500175486905e-02,1.492697473090379146e-02,-6.158635481364553577e-02,-6.102217623623239044e-03,2.979507371431792603e-03,1.018437280642319614e-02,-1.044414213803032954e-01,7.184777763302697788e-03,4.025898252944405849e-03,-2.586928485813055553e-02
5.371093750000000000e-01,2.158735294446619338e-02,4.366872476212989990e-03,-3.474648453128337255e-02,-4.651335287755228864e-02,1.531534635321711926e-02,-2.190103215774630296e-02,3.011960804906043884e-02,2.798309119736649628e-02,-2.037123302947440456e-02,5.210013060385165935e-03,7.362445730245284481e-02,1.727932004258483922e-02,-6.019308453624155897e-02,-3.142509751981725948e-03,2.678096890202097836e-03,1.021005964237163034e-02,-1.030946426763197504e-01,8.211834470734688529e-03,5.555171382055983445e-03,-2.507759221795306109e-02
5.380859375000000000e-01,2.399115391090638622e-02,4.712458922758168585e-03,-3.541103559411050428e-02,-4.395601550827497178e-02,1.593813758766602154e-02,-1.986512969354201769e-02,3.125332581272358828e-02,2.761575069930428949e-02,-2.808778369490105842e-02,2.853666015350227961e-03,7.497568174846697131e-02,1.955493776976584275e-02,-5.865493369480303393e-02,-1.866048072791766030e-04,2.266393307980747902e-03,1.020921622611162607e-02,-1.008730121135169716e-01,9.207896439893049206e-03,7.077444970716939565e-03,-2.413717942137727501e-02
5.390625000000000000e-01,2.608178371471037843e-02,4.970830388394265401e-03,-3.550674657802446038e-02,-4.157179671425974971e-02,1.644516977553824727e-02,-1.768384173547476318e-02,3.250004254545478533e-02,2.700582914113440480e-02,-3.543360230755120133e-02,3.244234457397757176e-04,7.607318027830091423e-02,2.174681705634136375e-02,-5.697746770062808025e-02,2.725159350949463936e-03,1.762777521691895073e-03,1.020455046301375901e-02,-9.779614142003933974e-02,1.015744984249940773e-02,8.566279453151302500e-03,-2.305133292344627507e-02
5.400390625000000000e-01,2.784636600833824763e-02,5.145136631677633618e-03,-3.504343182774007776e-02,-3.937752251498968792e-02,1.683334088688803742e-02,-1.538483142864595886e-02,3.383360159747366563e-02,2.616175886837235343e-02,-4.232253760039922375e-02,-2.380272051081247855e-03,7.692226039023539186e-02,2.384841715972423407e-02,-5.516791153356701005e-02,5.553942689737101715e-03,1.186663514612445666e-03,1.021762453738290881e-02,-9.389276809498847687e-02,1.104508801068379217e-02,9.996049044770244710e-03,-2.182318075440201760e-02
5.410156250000000000e-01,2.927518718452798430e-02,5.239275132383753968e-03,-3.403952934676250652e-02,-3.738544207058706187e-02,1.710058191372284750e-02,-1.299757918582877987e-02,3.522701349777081214e-02,2.509500898546384098e-02,-4.867510234444831496e-02,-5.260467991732173387e-03,7.753024362455057661e-02,2.585360353896850455e-02,-5.323514656292699376e-02,8.262954573414291182e-03,5.580342582356249449e-04,1.026851518687078163e-02,-8.920044399290684434e-02,1.185574937347898435e-02,1.134236161959019384e-02,-2.045569435432975994e-02
5.419921875000000000e-01,3.036176163711201692e-02,5.257772006030496381e-03,-3.252170516621103596e-02,-3.560319882045185486e-02,1.724587216664901987e-02,-1.055302608855317181e-02,3.665276576011487070e-02,2.381991627250130278e-02,-5.441951926668529838e-02,-8.313590058751181913e-03,7.790623293357885892e-02,2.775658494772580490e-02,-5.118968252000857116e-02,1.081796763889450626e-02,-1.030277425797723593e-04,1.037551144457008433e-02,-8.376511858467544647e-02,1.257495232477632077e-02,1.258245853866026345e-02,-1.895170741551357660e-02
5.429687500000000000e-01,3.110286531282340644e-02,5.205663111620214938e-03,-3.052433211131129476e-02,-3.403387041196678092e-02,1.726924792674092504e-02,-8.083190779016887970e-03,3.808313709880998404e-02,2.235347664942254065e-02,-5.949264557924257429e-02,-1.153436470129135666e-02,7.806086316018101545e-02,2.955185405099108875e-02,-4.904360465675664665e-02,1.318778657713813585e-02,-7.768064601646261329e-04,1.055485386045245527e-02,-7.764062192128926010e-02,1.318902335228541028e-02,1.369558787656045135e-02,-1.731395105392876527e-02
5.439453125000000000e-01,3.149853714128578175e-02,5.088377560832709097e-03,-2.808885252614259226e-02,-3.267607566739316738e-02,1.717180414839758473e-02,-5.620764688514647521e-03,3.949051248134290842e-02,2.071510008770743524e-02,-6.384076363313737068e-02,-1.491477777012713106e-02,7.800603901040911725e-02,3.123413395240108581e-02,-4.681049649541371011e-02,1.534466520106377886e-02,-1.444406206013805266e-03,1.082051841603631423e-02,-7.088805362631113438e-02,1.368531487439596586e-02,1.466334491357249546e-02,-1.554510429126092393e-02
5.449218750000000000e-01,3.155204825450753231e-02,4.911625659335664383e-03,-2.526303625947338982e-02,-3.152414589860460387e-02,1.695568891264633352e-02,-3.198690844202095075e-03,4.084769545177092953e-02,1.892633241275102837e-02,-6.742022734808025830e-02,-1.844407020914451759e-02,7.775466500308422790e-02,3.279833283432397745e-02,-4.450533893666854673e-02,1.726466605307081653e-02,-2.088184887112594628e-03,1.118404751115382317e-02,-6.357508545930361243e-02,1.405240940316420349e-02,1.546997428315594926e-02,-1.364785850897196583e-02
5.458984375000000000e-01,3.126983923721746161e-02,4.681293101392139909e-03,-2.210014676174771459e-02,-3.056835699014847155e-02,1.662409034339936906e-02,-8.497318219671852338e-04,4.212821420669520672e-02,1.701054793460552925e-02,-7.019795634657606531e-02,-2.210877134467844132e-02,7.732037190727533704e-02,3.423950867992422292e-02,-4.214438684328227630e-02,1.892795775790630936e-02,-2.692158592780183497e-03,1.165442954395587601e-02,-5.577518610951146677e-02,1.428030687377753946e-02,1.610262877948699656e-02,-1.162499424163878151e-02
5.468750000000000000e-01,3.066142598180524384e-02,4.403343002626738771e-03,-1.865802947260926728e-02,-2.979521784369216358e-02,1.618121572253148482e-02,1.393967336836737184e-03,4.330661799408818541e-02,1.499261728288391743e-02,-7.215177209946913028e-02,-2.589276982201277680e-02,7.671724413878062976e-02,3.555284576951021208e-02,-3.974502454751591835e-02,2.031904634316603411e-02,-3.242369980518543249e-03,1.223802773955608332e-02,-4.756677788120778488e-02,1.436059224987463329e-02,1.655158052809577174e-02,-9.479468413025438078e-03
5.478515625000000000e-01,2.973927505284604256e-02,4.083727098149702445e-03,-1.499813777051113919e-02,-2.918781002259087168e-02,1.563226257404716490e-02,3.501315257771933642e-03,4.435876053279998177e-02,1.289855519640139420e-02,-7.327057283348910321e-02,-2.977742174148127058e-02,7.595955248017599581e-02,3.673364432829366588e-02,-3.732560203916943792e-02,2.142693781373269588e-02,-3.727213591536042859e-03,1.293855802357730435e-02,-3.903233580571319888e-02,1.428658082543626806e-02,1.681038099274587139e-02,-7.214509889539177587e-03
5.488281250000000000e-01,2.851864979248656257e-02,3.728307159952499745e-03,-1.118451259563847146e-02,-2.872617276433113431e-02,1.498338153347948676e-02,5.442703342809152717e-03,4.526206731550832391e-02,1.075515332359626083e-02,-7.355434642085251218e-02,-3.374169505142897429e-02,7.506149631829801827e-02,3.777732435547057760e-02,-3.490525387240326488e-02,2.224523036080175431e-02,-4.137712007244298898e-03,1.375711489862124250e-02,-3.025744044825091211e-02,1.405343899246013460e-02,1.687596712112672537e-02,-4.833721035690078521e-03
5.498046875000000000e-01,2.701742871559748710e-02,3.342787404469777825e-03,-7.282732433375027799e-03,-2.838772694987857365e-02,1.424163087617275926e-02,7.190421786602106159e-03,4.599578385802208236e-02,8.589603320984632445e-03,-7.301402292805951599e-02,-3.776234876838081844e-02,7.403695936154014445e-02,3.867944429212397117e-02,-3.250370307990443908e-02,2.277213569340119648e-02,-4.467737643733837340e-03,1.469224347805673375e-02,-2.132979626055505826e-02,1.365827862360819572e-02,1.674871180716107008e-02,-2.341182808090875277e-03
5.507812500000000000e-01,2.525589804879260422e-02,2.932658374366427494e-03,-3.358850650977162396e-03,-2.814773113996909409e-02,1.341492264708856949e-02,8.719056518639111894e-03,4.654120219063978547e-02,6.429115690016405996e-03,-7.167117090774625943e-02,-4.181414512263202654e-02,7.289928251128773018e-02,3.943573479520273706e-02,-3.014105259910643264e-02,2.301043008301568993e-02,-4.714175956891540099e-03,1.574005507548170701e-02,-1.233822775468575335e-02,1.310022362440341898e-02,1.643241775449284098e-02,2.584391791457352032e-04
5.517578125000000000e-01,2.325652055647363034e-02,2.503152493799906154e-03,5.216627875559249825e-04,-2.797976241509624040e-02,1.251196041478626689e-02,1.000586126733886937e-02,4.688186314978134289e-02,4.300539865070606219e-03,-6.955754383694491561e-02,-4.587009227649636867e-02,7.166105722221248475e-02,4.004214748444838434e-02,-2.783756689429996503e-02,2.296733679285487342e-02,-4.877026879808206775e-03,1.689438305171899607e-02,-3.371666034190712920e-03,1.238044763395542390e-02,1.593425474919659898e-02,2.959790242304993248e-03
5.527343750000000000e-01,2.104368306636357489e-02,2.059211219297524612e-03,4.294958442369789867e-03,-2.785621449269908359e-02,1.154216876248877546e-02,1.103109920518290619e-02,4.700373231711144073e-02,2.229991055526031433e-03,-6.671448530220902562e-02,-4.990171483877214875e-02,7.033394230067992192e-02,4.049491812655313383e-02,-2.561344659844736263e-02,2.265434260575610592e-02,-4.959442418594894528e-03,1.814697499507413742e-02,5.481861687716977315e-03,1.150218229001177470e-02,1.526464127483110819e-02,5.756726504434822242e-03
5.537109375000000000e-01,1.864342535307353735e-02,1.605463444352847168e-03,7.899807072410003350e-03,-2.774880544455780168e-02,1.051561472859028658e-02,1.177834898024826549e-02,4.689534776533531985e-02,2.424892527009536161e-04,-6.319220357382819564e-02,-5.387934900844822128e-02,6.892850666551565697e-02,4.079064332403019300e-02,-2.348859909778241647e-02,2.208695215274095180e-02,-4.967699473911456852e-03,1.948771676427729985e-02,1.413622702791395361e-02,1.047069591665754536e-02,1.443707231448915565e-02,8.642221658575933649e-03
5.546875000000000000e-01,1.608315325783751804e-02,1.146214569898778993e-03,1.127854634069427181e-02,-2.762908730065439383e-02,9.442921516228641385e-03,1.223477036497807278e-02,4.654793810101804513e-02,-1.638384360934073969e-03,-5.904892806757250368e-02,-5.777245882870441634e-02,6.745410013763247781e-02,4.092636939320743600e-02,-2.148240803991869133e-02,2.128438466292770226e-02,-4.911108114035051334e-03,2.090488346505587139e-02,2.250816751738764915e-02,9.293242934495477697e-03,1.346789606751736153e-02,1.160828313284205382e-02
5.556640625000000000e-01,1.339133911260583995e-02,6.854454294887355045e-04,1.437796002634566736e-02,-2.746894990208693585e-02,8.335174905014262198e-03,1.239132525242218029e-02,4.595550964120757864e-02,-3.390808615156194576e-03,-5.434996183602523040e-02,-6.154996972384033788e-02,6.591875384177127428e-02,4.089969175413893376e-02,-1.961350476191160014e-02,2.026921859115349278e-02,-4.801856681474088277e-03,2.238541206704246916e-02,3.051821392031401486e-02,7.978984727019052328e-03,1.237604314858903147e-02,1.464588004364635217e-02
5.566406250000000000e-01,1.059721269447921541e-02,2.268200613195556887e-04,1.715007644124097452e-02,-2.724111155271325899e-02,7.203822915810481620e-03,1.224295029708547325e-02,4.511490191824113483e-02,-4.995016510516061409e-03,-4.916664563913852870e-02,-6.518061523131220281e-02,6.432911130236983188e-02,4.070886282245002319e-02,-1.789954460884512349e-02,1.906699032003435559e-02,-4.654796249342301254e-03,2.391519010244686633e-02,3.809156644053494217e-02,6.538883116709268660e-03,1.118271261998163985e-02,1.774488515151693632e-02
5.576171875000000000e-01,7.730446059573427980e-03,-2.262988474552250209e-04,1.955287417178893511e-02,-2.691958931308803538e-02,6.060569399530381894e-03,1.178867812446802305e-02,4.402581107169857566e-02,-6.433558072728500984e-03,-4.357525029561384877e-02,-6.863329263238257538e-02,6.269039080403984721e-02,4.035290609609606949e-02,-1.635699104696629672e-02,1.770575376767542786e-02,-4.487168036653415258e-03,2.547935472460201300e-02,4.515890917827521805e-02,4.985568004001997636e-03,9.911019921333689975e-03,2.089403282173829882e-02
5.585937500000000000e-01,4.820835691791853714e-03,-6.708281526143632535e-04,2.155088486546358553e-02,-2.648014217548140189e-02,4.917262341005031005e-03,1.103170471193364727e-02,4.269078105380524901e-02,-7.691528106657232085e-03,-3.765581489776304025e-02,-7.187742303114950937e-02,6.100637907308393421e-02,3.983173387500824753e-02,-1.500091036966900646e-02,1.621560825199563557e-02,-4.318278424793115661e-03,2.706259634435576739e-02,5.165715304916657785e-02,3.333181095927559463e-03,8.585612393044676077e-03,2.408089474295811716e-02
5.595703125000000000e-01,1.897985450024554984e-03,-1.103937488624701395e-03,2.311568453015254779e-02,-2.590068084839413157e-02,3.785777786721429040e-03,9.979401264442947297e-03,4.111516294045111652e-02,-8.756755574524936053e-03,-3.149094907165547047e-02,-7.488331133535125472e-02,5.927945582763538557e-02,3.914626584421093680e-02,-1.384477965177981912e-02,1.462820236071053423e-02,-4.169127173049751514e-03,2.864946110478688510e-02,5.753009835347722839e-02,1.597197993603598990e-03,7.232258629367785407e-03,2.729187487497480510e-02
5.605468750000000000e-01,-1.009006194203214499e-03,-1.523019019036850894e-03,2.422626668283633933e-02,-2.516163845477364588e-02,2.677900418170829980e-03,8.643269661956566249e-03,3.930704300020591846e-02,-9.619951894029825715e-03,-2.516461777524917759e-02,-7.762250155503293281e-02,5.751064824793585689e-02,3.829854559595767538e-02,-1.290031043015309360e-02,1.297622184748349269e-02,-4.061995292916785114e-03,3.022464659758330313e-02,6.272900927202819388e-02,-2.057687859009743700e-04,5.877418336158143561e-03,3.051222478675215399e-02
5.615234375000000000e-01,-3.871851168365778723e-03,-1.925655198789850107e-03,2.486929264160619296e-02,-2.424629710063972224e-02,1.605201898197797716e-03,7.038841330420739055e-03,3.727714052419635327e-02,-1.027481606469424560e-02,-1.876092714799725350e-02,-8.006812285780753879e-02,5.569971394227350020e-02,3.729185206759455529e-02,-1.217729037954341786e-02,1.129286971671178072e-02,-4.019999794133347418e-03,3.177328546368996670e-02,6.721309375123317442e-02,-2.058183011709818332e-03,4.547799698840190516e-03,3.372608021234405062e-02
5.625000000000000000e-01,-6.663365671832167242e-03,-2.309586035770718176e-03,2.503921626939363543e-02,-2.314106598957054242e-02,5.789182136294296734e-04,5.185520174239065770e-03,3.503867675652610342e-02,-1.071809517577793081e-02,-1.236292965892582182e-02,-8.219522190215747259e-02,5.384525053513293524e-02,3.613080283205876569e-02,-1.168344501546842058e-02,9.611346671057690097e-03,-4.066623147122633633e-03,3.328121185093915052e-02,7.094988350632609742e-02,-3.941811101322075656e-03,3.269911482875779204e-03,3.691651930125037367e-02
5.634765625000000000e-01,-9.357749634466165645e-03,-2.672677293558519112e-03,2.473828251621192770e-02,-2.183570753212437862e-02,-3.901726788203153246e-04,3.106370993814895620e-03,3.260721658432645664e-02,-1.094959951672071913e-02,-6.051466253677797655e-03,-8.398107711230363981e-02,5.194482958862521593e-02,3.482144619895368581e-02,-1.142432119403720761e-02,7.964339978422718680e-03,-4.225225805655941254e-03,3.473520611529772734e-02,7.391551020141516604e-02,-5.837958403119266129e-03,2.069617188130917686e-03,4.006564267647306360e-02
5.644531250000000000e-01,-1.193084863728777374e-02,-3.012890997999668856e-03,2.397640113626154507e-02,-2.032350871572357470e-02,-1.291871527119800491e-03,8.278555858221646035e-04,3.000048494499369528e-02,-1.097217219120908034e-02,9.593761384441186479e-05,-8.540549075810356661e-02,4.999515219218445689e-02,3.337133916673301615e-02,-1.140319389648904863e-02,6.383528571903284571e-03,-4.518550491436735574e-03,3.612321364170340693e-02,7.609487523895175354e-02,-7.727712032447306423e-03,9.716985582568001684e-04,4.315467504406889088e-02
5.654296875000000000e-01,-1.436039536161336921e-02,-3.328259499406129376e-03,2.277089894441782641e-02,-1.860139584724565184e-02,-2.116675350041623445e-03,-1.620480524880345448e-03,2.723816018244394621e-02,-1.079161381824699471e-02,6.006106247055940581e-03,-8.645105495894618575e-02,4.799222322412693975e-02,3.178960841025656875e-02,-1.162099748768151593e-02,4.899111832620315840e-03,-4.968227152436691281e-03,3.743453421564459788e-02,7.748171199045500446e-02,-9.592186817567870116e-03,-5.643933317327068985e-07,4.616408772828609064e-02
5.664062500000000000e-01,-1.662622785951303056e-02,-3.616864202637177887e-03,2.114615589180341218e-02,-1.666999164467154043e-02,-2.855890431737421672e-03,-4.206367055307079147e-03,2.434164683134710377e-02,-1.041656357765872488e-02,1.161116375173814469e-02,-8.710338803862294199e-02,4.593154100652451638e-02,3.008699169137106499e-02,-1.207628232732236261e-02,3.539369028311136096e-03,-5.594287565251685607e-03,3.865997898706662050e-02,7.807854070553975345e-02,-1.141277088550486998e-02,-8.257899359813665810e-04,4.907374114240471707e-02
5.673828125000000000e-01,-1.871048219891003825e-02,-3.876819912576155366e-03,1.913313205220191701e-02,-1.453361452263087113e-02,-3.501739267630997465e-03,-6.895209296878909710e-03,2.133383052565541310e-02,-9.858338512953639110e-03,1.684938685312297596e-02,-8.735133801489791683e-02,4.380829884577271821e-02,2.827585734058540856e-02,-1.276519729478807832e-02,2.330255799078784738e-03,-6.414698457020823891e-03,3.979199272243745533e-02,7.789651772813148412e-02,-1.317136744208202009e-02,-1.484861217741931120e-03,5.186304585305150094e-02
5.683593750000000000e-01,-2.059775732844640675e-02,-4.106265556464357667e-03,1.676879429174260236e-02,-1.220022077663001671e-02,-4.047459991948448507e-03,-9.650524852169554274e-03,1.823881791304982070e-02,-9.130733631412200554e-03,2.166594917156712888e-02,-8.718715040850610887e-02,4.161759477820525799e-02,2.637019977172043450e-02,-1.368149846732885991e-02,1.295043406137180372e-03,-7.444921775661589823e-03,4.082473972682883895e-02,7.695518200817746957e-02,-1.485062937437306788e-02,-1.961256846716395979e-03,5.451114056072989267e-02
5.693359375000000000e-01,-2.227525032713971453e-02,-4.303361841531815925e-03,1.409545291769118656e-02,-9.681291209493257666e-03,-4.487396847160777559e-03,-1.243441126248481104e-02,1.508166460830666702e-02,-8.249785929978350335e-03,2.601354749219795745e-02,-8.660659799649868262e-02,3.935464572527033050e-02,2.438560935392544704e-02,-1.481658387170043181e-02,4.540057016142787748e-04,-8.697510341946353488e-03,4.175415252320083953e-02,7.528210320572802094e-02,-1.643418342574979804e-02,-2.241339976512882887e-03,5.699708500700782082e-02
5.703125000000000000e-01,-2.373286054825285082e-02,-4.466296190994258411e-03,1.116001994515895823e-02,-6.991664548882561663e-03,-4.817080308712067688e-03,-1.520803852984108778e-02,1.188809433453401343e-02,-7.233506017027529350e-03,2.985290253656392584e-02,-8.560907060858137518e-02,3.701500220740318314e-02,2.233921537108392308e-02,-1.615955391502399072e-02,-1.758420495014596276e-04,-1.018174657938266010e-02,4.257794308805928213e-02,7.291243692430698919e-02,-1.790684086143126685e-02,-2.314601081560650492e-03,5.930006553429082589e-02
5.712890625000000000e-01,-2.496326153169976456e-02,-4.593295078611023784e-03,8.013201763060220223e-03,-4.149320765115645931e-03,-5.033295554903959718e-03,-1.793216013337919218e-02,8.684212480669343051e-03,-6.101581485968505907e-03,3.315312880814170332e-02,-8.419762356623207433e-02,3.459475977017051340e-02,2.024960124091817332e-02,-1.769729679602225977e-02,-5.809492463624563521e-04,-1.190333134644597224e-02,4.329557714863926238e-02,6.988839376547441307e-02,-1.925479175296954462e-02,-2.173850354719399861e-03,6.139961077199312944e-02
5.722656250000000000e-01,-2.596193994041564798e-02,-4.682643656585594276e-03,4.708639906054778654e-03,-1.175118103102884689e-03,-5.134138071538644696e-03,-2.056763582258185757e-02,5.496217345900402361e-03,-4.875056619437372930e-03,3.589197020476322941e-02,-8.237898388640614578e-02,3.209076334003406472e-02,1.813669163786187435e-02,-1.941459790653161238e-02,-7.513786019336084546e-04,-1.386412910117536430e-02,4.390821273435474570e-02,6.625862995113200593e-02,-2.046578025993108993e-02,-1.815356473813788292e-03,6.327581470729715107e-02
5.732421875000000000e-01,-2.672720116884678629e-02,-4.732712348620602902e-03,1.302014334511574899e-03,1.907511718746245869e-03,-5.119055303312369971e-03,-2.307595924302036430e-02,2.350112346532558412e-03,-3.575993356009042959e-03,3.805590023530689564e-02,-8.016351390769842211e-02,2.950080084879627002e-02,1.602161165717738006e-02,-2.129427195889085217e-02,-6.808959869048572533e-04,-1.606197472328165649e-02,4.441860483247300762e-02,6.207756820071724108e-02,-2.152925857210026550e-02,-1.238929352268751437e-03,6.490956422309340779e-02
5.742187500000000000e-01,-2.726014167127209162e-02,-4.741989864325777022e-03,-2.149875919442698936e-03,5.072905125062921773e-03,-4.988873407996760080e-03,-2.541978331859941209e-02,-7.285775715378632611e-04,-2.227118729405092902e-03,3.964008781099871703e-02,-7.756513253985806988e-02,2.682378264323950073e-02,1.392651866452679701e-02,-2.331731632065523960e-02,-3.670010469868999854e-04,-1.849054631838960988e-02,4.483097861351215824e-02,5.740465836492832791e-02,-2.243651749132474782e-02,-4.479453978165429942e-04,6.628276805300385710e-02
5.751953125000000000e-01,-2.756458845911121183e-02,-4.709121887661136575e-03,-5.590039670204292876e-03,8.293539614996089590e-03,-4.745808333723335222e-03,-2.756343627994151113e-02,-3.715082140567607660e-03,-8.514641887885302917e-04,4.064823166961506473e-02,-7.460119488034495927e-02,2.405990342663861387e-02,1.187440798658636124e-02,-2.546308380692630796e-02,1.891008754599063802e-04,-2.113930724912841189e-02,4.515087425523195419e-02,5.230358799587355584e-02,-2.318079197374685665e-02,5.506852624795290823e-04,6.737858401584852219e-02
5.761718750000000000e-01,-2.764700661465786802e-02,-4.632954505154314971e-03,-8.962213025909127398e-03,1.154043211320383844e-02,-4.393460622369367054e-03,-2.947342129279056575e-02,-6.585651529350441610e-03,5.279976752068032226e-04,4.109226850104329837e-02,-7.129233147695432371e-02,2.121078375793670340e-02,9.888894105414556060e-03,-2.770947297486268598e-02,9.825840537180797855e-04,-2.399351949614782903e-02,4.538496689581526800e-02,4.684145356738316640e-02,-2.375734031540702174e-02,1.746609188088301540e-03,6.818164135101635603e-02
5.771484375000000000e-01,-2.751637605874938941e-02,-4.512581273398606589e-03,-1.221175660634283774e-02,1.478355654283910504e-02,-3.936793540920245291e-03,-3.111889280286302475e-02,-9.317808721464529084e-03,1.888713442402790163e-03,4.099196174394616893e-02,-6.766224903623792308e-02,1.827958845798182200e-02,7.993969513174083164e-03,-3.003313378666216255e-02,2.005142566141088992e-03,-2.703432926747947537e-02,4.554086567859905177e-02,4.108790344261060296e-02,-2.416349604162457143e-02,3.126176319526098330e-03,6.867825498276873553e-02
5.781250000000000000e-01,-2.718403918672378586e-02,-4.347392683514537774e-03,-1.528651628671829146e-02,1.799227421708851637e-02,-3.382094355179630918e-03,-3.247210297275683610e-02,-1.189058575383823008e-02,3.208900709923025521e-03,4.037437978665552735e-02,-6.373749487654672974e-02,1.527111963523761565e-02,6.213743855585423560e-03,-3.240968635806686093e-02,3.245182160676481770e-03,-3.023892456647590474e-02,4.562689620548192326e-02,3.511426391511664191e-02,-2.439869194757898069e-02,4.672640700295955379e-03,6.885662859556332394e-02
5.791015625000000000e-01,-2.666352134571196852e-02,-4.137126666057927213e-03,-1.813763396172163311e-02,2.113577053794984950e-02,-2.736918783423246491e-03,-3.350881193927904983e-02,-1.428474125761319824e-02,4.467886108363868999e-03,3.927327390439837307e-02,-5.954718789524868910e-02,1.219188244019745598e-02,4.572166433494137192e-03,-3.481395039037731010e-02,4.688059810054838808e-03,-3.358076321677099657e-02,4.565187098828772660e-02,2.899265972272462369e-02,-2.446445612847199247e-02,6.366412081478722319e-03,6.870704350339291999e-02
5.800781250000000000e-01,-2.597032646215290466e-02,-3.881918695924729996e-03,-2.072029577522253863e-02,2.418349148148388195e-02,-2.010018898367511159e-03,-3.420865606145484517e-02,-1.648295697264154022e-02,5.646424341229752501e-03,3.772836767598088115e-02,-5.512271925568472397e-02,9.050122082270191382e-03,3.092735533902009511e-03,-3.722018279575873417e-02,6.316366265628368601e-03,-3.702986864736763223e-02,4.562485267276412265e-02,2.279514035113284001e-02,-2.436438022693618657e-02,8.185354430574073512e-03,6.822203044247779347e-02
5.810546875000000000e-01,-2.512171043691007258e-02,-3.582350005181827828e-03,-2.299440640645148554e-02,2.710557343663811194e-02,-1.211254980743735072e-03,-3.455546885481531466e-02,-1.847001116138637447e-02,6.726993399861468277e-03,3.578457082584959870e-02,-5.049742639476968026e-02,5.855831088737477146e-03,1.798198417001610093e-03,-3.960232096852668582e-02,8.110246295663913266e-03,-4.055318958191505424e-02,4.555491490595706128e-02,1.659282320935739213e-02,-2.410406050742994882e-02,1.010512659612244207e-02,6.739652160634564126e-02
5.820312500000000000e-01,-2.413643520234732068e-02,-3.239492393831332195e-03,-2.492517932288371846e-02,2.987326014734807689e-02,-3.514920632404050071e-04,-3.453754990940541281e-02,-2.023292712447902902e-02,7.694061478563015040e-03,3.349113141533293508e-02,-4.570624430142455896e-02,2.620726245800659646e-03,7.102460870903710369e-04,-4.193422912893888382e-02,1.004775076624410748e-02,-4.411501867280669120e-02,4.545090572341932422e-02,1.045506437646757415e-02,-2.369101273689708242e-02,1.209955968577828417e-02,6.622798047264012722e-02
5.830078125000000000e-01,-2.303450657738864010e-02,-2.854948145011595127e-03,-2.648363438050310020e-02,3.245930078101454813e-02,5.575178641093972041e-04,-3.414787775924472274e-02,-2.176109531546889173e-02,8.534321555584846453e-03,3.090074104697152282e-02,-4.078533831444497437e-02,-6.418048701191890991e-04,-1.507927835585920495e-04,-4.418994517019339541e-02,1.210521429730249121e-02,-4.767746409136005420e-02,4.532121824867180876e-02,4.448667095760616350e-03,-2.313456220287221990e-02,1.414106510925996346e-02,6.471650723855459919e-02
5.839843750000000000e-01,-2.183689925956573338e-02,-2.430883602077494200e-03,-2.764699574824912992e-02,3.483832350534588063e-02,1.503266790637882268e-03,-3.338426340066769082e-02,-2.304636786293099912e-02,9.236890108269215846e-03,2.806860823930688864e-02,-3.577172293184856244e-02,-3.916787393737929113e-03,-7.662542331024606865e-04,-4.634392547287282532e-02,1.425765190848061505e-02,-5.120096714734590632e-02,4.517357332568458506e-02,-1.362862462597096754e-03,-2.244571052973434039e-02,1.620106672896891309e-02,6.286491798266724551e-02
5.849609375000000000e-01,-2.056527245445469512e-02,-1.970055049718249119e-03,-2.839898482813555530e-02,3.698717939342826416e-02,2.472633352719919367e-03,-3.224944193611427312e-02,-2.408312463047994692e-02,9.793466987265265003e-03,2.505151537153038968e-02,-3.070287130879013199e-02,-7.187771865009368738e-03,-1.119433040231049585e-03,-4.837128521263717867e-02,1.647916786340530154e-02,-5.464485818037431025e-02,4.501481844955922129e-02,-6.920003425642360859e-03,-2.163698125657659982e-02,1.825045015846764665e-02,6.067879600075497953e-02
5.859375000000000000e-01,-1.924167976034575275e-02,-1.475825658421982354e-03,-2.873000460725701893e-02,3.888525198612402534e-02,3.452035621027629061e-03,-3.075110063786976738e-02,-2.486831027564995189e-02,1.019845407670098326e-02,2.190687458737174131e-02,-2.561632024520962142e-02,-1.043697482612184618e-02,-1.195863722725856075e-03,-5.024803177490917011e-02,1.874336982874677537e-02,-5.796794225627850683e-02,4.485074702618334352e-02,-1.216784456855134894e-02,-2.072224641225086858e-02,2.026002195913088888e-02,5.816651411704297503e-02
5.869140625000000000e-01,-1.788827699766242299e-02,-9.521723991784535740e-04,-2.863721368324961825e-02,4.051472841287613591e-02,4.427592213707696664e-03,-2.890184257169778337e-02,-2.540144210326647153e-02,1.044903100526238526e-02,1.869179778897810812e-02,-2.054927552565567056e-02,-1.364544560100970985e-02,-9.835838638354139039e-04,-5.195128900266643424e-02,2.102378148625719603e-02,-6.112910562588630414e-02,4.468594158486677986e-02,-1.705663791257848450e-02,-1.971653656114080375e-02,2.220097131300688420e-02,5.533922714511401580e-02
5.878906250000000000e-01,-1.652703169732961871e-02,-4.036820107088418420e-04,-2.812449002090589012e-02,4.186082859727176253e-02,5.385289780931589929e-03,-2.671908578158370753e-02,-2.568458884403010400e-02,1.054518683742758541e-02,1.546219535179149326e-02,-1.553822247129786616e-02,-1.679325713209707180e-02,-4.733752445919782361e-04,-5.345951013807496294e-02,2.329424687027090157e-02,-6.408793347150903985e-02,4.452364409654983174e-02,-2.154227575016777127e-02,-1.863583699422563175e-02,2.404532669820088481e-02,5.221083405891895068e-02
5.888671875000000000e-01,-1.517943793937383962e-02,1.644646984692423129e-04,-2.720228629480474225e-02,4.291198974213707856e-02,6.311154769875164730e-03,-2.422489890196271450e-02,-2.572232082075864845e-02,1.048970735436810693e-02,1.227191746188656396e-02,-1.061854649789647706e-02,-1.985971837551045449e-02,3.410215452202850980e-04,-5.475267747318336709e-02,2.552931994641978106e-02,-6.680532918586783164e-02,4.436565602287628751e-02,-2.558668640154717483e-02,-1.749687290171014764e-02,2.576640016292196592e-02,4.879790982834599639e-02
5.898437500000000000e-01,-1.386624016254747738e-02,7.465207098926768432e-04,-2.588738042179766427e-02,4.366000398983897746e-02,7.191427270094708987e-03,-2.144577492081839454e-02,-2.552163228934354114e-02,1.028811821974591478e-02,9.171951032832543343e-03,-5.824168344243524538e-03,-2.282360541925172390e-02,1.462723075922423704e-03,-5.581248689670809116e-02,2.770463329437099220e-02,-6.924412530434737034e-02,4.421227014798907035e-02,-2.915814517867177519e-02,-1.631688648418686341e-02,2.733921198472579611e-02,4.511960726991433995e-02
5.908203125000000000e-01,-1.260716944835498822e-02,1.336213075961033194e-03,-2.420252655983087114e-02,4.410010787582306635e-02,8.012734659921073171e-03,-1.841234565395515749e-02,-2.509183705531539688e-02,9.948585006193371577e-03,6.209684018188820279e-03,-1.187198444956748949e-03,-2.566340819355786285e-02,2.891553344892135082e-03,-5.662251571041772985e-02,2.979724020138241683e-02,-7.136967624718487668e-02,4.406223563577307822e-02,-3.223149823417895826e-02,-1.511340903785916151e-02,2.874088880949720454e-02,4.119752965561268576e-02
5.917968750000000000e-01,-1.142069561981386844e-02,1.926795630773759640e-03,-2.217601341918955943e-02,4.423102292601962388e-02,8.762262726906128868e-03,-1.515904029588896820e-02,-2.444443876646778743e-02,9.481771723141954253e-03,3.428247619533520557e-03,3.262385328016601752e-03,-2.835758939300721260e-02,4.623931652319498292e-03,-5.716837228705901747e-02,3.178592500601685328e-02,-7.315042322367247551e-02,4.391275712153547284e-02,-3.478829818765530324e-02,-1.390403108528472965e-02,2.995102878546975975e-02,3.705557520606021088e-02
5.927734375000000000e-01,-1.032379828851227865e-02,2.511113882647990000e-03,-1.984113817407042596e-02,4.405494748037690200e-02,9.427921921079962866e-03,-1.172369217490830916e-02,-2.359297756391672343e-02,8.900660125570305364e-03,8.659454223952610386e-04,7.497032635961485558e-03,-3.088485202930216916e-02,6.652800926777952505e-03,-5.743782634940240717e-02,3.365147714270444457e-02,-7.455842200326627534e-02,4.375952800016954386e-02,-3.681685163160273999e-02,-1.270617361651739906e-02,3.095202773436681390e-02,3.271975496255195154e-02
5.937500000000000000e-01,-9.331759735537362155e-03,3.081681580084942931e-03,-1.723560555393436472e-02,4.357750054437822124e-02,9.998506419860740679e-03,-8.147098548259963657e-03,-2.255285503514465120e-02,8.220332686290418925e-03,-1.444223100231721915e-03,1.149188479348798447e-02,-3.322441188476914220e-02,8.967598816064755937e-03,-5.742091886411247736e-02,3.537692501704951809e-02,-7.556982476368273582e-02,4.359679742433533040e-02,-3.831217980793573397e-02,-1.153686345713678639e-02,3.172936102611529502e-02,2.821798588092167340e-02
5.947265625000000000e-01,-8.457982225719385197e-03,3.630768185712640941e-03,-1.440086281557825809e-02,4.280761916724026145e-02,1.046384373842667095e-02,-4.472538918191214762e-03,-2.134113965010536740e-02,7.457722672252665823e-03,-3.474938967058879488e-03,1.522500487911821777e-02,-3.535627104142848726e-02,1.155427328465800409e-02,-5.711005076207920778e-02,3.694772657686530570e-02,-7.616530787617563358e-02,4.341746988768748622e-02,-3.927589489606504031e-02,-1.041251569075624453e-02,3.227181653548663598e-02,2.357986131361955451e-02
5.957031250000000000e-01,-7.713832033983057147e-03,4.150496243235625264e-03,-1.138138223141960635e-02,4.175741150933921092e-02,1.081493270917723015e-02,-7.452579216887821913e-04,-1.997635507274302114e-02,6.631335269396449947e-03,-5.204835958634333043e-03,1.867757112223263766e-02,-3.726148862016061269e-02,1.439534384465655618e-02,-5.650004991602176202e-02,3.835191422211411266e-02,-7.633043827338095721e-02,4.321323565106165165e-02,-3.971599544982606228e-02,-9.348725936017888635e-03,3.257167484696285586e-02,1.883640134045251602e-02
5.966796875000000000e-01,-7.108512111502806978e-03,4.632947385693244810e-03,-8.223903463483620696e-03,4.044196838266662930e-02,1.104406777799560833e-02,2.988080661823658540e-03,-1.847825392299497910e-02,5.760944143014924169e-03,-6.618666582792221212e-03,2.183403133258511597e-02,-3.892244487940829667e-02,1.747000890119230695e-02,-5.558821602413999835e-02,3.958019250485776686e-02,-7.605597195335456195e-02,4.297472968475714306e-02,-3.964658554787482692e-02,-8.360075114180642170e-03,3.262483372538345361e-02,1.401978566903858137e-02
5.976562500000000000e-01,-6.648964942376316134e-03,5.070275514197783266e-03,-4.976648715793676250e-03,3.887913661797631065e-02,1.114494772221292888e-02,6.679961836727563856e-03,-1.686757971653190039e-02,4.867268194606753570e-03,-7.707361343665205047e-03,2.468221664792494968e-02,-4.032309489260327284e-02,2.075429902561599926e-02,-5.437434326304560472e-02,4.062598789423595841e-02,-7.533807919061852321e-02,4.269171625796604891e-02,-3.908752316708936914e-02,-7.459949145989909838e-03,3.243087477070379782e-02,9.163072049666990543e-03
5.986328125000000000e-01,-6.339806743544614681e-03,5.454825479358721071e-03,-1.688523863620262043e-03,3.708925812282966306e-02,1.111276708376992932e-02,1.028260199268889868e-02,-1.516581982951008267e-02,3.971633575990629779e-03,-8.467982704155382206e-03,2.721341340672377151e-02,-4.144920814687854532e-02,2.422127529037009994e-02,-5.286072078204082092e-02,4.148545070750530445e-02,-7.417849213530072761e-02,4.235329581657418935e-02,-3.806400413875662969e-02,-6.660375788835496552e-03,3.199307111089294553e-02,4.299903332989683455e-03
5.996093750000000000e-01,-6.183293746937646579e-03,5.779255427000219540e-03,1.591681156687454850e-03,3.509487893909614409e-02,1.094428882881284815e-02,1.374853870966567110e-02,-1.339495242221263108e-02,3.095626242451271493e-03,-8.903576861832185330e-03,2.942239249943809018e-02,-4.228859058069703303e-02,2.784127111878739042e-02,-5.105211131211181974e-02,4.215741012248846314e-02,-7.258457166734948174e-02,4.194813036162381437e-02,-3.660608879221104173e-02,-5.971880570854483199e-03,3.131833594241800744e-02,-5.357935595294766908e-04
6.005859375000000000e-01,-6.179320878752577080e-03,6.036660829306487314e-03,4.816079548152691660e-03,3.292043298083936753e-02,1.063789698909398292e-02,1.703122018229587947e-02,-1.157719030776243815e-02,2.260740465489478358e-03,-9.022928108590278634e-03,3.130739610577759624e-02,-4.283128580210156938e-02,3.158217543170795810e-02,-4.895570835506092566e-02,4.264328397591550524e-02,-7.056929161564802488e-02,4.146468318021290927e-02,-3.474817902115125146e-02,-5.403363501536312917e-03,3.041711268738701845e-02,-5.310113384911632067e-03
6.015625000000000000e-01,-6.325452722017806291e-03,6.220698115430915026e-03,7.938449644965050317e-03,3.059190542932352028e-02,1.019362830782907792e-02,2.008558666921634109e-02,-9.734724769609438833e-03,1.488028780266395512e-03,-8.840222088573367401e-03,3.287008227962498474e-02,-4.306975249903988862e-02,3.540975422138985945e-02,-4.658107259953742779e-02,4.294694580313532239e-02,-6.815113973191785912e-02,4.089146849483334123e-02,-3.252845401690691168e-02,-4.961997942695025449e-03,2.930320848462440037e-02,-9.989479627600815828e-03
6.025390625000000000e-01,-6.616986220865921087e-03,6.325705744546912881e-03,1.091495945470350240e-02,2.813648097776131479e-02,9.613182199422391425e-03,2.286863646482285503e-02,-7.889472314141788775e-03,7.977588122822765714e-04,-8.374625682443610428e-03,3.411542839009656936e-02,-4.299901536465371155e-02,3.928800706214463645e-02,-4.394004838009490932e-02,4.307455227532579894e-02,-6.535393610629938732e-02,4.021730639112566091e-02,-2.998827329518047660e-02,-4.653152713729307235e-03,2.799357365330986877e-02,-1.454094942064896104e-02
6.035156250000000000e-01,-7.047044163967404462e-03,6.346820531338448479e-03,1.370484226478716969e-02,2.558218225231916054e-02,8.899908634645773212e-03,2.533996908390500832e-02,-6.062827292843160978e-03,2.090823127586269683e-04,-7.649792507118982968e-03,3.505159495937253122e-02,-4.261678720901584949e-02,4.317955448657487261e-02,-4.104666115178000341e-02,4.303433482936307869e-02,-6.220657100471863737e-02,3.943157826132651783e-02,-2.717155589490069176e-02,-4.480338185357530915e-03,2.650803064727953393e-02,-1.893251294949080746e-02
6.044921875000000000e-01,-7.606698076022515818e-03,6.280087040381855147e-03,1.627101276404719146e-02,2.295750378701891942e-02,8.058773876074506320e-03,2.746229864074930735e-02,-4.275423242619461398e-03,-2.602784655341243967e-04,-6.693304109478043565e-03,3.568975194819946212e-02,-4.192356030952028995e-02,4.704605162583842121e-02,-3.791699709535661933e-02,4.283635985277261388e-02,-5.874266537695879004e-02,3.852447796345985498e-02,-2.412414474843187565e-02,-4.445176790994938287e-03,2.486895684133350048e-02,-2.313338403044930963e-02
6.054687500000000000e-01,-8.285118755586812905e-03,6.122557912418384596e-03,1.858061423258823563e-02,2.029104689903738976e-02,7.096304308198215539e-03,2.920193078961622057e-02,-2.546905674325998601e-03,-5.943221974896522285e-04,-5.536057834221043417e-03,3.604387002151201308e-02,-4.092266545952533141e-02,5.084862304097559349e-02,-3.456906609651082957e-02,4.249226227279869622e-02,-5.500015850841416531e-02,3.748725394518652443e-02,-2.089316521207020688e-02,-4.547398059143848911e-03,2.310092624444993678e-02,-2.711427868038445918e-02
6.064453125000000000e-01,-9.069752330110843544e-03,5.872383072076362356e-03,2.060548860076495334e-02,1.761116069927473604e-02,6.020508927817228365e-03,3.052919706755275256e-02,-8.957188895951317086e-04,-7.790332177369281444e-04,-4.211613047390327241e-03,3.613047977298220609e-02,-3.962029760314191018e-02,5.454831326817326242e-02,-3.102264945591309137e-02,4.201495779713824985e-02,-5.102082844815538504e-02,3.631243771532543380e-02,-1.752638660706356752e-02,-4.784857948002388395e-03,2.123031590635186122e-02,-3.084767865845274709e-02
6.074218750000000000e-01,-9.946519359897380147e-03,5.528885892382725750e-03,2.232256254910447435e-02,1.494559428393424198e-02,4.840781378162793344e-03,3.141884103666928857e-02,6.610907733927810521e-04,-8.026154752563620549e-04,-2.755507888833714017e-03,3.596840229249370635e-02,-3.802550738720106294e-02,5.810654727111558282e-02,-2.729913378565168580e-02,4.141833935834998009e-02,-4.684975192250161874e-02,3.499405426302901190e-02,-1.407159535869808957e-02,-5.153581949262956395e-03,1.928488336239174081e-02,-3.430807716303275329e-02
6.083984375000000000e-01,-1.090003421635165996e-02,5.092624554869071285e-03,2.371414429144930169e-02,1.232116489037672451e-02,3.567782719675477009e-03,3.185035125351723395e-02,2.108053071391424380e-03,-6.556921149791937378e-04,-1.204559003619780702e-03,3.557845481917629865e-02,-3.615015841322562207e-02,6.148559474444276196e-02,-2.342133263131420534e-02,4.071696352006633907e-02,-4.253471141938987982e-02,3.352781032064168498e-02,-1.057598794048069182e-02,-5.647831125846493674e-03,1.729332193772381912e-02,-3.747220410322539552e-02
6.093750000000000000e-01,-1.191384169061497980e-02,4.565437043005164848e-03,2.476812722812591835e-02,9.763446469902970978e-03,2.213306426609174156e-03,3.180823678926822384e-02,3.431431402779042301e-03,-3.314676308165056965e-04,4.038432377307978050e-04,3.498313552994194303e-02,-3.400885042639913147e-02,6.464903204878061360e-02,-1.941329742803932917e-02,3.992573270825402337e-02,-3.812555798862726775e-02,3.191125673622489251e-02,-7.085591339938778106e-03,-6.260189961958366467e-03,1.528480109736752093e-02,-4.031922863124694917e-02
6.103515625000000000e-01,-1.297066756012150122e-02,3.950468438185308732e-03,2.547809824819500385e-02,7.296482737585530814e-03,7.901273768048237313e-04,3.128224177632488168e-02,4.619358061352428838e-03,1.741498786705505605e-04,2.032431675467464421e-03,3.420629176541386401e-02,-3.161880912878980987e-02,6.756219548353219195e-02,-1.530011945348979524e-02,3.905957913396668896e-02,-3.367353903262129688e-02,3.014392165913808846e-02,-3.644718171402670185e-03,-6.981674636898280856e-03,1.328849927798931782e-02,-4.283093691537763481e-02
6.113281250000000000e-01,-1.405267965597234957e-02,3.252179448021268529e-03,2.584335007284008917e-02,4.942528311887545156e-03,-6.881631425039698782e-04,3.026749625436935334e-02,5.661945762233812351e-03,8.624681964349097032e-04,3.644739463166646234e-03,3.327277618844295959e-02,-2.899974374430458815e-02,7.019261962101820684e-02,-1.110772448132998740e-02,3.813315617609725622e-02,-2.923060094944471624e-02,2.822741173930707476e-02,-2.954628800456550811e-04,-7.801860089721677008e-03,1.133313676587551291e-02,-4.499188344848540494e-02
6.123046875000000000e-01,-1.514175583581845244e-02,2.476335382178655124e-03,2.586879863866116749e-02,2.721821062393845869e-03,-2.207334161428836043e-03,2.876460142063547512e-02,6.551374293979354314e-03,1.731973407360785661e-03,5.205745911576165584e-03,3.220809550260462367e-02,-2.617367388702190531e-02,7.251045453560142628e-02,-6.862661865926557823e-03,3.716054279603157179e-02,-2.484867692543901024e-02,2.616547908922583349e-02,2.922755277707679740e-03,-8.709024022972338547e-03,9.446516191443061344e-03,-4.678951451981228082e-02
6.132812500000000000e-01,-1.621975517713847639e-02,1.629975096831788768e-03,2.556480809328726123e-02,6.523882509754698467e-04,-3.752701037645975526e-03,2.677964824391075929e-02,7.281951452609641655e-03,2.778335775776383503e-03,6.682480401905483043e-03,3.103805642753693778e-02,-2.316472768699426657e-02,7.448885596371553064e-02,-2.591889803208116336e-03,3.615496626495469379e-02,-2.057897045066711672e-02,2.396405234779248883e-02,5.973597616660546172e-03,-9.690305802707585917e-03,7.655078093523918700e-03,-4.821426282284052567e-02
6.142578125000000000e-01,-1.726878866564125758e-02,7.213597499991505424e-04,2.494692749036300089e-02,-1.250111510979929957e-03,-5.309318137828537149e-03,2.432416926767844850e-02,7.850147723923724813e-03,3.994458926300763733e-03,8.044574622635289329e-03,2.978841363397182265e-02,-1.999891350294761075e-02,7.610434272338238715e-02,1.677441485459076152e-03,3.512854810452782639e-02,-1.647124524266528611e-02,2.163123080650008329e-02,8.824155783428728334e-03,-1.073187805092109919e-02,5.983478768373517998e-03,-4.925961252466135726e-02
6.152343750000000000e-01,-1.827148566362398960e-02,-2.400984588028752260e-04,2.403554470181370334e-02,-2.972509049770273755e-03,-6.862175452300808658e-03,2.141502429305900540e-02,8.254604496446870179e-03,5.370571501223137846e-03,9.264754464363795725e-03,2.848452428393944552e-02,-1.670386789460994933e-02,7.733711610159679783e-02,5.918206909249591925e-03,3.409207767986209558e-02,-1.257313220993250442e-02,1.917724120049901088e-02,1.144524282373517513e-02,-1.181912859678078097e-02,4.454197262656485988e-03,-4.992213447738855225e-02
6.162109375000000000e-01,-1.921125250337308438e-02,-1.243927055584105167e-03,2.285546438919205600e-02,-4.504207315672852097e-03,-8.396396319157457822e-03,1.807422148499403941e-02,8.496115904980732977e-03,6.894359808668054472e-03,1.031926412151706191e-02,2.715101370189047791e-02,-1.330858283420869800e-02,7.817133638023762710e-02,1.010352228730365676e-02,3.305481734862929233e-02,-8.929463866933048249e-03,1.661435741844733555e-02,1.381162342134024598e-02,-1.293685035592790494e-02,3.087177902247572204e-03,-5.020149160482360179e-02
6.171875000000000000e-01,-2.007251966032534349e-02,-2.278702722377561919e-03,2.143541807167438640e-02,-5.837225718734481358e-03,-9.897433390184369809e-03,1.432867627389067949e-02,8.577584720229618209e-03,8.551139341241182149e-03,1.118821627521152280e-02,2.581145652223760384e-02,-9.843115403078583903e-03,7.859535221000288341e-02,1.420695706625817352e-02,3.202434247138265244e-02,-5.581646230193791983e-03,1.395678403455453964e-02,1.590218211821268698e-02,-1.406943664306181674e-02,1.899514177061772946e-03,-5.010041484301259312e-02
6.181640625000000000e-01,-2.084097411825220139e-02,-3.332178220973349304e-03,1.980751537703323573e-02,-6.966206452473215974e-03,-1.135125997012376847e-02,1.020991121853329076e-02,8.503953009640392510e-03,1.032406244458522297e-02,1.185586364377186515e-02,2.448807742073919394e-02,-6.338283441994392586e-03,7.860187915007128823e-02,1.820274233134007089e-02,3.100641893637206409e-02,-2.567077686065281049e-03,1.122050520250207628e-02,1.770002926412665017e-02,-1.520107939232131361e-02,9.051791355058069755e-04,-4.962465034690476812e-02
6.191406250000000000e-01,-2.150377374206356718e-02,-4.391425325551267383e-03,1.800664644741135911e-02,-7.888383715126250431e-03,-1.274455390374240431e-02,5.753700743855652035e-03,8.282108594764588105e-03,1.219435885865577732e-02,1.231078866075177580e-02,2.320147524471668360e-02,-2.825350800096083047e-03,7.818812436045666225e-02,2.206597251641906690e-02,3.000492015878425747e-02,8.137636689865205934e-05,8.423101062933868732e-03,1.919254536226074059e-02,-1.631596776228931220e-02,1.148066912905264616e-04,-4.878287899269499739e-02
6.201171875000000000e-01,-2.204974072020307596e-02,-5.442991984306531569e-03,1.606984618059447215e-02,-8.603517283863933857e-03,-1.406487127169576620e-02,9.996653592356718673e-04,7.920768617566471825e-03,1.414160535020919478e-02,1.254600954836512794e-02,2.197037401451566729e-02,6.642940449315395610e-04,7.735585515501791631e-02,2.577279927696240341e-02,2.902178479152817125e-02,2.335845123622024531e-03,5.583534393288862654e-03,2.037136536203993167e-02,-1.739848463707210566e-02,-4.644725775952210627e-04,-4.758660950259914479e-02
6.210937500000000000e-01,-2.246953142467080985e-02,-6.473071658486587686e-03,1.403563150939547352e-02,-9.113792409627154145e-03,-1.530080728555994682e-02,-4.009179409758994832e-03,7.430341798761213451e-03,1.614402021081072502e-02,1.255900257028034171e-02,2.081140388079254569e-02,4.099462144758871454e-03,7.611140988561196363e-02,2.930061605649806472e-02,2.805701564494010938e-02,4.173843199792893165e-03,2.721910760852101503e-03,2.123230528863489022e-02,-1.843339860069981642e-02,-8.291384396528561022e-04,-4.605004679211951307e-02
6.220703125000000000e-01,-2.275578035857458992e-02,-7.467682544488081151e-03,1.194332324966020445e-02,-9.423688471485390170e-03,-1.644214194315216787e-02,-9.226913588908487729e-03,6.822771222249373463e-03,1.817877801748439895e-02,1.235164174516324709e-02,1.973891469462082590e-02,7.449487138186512009e-03,7.446565042097899600e-02,3.262823195154852807e-02,2.710871956884529713e-02,5.578584715608460656e-03,-1.407840822594589279e-04,2.177523437840990853e-02,-1.940604905754524101e-02,-9.793290584593483932e-04,-4.418993738614000050e-02
6.230468750000000000e-01,-2.290321621438301536e-02,-8.412854175373169971e-03,9.832364177499877331e-03,-9.539819252975430264e-03,-1.747996821524585784e-02,-1.460523656053408156e-02,6.111359708023966081e-03,2.022233974875288498e-02,1.193005875518632179e-02,1.876482438610838424e-02,1.068454335345878255e-02,7.243385629614110255e-02,3.573603356165677009e-02,2.617318731502088491e-02,6.539215826043972071e-03,-2.982965408235273459e-03,2.200389660049422227e-02,-2.030252229467818456e-02,-9.188292627727542069e-04,-4.202539396668870247e-02
6.240234375000000000e-01,-2.290874844591878068e-02,-9.294818726414931509e-03,7.741644928255821817e-03,-9.470748072936401030e-03,-1.840680078121065960e-02,-2.009401745623579788e-02,5.310580038836069418e-03,2.225079312190539685e-02,1.130442716699544582e-02,1.789850385866993687e-02,1.377595517234370993e-02,7.003556142746551749e-02,3.860613359977189268e-02,2.524501168378597699e-02,7.050962118764426273e-03,-5.782744827564505891e-03,2.192568607713352158e-02,-2.110981643086691506e-02,-6.549991914221887229e-04,-3.957770129972607021e-02
6.250000000000000000e-01,-2.277152315839432728e-02,-1.010020421853408297e-02,5.708849046334124253e-03,-9.226781315037324224e-03,-1.921666361057575850e-02,-2.564186518909945117e-02,4.435872480969426171e-03,2.424019787132053461e-02,1.048867637286141075e-02,1.714669959713345168e-02,1.669649399406419182e-02,6.729433510296933818e-02,4.122250513360431468e-02,2.431724157730195263e-02,7.115188588452898977e-03,-8.518234939267741238e-03,2.155138146153549178e-02,-2.181599336882547591e-02,-1.986444340082100038e-04,-3.687010593915101414e-02
6.259765625000000000e-01,-2.249294753798306706e-02,-1.081622672654741768e-02,3.769828062614809412e-03,-8.819744149618072293e-03,-1.990515499605204075e-02,-3.119671097322298040e-02,3.503432184589170238e-03,2.616693062470264869e-02,9.500141835317901795e-03,1.651349466557223977e-02,1.942065930428965581e-02,6.423750975480418957e-02,4.357110043035541946e-02,2.338156894568248906e-02,6.739371220413195585e-03,-1.116785836016729455e-02,2.089484478505360121e-02,-2.241031605955448591e-02,4.361702613321204332e-04,-3.392759222223398069e-02
6.269531250000000000e-01,-2.207668246983515367e-02,-1.143087865810160642e-02,1.958016843992859898e-03,-8.262742425820717232e-03,-2.046948897668066786e-02,-3.670639607024374362e-02,2.529989162526041519e-03,2.800802405500976699e-02,8.359159260097299288e-03,1.600030824237137078e-02,2.192494056514868866e-02,6.089585878913506695e-02,4.563995348524398782e-02,2.242854503085743925e-02,5.936980556084083850e-03,-1.371065607157425335e-02,1.997269064081217543e-02,-2.288336959732676160e-02,1.232360724585602075e-03,-3.077664715128033274e-02
6.279296875000000000e-01,-2.152860342525486637e-02,-1.193311017534612502e-02,3.038986600411176103e-04,-7.569914829539484483e-03,-2.090851244257840857e-02,-4.211925749096095961e-02,1.532583626649976823e-03,2.974149509017035356e-02,7.088611212768589076e-03,1.560593331286739757e-02,2.418805689340862430e-02,5.730322847618972426e-02,4.741926542829273672e-02,2.144782179698869612e-02,4.727278947589841351e-03,-1.612659000346918642e-02,1.880393182498724808e-02,-2.322716488794157597e-02,2.170112687076764055e-03,-2.744501680145764941e-02
6.289062500000000000e-01,-2.085673012907156634e-02,-1.231300088535403937e-02,-1.165471540158156006e-03,-6.756179452825198523e-03,-2.122269757993119552e-02,-4.738470446446594458e-02,5.283395071805816693e-04,3.134665714860644659e-02,5.713435420107850632e-03,1.532661162118161870e-02,2.619117178188430997e-02,5.349612857897546175e-02,4.890147212366142970e-02,2.042841399364054428e-02,3.135034516744391719e-03,-1.839683484455287982e-02,1.740960770827182716e-02,-2.343522386814851990e-02,3.227216026035609198e-03,-2.396145690487791816e-02
6.298828125000000000e-01,-2.007112594118812265e-02,-1.256191902676619294e-02,-2.426878234791594521e-03,-5.836978903494639825e-03,-2.141410969086043545e-02,-5.245377866540636841e-02,-4.657610082145179076e-04,3.280441163301646423e-02,4.260104546897267724e-03,1.515614447969663298e-02,2.791808043963115576e-02,4.951328701259779391e-02,5.008129340121307560e-02,1.935897693611759313e-02,1.190156095548005211e-03,-2.050405422044472570e-02,1.581240165860778660e-02,-2.350264549737347483e-02,4.379438533166509460e-03,-2.035548023720899075e-02
6.308593750000000000e-01,-1.918376829613474208e-02,-1.267266552805946037e-02,-3.461284615544445512e-03,-4.828028001333705549e-03,-2.148635080176476003e-02,-5.727969145882753910e-02,-1.433099102041945384e-03,3.409751425350395632e-02,2.756087604749934972e-03,1.508603755385522216e-02,2.935536767501109590e-02,4.539517436772456255e-02,5.095576349067129640e-02,1.822809481225239059e-02,-1.072745379568288207e-03,-2.243265661933779853e-02,1.403625378371814794e-02,-2.342615199082612523e-02,5.600933164807618721e-03,-1.665710337679678077e-02
6.318359375000000000e-01,-1.820839193561907265e-02,-1.263960050535294088e-02,-4.254095144980065551e-03,-3.745067961991186724e-03,-2.144447984981756247e-02,-6.181833177691842957e-02,-2.357634365808472434e-03,3.521081215848065327e-02,1.229303327224515879e-03,1.510567728808524454e-02,3.049253461743676313e-02,4.118350459294353727e-02,5.152424236437381372e-02,1.702457414082910597e-02,-3.614862437351003873e-03,-2.416902676068868189e-02,1.210597511155992421e-02,-2.320411501249627223e-02,6.864672183816150283e-03,-1.289659531944959900e-02
6.328125000000000000e-01,-1.716030703625127940e-02,-1.245875000214861049e-02,-4.795337843549596704e-03,-2.603630764945774265e-03,-2.129491060455232510e-02,-6.602873867727804269e-02,-3.224110586459230220e-03,3.613144832126660710e-02,-2.924241661767523759e-04,1.520253622175017465e-02,3.132209296339109189e-02,3.692071850417642104e-02,5.178840783483539684e-02,1.573773691656801116e-02,-6.393756015021945932e-03,-2.570172849277451224e-02,1.004686908328761979e-02,-2.283656179431451869e-02,8.142901162384466249e-03,-9.104230317022501615e-03
6.337890625000000000e-01,-1.605619467287842245e-02,-1.212789104648984845e-02,-5.079764178521984155e-03,-1.418817142213159169e-03,-2.104528883404217787e-02,-6.987353314124020165e-02,-4.018249741626653097e-03,3.684903015441467339e-02,-1.781897293274870703e-03,1.536240406763738665e-02,3.183962583491902615e-02,3.264945706880912485e-02,5.175222839763639338e-02,1.435770798138835680e-02,-9.363971295394318828e-03,-2.702167576266528010e-02,7.884365902810844262e-03,-2.232516139081087633e-02,9.407605487782237652e-03,-5.310047167456008292e-03
6.347656250000000000e-01,-1.491388236272849291e-02,-1.164661340867019848e-02,-5.106865863451877201e-03,-2.050913149610779623e-04,-2.070435055739102206e-02,-7.331930424568518234e-02,-4.726931821062035390e-03,3.735575989412610876e-02,-3.213054776133674600e-03,1.556964109458750314e-02,3.204381474881092678e-02,2.841203159301000647e-02,5.142191695798014467e-02,1.287569126111001716e-02,-1.247769520006724100e-02,-2.812226871965311722e-02,5.643674876976340071e-03,-2.167319151407284122e-02,1.063098180486667620e-02,-1.543617020983778683e-03
6.357421875000000000e-01,-1.375210270277275881e-02,-1.101635678017856730e-02,-4.880809310934427353e-03,1.023904748126753649e-03,-2.028176353167772047e-02,-7.633694547405192599e-02,-5.338358277296478827e-03,3.764652490458553213e-02,-4.561450061012033846e-03,1.580745007473455949e-02,3.193643260675385620e-02,2.424989801954982593e-02,5.080586572992241978e-02,1.128422969885006268e-02,-1.568544568662521427e-02,-2.899949258174980282e-02,3.349459399368797524e-03,-2.088548661895792136e-02,1.178590674352579179e-02,2.166178414895942629e-03
6.367187500000000000e-01,-1.259023833880526695e-02,-1.024042245681742493e-02,-4.410289888856003954e-03,2.255515167504642572e-03,-1.978795439706082168e-02,-7.890193761274631734e-02,-5.842197121512611967e-03,3.771894668696055414e-02,-5.804689914704566460e-03,1.605816282804969561e-02,3.152230302546867036e-02,2.020314251852294019e-02,4.991456274998633258e-02,9.577443997561732592e-03,-1.893678253636128794e-02,-2.965197750490512069e-02,1.025538688254484972e-03,-1.996836812086514104e-02,1.284639531742164803e-02,5.791356586940060031e-03
6.376953125000000000e-01,-1.144805668673843681e-02,-9.323958990214816639e-03,-3.708309487285952818e-03,3.478210122032232652e-03,-1.923392414381318999e-02,-8.099457539797746963e-02,-6.229707918210391528e-03,3.757338803008623829e-02,-6.922825581061747835e-03,1.630353722527825774e-02,3.080922672605644619e-02,1.630998542445553576e-02,4.876049060070557911e-02,7.751245649402927623e-03,-2.218102901753568265e-02,-3.008101833582380383e-02,-1.305380204352293849e-03,-1.892955782564507625e-02,1.378804154189721201e-02,9.305030249415553040e-03
6.386718750000000000e-01,-1.034543796216420668e-02,-8.273921666234024599e-03,-2.791882186772300621e-03,4.681700432081189849e-03,-1.863105476550259640e-02,-8.260013582504864560e-02,-6.493845191612813983e-03,3.721291839914059318e-02,-7.898689871334551790e-03,1.652506039694799297e-02,2.980787608842244002e-02,1.260631034171656902e-02,4.735800809354515084e-02,5.803520172452991503e-03,-2.536799367199674485e-02,-3.029055379080223057e-02,-3.621937229149185290e-03,-1.777807583142018699e-02,1.458843410108894359e-02,1.268158880282061786e-02
6.396484375000000000e-01,-9.302100161613521823e-03,-7.099006069761168783e-03,-1.681674007714176709e-03,5.857025696459875093e-03,-1.799091011981427540e-02,-8.370898679677898913e-02,-6.629339034690523609e-03,3.664323831447063862e-02,-8.718174662045465734e-03,1.670425384210037084e-02,2.853165934495681053e-02,9.125224908792736733e-03,4.572321581347111447e-02,3.734276987984418150e-03,-2.844868150195142137e-02,-3.028710527367908453e-02,-5.904318800463175324e-03,-1.652412432347216339e-02,1.522754029259196402e-02,1.589686378513285869e-02
6.406250000000000000e-01,-8.337324677119489075e-03,-5.809556396553326209e-03,-4.015837950936936365e-04,6.996615389226765701e-03,-1.732503412974758725e-02,-8.431663555943026689e-02,-6.632752004755349332e-03,3.587256411478402518e-02,-9.370444463304558255e-03,1.682297613611469927e-02,2.699655623318189535e-02,5.896659285246850721e-03,4.387380657786941335e-02,1.545762945142500075e-03,-3.137598402795926944e-02,-3.007967621441610603e-02,-8.134420339818461410e-03,-1.517895882447357556e-02,1.568805198599335440e-02,1.892827770723417083e-02
6.416015625000000000e-01,-7.469686214285226403e-03,-4.417449567727580600e-03,1.021726764355157871e-03,8.094322788104200972e-03,-1.664474952091751433e-02,-8.442371714271196259e-02,-6.502511694136675971e-03,3.491147511704490586e-02,-9.848082976382278170e-03,1.686371900197546417e-02,2.522092724575143025e-02,2.947007908902524176e-03,4.182890200916636325e-02,-7.574628754015474540e-04,-3.410533804541607261e-02,-2.967961346466214956e-02,-1.029597104485934812e-02,-1.375474858205483035e-02,1.595568794100033980e-02,2.175497564654149674e-02
6.425781250000000000e-01,-6.716790623393266088e-03,-2.935956584591219599e-03,2.559345199590351821e-03,9.145432063761456398e-03,-1.596096030401401855e-02,-8.403592377473408093e-02,-6.238918676713939640e-03,3.377272576987876140e-02,-1.014717085840376870e-02,1.680989263227936417e-02,2.322529890435284100e-02,2.988194722166551826e-04,3.960887656186144745e-02,-3.168494782207153214e-03,-3.659534341890073594e-02,-2.910043291678440780e-02,-1.237462070451369675e-02,-1.226442787314767531e-02,1.601944753184861292e-02,2.435793922974828149e-02
6.435546875000000000e-01,-6.095024144161961116e-03,-1.379582924535275885e-03,4.180652957913142016e-03,1.014663930131680901e-02,-1.528396117445077369e-02,-8.316387697316658667e-02,-5.844129847108827519e-03,3.247102593891944972e-02,-1.026729423012690337e-02,1.664609632808143613e-02,2.103212773853627149e-02,-2.029460605597977439e-03,3.723517047915535227e-02,-5.678087527593457702e-03,-3.880833091335424839e-02,-2.835761210756575570e-02,-1.435798904187844845e-02,-1.072154007918055610e-02,1.587181170582795120e-02,2.672008284389002994e-02
6.445312500000000000e-01,-5.619317409208574553e-03,2.361098834064576579e-04,5.853892856044136915e-03,1.109600864501771728e-02,-1.462325691399557828e-02,-8.182294471076002884e-02,-5.322117485160287285e-03,3.102279295284164629e-02,-1.021148477561043509e-02,1.635837075246854982e-02,1.866554586858440445e-02,-4.023691670701589132e-03,3.473009328029843384e-02,-8.274705094144577805e-03,-4.071087185738517245e-02,-2.746835311695391968e-02,-1.623567869858665719e-02,-9.140076437754234354e-03,1.550888785242732736e-02,2.882633211189469802e-02
6.455078125000000000e-01,-5.302927351401840600e-03,1.894699057676622498e-03,7.546749091231304794e-03,1.199290514767188676e-02,-1.398739474264524413e-02,-8.003300670784606330e-02,-4.678604689903894699e-03,2.944587947017540328e-02,-9.986093566156067913e-03,1.593442837793774755e-02,1.615109127108305814e-02,-5.674180541094657818e-03,3.211661949548028777e-02,-1.094461079517302510e-02,-4.227422235417548080e-02,-2.645131956656179839e-02,-1.799925356831050954e-02,-7.534311404927854401e-03,1.493049616203192577e-02,3.066368485189067961e-02
6.464843750000000000e-01,-5.157239918962474787e-03,3.579109021309862752e-03,9.226929511776071208e-03,1.283790626209493219e-02,-1.338381238490692592e-02,-7.781817150823983065e-02,-3.920978130679339188e-03,2.775928159268893636e-02,-9.600601971877524912e-03,1.536385903297734362e-02,1.351542594523933924e-02,-6.975763509621068711e-03,2.941817846881506632e-02,-1.367199756197389968e-02,-4.347469578467395845e-02,-2.532635195363344693e-02,-1.964218473336477866e-02,-5.918636567986449229e-03,1.414019599465994072e-02,3.222125490668564796e-02
6.474609375000000000e-01,-5.191596222835487620e-03,5.271830570025472923e-03,1.086273991403520142e-02,1.363269422735642264e-02,-1.281870438546790954e-02,-7.520644954072334964e-02,-3.058179354305081213e-03,2.598283194553216782e-02,-9.067374180400943756e-03,1.463830781985504120e-02,1.078604529616157201e-02,-7.927826587668758071e-03,2.665844014004325330e-02,-1.643915660059888997e-02,-4.429395846952793175e-02,-2.411416591656085490e-02,-2.115976674884918057e-02,-4.307395032101035692e-03,1.314525174466013753e-02,3.349029937925401129e-02
6.484375000000000000e-01,-5.413144427451463056e-03,6.955147618633482180e-03,1.242364037792668442e-02,1.437993187344637283e-02,-1.229690893820835525e-02,-7.222938684953807142e-02,-2.100576162717076190e-03,2.413688266294930496e-02,-8.401356902810880323e-03,1.375162307710866942e-02,7.990982107759388858e-03,-8.534263812882889738e-03,2.386109879028195171e-02,-1.922668194144459830e-02,-4.471924455260124776e-02,-2.283603831160655948e-02,-2.254900744628371770e-02,-2.714718166423743355e-03,1.195653866095557419e-02,3.446422994040594656e-02
6.494140625000000000e-01,-5.826719352906769081e-03,8.611368255446703174e-03,1.388077406959907674e-02,1.508312459046403514e-02,-1.182181718356835158e-02,-6.892166458862077072e-02,-1.059815831493939649e-03,2.224198335793532016e-02,-7.619732793181729219e-03,1.269997249078602675e-02,5.158508492695525888e-03,-8.803374327583789183e-03,2.104965679492276642e-02,-2.201370778725758245e-02,-4.474348742093284953e-02,-2.151348618240853452e-02,-2.380849478731329738e-02,-1.154366536904066765e-03,1.058839004855865150e-02,3.513860898512278369e-02
6.503906250000000000e-01,-6.434751388589224005e-03,1.022305674727687699e-02,1.520745951965371025e-02,1.574647137973016198e-02,-1.139530658698475682e-02,-6.532066971129026067e-02,5.133782708068533856e-05,2.031855921270701859e-02,-6.741534923228889586e-03,1.148192591188202868e-02,2.316839180517474457e-03,-8.747699809111548000e-03,1.824721046609019751e-02,-2.477817499954811098e-02,-4.436536626374536219e-02,-2.016794382064002189e-02,-2.493824458314478770e-02,3.604232243240293107e-04,9.058388220064061275e-03,3.551113150377586958e-02
6.513671875000000000e-01,-7.237205930440361937e-03,1.177326310272495263e-02,1.637963811681740142e-02,1.637470802242350226e-02,-1.101769964060999793e-02,-6.146604254649826876e-02,1.219181345416551869e-03,1.838659430357895974e-02,-5.787230323614306338e-03,1.009850390721046820e-02,-5.061605611748568739e-04,-8.383804686022885977e-03,1.547624008657641492e-02,-2.749712255931258814e-02,-4.358926767628719390e-02,-1.882044314586193284e-02,-2.593953310363446285e-02,1.817083958351220800e-03,7.387102470406950797e-03,3.558159360348048250e-02
6.523437500000000000e-01,-8.231554151703250957e-03,1.324574681972210365e-02,1.737626942637243710e-02,1.697294546543912097e-02,-1.068774873744439760e-02,-5.739920713247950723e-02,2.429260036771461236e-03,1.646532516936335955e-02,-4.778281116836945175e-03,8.553191550463351903e-03,-3.283259182300150847e-03,-7.732002392254914286e-03,1.275840623566198637e-02,-3.014699940376515397e-02,-4.242516351235116334e-02,-1.749130257457934962e-02,-2.681471872944187970e-02,3.203854384529633299e-03,5.597778199746682171e-03,3.535184866343730331e-02
6.533203125000000000e-01,-9.412775505637580378e-03,1.462519151463585916e-02,1.817966793379655055e-02,1.754650653407814620e-02,-1.040264765740545570e-02,-5.316289027774018239e-02,3.666565448825638215e-03,1.457294944863847530e-02,-3.736692114923795965e-03,6.851917442727792698e-03,-5.988132233304022112e-03,-6.816031682845623968e-03,1.011435448372674517e-02,-3.270399168365124842e-02,-4.088840746191924752e-02,-1.619982940376277214e-02,-2.756705685088756824e-02,4.509904954008549585e-03,3.715982094167627307e-03,3.482575213693243910e-02
6.542968750000000000e-01,-1.077339194387577290e-02,1.589740725385172318e-02,1.877577590876903721e-02,1.810076403773016110e-02,-1.015806968507493475e-02,-4.880063533801843462e-02,4.915739182805328733e-03,1.272635415129026205e-02,-2.684553932907281920e-03,5.002998430515577001e-03,-8.595622001033873319e-03,-5.662687748028440854e-03,7.563530486287838722e-03,-3.514436021152254203e-02,-3.899945405765756212e-02,-1.496404050502796179e-02,-2.820051218893983996e-02,5.725451873490611764e-03,1.769208979338900535e-03,3.400909602271221660e-02
6.552734375000000000e-01,-1.230353342142032416e-02,1.704951758284006455e-02,1.915436826310596558e-02,1.864098323961387721e-02,-9.948231955493179457e-03,-4.435631663748974829e-02,6.161280346468380777e-03,1.094086779798182640e-02,-1.643590674053795747e-03,3.017050957807690219e-03,-1.108198072857899570e-02,-4.301413506821945981e-03,5.124007438570182642e-03,-3.744478268454894815e-02,-3.678350497686060788e-02,-1.380040581615460740e-02,-2.871957260931551348e-02,6.841858170745876780e-03,-2.135434229912941840e-04,3.290953402105353115e-02
6.562500000000000000e-01,-1.399103385426664001e-02,1.807012846974645481e-02,1.930918651711879472e-02,1.917217151743862841e-02,-9.765985204090782065e-03,-3.987366032550072881e-02,7.387753865336394929e-03,9.230040263127082742e-03,-6.347210759369247002e-04,9.068704403021174074e-04,-1.342509498358680428e-02,-2.763857026947132665e-03,2.812327758701966152e-03,-3.958269516900453366e-02,-3.427008858596179708e-02,-1.272361873188256054e-02,-2.912906832348738373e-02,7.851720832311934184e-03,-2.202225091624540783e-03,3.153649836664461359e-02
6.572265625000000000e-01,-1.582155630364523100e-02,1.894947664712903074e-02,1.923800027020210190e-02,1.969893785187860902e-02,-9.602927686364247373e-03,-3.539577724999680430e-02,8.579996869230752804e-03,7.605453699071267754e-03,3.223583281982862758e-04,-1.312719521143385342e-03,-1.560468899725084985e-02,-1.083401496526366359e-03,6.433607512211529308e-04,-4.153662732894100595e-02,-3.149257965630895828e-02,-1.174639704247008518e-02,-2.943400012514679753e-02,8.748943209850737826e-03,-4.166202506232659017e-03,2.990110929324592964e-02
6.582031250000000000e-01,-1.777874578706687900e-02,1.967955514249379589e-02,1.894259587044731102e-02,2.022536454805666517e-02,-9.449541638806725069e-03,-3.096471314998437696e-02,9.723320400682192860e-03,6.076567408978775925e-03,1.209559973585391801e-03,-3.625045870716526140e-03,-1.760250507441678616e-02,7.053254426582464568e-04,-1.369822136811297024e-03,-4.328652596865979751e-02,-2.848766704761852148e-02,-1.087931755400294541e-02,-2.963938000317695859e-02,9.528792062902812637e-03,-6.074738211753783444e-03,2.801607803610027536e-02
6.591796875000000000e-01,-1.984440776558885067e-02,2.025421413095029530e-02,1.842869327187431766e-02,2.075489332651164753e-02,-9.295350281286425542e-03,-2.662102112719300778e-02,1.080370375788650139e-02,4.650598981689167168e-03,2.010754540172528249e-03,-6.011790188117374471e-03,-1.940245947020928508e-02,2.566955906332315726e-03,-3.216053016420875477e-03,-4.481406163578730006e-02,-2.529477789633889639e-02,-1.013068695763272818e-02,-2.975008710925211575e-02,1.018793878036851862e-02,-7.897473536824710025e-03,2.589560421944713670e-02
6.601562500000000000e-01,-2.199871003351369647e-02,2.066923561622426020e-02,1.770579333382313325e-02,2.129022761960276677e-02,-9.129093018601312781e-03,-2.240336095768863042e-02,1.180797888684631536e-02,3.332443412487959625e-03,2.712076110951259361e-03,-8.453215228388585856e-03,-2.099077243625745159e-02,4.465892249457989807e-03,-4.886152946157049787e-03,-4.610291329589528281e-02,-2.195546744909286641e-02,-9.506450905399822446e-03,-2.977074164745937418e-02,1.072448449908244665e-02,-9.604906808147156694e-03,2.355526841061036936e-02
6.611328125000000000e-01,-2.422040544518474364e-02,2.092238084350983227e-02,1.678695903311964999e-02,2.183325258269151400e-02,-8.938916190991904459e-03,-1.834812935434656372e-02,1.272400237395598759e-02,2.124631318862698487e-03,3.302177488161060076e-03,-1.092841071560305376e-02,-2.235607145595454315e-02,6.366816471916642017e-03,-6.372995944953651140e-03,-4.713902643612374876e-02,-1.851278413773145212e-02,-9.010142608407260834e-03,-2.970559880323209168e-02,1.113796901351149678e-02,-1.116885947759867041e-02,2.101192055137752340e-02
6.621093750000000000e-01,-2.648707265728847404e-02,2.101340976288461684e-02,1.568853520479708552e-02,2.238497398277440598e-02,-8.712576455124864533e-03,-1.448912479821439815e-02,1.354081275987902705e-02,1.027326729763846855e-03,3.772430953698537037e-03,-1.341555495675523374e-02,-2.348946700918713021e-02,8.235191237017148308e-03,-7.671550783440769794e-03,-4.791084037819115515e-02,-1.501061979597774661e-02,-8.642871609744426711e-03,-2.955846434834000225e-02,1.142936354415079007e-02,-1.256292277539842843e-02,1.828356490417968466e-02
6.630859375000000000e-01,-2.877537184723783642e-02,2.094407228859872933e-02,1.442981248173798997e-02,2.294547676681468057e-02,-8.437653653029500087e-03,-1.085725002869860831e-02,1.424877109600047875e-02,3.836429078119549599e-05,4.117070855955813624e-03,-1.589218865337619843e-02,-2.438460052862809896e-02,1.003774533488104720e-02,-8.778899945010455036e-03,-4.840948107330243777e-02,-1.149305506430848070e-02,-8.403352710968330433e-03,-2.933263305706086330e-02,1.160104760195254658e-02,-1.376287781737114448e-02,1.538924207727698779e-02
6.640625000000000000e-01,-3.106131219136988239e-02,2.071807153063560600e-02,1.303264204961768202e-02,2.351390374426222049e-02,-8.101769850574005311e-03,-7.480254727372194143e-03,1.483968289345782322e-02,-8.466749038431994542e-04,4.333275565579195604e-03,-1.833549715104063407e-02,-2.503766452811264157e-02,1.174293667148963716e-02,-9.694235397637319604e-03,-4.862891620444848018e-02,-8.003710018271081514e-03,-8.287974358577386569e-03,-2.903085055556096222e-02,1.165677035052659072e-02,-1.474708252204987372e-02,1.234890862201597911e-02
6.650390625000000000e-01,-3.332052775283463053e-02,2.034099960357821021e-02,1.152100865501203691e-02,2.408845444961145443e-02,-7.692811102458284832e-03,-4.382520356371300517e-03,1.530689986880502673e-02,-1.634350258238149957e-03,4.421187545167274205e-03,-2.072259728245633842e-02,-2.544739519508846734e-02,1.332138621471752257e-02,-1.041883107787033511e-02,-4.856607002607667145e-02,-4.585109887054050412e-03,-8.290905137156958857e-03,-2.865529871158770114e-02,1.160159702544012739e-02,-1.549681922692021201e-02,9.183314628386757272e-03
6.660156250000000000e-01,-3.552855833958348114e-02,1.982024703708339108e-02,9.920569987738471485e-03,2.466640388768765596e-02,-7.199148429734228936e-03,-1.584888528264503764e-03,1.564540016642950587e-02,-2.333213399121463090e-03,4.383871499889831908e-03,-2.303082492887709512e-02,-2.561503804010288252e-02,1.474627677574664834e-02,-1.095599225657617991e-02,-4.822089601692385041e-02,-1.278075407503142819e-03,-8.404236379948117064e-03,-2.820760416439336421e-02,1.144184111936146810e-02,-1.599659752374478841e-02,5.913879684496151090e-03
6.669921875000000000e-01,-3.766113184855324203e-02,1.916488721539010009e-02,8.258171092249931566e-03,2.524414051284860905e-02,-6.609854480057993434e-03,8.954663016851188706e-04,1.585184603228150663e-02,-2.953627233754916800e-03,4.227211794245053222e-03,-2.523801944704829464e-02,-2.554428748347101902e-02,1.599371104109544028e-02,-1.131098222872456080e-02,-4.759640609811703615e-02,1.878853109978291221e-03,-8.618158306265041868e-03,-2.768886910464846488e-02,1.118498318181130116e-02,-1.623440755025350873e-02,2.562567512914325565e-03
6.679687500000000000e-01,-3.969444461316323086e-02,1.838553765373587834e-02,6.561342838617801460e-03,2.581722245931782761e-02,-5.914912380879902738e-03,3.045119609595329721e-03,1.592461822238011582e-02,-3.507555413834216769e-03,3.959751511647008684e-03,-2.732280118392856755e-02,-2.524120152962781166e-02,1.704302388901429016e-02,-1.149092704337437675e-02,-4.669865586413382563e-02,4.849949534665840348e-03,-8.921166538677586383e-03,-2.709972294981972257e-02,1.083957721179583042e-02,-1.620191976780166812e-02,-8.482404464062237234e-04
6.689453125000000000e-01,-4.160543631713341239e-02,1.749420027116645876e-02,4.857793695649047921e-03,2.638045072890939091e-02,-5.105413391340017301e-03,4.854435397543587286e-03,1.586382674878365068e-02,-4.008325742329671773e-03,3.592476675760429214e-03,-2.926483842744641295e-02,-2.471409293048248620e-02,1.787704471483899174e-02,-1.150469926151264331e-02,-4.553668597730028966e-02,7.602785754473631932e-03,-9.300295350597436589e-03,-2.644039313037330197e-02,1.041514573961760913e-02,-1.589462810895261868e-02,-4.295872269624319457e-03
6.699218750000000000e-01,-4.337205612735210714e-02,1.650408313629922116e-02,3.174904094136232757e-03,2.692795775947746939e-02,-4.173740108630930208e-03,6.317561506545847985e-03,1.567129789095100117e-02,-4.470371466989889360e-03,3.138550223913707388e-03,-3.104510031626641492e-02,-2.397339846796869844e-02,1.848230624262378954e-02,-1.136278199487533551e-02,-4.412242057549550789e-02,1.010865871832123362e-02,-9.741373555381335758e-03,-2.571079281376289355e-02,9.922064799838396440e-03,-1.531193428141812071e-02,-7.757493383152934581e-03
6.708984375000000000e-01,-4.497351683044378823e-02,1.542940644000728723e-02,1.539232547301868509e-03,2.745330954696273418e-02,-3.113732187000550159e-03,7.432383060884647022e-03,1.535053772724378866e-02,-4.908954746482172178e-03,2.613001303344479088e-03,-3.264609245202040877e-02,-2.303152819086925693e-02,1.884919710361808096e-02,-1.107711473466797478e-02,-4.247052422606086702e-02,1.234295475186686711e-02,-1.022929857870936640e-02,-2.491062305321116097e-02,9.371440089979475238e-03,-1.445717195073310986e-02,-1.121023479197287218e-02
6.718750000000000000e-01,-4.639053392962698419e-02,1.428519568223718741e-02,-2.395758878486614618e-05,2.794961927975024574e-02,-1.920831779527819479e-03,8.200435936732988762e-03,1.490667276525147085e-02,-5.339876847687512543e-03,2.032376331973513583e-03,-3.405207222015093488e-02,-2.190269662020407834e-02,1.897205630377399310e-02,-1.066092272152544852e-02,-4.059821961532379675e-02,1.428544625414952113e-02,-1.074832396305069188e-02,-2.403948656253901417e-02,8.774975688485097888e-03,-1.333757047828015158e-02,-1.463132149276019645e-02
6.728515625000000000e-01,-4.760554686773782462e-02,1.308706524550615896e-02,-1.491142273727829454e-03,2.840967026932000178e-02,-5.922062106389024399e-04,8.626782587278183922e-03,1.434636856618153045e-02,-5.779179831368703654e-03,1.414359010455996327e-03,-3.524924112632550621e-02,-2.060273808968566753e-02,1.884920856975138767e-02,-1.012853183349663420e-02,-3.852506878184995542e-02,1.592051698842946589e-02,-1.128235534141001223e-02,-2.309701009147984915e-02,8.144836770273434362e-03,-1.196415884839437116e-02,-1.799820084756515587e-02
6.738281250000000000e-01,-4.860291978576081195e-02,1.185099566206450697e-02,-2.840944009583111843e-03,2.882604582828803691e-02,8.731542734048150728e-04,8.719852950140572281e-03,1.367772756334287819e-02,-6.242844605339373243e-03,7.773670773653523509e-04,-3.622591178971257264e-02,-1.914890851202422778e-02,1.848294044274820247e-02,-9.495171173825221744e-03,-3.627272127244563632e-02,1.723731333631232238e-02,-1.181524979078963679e-02,-2.208297221162336052e-02,7.493507808499352482e-03,-1.035161136283432003e-02,-2.128867066732108293e-02
6.748046875000000000e-01,-4.936911950028567003e-02,1.059310796313046865e-02,-4.054495013091482733e-03,2.919126365754179733e-02,2.474365453249319224e-03,8.491253506680149915e-03,1.291016756348146131e-02,-6.746490267684403241e-03,1.401340531024439207e-04,-3.697264759727084821e-02,-1.755967595762990968e-02,1.787941786862851101e-02,-8.776765721510322582e-03,-3.386463311377853336e-02,1.822982007129329840e-02,-1.233111343597619904e-02,-2.099743322381367877e-02,6.833647786722700859e-03,-8.518037597723793208e-03,-2.448100671724743119e-02
6.757812500000000000e-01,-4.989286868407009912e-02,9.329438525749828015e-03,-5.115750062228799876e-03,2.949791225914765933e-02,4.208606155509450088e-03,7.955547853532772551e-03,1.205428268830944713e-02,-7.305079627086791261e-03,-4.787154881095089746e-04,-3.748237340923363248e-02,-1.585450249929939645e-02,1.704854689801435855e-02,-7.989721561995496990e-03,-3.132576094100213149e-02,1.889686040699267017e-02,-1.281459222195834545e-02,-1.984086386470439514e-02,6.177943966391877956e-03,-6.484719992454895943e-03,-2.755408930933633121e-02
6.767578125000000000e-01,-5.016527255708586042e-02,8.075717805347005715e-03,-6.011743705632708462e-03,2.973878689113806234e-02,6.071104282846593279e-03,7.130012382027659315e-03,1.112168875817054654e-02,-7.932635673732989917e-03,-1.061088450572739237e-03,-3.775045610957264430e-02,-1.405361981492978321e-02,1.600377994821772232e-02,-7.150706340070898254e-03,-2.868223600080746852e-02,1.924202126735734958e-02,-1.325115090759086678e-02,-1.861426952327264323e-02,5.538965760410396837e-03,-4.275803258049441086e-03,-3.048752859195998088e-02
6.777343750000000000e-01,-5.017991773658779520e-02,6.847156260466603223e-03,-6.732787573531369592e-03,2.990702262348993168e-02,8.055152347801646309e-03,6.034370839523058548e-03,1.012485533685803483e-02,-8.641973584689464222e-03,-1.589834926081425993e-03,-3.777475421060784433e-02,-1.217780105064415926e-02,1.476187087750843729e-02,-6.276427669730111000e-03,-2.596102304400377606e-02,1.927350589199639322e-02,-1.362733555163847012e-02,-1.731930677623578704e-02,4.929020254649623539e-03,-1.917940541095955725e-03,-3.326178808484266114e-02
6.787109375000000000e-01,-4.993294224920855062e-02,5.658240642002586654e-03,-7.272604650080805380e-03,2.999622214014655008e-02,1.015215254462352792e-02,4.690511667563204874e-03,9.076926842977350168e-03,-9.444452585362998406e-03,-2.049140659024424951e-03,-3.755563614221428537e-02,-1.024813142972669580e-02,1.334258286927634055e-02,-5.383412294255303897e-03,-2.318956933747193597e-02,1.900391701120264509e-02,-1.393101506122559029e-02,-1.595838921214384754e-02,4.360010895809389442e-03,5.600980532079868207e-04,-3.585830594104483238e-02
6.796875000000000000e-01,-4.942307607109386325e-02,4.522543634693885518e-03,-7.628398539143684334e-03,3.000057605766610208e-02,1.235169093153802578e-02,3.122192075392591672e-03,7.991535286143375619e-03,-1.034975165813635002e-02,-2.424892217984267028e-03,-3.709596727737242416e-02,-8.285780049524894136e-03,1.176835380795936137e-02,-4.487788812579757321e-03,-2.039544915399974997e-02,1.844997488452451706e-02,-1.415159774676524526e-02,-1.453477973396947488e-02,3.843300826313397929e-03,3.127848399646226615e-03,-3.825961334825072474e-02
6.806640625000000000e-01,-4.865165192882817125e-02,3.452549606988053639e-03,-7.800856957317062537e-03,2.991497369417429192e-02,1.464163983815124429e-02,1.354732814894607507e-03,6.882607303401335960e-03,-1.136567269604654186e-02,-2.705007351749100925e-03,-3.640106616129753364e-02,-6.311775240321644033e-03,1.006392443997657093e-02,-3.605076773855867868e-03,-1.760600913940068082e-02,1.763217547758141532e-02,-1.428021927013249995e-02,-1.305266680476662930e-02,3.389582295354298669e-03,5.753600098840587831e-03,-4.044944941167386704e-02
6.816406250000000000e-01,-4.762258645959191461e-02,2.459498950469593288e-03,-7.794089897798315431e-03,2.973510241932834919e-02,1.700828716629053730e-02,-5.852924235998720366e-04,5.764168250724663323e-03,-1.249797424996782098e-02,-2.879723682106536883e-03,-3.547863081541222097e-02,-4.346785768675127601e-03,8.255935142253312264e-03,-2.749984890476818607e-03,-1.484801990922323886e-02,1.657439493913308651e-02,-1.430989887650637588e-02,-1.151722242493898388e-02,3.008753510276017049e-03,8.404862008803130891e-03,-4.241287179257032663e-02
6.826171875000000000e-01,-4.634233218892512551e-02,1.553253176576124047e-03,-7.615504104733463592e-03,2.945753394298170069e-02,1.943649082474080761e-02,-2.670369173267523721e-03,4.650146144948632057e-03,-1.375023851959000440e-02,-2.941839694514835311e-03,-3.433863637455591977e-02,-2.410910054648912615e-03,6.372497560446766657e-03,-1.936221030451848197e-03,-1.214733909354151140e-02,1.530344732081944173e-02,-1.423566135619747444e-02,-9.934639996517898031e-03,2.709804214774954451e-03,1.104883828681890376e-02,-4.413636231194795895e-02
6.835937500000000000e-01,-4.481980113412359357e-02,7.421825915623174452e-04,-7.275616658619681737e-03,2.907979615273315749e-02,2.190985613595203621e-02,-4.872352235287292187e-03,3.554178252275550995e-03,-1.512377369969889786e-02,-2.886902915604163018e-03,-3.299320568095448492e-02,-5.234754396438970510e-04,4.442747722260395084e-03,-1.176316523423898142e-03,-9.528590830480522869e-03,1.384860314392477414e-02,-1.405462278128544532e-02,-8.312150632525407840e-03,2.500711190596335669e-03,1.365290752953077745e-02,-4.560792667087029684e-02
6.845703125000000000e-01,-4.306626117629901163e-02,3.307799646513746340e-05,-6.787811578398091072e-03,2.860042938371303717e-02,2.441093368243395581e-02,-7.162770120846461037e-03,2.489423080315338738e-03,-1.661755322266320403e-02,-2.713341196012725338e-03,-3.145645479684195528e-02,1.297150608718191907e-03,2.496387473342452125e-03,-4.814671517256563071e-04,-7.014866411392938622e-03,1.224107695142980651e-02,-1.376603869265990293e-02,-6.658016900310522422e-03,2.388344778255571677e-03,1.618509758110283497e-02,-4.681718738900465804e-02
6.855468750000000000e-01,-4.109520666045614334e-02,-5.689125365484076768e-04,-6.168044375408954921e-03,2.801902629268009440e-02,2.692143472829196596e-02,-9.513120635340739997e-03,1.468380451857702329e-03,-1.822819284487725219e-02,-2.422534128930606268e-03,-2.974431570495203458e-02,3.033735633841101644e-03,5.632212208238228032e-04,1.386069997858816545e-04,-4.627450408379335522e-03,1.051349238209669211e-02,-1.337131406518785558e-02,-4.981503438564243054e-03,2.378387400664047548e-03,1.861454867987848844e-02,-4.775546902385838233e-02
6.865234375000000000e-01,-3.892220497679702018e-02,-1.060321169973748971e-03,-5.434500430103333252e-03,2.733625480744890368e-02,2.942246106268631492e-02,-1.189515461366848215e-02,5.027222211326804607e-04,-1.994996591878530831e-02,-2.018822807929879226e-03,-2.787433873855064623e-02,4.670342127453283240e-03,-1.327304999197847363e-03,6.757808917371156384e-04,-2.385576174788222453e-03,8.699333561236692602e-03,-1.287397504095670608e-02,-3.292824350067363737e-03,2.475264952319731343e-03,2.091195783089325883e-02,-4.841587470645977026e-02
6.875000000000000000e-01,-3.656472114447380239e-02,-1.439371865009494208e-03,-4.607213887754979531e-03,2.655386392639767779e-02,3.189474587174744719e-02,-1.428114510891364229e-02,-3.968639613096455049e-04,-2.177485658280072997e-02,-1.509457340004710223e-03,-2.586547751701220865e-02,6.192470914441038782e-03,-3.146555189109000693e-03,1.123621393168328835e-03,-3.062141091939758752e-04,6.832391717305949172e-03,-1.227960308142756266e-02,-1.603067737492909961e-03,2.682091786918366135e-03,2.304999762091754223e-02,-4.879335301682964643e-02
6.884765625000000000e-01,-3.404192265818709040e-02,-1.705966198240284381e-03,-3.707654469836254435e-03,2.567467244588081746e-02,3.431890205771886276e-02,-1.664413965366263320e-02,-1.220815618747543747e-03,-2.369264999869543850e-02,-9.044827582354612525e-04,-2.373785935645521608e-02,7.587186830756648473e-03,-4.867139031168326094e-03,1.477460263957444762e-03,1.596104478148914659e-03,4.946215904094319708e-03,-1.159573283748613175e-02,7.590179087256650973e-05,3.000629898951434442e-03,2.500370312855982116e-02,-4.888475422597644837e-02
6.894531250000000000e-01,-3.137446706579394978e-02,-1.861644037385111038e-03,-2.758290160911003319e-03,2.470254099043019472e-02,3.667567429207591739e-02,-1.895819354794880951e-02,-1.960819159484716162e-03,-2.569105817951003456e-02,-2.165651997522426847e-04,-2.151254427556711576e-02,8.843225744215664486e-03,-6.463325023785261754e-03,1.734442172255457179e-03,3.309425650715032592e-03,3.073576536860122936e-03,-1.083171566060237706e-02,1.731561373301961559e-03,3.431262751204481459e-03,2.675082111681297350e-02,-4.868887495158992496e-02
6.904296875000000000e-01,-2.858427491935958478e-02,-1.909520081458655196e-03,-1.782134147036991412e-03,2.364232800648890381e-02,3.894619101544571915e-02,-2.119858247453675418e-02,-2.609914587027333498e-03,-2.775587939005685553e-02,5.392385946264089194e-04,-1.921127582302856879e-02,9.951082176235619831e-03,-7.911425012740683216e-03,1.893546992897238027e-03,4.824471662303347896e-03,1.245950141491733486e-03,-9.998551267871384415e-03,3.350867209598483963e-03,3.972984051297104302e-03,2.827211632016392653e-02,-4.820649031303281262e-02
6.914062500000000000e-01,-2.569429088122540325e-02,-1.854197649911512548e-03,-8.022846435660514752e-04,2.249983065017814934e-02,4.111221258278128371e-02,-2.334199309515550685e-02,-3.162579745124286489e-03,-2.987118857552992224e-02,1.345764265386154620e-03,-1.685622701407019433e-02,1.090307699257865234e-02,-9.190144487517046615e-03,1.955585978336686105e-03,6.134699330133573658e-03,-5.069667250206313924e-04,-9.108690618430569791e-03,4.920408851048798521e-03,4.623401627771982908e-03,2.955163034246725134e-02,-4.744037272824558338e-02
6.923828125000000000e-01,-2.272823586954738143e-02,-1.701661458575953181e-03,1.585336465187402177e-04,2.128171174868439056e-02,4.315637179788981564e-02,-2.536669063470315538e-02,-3.614792933619327166e-03,-3.201955578989341272e-02,2.184070048241979183e-03,-1.446974467952034937e-02,1.169340484085990353e-02,-1.028089356649214935e-02,1.923171749731861007e-03,7.236317645812886598e-03,-2.157706988390743069e-03,-8.175813549281952045e-03,6.426578022198712985e-03,5.378756401100492392e-03,3.057688945344806675e-02,-4.639529657104191074e-02
6.933593750000000000e-01,-1.971035319373257849e-02,-1.459151441755235368e-03,1.078417759576143220e-03,1.999541423913941268e-02,4.506240318662963623e-02,-2.725266280893633153e-02,-3.964073048983724444e-03,-3.418228916215324681e-02,3.033807995191024117e-03,-1.207409550167921897e-02,1.231816121996225435e-02,-1.116805422301980419e-02,1.800662417455208605e-03,8.128264960621005980e-03,-3.681439287302529749e-03,-7.214585146455191646e-03,7.855749219823845303e-03,6.233956288702798346e-03,3.133905839811945704e-02,-4.507802800183739744e-02
6.943359375000000000e-01,-1.666515165913286245e-02,-1.135019964320025006e-03,1.936715915354294409e-03,1.864906468471691503e-02,4.681535752140215251e-02,-2.898173978957503671e-02,-4.209496734596690840e-03,-3.633969856204340154e-02,3.873629129564219557e-03,-9.691216938603254907e-03,1.277534926970024833e-02,-1.183919999745224223e-02,1.594080502446523512e-03,8.812146724723114721e-03,-5.056324979526603119e-03,-6.240395185395507249e-03,9.194469072563106818e-03,7.182624727128184353e-03,3.183303820095115255e-02,-4.349729939765167863e-02
6.953125000000000000e-01,-1.361714861256592066e-02,-7.385750106267839534e-04,2.714430080608874057e-03,1.725136763200119105e-02,4.840179832860534714e-02,-3.053769022434545816e-02,-4.351692365523209677e-03,-3.847137581285641622e-02,4.681614742211796104e-03,-7.342476123569349755e-03,1.306486656634430268e-02,-1.228526518706293119e-02,1.311007687260075990e-03,9.292135380485800830e-03,-6.263820847479952339e-03,-5.269085256333271190e-03,1.042965123712286807e-02,8.217163340363205920e-03,3.205750684106964399e-02,-4.166376793735460105e-02
6.962890625000000000e-01,-1.059061585654055837e-02,-2.799121345827243045e-04,3.394584073431777121e-03,1.581149270401453061e-02,4.980997738218184007e-02,-3.190629363391132844e-02,-4.392811035734783993e-03,-4.055648705284041478e-02,5.435725462211486725e-03,-5.048439671875519681e-03,1.318847239936202925e-02,-1.250066129491974459e-02,9.604567731610697207e-04,9.574834597820262860e-03,-7.288923363095287447e-03,-4.316668391395594821e-03,1.154877345754294973e-02,9.328828132339175155e-03,3.201490258151017121e-02,-3.958995804435588156e-02
6.972656250000000000e-01,-7.609331281702430907e-03,2.302618958301029658e-04,3.962550286450634493e-03,1.433895641778224796e-02,5.102998650611701575e-02,-3.307538978910667254e-02,-4.336475057372691025e-03,-4.257407267139636659e-02,6.114259319492004394e-03,-2.828657135486036499e-03,1.314973618549426099e-02,-1.248333933774237701e-02,5.527225520239070116e-04,9.669110584836907926e-03,-8.120351364265027475e-03,-3.399046126965453093e-03,1.254007332548517060e-02,1.050781843559220677e-02,3.171135063987463865e-02,-3.729018754966510751e-02
6.982421875000000000e-01,-4.696338955666274836e-03,7.808107280190441923e-04,4.406328890457315677e-03,1.284350077279767556e-02,5.205388337177348917e-02,-3.403490592709172008e-02,-4.187704816686738628e-03,-4.450335014469698064e-02,6.696309767319138899e-03,-7.014606205906683684e-04,1.295396784676276433e-02,-1.223479744892660460e-02,9.921361403104298491e-05,9.585893701246663012e-03,-8.750665026943394917e-03,-2.531727965368150111e-03,1.339273925351461107e-02,1.174337770821457655e-02,3.115653477508070063e-02,-3.478047761152529282e-02
6.992187500000000000e-01,-1.873720264111073883e-03,1.360352250565635733e-03,4.716774275534078159e-03,1.133497067671273596e-02,5.287578937660056266e-02,-3.477686289133094522e-02,-3.952825154669754523e-03,-4.632401506856310969e-02,7.162214555474718386e-03,1.316217172422918559e-03,1.260813113804339775e-02,-1.176003405329992778e-02,-3.877326005725010259e-04,9.337954037038421681e-03,-9.176320071028200645e-03,-1.729558143944782706e-03,1.409709321042548411e-02,1.302390513920713248e-02,3.036351622100095377e-02,-3.207844661142471299e-02
7.001953125000000000e-01,8.376214708132722481e-04,1.957441544115282647e-03,4.887764478104517085e-03,9.823192257223934548e-03,5.349195812271002881e-02,-3.529536147556716630e-02,-3.639352747264188673e-03,-4.801653573452423912e-02,7.493986442699824939e-03,3.209004508761184767e-03,1.212074105644497801e-02,-1.106744772181413906e-02,-8.950489396966227742e-04,8.939654988195645108e-03,-9.397657197035811510e-03,-1.006454478048833100e-03,1.464476186722605232e-02,1.433707689959190512e-02,2.934850320905590254e-02,-2.920318843767639311e-02
7.011718750000000000e-01,3.418160666368756130e-03,2.560749944737493282e-03,4.916310411573460333e-03,8.317854055286190082e-03,5.390081347023586988e-02,-3.558655041477138542e-02,-3.255866245650852579e-03,-4.956243671677474510e-02,7.675717008842035914e-03,4.963230104428468376e-03,1.150174659804218714e-02,-1.016868562451306648e-02,-1.409149077630598946e-03,8.406689158959633826e-03,-9.418827797032430782e-03,-3.751638200595480178e-04,1.502883296273769924e-02,1.566997576457831651e-02,2.813057507543050006e-02,-2.617513576418755566e-02
7.021484375000000000e-01,5.849931440501650835e-03,3.159237316492709714e-03,4.802602845953235847e-03,6.828393005973586519e-03,5.410295661399813771e-02,-3.564857759558669181e-02,-2.811861197140323732e-03,-5.094456713088800492e-02,7.693945269156428693e-03,6.567039183197139092e-03,1.076240024682217911e-02,-9.078443276320588215e-03,-1.916146476803271643e-03,7.755801142051405028e-03,-9.247658000394998884e-03,1.529616268400031502e-04,1.524399391610606162e-02,1.700922773208651470e-02,2.673136563274654265e-02,-2.301590913056753354e-02
7.031250000000000000e-01,8.116690088755521351e-03,3.742314787876616870e-03,4.549996247693263197e-03,5.363886991625488321e-03,5.410114211521922789e-02,-3.548152615482736555e-02,-2.317591997511464844e-03,-5.214734948614167809e-02,7.537983398120742806e-03,8.010485084940281719e-03,9.915115685434780501e-03,-7.814219000663612247e-03,-2.402078650839607667e-03,7.004501871297948504e-03,-8.895454086503593039e-03,5.681632782093715573e-04,1.528664998606346810e-02,1.834114417629671701e-02,2.517471109016027400e-02,-1.974815282725567514e-02
7.041015625000000000e-01,1.020405656251923386e-02,4.299995410278193396e-03,4.164929773714397612e-03,3.932955600045426672e-03,5.390022330511615167e-02,-3.508733719756604308e-02,-1.783903322638218970e-03,-5.315700537759992378e-02,7.200192627640280250e-03,9.285595745886311703e-03,8.973315307048573136e-03,-6.396027209586766654e-03,-2.853133504346446869e-03,6.170779303618588105e-03,-8.376753207076190200e-03,8.624470029719893179e-04,1.515501959876690806e-02,1.965186800281498725e-02,2.348626832077138279e-02,-1.639535878271526984e-02
7.050781250000000000e-01,1.209963370254975301e-02,4.823030441748340016e-03,3.656786891975911946e-03,2.543670541655544681e-03,5.350706795630753854e-02,-3.446972089718236543e-02,-1.222053647736395625e-03,-5.396175464609940381e-02,6.676203281358140257e-03,1.038641471522074727e-02,7.951269181981237763e-03,-4.846075205693689547e-03,-3.255874468074534608e-03,5.272810169067117247e-03,-7.709024196392800544e-03,1.029722907485274052e-03,1.484920483184263076e-02,2.092752221561437059e-02,2.169310969324782581e-02,-1.298167983571304855e-02
7.060546875000000000e-01,1.379310325920551569e-02,5.303029241709418876e-03,3.037696253416068831e-03,1.203476977290567247e-03,5.293044558337142713e-02,-3.363405773999272180e-02,-6.435335839035157685e-04,-5.455198506753533572e-02,5.965073927030123228e-03,1.130901671444067488e-02,6.863927191583165700e-03,-3.188408741883993688e-03,-3.597461138289219634e-03,4.328677429724822959e-03,-6.912323995335555894e-03,1.065911706157538375e-03,1.437123544550830342e-02,2.215435926606706615e-02,1.982330099964363032e-02,-9.531733951092096271e-03
7.070312500000000000e-01,1.527629801399024191e-02,5.732561076576362172e-03,2.322277545879297689e-03,-8.087321323008503371e-05,5.218088817802891966e-02,-3.258729164868863493e-02,-5.988184174113633795e-05,-5.492039011007534416e-02,5.069385754174913529e-03,1.205149808130140041e-02,5.726746085005040773e-03,-1.448532021606136790e-03,-3.865862167114039478e-03,3.356097913203964431e-03,-6.008915863798459933e-03,9.690159087797214433e-04,1.372508528527975266e-02,2.331890953194771382e-02,1.790546921920986578e-02,-6.070401099123563099e-03
7.080078125000000000e-01,1.654324960228513441e-02,6.105237476909590282e-03,1.527337099586491970e-03,-1.303375428156923824e-03,5.127052660006699292e-02,-3.133781666422355561e-02,5.174983307297863558e-04,-5.506207281120623076e-02,3.995269494019379301e-03,1.261394276458307172e-02,4.555513241963313718e-03,3.469918213076655933e-04,-4.050057236333191868e-03,2.372164338158039287e-03,-5.022856096161747858e-03,7.391546777026879178e-04,1.291666033722991581e-02,2.440812726988296141e-02,1.596836695603894712e-02,-2.622614663494065787e-03
7.089843750000000000e-01,1.759021192105972992e-02,6.415774147546373513e-03,6.715189668843289661e-04,-2.458813059885382474e-03,5.021290522547516844e-02,-2.989535878778695754e-02,1.077519394743705478e-03,-5.497461436737744594e-02,2.752363470924865368e-03,1.299836484499901183e-02,3.366168936512644455e-03,2.170953463287654539e-03,-4.140225079996307303e-03,1.393105632559900678e-03,-3.979556378624802063e-03,3.785618498814181943e-04,1.195375818810430653e-02,2.540953239881799802e-02,1.404044037592633472e-02,7.868506315585072769e-04
7.099609375000000000e-01,1.841566028451792347e-02,6.660031806698940571e-03,-2.250819509871070101e-04,-3.542784636189924737e-03,4.902277779211276776e-02,-2.827085448618644331e-02,1.609583660721686064e-03,-5.465810658857493676e-02,1.353702685481537231e-03,1.320862884740383637e-02,2.174628893303554890e-03,3.995916890397351734e-03,-4.127914699767562361e-03,4.340690667757824209e-04,-2.905329229702390253e-03,-1.084527316814047930e-04,1.084599912059544535e-02,2.631134650491684379e-02,1.214940734599337553e-02,4.133592181077006857e-03
7.109375000000000000e-01,1.902026676185112480e-02,6.835035711583678855e-03,-1.141337426138602784e-03,-4.551717346510259117e-03,4.771588767497472738e-02,-2.647632724865457698e-02,2.103748623092482894e-03,-5.411514793932774292e-02,-1.844598451252363845e-04,1.325034937641903637e-02,9.966089090895466525e-04,5.794639133907489997e-03,-4.006197139222001519e-03,-4.910727101369843223e-04,-1.826924142632245594e-03,-7.155777868544700455e-04,9.604729550423454429e-03,2.710262150996942815e-02,1.032185225227162662e-02,7.393792173309467197e-03
7.119140625000000000e-01,1.940685239149889108e-02,6.938974009991234065e-03,-2.055526172351142267e-03,-5.482867163241146938e-03,4.630873606296904282e-02,-2.452476345430567098e-02,2.550880926621220020e-03,-5.335080345720945305e-02,-1.842896948916870545e-03,1.313077184844885573e-02,-1.525467213450816886e-04,7.540483760268645516e-03,-3.769795446424052503e-03,-1.369887122861693229e-03,-7.710620994345299302e-04,-1.434609646884294713e-03,8.242898978284594197e-03,2.777335951566835270e-02,8.582843640219224579e-03,1.054442725219127512e-02
7.128906250000000000e-01,1.958031721275913656e-02,6.971175432565812624e-03,-2.945788500984806990e-03,-6.334306009749460405e-03,4.481834169305855264e-02,-2.242998867076712033e-02,2.942796576036600491e-03,-5.237252940068423679e-02,-3.599712542910428990e-03,1.285863630500375457e-02,-1.258031283756940203e-03,9.207821774712075455e-03,-3.415190754694801684e-03,-2.191517521233636578e-03,2.360239483540703224e-04,-2.255593757430955377e-03,6.774912078118354788e-03,2.831462242465458690e-02,6.955580397269602901e-03,1.356347291811165617e-02
7.138671875000000000e-01,1.954754928569685593e-02,6.932067202833722130e-03,-3.790586702467499403e-03,-7.104896655937310845e-03,4.326199592259715593e-02,-2.020654535950780137e-02,3.272385213645497178e-03,-5.119006402121158844e-02,-5.430703218822729300e-03,1.244402647294235234e-02,-2.305734598583120826e-03,1.077241383634047235e-02,-2.940702745442663225e-03,-2.946787887666955756e-03,1.169035234887191854e-03,-3.166996043679652824e-03,5.216457965736766463e-03,2.871863004537498001e-02,5.461071682765433234e-03,1.643010042106341634e-02
7.148437500000000000e-01,1.931731408179134316e-02,6.823114384851031167e-03,-4.569162345753944449e-03,-7.794256234490195764e-03,4.165701698455229890e-02,-1.786957281562557079e-02,3.533716537177317932e-03,-4.981528637125245962e-02,-7.309769993957103071e-03,1.189820638481270225e-02,-3.282393297422138770e-03,1.221176801455232594e-02,-2.346543119680923571e-03,-3.628275423060684391e-03,2.004032889521662267e-03,-4.155901024531817589e-03,3.584319081341235703e-03,2.897884551069380976e-02,4.117855218159873973e-03,1.912486393450192959e-02
7.158203125000000000e-01,1.890012581865899502e-02,6.646742205757109889e-03,-5.261981703576716629e-03,-8.402709462728650061e-03,4.002050727196051344e-02,-1.543469002277129964e-02,3.722127208670687921e-03,-4.826204554209775899e-02,-9.209373019211505515e-03,1.123344698556532142e-02,-4.175730957322532771e-03,1.350546773630989517e-02,-1.634841091294363287e-03,-4.230350607619444252e-03,2.718836546164792728e-03,-5.208233098340893201e-03,1.896162469093371199e-03,2.909004697874286241e-02,2.941757889522298407e-03,2.162987586263585144e-02
7.167968750000000000e-01,1.830810248082793967e-02,6.406243177019478770e-03,-5.851160687975965474e-03,-8.931232822895065343e-03,3.836911743727718788e-02,-1.291788196070387321e-02,3.834286910658223860e-03,-4.654596316576276732e-02,-1.110102113050433735e-02,1.046284522965996652e-02,-4.974586729396953885e-03,1.463546507407892383e-02,-8.096403197153621834e-04,-4.749184905400005013e-03,3.293389728099159822e-03,-6.308997022277966146e-03,1.703165406817933915e-04,2.904838473736397891e-02,1.945701896571410631e-03,2.392896822826375697e-02
7.177734375000000000e-01,1.755480641356035876e-02,6.105671088805540193e-03,-6.320861015861937299e-03,-9.381391094891113405e-03,3.671882097019361219e-02,-1.033538976670615728e-02,3.868242533605978882e-03,-4.468421240678217832e-02,-1.295578736811855459e-02,9.600138214650480797e-03,-5.669031211003738510e-03,1.558633509698291800e-02,1.231328834408922449e-04,-5.182726842139046344e-03,3.710086506915369516e-03,-7.442533278212901809e-03,-1.574463337496956068e-03,2.885142299913655284e-02,1.139558919910846867e-03,2.600783821203027368e-02
7.187500000000000000e-01,1.665507249710679663e-02,5.749724162448860247e-03,-6.657649812702812891e-03,-9.755267747598359712e-03,3.508470273592182581e-02,-7.703605025418867186e-03,3.823439823537069793e-03,-4.269527700668936804e-02,-1.474484098615148550e-02,8.659514903867713415e-03,-6.250468434367230028e-03,1.634548764348386571e-02,1.155729816171402252e-03,-5.530647725295032881e-03,3.954054638567896726e-03,-8.592783765743544633e-03,-3.319236896678659857e-03,2.849816585062950672e-02,5.300539837140960230e-04,2.785417606599953355e-02
7.197265625000000000e-01,1.562482600382857773e-02,5.343619812858173106e-03,-6.850815495625349472e-03,-1.005539077619989514e-02,3.348076471782310271e-02,-5.038968346947472060e-03,3.700722175695054898e-03,-4.059869422126580196e-02,-1.643998604424547205e-02,7.655427962475393894e-03,-6.711722978224528117e-03,1.690333356242547380e-02,2.278667435770077420e-03,-5.794258783982778049e-03,4.013391152647191595e-03,-9.743563092100775147e-03,-5.045124982284028212e-03,2.798906700522343569e-02,1.207198780751569988e-04,2.945777380316918007e-02
7.207031250000000000e-01,1.448089230996229063e-02,4.892963593197728091e-03,-6.892633544372748708e-03,-1.028465562219004273e-02,3.191975191741401596e-02,-2.357872292319446866e-03,3.502306623443625019e-03,-3.841478570432851902e-02,-1.801419642576729957e-02,6.602408169074563092e-03,-7.047111351986344585e-03,1.725340319948378068e-02,3.480843099411444746e-03,-5.976401975941297504e-03,3.879347199061420129e-03,-1.087883064206549705e-02,-6.733555782086043072e-03,2.732602320147244773e-02,-8.809781294039157858e-05,3.081061326797427877e-02
7.216796875000000000e-01,1.324080067736888369e-02,4.403614966354397683e-03,-6.778576656435598285e-03,-1.044624682944451932e-02,3.041300102598230859e-02,3.234313799024097699e-04,3.231737435653217645e-03,-3.616438053896588872e-02,-1.944213706702664982e-02,5.514883770744306857e-03,-7.252496953013286979e-03,1.739241566630248675e-02,4.749674495022680569e-03,-6.081317130995260792e-03,3.546459825029208215e-03,-1.198295861022793257e-02,-8.366507498552770705e-03,2.651235128624048962e-02,-9.918584142818164017e-05,3.190693241854041656e-02
7.226562500000000000e-01,1.192258433864581274e-02,3.881552570581698995e-03,-6.507464775738498741e-03,-1.054356007387045532e-02,2.897031410080468800e-02,2.988920240685432467e-03,2.893818094836779313e-03,-3.386853469593534283e-02,-2.070066131394636411e-02,4.407007024923455772e-03,-7.325328055888159426e-03,1.732029820774801110e-02,6.071262877242384649e-03,-6.114488468682049288e-03,3.012629249689244282e-03,-1.304099126284100421e-02,-9.926743745749741499e-03,2.555274922133441221e-02,8.163986364761938511e-05,3.274326889663420337e-02
7.236328125000000000e-01,1.054457911200926135e-02,3.332741620131311495e-03,-6.081551565156978652e-03,-1.058012615641864586e-02,2.759985906153534369e-02,5.622885637420587876e-03,2.494522776535561433e-03,-3.154825120872713218e-02,-2.176927464527507461e-02,3.292490019213844404e-03,-7.264658456882365500e-03,1.704015576651594921e-02,7.430577363695134614e-03,-6.082473835892993411e-03,2.279141108607423555e-03,-1.403889086561612050e-02,-1.139803806081161192e-02,2.445324145155493983e-02,4.456833383550169595e-04,3.331848022278162402e-02
7.246093750000000000e-01,9.125222741182225511e-03,2.763006006426819722e-03,-5.506545042785079142e-03,-1.055953847087179320e-02,2.630809837560225961e-02,8.210013240529667744e-03,2.040888782309670853e-03,-2.922420529603204573e-02,-2.263055551086730344e-02,2.184451682733058470e-03,-7.071150565964018711e-03,1.655819162141487777e-02,8.811657717933048597e-03,-5.992720253713938738e-03,1.350634040885407769e-03,-1.496376596399436043e-02,-1.276538408950376319e-02,2.322110926842040762e-02,9.815606931218960607e-04,3.363374022844195510e-02
7.255859375000000000e-01,7.682857101189334223e-03,2.177907543033418773e-03,-4.791561299971668769e-03,-1.048538535063565924e-02,2.509974683275489893e-02,1.073545988601968745e-02,1.540891688753345118e-03,-2.691647853660976419e-02,-2.327052472215962453e-02,1.095277703053982189e-03,-6.747060911393928245e-03,1.588358073389092850e-02,1.019783275246158999e-02,-5.853369537545935475e-03,2.350138726205479311e-04,-1.580407802921445642e-02,-1.401518823184126628e-02,2.186480699466979150e-02,1.675431523106558516e-03,3.369251162072907368e-02
7.265625000000000000e-01,6.235535334734762861e-03,1.582634630827622207e-03,-3.949011444404521530e-03,-1.036118856510867721e-02,2.397775882600832950e-02,1.318492690978904230e-02,1.003305258133248626e-03,-2.464430601150191871e-02,-2.367895568876117462e-02,3.649484428053587082e-05,-6.296208196838374779e-03,1.502829816493908566e-02,1.157195123303859235e-02,-5.673057858704588785e-03,-1.056683502170956829e-03,-1.654982288101013513e-02,-1.513544181320655019e-02,2.039386499741259115e-02,2.511265369224495968e-03,3.350049486409020782e-02
7.275390625000000000e-01,4.800835887202304503e-03,9.819024116617142573e-04,-2.994423142116935804e-03,-1.019034907891445095e-02,2.294334506711926541e-02,1.554473015328786817e-02,4.375484078106093438e-04,-2.242584007786359301e-02,-2.384961880586112734e-02,-9.813390721427383070e-04,-5.723924226562851839e-03,1.400690561021735586e-02,1.291662195810313815e-02,-5.460713147988877081e-03,-2.510477641927378115e-03,-1.719268375887725991e-02,-1.611587017409539177e-02,1.881878070989455309e-02,3.471138471472394894e-03,3.306555385355236520e-02
7.285156250000000000e-01,3.395685292904227631e-03,3.798662334799412978e-04,-1.946199346196632795e-03,-9.976101009618289911e-03,2.199601817751232341e-02,1.780186678954012031e-02,-1.464782486939675624e-04,-2.027793413204801928e-02,-2.378045444475629377e-02,-1.948728508129198489e-03,-5.036988189147387912e-03,1.283629973441405975e-02,1.421445952827482886e-02,-5.225354202437561268e-03,-4.109673837634577470e-03,-1.772615343030345403e-02,-1.694805644190201105e-02,1.715089900079704022e-02,4.535555631714572287e-03,3.239761914153632683e-02
7.294921875000000000e-01,2.036191432815241675e-03,-2.199500280135430435e-04,-8.253179753734841279e-04,-9.721474525129258568e-03,2.113366611836230494e-02,1.994407907524633344e-02,-7.385636000343852661e-04,-1.821594936252397476e-02,-2.347367026335761553e-02,-2.857316109464652122e-03,-4.243544962723473993e-03,1.153542655705296766e-02,1.544833221320363568e-02,-4.975895247205238195e-03,-5.835133841909835410e-03,-1.814562328688090059e-02,-1.762553815468594076e-02,1.540228337340150688e-02,5.683791668135347933e-03,3.150856976071476218e-02
7.304687500000000000e-01,7.374888365729841827e-04,-8.147095511431525416e-04,3.450225786748436704e-04,-9.429268214751762578e-03,2.035265196426646467e-02,2.195991508069510684e-02,-1.328362152418993691e-03,-1.625358709202876298e-02,-2.293575991282281387e-02,-3.699940663037585859e-03,-3.353008273346558266e-03,1.012496664236114258e-02,1.660160826869612472e-02,-4.720959527990944635e-03,-7.665582148406695565e-03,-1.844843797776999153e-02,-1.814387534271862806e-02,1.358557960262709099e-02,6.894246702563534834e-03,3.041209495489648196e-02
7.314453125000000000e-01,-4.864025589926676205e-04,-1.402301140086263448e-03,1.539806200799794661e-03,-9.102031251920142743e-03,1.964793809127742333e-02,2.383878638674090389e-02,-1.905572151469295782e-03,-1.440274887006554559e-02,-2.217744164631533371e-02,-4.470676867123914155e-03,-2.375949701137523504e-03,8.626996268096931431e-03,1.765839705726180570e-02,-4.468705269745392589e-03,-9.577942424658305795e-03,-1.863391475380393389e-02,-1.850068913136176940e-02,1.171387352382936148e-02,8.144809377701884776e-03,2.912353738453559576e-02
7.324218750000000000e-01,-1.622703954048493498e-03,-1.981360215219379797e-03,2.732643207423793297e-03,-8.742055446334858274e-03,1.901323244926021033e-02,2.557102266956067654e-02,-2.460112758698340674e-03,-1.267342600895423124e-02,-2.121351681058779651e-02,-5.164856927736026677e-03,-1.323974684553940774e-03,7.064630086183298907e-03,1.860378138043653623e-02,-4.226667039575363743e-03,-1.154769829988895255e-02,-1.870332733346004306e-02,-1.869567040072250830e-02,9.800544771563498431e-03,9.413222055150431700e-03,2.765971960942010047e-02
7.333984375000000000e-01,-2.659988472303038108e-03,-2.551272001275931012e-03,3.896248235419352141e-03,-8.351377062862165232e-03,1.844115422729737663e-02,2.714792302180819850e-02,-2.982297337405316433e-03,-1.107361976711213232e-02,-2.006264969384462249e-02,-5.779074244456766825e-03,-2.095868198969752863e-04,5.461651036794440417e-03,1.942403754103664074e-02,-4.001615201995935636e-03,-1.354927240951042493e-02,-1.865985474251583356e-02,-1.873055851558357715e-02,7.859118327699051929e-03,1.067744209656748197e-02,2.603875586490490834e-02
7.343750000000000000e-01,-3.588275316699425510e-03,-3.112157045753664256e-03,5.002943504113828085e-03,-7.931788068494148233e-03,1.792341590526364686e-02,2.856180378574652359e-02,-3.462999957613628610e-03,-9.609292880286486246e-03,-1.874707168676972499e-02,-6.311169689991795624e-03,9.539581107719269804e-04,3.842133433840523582e-03,2.010683981660835520e-02,-3.799435759967217940e-03,-1.555641740335704168e-02,-1.850849621097530942e-02,-1.860909061526006686e-02,5.903115775088074030e-03,1.191599347731271338e-02,2.427985133647848556e-02
7.353515625000000000e-01,-4.399106612844868452e-03,-3.664839548888079550e-03,6.025178545289703105e-03,-7.484856261141028741e-03,1.745101842002791045e-02,2.980604260254823140e-02,-3.893812332171528966e-03,-8.284352633475653913e-03,-1.729221416022608260e-02,-6.760201215769757500e-03,2.152806826405149771e-03,2.230065201690761140e-03,2.064144623966813683e-02,-3.625032443297229040e-03,-1.754261253674598703e-02,-1.825595382244094705e-02,-1.833692241930195282e-02,3.945908164506016155e-03,1.310830322085019400e-02,2.240309129765905710e-02
7.363281250000000000e-01,-5.085606453128892375e-03,-4.210799324614102404e-03,6.936057106767708202e-03,-7.011953539090199153e-03,1.701445596548769451e-02,3.087511831477087951e-02,-4.267188544946373500e-03,-7.100665161630985434e-03,-1.572627584586101107e-02,-7.126397728409138155e-03,3.372670281769294016e-03,6.489752101015815178e-04,2.101886284295654064e-02,-3.482252445390436255e-03,-1.948145948189232424e-02,-1.791048519153267196e-02,-1.792152195355128583e-02,2.000572388201456164e-03,1.423501746794106522e-02,2.042922260571099560e-02
7.373046875000000000e-01,-5.642521849381980717e-03,-4.752108532955781617e-03,7.709861708899361232e-03,-6.514291391432898426e-03,1.660392679534367782e-02,3.176464629847796511e-02,-4.576575125112079812e-03,-6.058100174173170968e-03,-1.407973179851230994e-02,-7.411098376157393940e-03,4.598990689344209168e-03,-8.784284722250478017e-04,2.123198383518902152e-02,-3.373836728850557881e-03,-2.134707111999665369e-02,-1.748172898376928672e-02,-1.737203802451095860e-02,7.975291289695658759e-05,1.527829240074051256e-02,1.837943014644917786e-02
7.382812500000000000e-01,-6.066245495399873525e-03,-5.291354622242177771e-03,8.322566275096926133e-03,-5.992962531107429852e-03,1.620954630873367233e-02,3.247140874986507997e-02,-4.816524256008127003e-03,-5.154604824844234712e-03,-1.238479219711281255e-02,-7.616678558197313015e-03,5.817111990094832319e-03,-2.330603802608983283e-03,2.127570552024661901e-02,-3.301395329261819570e-03,-2.311444729764310091e-02,-1.698050657983009998e-02,-1.669914566130566852e-02,-1.804469341398338804e-03,1.622205572057017556e-02,1.627511088189429952e-02
7.392578125000000000e-01,-6.354820430839605051e-03,-5.831551188881212676e-03,8.752327369522460224e-03,-5.448987456540451899e-03,1.582155867310326702e-02,3.299337941063438390e-02,-4.982788179418473282e-03,-4.386305002023596633e-03,-1.067482028080394066e-02,-7.746464121042408515e-03,7.012451875879784774e-03,-3.687498169655342717e-03,2.114701215536618495e-02,-3.265407593862813644e-03,-2.475983184955698330e-02,-1.641860361350576392e-02,-1.591487109728388638e-02,-3.640699282334973821e-03,1.705223492050227455e-02,1.413764818170420295e-02
7.402343750000000000e-01,-6.507926883101216968e-03,-6.376038698130685745e-03,8.979944856368108491e-03,-4.883364617833877222e-03,1.543054327646350629e-02,3.332974218854389825e-02,-5.072393162175732606e-03,-3.747631902391563782e-03,-8.983719598554106706e-03,-7.804635333513866569e-03,8.170673426731875355e-03,-4.930845066835800455e-03,2.084503235599893811e-02,-3.265246807033052659e-03,-2.626104559629933652e-02,-1.580853547220783736e-02,-1.503239917180368770e-02,-5.418339507976342728e-03,1.775694919013107512e-02,1.198818911059818318e-02
7.412109375000000000e-01,-6.526851742191697170e-03,-6.928377206985341513e-03,8.989283241954804105e-03,-4.297122781198477875e-03,1.502761240187617912e-02,3.348090311605120273e-02,-5.083691726965827370e-03,-3.231471379119926941e-03,-7.345301455785106966e-03,-7.796122333753599358e-03,9.277854407227149880e-03,-6.044429583640134954e-03,2.037106509045296526e-02,-3.299228186554734737e-03,-2.759779051176239340e-02,-1.516330113411913996e-02,-1.406586629201616798e-02,-7.127690313148540846e-03,1.832666242943016555e-02,9.847427299405863560e-03
7.421875000000000000e-01,-6.414441293682507025e-03,-7.492233386270780171e-03,8.767645566381314370e-03,-3.691374132513166109e-03,1.460459667895650827e-02,3.344849509194018633e-02,-5.016392207773727636e-03,-2.829333230271151821e-03,-5.792643955429551544e-03,-7.726493817530490429e-03,1.032065226846893766e-02,-7.014318791976461263e-03,1.972857475966713001e-02,-3.364678792137123543e-03,-2.875192081181411272e-02,-1.449612992174817427e-02,-1.303014230042207761e-02,-8.760036562515479200e-03,1.875429552020515395e-02,7.735393947441465690e-03
7.431640625000000000e-01,-6.175037995313307007e-03,-8.071264250394467182e-03,8.306092466089603707e-03,-3.067366638539129747e-03,1.415421508769481793e-02,3.323537486909606403e-02,-4.871565066828903098e-03,-2.531537318602138965e-03,-4.357454341917863135e-03,-7.601840786254339746e-03,1.128646292647692007e-02,-7.829053692278124463e-03,1.892315531959316843e-02,-3.458027478797318002e-03,-2.970767733150014855e-02,-1.382022587404220168e-02,-1.194060474348502404e-02,-1.030772033444719328e-02,1.903529669577020897e-02,5.671259389674825069e-03
7.441406250000000000e-01,-5.814402232289187650e-03,-8.669000067866548809e-03,7.599699920222721498e-03,-2.426534192925509925e-03,1.367022656528255747e-02,3.284561178659638203e-02,-4.651625798065973927e-03,-2.327413194431121341e-03,-3.069446456842508247e-03,-7.428657195517805040e-03,1.216357143436955224e-02,-8.479800019224527363e-03,1.796246386862889940e-02,-3.574912659801040161e-03,-3.045188222242272216e-02,-1.314851447604280937e-02,-1.081290912746471489e-02,-1.176419843793083744e-02,1.916766955033723241e-02,3.673147515211286698e-03
7.451171875000000000e-01,-5.339620123735407120e-03,-9.288728942461920574e-03,6.647750207327683680e-03,-1.770543113596194373e-03,1.314756059225408863e-02,3.228446779606760492e-02,-4.360294635666594684e-03,-2.205509731583560687e-03,-1.955745000256596880e-03,-7.213719340915159331e-03,1.294129273478175288e-02,-8.960455880688247138e-03,1.685612458316953013e-02,-3.710305323576017222e-03,-3.097409170218766439e-02,-1.249339643561539828e-02,-9.662758778721216441e-03,-1.312408411756932694e-02,1.915195892744114142e-02,1.757965145964705822e-03
7.460937500000000000e-01,-4.758998577120086490e-03,-9.933385523434623207e-03,5.453851717872644153e-03,-1.101333627693079284e-03,1.258242450464722335e-02,3.155836840047120118e-02,-4.002533678664745020e-03,-2.153811184647709716e-03,-1.040327961404196883e-03,-6.963965787960802421e-03,1.361010077033732862e-02,-9.267714904522409911e-03,1.561560433347886773e-02,-3.858644481977887338e-03,-3.126670531169278150e-02,-1.186651306186367258e-02,-8.505677896920495890e-03,-1.438317248618753777e-02,1.899119560999257272e-02,-5.875172138380957421e-05
7.470703125000000000e-01,-4.081948897888027991e-03,-1.060544622408704334e-02,4.025984473337396868e-03,-4.211550786972747054e-04,1.197238568778050127e-02,3.067486420738835262e-02,-3.584462427332603396e-03,-2.159956034776176065e-03,-3.435180407281332275e-04,-6.686379598115440963e-03,1.416174434326453874e-02,-9.401084284781275474e-03,1.425406174271664703e-02,-4.013982018140090265e-03,-3.132503087083474830e-02,-1.127852758183068779e-02,-7.356791301711754216e-03,-1.553844945758874399e-02,1.869080139209392324e-02,-1.762973138049950955e-03
7.480468750000000000e-01,-3.318860357356810675e-03,-1.130683320272082328e-02,2.376469473841499869e-03,2.674062841847924324e-04,1.131642724772934268e-02,2.964258289735424712e-02,-3.113253097611946157e-03,-2.211455010961495792e-03,1.184668612614942114e-04,-6.387874524529338349e-03,1.458934824969879487e-02,-9.362857840418408947e-03,1.278617185730879929e-02,-4.170133754370509982e-03,-3.114730505633431928e-02,-1.073892643484701190e-02,-6.230614228469894683e-03,-1.658808419022286471e-02,1.825845673403580366e-02,-3.342290471248643771e-03
7.490234375000000000e-01,-2.480965202551286414e-03,-1.203882919087718648e-02,5.218613116448004435e-04,9.614079241560987126e-04,1.061497622118810595e-02,2.847117151938444168e-02,-2.597007429888080129e-03,-2.295904752976475095e-03,3.338949519774607813e-04,-6.075186750702630915e-03,1.488749836883956554e-02,-9.158044913920587379e-03,1.122792897051266489e-02,-4.320833476500143648e-03,-3.073467024444143103e-02,-1.025584421273272040e-02,-5.140855329436696403e-03,-1.753140529247677534e-02,1.770393377709036584e-02,-4.786010569706619817e-03
7.500000000000000000e-01,-1.580196656665840485e-03,-1.280200504397724717e-02,-1.517235175222845373e-03,1.657540860309144335e-03,9.869903865238130458e-03,2.717122914873592449e-02,-2.044617031872694030e-03,-2.401193718895889249e-03,2.958256327757885756e-04,-5.754773624715207869e-03,1.505230956061943959e-02,-8.794256633396071998e-03,9.596430477029654904e-03,-4.459886631836790065e-03,-3.009110895437788064e-02,-9.835915475631808874e-03,-4.100235786843974342e-03,-1.836886127840058058e-02,1.703889801497718987e-02,-6.085227964054213540e-03
7.509765625000000000e-01,-6.290415079534990295e-04,-1.359616164290247328e-02,-3.716422099603679946e-03,2.352129363744586647e-03,9.084498057414961553e-03,2.575423007405617387e-02,-1.465609586594758540e-03,-2.515697131247206144e-03,2.331621488079480345e-06,-5.432720703082231581e-03,1.508147541630775260e-02,-8.281551728386548836e-03,7.909644929474383274e-03,-4.581320463312710950e-03,-2.922333788427655676e-02,-9.484156175438292896e-03,-3.120327148950198526e-03,-1.910196599533977441e-02,1.627668237635783444e-02,-7.232874535264088509e-03
7.519531250000000000e-01,3.596110821052758352e-04,-1.442028749634758147e-02,-6.047836152006118640e-03,3.041140928147506670e-03,8.263408325048956365e-03,2.423243782005957830e-02,-8.699835103078961546e-04,-2.628457997440974275e-03,-5.433672142514215124e-04,-5.114658263955237233e-03,1.497429911260807905e-02,-7.632244716689204345e-03,6.186167712638558636e-03,-4.679527451173761711e-03,-2.814066413968675795e-02,-9.203876870530151161e-03,-2.211410163749878699e-03,-1.973322996856785583e-02,1.543203786077291736e-02,-8.223746385936828163e-03
7.529296875000000000e-01,1.372622903545406454e-03,-1.527253308813658964e-02,-8.480541974648543591e-03,3.720206720139444811e-03,7.412564502785084358e-03,2.261881045516224431e-02,-2.680338568985980718e-04,-2.729351527456134411e-03,-1.332862108427955395e-03,-4.805688281780173647e-03,1.473170483919459747e-02,-6.860679857049523100e-03,4.444967944786163555e-03,-4.749399103098771342e-03,-2.685480680606682283e-02,-8.996629326750278655e-03,-1.382356514429710151e-03,-2.026607881909563841e-02,1.452086518370025899e-02,-9.054507952427673020e-03
7.539062500000000000e-01,2.396760506803760800e-03,-1.615020268687234611e-02,-1.098098540705875689e-02,4.384652491358688280e-03,6.539070480254665155e-03,2.092689777839477905e-02,3.298275688394490535e-04,-2.809230599343334744e-03,-2.352607910231455362e-03,-4.510322677254569035e-03,1.435622949983546628e-02,-5.982974781846485401e-03,2.705130353430191398e-03,-4.786447360262641865e-03,-2.537968750287734540e-02,-8.862187480914881371e-03,-6.405349620252406145e-04,-2.070476010599847649e-02,1.355993212084131115e-02,-9.723673696198233130e-03
7.548828125000000000e-01,3.418847861812043636e-03,-1.704976399343520466e-02,-1.351349962588216727e-02,5.029539708286781194e-03,5.651074940114842599e-03,1.917073112358421566e-02,9.132548101298786081e-04,-2.860050284870709753e-03,-3.584070359452466020e-03,-4.232433470191710942e-03,1.385199462565822257e-02,-5.016738176958589895e-03,9.855959537929930708e-04,-4.786911165800923802e-03,-2.373119397099047664e-02,-8.798563105804981660e-03,8.257018826299256098e-06,-2.105424012065780850e-02,1.256658139471518096e-02,-1.023156800602828195e-02
7.558593750000000000e-01,4.425916263663025665e-03,-1.796687565139957338e-02,-1.604085621072443707e-02,5.649716431711941309e-03,4.757621392556391979e-03,1.736470665836982105e-02,1.472149925471226417e-03,-2.874969836986530219e-03,-5.003966915570100954e-03,-3.975215271467233934e-03,1.322465868288222324e-02,-3.980766256111753498e-03,-6.950946200341232700e-04,-4.747846067668768169e-03,-2.192692108162223180e-02,-8.802055871170975238e-03,5.598354583226036740e-04,-2.132009231432358681e-02,1.155843401693689744e-02,-1.058026422463859487e-02
7.568359375000000000e-01,5.405349926543882681e-03,-1.889643229303662048e-02,-1.852485230577056302e-02,6.239877259767274975e-03,3.868480178878561798e-03,1.552346318823680238e-02,1.996841568645865705e-03,-2.848430950726070238e-03,-6.584598225210892136e-03,-3.741160356363865819e-03,1.248135020347642191e-02,-2.894723078606043637e-03,-2.319051318918912037e-03,-4.667195093389401098e-03,-1.998589390978812788e-02,-8.867336855500521087e-03,1.011645750733685539e-03,-2.150837916970310681e-02,1.055309298738375118e-02,-1.077350397983011313e-02
7.578125000000000000e-01,6.345025767463789365e-03,-1.983262644588022761e-02,-2.092692432932708943e-02,6.794631440976094811e-03,2.993965437507029211e-03,1.366175559862238542e-02,2.478256868098095006e-03,-2.776211532498067992e-03,-8.294265636798943755e-03,-3.532046368106044401e-03,1.163058241257036024e-02,-1.778809978120382551e-03,-3.869274702013248985e-03,-4.543839532340530202e-03,-1.792827768583006923e-02,-8.987563939817902817e-03,1.362752378971435023e-03,-2.162552942958178431e-02,9.567852158426056949e-03,-1.081659824765788744e-02
7.587890625000000000e-01,7.233445954983266750e-03,-2.076902628848410759e-02,-2.320877812373091376e-02,7.308578070785014605e-03,2.144740295280829316e-03,1.179432517858490168e-02,2.908083588185530338e-03,-2.655454641962891067e-03,-1.009776855732823393e-02,-3.348936509900007907e-03,1.068215026782172450e-02,-6.534295034111327338e-04,-5.329882218717980555e-03,-4.377628684062757555e-03,-1.577507952379015102e-02,-9.154526919034854798e-03,1.613803158098980547e-03,-2.167821266883884074e-02,8.619414901457596659e-03,-1.071631179996902425e-02
7.597656250000000000e-01,8.059861884957865430e-03,-2.169866792539857162e-02,-2.533302504696909735e-02,7.776387110529995803e-03,1.331613760245336023e-03,9.935768165028020099e-03,3.278919703271491320e-03,-2.484672698555648492e-03,-1.195697392401293135e-02,-3.192191898971647596e-03,9.647011060065012467e-03,4.611506824082449441e-04,-6.686317398625431056e-03,-4.169388070236060458e-03,-1.354784682581508873e-02,-9.358819609261060865e-03,1.766969064366167956e-03,-2.167321323915579606e-02,7.723626968346103752e-03,-1.048073288770866481e-02
7.607421875000000000e-01,8.814388344402991626e-03,-2.261416055666446573e-02,-2.726381329276001894e-02,8.192884815200501825e-03,5.653329457753764054e-04,8.100403924768864727e-03,3.584407714613914442e-03,-2.263727463836138435e-03,-1.383144866157031555e-02,-3.061495579434761471e-03,8.537149948148026191e-03,1.545128538781460198e-03,-7.925538861396260945e-03,-3.920906054767170010e-03,-1.126836717928929137e-02,-9.590035721294224227e-03,1.825861106345314303e-03,-2.161730562717549542e-02,6.895227627538552673e-03,-1.011913018204213359e-02
7.617187500000000000e-01,9.488106735056315785e-03,-2.350780265195161894e-02,-2.896744369266217312e-02,8.553142028899181348e-03,-1.436256531432891087e-04,6.302144250812623250e-03,3.819351286606213064e-03,-1.993786714206515105e-03,-1.567914474062300292e-02,-2.955887524652665854e-03,7.365432010691806697e-03,2.579487743135613909e-03,-9.036186369584064612e-03,-3.634899262084679943e-03,-8.958374401388840419e-03,-9.836984820631850673e-03,1.795426055280904994e-03,-2.151713324629713278e-02,6.147622779895216272e-03,-9.641799135270081103e-03
7.626953125000000000e-01,1.007315634905479353e-02,-2.437170700900143788e-02,-3.041295940382117424e-02,8.852563707259248488e-03,-7.852620839253554932e-04,4.554365287372175858e-03,3.979812069369766114e-03,-1.677258899456153486e-03,-1.745712536837235387e-02,-2.873809806252240057e-03,6.145442590444142456e-03,3.546302078106794778e-03,-1.000872150213859453e-02,-3.314957619502604050e-03,-6.639265148914901341e-03,-1.008792431115164423e-02,1.681823176977771889e-03,-2.137909262962888607e-02,5.492683330304061820e-03,-9.059900030948760119e-03
7.636718750000000000e-01,1.056281281927864274e-02,-2.519793238480768846e-02,-3.157269921792852513e-02,9.086977956477941543e-03,-1.350252351307492781e-03,2.869783614102228153e-03,4.063184904425618665e-03,-1.317707434840508863e-03,-1.912231995067611642e-02,-2.813160968057804370e-03,4.891317879953727132e-03,4.429019334284819628e-03,-1.083554091920144354e-02,-2.965470266858565192e-03,-4.331830205523550491e-03,-1.033080307028276523e-02,1.492284392207097717e-03,-2.120922490731300125e-02,4.940571615982949916e-03,-8.385290066275660412e-03
7.646484375000000000e-01,1.095155300518151076e-02,-2.597861923978505086e-02,-3.242280473641248606e-02,9.252722840747840821e-03,-1.830137716340769164e-03,1.260338012751912110e-03,4.068249973900393834e-03,-9.197465923442597283e-04,-2.063229478310851794e-02,-2.771358520663631808e-03,3.617567847674946213e-03,5.212720316895128742e-03,-1.151106061373090642e-02,-2.591533967400662213e-03,-2.056004190821081757e-03,-1.055351213388787054e-02,1.234960532236680083e-03,-2.101311633644971019e-02,4.499598179969937009e-03,-7.630351848898047837e-03
7.656250000000000000e-01,1.123510572010018305e-02,-2.670612703305618590e-02,-3.294367233632554404e-02,9.346729204802516761e-03,-2.217500437925592777e-03,-2.629215915729756631e-04,3.995200845519138177e-03,-4.889212354317404178e-04,-2.194602597203714617e-02,-2.745408367639907629e-03,2.338893728768162011e-03,5.884348977430754572e-03,-1.203176999579461809e-02,-2.198846010471732816e-03,1.693629857951065108e-04,-1.074413768364296945e-02,9.187565470381890090e-04,-2.079580950764072650e-02,4.176110637983907262e-03,-6.807820694618996887e-03
7.666015625000000000e-01,1.141048785683014891e-02,-2.737317045310089930e-02,-3.312034169038911846e-02,9.366597786549947513e-03,-2.506122740746471490e-03,-1.689936577236816895e-03,3.845647779029244540e-03,-3.157287671577124473e-05,-2.302466086589422672e-02,-2.731979888680702642e-03,1.070002402522460261e-03,6.432910184346888466e-03,-1.239625512394865181e-02,-1.793583911958258545e-03,2.326710070470363115e-03,-1.089121153133565736e-02,5.531586632059484841e-04,-2.056172668071599985e-02,3.974415828263248157e-03,-5.930613082304419734e-03
7.675781250000000000e-01,1.147602562330482870e-02,-2.797295196363259323e-02,-3.294281359000185427e-02,9.310668956238245947e-03,-2.691126075195426990e-03,-3.011732102162251352e-03,3.622596087751395189e-03,4.453052738482615649e-04,-2.383225429820699098e-02,-2.727485339304587877e-03,-1.745799534502660150e-04,6.849632192212478168e-03,-1.260519087756943601e-02,-1.382274486601381761e-03,4.399941455969137542e-03,-1.098395432456794607e-02,1.480565748030900877e-04,-2.031460650591596431e-02,3.896735866951279558e-03,-5.011658558466344782e-03
7.685546875000000000e-01,1.143136075812900207e-02,-2.849928809005821198e-02,-3.240629093591177595e-02,9.178083512563810914e-03,-2.769088068244590813e-03,-4.220498351674174635e-03,3.330399784412078207e-03,9.342214639879181269e-04,-2.433646620986158055e-02,-2.728162181659957164e-03,-1.380692504877241780e-03,7.128091457081690667e-03,-1.266130234670252014e-02,-9.716550818839250758e-04,6.374575393778661100e-03,-1.101250681656998007e-02,-2.864362176950014500e-04,-2.005745516854565494e-02,3.943198165845817303e-03,-4.063737287838214626e-03
7.695312500000000000e-01,1.127744175504634058e-02,-2.894672696665023803e-02,-3.151133798963880184e-02,8.968833091269275831e-03,-2.738134943635436858e-03,-5.309659423625571681e-03,2.974691175792295444e-03,1.427343863648761852e-03,-2.450920772645148044e-02,-2.730156936952892952e-03,-2.534720265924916491e-03,7.264298067586931473e-03,-1.256929619424001360e-02,-5.685299221126014629e-04,8.237862147275435212e-03,-1.096814474735378561e-02,-7.401608274011215903e-04,-1.979251275815468655e-02,4.111858914406105875e-03,-3.099325319587811073e-03
7.705078125000000000e-01,1.101650028467008116e-02,-2.931065480712945204e-02,-3.026395429948369742e-02,8.683798896178311633e-03,-2.598007608789182094e-03,-6.273928859520393024e-03,2.562287498473640734e-03,1.916661409840986728e-03,-2.432722351098344504e-02,-2.729609147076096989e-03,-3.623768063179388238e-03,7.256740706172990982e-03,-1.233576321139309359e-02,-1.796246104200892313e-04,9.978871356684970023e-03,-1.084347317082218209e-02,-1.203087142389764512e-03,-1.952123541124450162e-02,4.398758992999690295e-03,-2.130449483906820402e-03
7.714843750000000000e-01,1.065201315948167970e-02,-2.958738914930472697e-02,-2.867556110634123662e-02,8.324777643825928553e-03,-2.350100057395226524e-03,-7.109350991759092776e-03,2.101076100544566061e-03,2.394144118911056742e-03,-2.377259918198027649e-02,-2.722734050987451332e-03,-4.635825614999992440e-03,7.106390712513215718e-03,-1.196905373400389272e-02,1.885581262199044483e-04,1.158854843323417656e-02,-1.063259642773737093e-02,-1.665480837519061046e-03,-1.924429351326522111e-02,4.798010778108256769e-03,-1.168553653247984478e-03
7.724609375000000000e-01,1.018865034266215955e-02,-2.977425695448744636e-02,-2.676289947344468595e-02,7.894493817885532561e-03,-1.997469213024556742e-03,-7.813327454488752308e-03,1.599880064197154242e-03,2.851900020416729166e-03,-2.283318376731049981e-02,-2.705902619770403014e-03,-5.559921476786483345e-03,6.816665480848608724e-03,-1.147912800705130909e-02,5.298783889626720867e-04,1.305974033287835012e-02,-1.033126040126291709e-02,-2.118060520885136841e-03,-1.896158597540525959e-02,5.301913830591165402e-03,-2.243778995236062057e-04
7.734375000000000000e-01,9.632209651250958626e-03,-2.986965591052763089e-02,-2.454784084663351115e-02,7.396597555042121186e-03,-1.544815832205332804e-03,-8.384628396240250553e-03,1.068306524643928765e-03,3.282325982656460975e-03,-2.150291853615959176e-02,-2.675717652364075286e-03,-6.386263729067503947e-03,6.393352074218774939e-03,-1.087738397098114707e-02,8.386917831218910352e-04,1.438719157009284502e-02,-9.936964192394370787e-03,-2.552142519037368940e-03,-1.867227032870209108e-02,5.901097032305635710e-03,6.921481435143376354e-04
7.744140625000000000e-01,8.989538947888488229e-03,-2.987309758868892523e-02,-2.205711221322850801e-02,6.835647725975883826e-03,-9.984365867465121690e-04,-8.823388133725827004e-03,5.165802650892135917e-04,3.678249861828226594e-03,-1.978206509310480657e-02,-2.629084710663764229e-03,-7.106365442847073152e-03,5.844492570938194034e-03,-1.017646528996819788e-02,1.109971992693194534e-03,1.556751181089462491e-02,-9.449038908103151585e-03,-2.959771065493716716e-03,-1.837480810677369694e-02,6.584684360689749272e-03,1.571996641061669878e-03
7.753906250000000000e-01,8.268446751510463710e-03,-2.978523143375744198e-02,-1.932193946351568048e-02,6.217080029525035023e-03,-3.661479460937819199e-04,-9.131085194749121933e-03,-4.463455048795382518e-05,4.033061611224451372e-03,-1.767732730370231986e-02,-2.563276766808586862e-03,-7.713153143690246703e-03,5.180233262246956155e-03,-9.390052743277817193e-03,1.339420632594108193e-03,1.659911682372404787e-02,-8.868691855478373631e-03,-3.333831952914439404e-03,-1.806702472343387975e-02,7.340481170610349895e-03,2.407116818793399778e-03
7.763671875000000000e-01,7.477602324343191054e-03,-2.960784891775512795e-02,-1.637761394487560751e-02,5.547160180459493467e-03,3.428170274757298425e-04,-9.310506910913020004e-03,-6.044214106491405114e-04,4.340831229567247013e-03,-1.520186342196512032e-02,-2.475991545516226244e-03,-8.201056710480986514e-03,4.412640385383723857e-03,-8.532642351637087508e-03,1.523562016059080287e-03,1.748214496020358139e-02,-8.199015069785337700e-03,-3.668148034910313771e-03,-1.774618279706234591e-02,8.155177592064594833e-03,3.190493559598855076e-03
7.773437500000000000e-01,6.626426409008449869e-03,-2.934386755395876345e-02,-1.326298851119054115e-02,4.832922536980513786e-03,1.117937383465667477e-03,-9.365698934308502518e-03,-1.151803977854137795e-03,4.596411703695363164e-03,-1.237518667588995321e-02,-2.365400668613473756e-03,-8.566079384081633566e-03,3.555485594636142999e-03,-7.619313806839840553e-03,1.659820781249300714e-03,1.821835167922234919e-02,-7.444957761702088866e-03,-3.957555312768232074e-03,-1.740906763416966152e-02,9.014565454284360554e-03,3.916189030476699764e-03
7.783203125000000000e-01,5.724973894122888096e-03,-2.899729484284833264e-02,-1.001991058687014963e-02,4.082094778343517763e-03,1.947556451375572796e-03,-9.301900263229639573e-03,-1.675940693998617149e-03,4.795525404932675199e-03,-9.222954505277873583e-03,-2.230189845577122687e-03,-8.805846822284111447e-03,2.624004836275253133e-03,-6.665492911494298733e-03,1.746580670159599002e-03,1.881098491253738181e-02,-6.613262937134121999e-03,-4.197958708925725313e-03,-1.705208336426934992e-02,9.903765013352182345e-03,4.579367294577915866e-03
7.792968750000000000e-01,4.783809778226906506e-03,-2.857317259815418675e-02,-6.692600864749939996e-03,3.303009501114921240e-03,2.819055020959273378e-03,-9.125464566751666229e-03,-2.166317999500717937e-03,4.934832724794634140e-03,-5.776648602727487390e-03,-2.069589500928980738e-03,-8.919634417100318763e-03,1.634634694682689238e-03,-5.686711814572448231e-03,1.783223137515598314e-03,1.926464429450676016e-02,-5.712369109779878024e-03,-4.386367006117565179e-03,-1.667135802083342944e-02,1.080745769233115022e-02,5.176302118935939903e-03
7.802734375000000000e-01,3.813879879036499027e-03,-2.807750247229750390e-02,-3.326987221180648449e-03,2.504503849835835322e-03,3.719042708365284493e-03,-8.843768793391606001e-03,-2.612938689458261729e-03,5.011982078080110849e-03,-2.073149849460263674e-03,-1.883395384567563072e-03,-8.908372384880836742e-03,6.047306104717091457e-04,-4.698370845932390433e-03,1.770144880001899013e-03,1.958512744032581479e-02,-4.752278679836140912e-03,-4.520906811927950103e-03,-1.626285569232243516e-02,1.171012103974725452e-02,5.704368435602455607e-03
7.812500000000000000e-01,2.826377796843783374e-03,-2.751715385924492774e-02,2.999575699022885567e-05,1.695808529715124233e-03,4.633564354712468338e-03,-8.465110231811361421e-03,-3.006501986300700365e-03,5.025640753518597834e-03,1.845785871887759867e-03,-1.671978872317479714e-03,-8.774628444972138591e-03,-4.477283678287584390e-04,-3.715505708941004015e-03,1.708753808747518962e-03,1.977926655503229811e-02,-3.744395179907746007e-03,-4.600815786195757220e-03,-1.582249372622829275e-02,1.259626217248319135e-02,6.162018148985145410e-03
7.822265625000000000e-01,1.832609686489947154e-03,-2.689975569232405661e-02,3.331130594490323144e-03,8.864277611015389594e-04,5.548318029461355230e-03,-7.998593358574473955e-03,-3.338572025785339729e-03,4.975506447567433835e-03,5.934143199091673065e-03,-1.436286828808837693e-03,-8.522568214372427259e-03,-1.504443452541328469e-03,-2.752563685422350359e-03,1.601443431996573200e-03,1.985475868967156998e-02,-2.701332179727521793e-03,-4.626415736639137750e-03,-1.534626286046771038e-02,1.345064609014596721e-02,6.548741201685907842e-03
7.832031250000000000e-01,8.438584209434878136e-04,-2.623357396839642863e-02,6.529652593958046314e-03,8.601192386321681801e-05,6.448880994728378377e-03,-7.454007956524047809e-03,-3.601731630815138783e-03,4.862299669267019023e-03,1.014234466898568388e-02,-1.177831070904546834e-03,-8.157893759697179559e-03,-2.547103654366757175e-03,-1.823192343090428852e-03,1.451546061536367754e-03,1.981999293260793341e-02,-1.636697183758962365e-03,-4.599066539732814610e-03,-1.483034808255560139e-02,1.425851542611947242e-02,6.865013011866961078e-03
7.841796875000000000e-01,-1.287512594512034425e-04,-2.552737711190756348e-02,9.579985563288630213e-03,-6.957751991954464182e-04,7.320939832339557786e-03,-6.841700114878754985e-03,-3.789718482997015726e-03,4.687737547007655298e-03,1.441801893361815273e-02,-8.986676348781783702e-04,-7.687761059174350736e-03,-3.557692011079464922e-03,-9.400440150736343037e-04,1.263265696894399354e-03,1.968387773545461975e-02,-5.648543400022729144e-04,-4.521102173184530018e-03,-1.427124797945007045e-02,1.500579843126864654e-02,7.112229574279566036e-03
7.851562500000000000e-01,-1.074385024950906542e-03,-2.479029153723875251e-02,1.243846573507072922e-02,-1.449392540323777125e-03,8.150520845788369537e-03,-6.172437826455712262e-03,-3.897541091664354952e-03,4.454489895611002739e-03,1.870682742955612210e-02,-6.013662120679125894e-04,-7.120677431752642922e-03,-4.518785583513720838e-03,-1.145990477069598612e-04,1.041591866774686445e-03,1.945567142794639090e-02,4.993298047570558784e-04,-4.395750447671784543e-03,-1.366589034090096022e-02,1.567930226425365628e-02,7.292631672097661319e-03
7.861328125000000000e-01,-1.982627099681957827e-03,-2.403164997063117481e-02,1.506404211866237304e-02,-2.165559089492738801e-03,8.924216826080445808e-03,-5.457272976697071301e-03,-3.921572299824722246e-03,4.166118708619156313e-03,2.295333595319056647e-02,-2.889702734599833289e-04,-6.466380283156152042e-03,-5.413844426809096000e-03,6.429895090459269991e-04,7.921961091759948531e-04,1.914481877877106247e-02,1.540752926365650255e-03,-4.227038293734108887e-03,-1.301174181705376867e-02,1.626688898157111623e-02,7.409219775565347929e-03
7.871093750000000000e-01,-2.843602751674044818e-03,-2.326083524965338184e-02,1.741894182911961353e-02,-2.835390263228532853e-03,9.629406314318991050e-03,-4.707401571978910362e-03,-3.859618450758134367e-03,3.827002520903324302e-03,2.710191665678864451e-02,3.505144863327064320e-05,-5.735698795363015912e-03,-6.227484952167978288e-03,1.324027459075539925e-03,5.213131420256124360e-04,1.876079621526152708e-02,2.544351084719485151e-03,-4.019684690422331216e-03,-1.230690950682813978e-02,1.675763197411676148e-02,7.465661304573680684e-03
7.880859375000000000e-01,-3.648093672573729171e-03,-2.248712242547701995e-02,1.946928943087630065e-02,-3.450531076229656872e-03,1.025446160425740744e-02,-3.934024080027897011e-03,-3.710962761550381725e-03,3.442247335970463964e-03,3.109766528529113103e-02,3.668613160744856050e-04,-4.940400442206192844e-03,-6.945733373200061941e-03,1.921385358003305233e-03,2.356091074547008585e-04,1.831296803003823123e-02,3.495375415763201862e-03,-3.778983511766319074e-03,-1.155023246643815948e-02,1.714195097816002475e-02,7.466192004501331567e-03
7.890625000000000000e-01,-4.387644869041426067e-03,-2.171952204874925962e-02,2.118567001040252626e-02,-4.003283905327512451e-03,1.078894190322453664e-02,-3.148207752615756264e-03,-3.476381903669266762e-03,3.017586026602965543e-03,3.488731803702133094e-02,7.023160464412472534e-04,-4.093024445495606345e-03,-7.556255276284042088e-03,2.429577276298189661e-03,-5.796044175374048812e-05,1.781045558392353040e-02,4.379666262520585072e-03,-3.510678712387059648e-03,-1.074136127597499768e-02,1.741172418974461233e-02,7.415513227327565071e-03
7.900390625000000000e-01,-5.054661783925158518e-03,-2.096662752218612924e-02,2.254362654059746326e-02,-4.486728686363730331e-03,1.122376830699716582e-02,-2.360752769964327355e-03,-3.158135268130491183e-03,2.559268293342427565e-03,3.842015226268949424e-02,1.037035838023326467e-03,-3.206704489454870188e-03,-8.048557760242033843e-03,2.844811408068716012e-03,-3.522999114333683762e-04,1.726202116894521438e-02,5.183919664060943761e-03,-3.220834372529658707e-03,-9.880823984200128030e-03,1.756037642510285476e-02,7.318686922984611945e-03
7.910156250000000000e-01,-5.642496477568101701e-03,-2.023646935171505290e-02,2.352408310704869401e-02,-4.894833473213818301e-03,1.155137753945986723e-02,-1.582063987851545228e-03,-2.759926885641432372e-03,2.073943400174594817e-03,4.164885532185953060e-02,1.366478219883293394e-03,-2.294983182923440723e-03,-8.414161050042773607e-03,3.165011977214144366e-03,-6.403273121116720076e-04,1.667596783056397858e-02,5.895941224643573737e-03,-2.915702174170873087e-03,-8.970076965017999976e-03,1.758294268812152228e-02,7.181030129481926622e-03
7.919921875000000000e-01,-6.145521826974463878e-03,-1.953637902362006379e-02,2.411368671646555925e-02,-5.222553413432180422e-03,1.176585175636343447e-02,-8.220299830973380739e-04,-2.286840471778460535e-03,1.568537998738661274e-03,4.453034629513148712e-02,1.686015409841923763e-03,-1.371620895700788323e-03,-8.646736994494676198e-03,3.389812371679515150e-03,-9.151289868562476233e-04,1.606005607212792827e-02,6.504882580117365629e-03,-2.601588883262954260e-03,-8.011539460336700863e-03,1.747610692174855068e-02,7.008010705296061418e-03
7.929687500000000000e-01,-6.559192841750861001e-03,-1.887286507922262407e-02,2.430506168211235205e-02,-5.465916355104710744e-03,1.186302210832682925e-02,-8.991098221185905848e-05,-1.745248564905335208e-03,1.050131400395368925e-03,4.702653589962546565e-02,1.991013902778455968e-03,-4.504016950724644419e-04,-8.742212400534037434e-03,3.520519915435955938e-03,-1.170112173117849545e-03,1.542143798474657906e-02,7.001455961932371609e-03,-2.284726369102785606e-03,-7.008610849518079333e-03,1.723821612626876693e-02,6.805145975127779162e-03
7.939453125000000000e-01,-6.880094349291408090e-03,-1.825150375367211308e-02,2.409697195932253636e-02,-5.622093492136232690e-03,1.184054419477948740e-02,6.057628767952459234e-04,-1.142697211246647155e-03,5.258306593087522587e-04,4.910501086606371829e-02,2.276914970418276660e-03,4.550608310239546983e-04,-8.698835727833415313e-03,3.560053158499973218e-03,-1.399152162970311369e-03,1.476660896991079108e-02,7.378122726174272603e-03,-1.971146601601572387e-03,-5.965669971233374808e-03,1.686927041677156736e-02,6.577905862060917652e-03
7.949218750000000000e-01,-7.105974465902629988e-03,-1.767684629485067466e-02,2.349438826381247333e-02,-5.689453677459816242e-03,1.169794401041855669e-02,1.257281656005348851e-03,-4.877681184105025092e-04,2.647789869300327253e-06,5.073963019433290478e-02,2.539314732513812609e-03,1.331515057993150342e-03,-8.517206257727834989e-03,3.512853019921997888e-03,-1.596730903497603320e-03,1.410137685763240140e-02,7.629252159649864071e-03,-1.666563933032945422e-03,-4.888056124737003710e-03,1.637088995854099616e-02,6.331621957491592040e-03
7.958984375000000000e-01,-7.235763443631439834e-03,-1.715234478651413152e-02,2.250845832273674213e-02,-5.667600282063497627e-03,1.143663348100053961e-02,1.857832985032742239e-03,2.100793629341202087e-04,-5.126186403280890043e-04,5.191102209288179364e-02,2.774042458448363474e-03,2.166257331295797645e-03,-8.200265450346213431e-03,3.384769549595790031e-03,-1.758064020600563077e-03,1.343084787658378049e-02,7.751247389587141365e-03,-1.376266795615406144e-03,-3.782031689507862199e-03,1.574626005679341523e-02,6.071403837371962958e-03
7.968750000000000000e-01,-7.269577662457987061e-03,-1.668029797169050948e-02,2.115638015845801995e-02,-5.557389748357476067e-03,1.105989519745830679e-02,2.401565759190432778e-03,9.406836678816653296e-04,-1.013495423045236970e-03,5.260697200351028419e-02,2.977235777964412460e-03,2.947309774889963346e-03,-7.753250803731891530e-03,3.182926474715333867e-03,-1.879213452945218896e-03,1.275942861108859613e-02,7.742635799009254041e-03,-1.105020733691706308e-03,-2.654726619760398865e-03,1.500005598111694288e-02,5.802063772074934900e-03
7.978515625000000000e-01,-7.208708722106788730e-03,-1.626181821383773651e-02,1.946117986243225267e-02,-5.360931274881153633e-03,1.057283647770290887e-02,2.883639449175234674e-03,1.693370738151195581e-03,-1.493938168283423431e-03,5.282269389105026525e-02,3.145411519805093800e-03,3.663587285123823256e-03,-7.183613119117219711e-03,2.915566059000111732e-03,-1.957183144686631092e-03,1.209084278860790215e-02,7.604121976211290768e-03,-8.569844436246022018e-04,-1.514065388234748372e-03,1.413834937087425636e-02,5.528050800557363087e-03
7.988281250000000000e-01,-7.055597774760044572e-03,-1.589682035072900040e-02,1.745139685587327252e-02,-5.081567370975009768e-03,9.982313405117897165e-03,3.300258519193798555e-03,2.457154611016753275e-03,-1.948424543864658636e-03,5.256097890774963366e-02,3.275530957145998331e-03,4.305051238684503428e-03,-6.500898648089996346e-03,2.591877121312053528e-03,-1.989995561349032840e-03,1.142816148557320582e-02,7.338601892927579251e-03,-6.356402207110100483e-04,-3.686772665698456047e-04,1.316849829226700297e-02,5.253394950701661265e-03
7.998046875000000000e-01,-6.813795427088157469e-03,-1.558403279638513605e-02,1.516068112963579566e-02,-4.723835329835513949e-03,9.296826002777321130e-03,3.648691673362168889e-03,3.220945204740862083e-03,-2.372035753564972343e-03,5.183221759255977196e-02,3.365058318078584937e-03,4.862847626552622288e-03,-5.716598141260168311e-03,2.221809329609081285e-03,-1.976747157131674044e-03,1.077384512318982010e-02,6.951137699892143834e-03,-4.437399157765972019e-04,7.722088679008604767e-04,1.209902319817378336e-02,4.981662190138357732e-03
8.007812500000000000e-01,-6.487907724854330427e-03,-1.532103083686183614e-02,1.262730838338930670e-02,-4.293409981173106071e-03,8.526386194037623156e-03,3.927275876344294911e-03,3.973759444602422038e-03,-2.760524960442150601e-03,5.065429390135827575e-02,3.412011517112312556e-03,5.329427545370360279e-03,-4.843965325813403590e-03,1.815877101763715973e-03,-1.917641327258684872e-03,1.012979545143145865e-02,6.448893238147304641e-03,-2.832671903716874051e-04,1.898883722168554639e-03,1.093947117658649118e-02,4.715920488972413088e-03
8.017578125000000000e-01,-6.083528913474862965e-03,-1.510429165383955080e-02,9.893620320095424664e-03,-3.797028395243337226e-03,7.682360664895956925e-03,4.135405319964436006e-03,4.704931756851143260e-03,-3.110371631163328862e-03,4.905235154899571792e-02,3.415004178425488923e-03,5.698648230279872162e-03,-3.897807803302735189e-03,1.384956602956701616e-03,-1.813997818276085264e-03,9.497415591148587050e-03,5.841031076896815305e-03,-1.554165346258004621e-04,3.001289031377994687e-03,9.700270961744691250e-03,4.458717171169183924e-03
8.027343750000000000e-01,-5.607161840921380536e-03,-1.492927020333333077e-02,7.005398573958793174e-03,-3.242397513048911675e-03,6.777291173339302505e-03,4.273505729343935432e-03,5.404319911921509970e-03,-3.418821061383327947e-03,4.705843534039576975e-02,3.373278151921916407e-03,5.965853095632963482e-03,-2.894253772220876063e-03,9.400794274455823163e-04,-1.668238034166451625e-03,8.877676122349256738e-03,5.138572591060368289e-03,-6.058918198215482165e-05,4.069159272689022548e-03,8.392581224021953418e-03,4.212067528408598022e-03
8.037109375000000000e-01,-5.066127032854222945e-03,-1.479049468301345260e-02,4.011181838174830705e-03,-2.638085967827084183e-03,5.824695238374415218e-03,4.342994616471120874e-03,6.062502224991959954e-03,-3.683908636070550024e-03,4.471101233771636319e-02,3.286725867274520319e-03,6.127929558025799889e-03,-1.850498336229128640e-03,4.922265888362559183e-04,-1.483846157991245557e-03,8.271185171601351527e-03,4.354223271212695479e-03,1.594273615460745086e-06,5.092171454522463440e-03,7.028134651285163070e-03,3.977454472390021256e-03
8.046875000000000000e-01,-4.468461621592131894e-03,-1.468167994796608367e-02,9.615366949007970922e-04,-1.993401635526619725e-03,4.838850479795361870e-03,4.346228292629416082e-03,6.670962222182073853e-03,-3.904468676499134403e-03,4.205437981592821672e-02,3.155902027098460988e-03,6.183343745406859500e-03,-7.845334532777699377e-04,5.212641692133035409e-05,-1.265306498260246326e-03,7.678260462505699657e-03,3.502166102885742593e-03,3.226507385694840635e-05,6.060100609563330055e-03,5.619080287645777244e-03,3.755838812154618789e-03
8.056640625000000000e-01,-3.822809448253874920e-03,-1.459585688830753597e-02,-2.091706581608365669e-03,-1.318256702072740510e-03,3.834566163092982885e-03,4.286436640596831028e-03,7.222257053775703664e-03,-4.080128021822160972e-03,3.913796896306523387e-02,2.982024306018214027e-03,6.132151541715605281e-03,2.851341908560074689e-04,-3.699401288607580274e-04,-1.018017956928131754e-03,7.099001348712708631e-03,2.597826449439198659e-03,3.326212942824507968e-05,6.962978480286905608e-03,4.177826507860429861e-03,3.547679565067067553e-03
8.066406250000000000e-01,-3.138303779117057601e-03,-1.452551546948845779e-02,-5.096241389635739957e-03,-6.230222584010331952e-04,2.826945727277299994e-03,4.167646820042304572e-03,7.710166179948118106e-03,-4.211284782166216378e-03,3.601555514830320770e-02,2.766962895334616757e-03,5.975985773455434746e-03,1.339772941845373752e-03,-7.643233677488737998e-04,-7.481869923154152446e-04,6.533358946528181749e-03,1.657612411832987132e-03,7.073603798091188111e-06,7.791252786432402086e-03,2.716886880419218386e-03,3.352963546517265941e-03
8.076171875000000000e-01,-2.424444181054176417e-03,-1.446275886343691836e-02,-8.000083075431416169e-03,8.162537349930016478e-05,1.831144232804634772e-03,3.994597232413429552e-03,8.129817166379470217e-03,-4.299072976721622120e-03,3.274438727753052614e-02,2.513218910778138027e-03,5.718019707389563125e-03,2.360719037824915781e-03,-1.122174872526783551e-03,-4.627009059827956461e-04,5.981202620461277542e-03,6.986351096069515210e-04,-4.323437415517522586e-05,8.535944407036061277e-03,1.248731013478703716e-03,3.171243336714538869e-03
8.085937500000000000e-01,-1.690969185164259425e-03,-1.439946587124999941e-02,-1.075236566145287669e-02,7.848642224708188113e-04,8.621247594227301331e-04,3.772643202525875414e-03,8.477785802405209820e-03,-4.345314029296545519e-03,2.938425025149374314e-02,2.223891860850861490e-03,5.362907391599631285e-03,3.329668024386380973e-03,-1.435600616424538567e-03,-1.689837085752481094e-04,5.442381246083129176e-03,-2.615862786706640852e-04,-1.141002538652402531e-04,9.188799796930066308e-03,-2.143577103137801060e-04,3.001682595394874337e-03
8.095703125000000000e-01,-9.477264310003355452e-04,-1.432745866048624681e-02,-1.330412456878582797e-02,1.475889676525472555e-03,-6.558219214374862160e-05,3.507655941055553075e-03,8.752168187343142142e-03,-4.352456330598577366e-03,2.599647580853830728e-02,1.902636552847839641e-03,4.916701729821962297e-03,4.228960230358139172e-03,-1.697794708139761105e-03,1.251627926919900158e-04,4.916777875595405856e-03,-1.205429567813699754e-03,-2.015590449399862205e-04,9.742435989868940965e-03,-1.660415816572156401e-03,2.843107588711653311e-03
8.105468750000000000e-01,-2.045420249241480803e-04,-1.423867271595325931e-02,-1.560905307497160131e-02,2.144078355511909624e-03,-9.381122856956716077e-04,3.205916433667006446e-03,8.952622914557135242e-03,-4.323504286901249001e-03,2.264291804878372158e-02,1.553609990086454729e-03,4.386751525650735978e-03,5.041855935393181783e-03,-1.903151486191669017e-03,4.117297008536229680e-04,4.404356657334990155e-03,-2.115479344788895322e-03,-3.013417520915974424e-04,1.019047561777262044e-02,-3.077923377741472420e-03,2.694063708517192846e-03
8.115234375000000000e-01,5.289091357696118489e-04,-1.412532583491555097e-02,-1.762422064567487415e-02,2.779150246824945228e-03,-1.742490026622123961e-03,2.874005957447931491e-03,9.080382009874335414e-03,-4.261938455092120943e-03,1.938491067988380376e-02,1.181408984451876032e-03,3.781579063333061208e-03,5.752796051639675300e-03,-2.047354137324429099e-03,6.826802583162309979e-04,3.905201105435709280e-03,-2.974835983543568096e-03,-4.089801505660871361e-04,1.052766949733276516e-02,-4.455916391440078138e-03,2.552875703739826418e-03
8.125000000000000000e-01,1.243230326806371577e-03,-1.398008298759980880e-02,-1.931074186677407198e-02,3.371326506216783779e-03,-2.466836814818184308e-03,2.518694952990714261e-03,9.138229842446617124e-03,-4.171628511314404153e-03,1.628222348149135912e-02,7.909993703966930467e-04,3.110740100166615313e-03,6.347644396383456816e-03,-2.127438428748504307e-03,9.301340979432290434e-04,3.419543074099060803e-03,-3.767418379552425756e-03,-5.199147034576113990e-04,1.075000450000673964e-02,-5.784086936764552996e-03,2.417710307272172982e-03
8.134765625000000000e-01,1.929425532145881417e-03,-1.379621391241101294e-02,-2.063438547300332909e-02,3.911480371953567070e-03,-3.100560901257791956e-03,2.146831980633834638e-03,9.130449812558227851e-03,-4.056740912101418350e-03,1.339203564623460060e-02,3.876378574117385345e-04,2.384668426867745522e-03,6.813907945873361530e-03,-2.141830593262989899e-03,1.146552852196454364e-03,2.947782056312086424e-03,-4.478254960482392494e-03,-6.296033789935859271e-04,1.085479462708271309e-02,-7.052870404146881038e-03,2.286639929930677634e-03
8.144531250000000000e-01,2.579015886757900222e-03,-1.356774042197500182e-02,-2.156611390767739639e-02,4.391278729192133953e-03,-3.634526079031048535e-03,1.765234462280064129e-03,9.062739222139862272e-03,-3.921643181342677684e-03,1.076794351453702267e-02,-2.321230478919897311e-05,1.614507402049193685e-03,7.140931827067082890e-03,-2.090358871913135935e-03,1.324923361574841668e-03,2.490494693262370468e-03,-5.093757700118859560e-03,-7.336291258277262417e-04,1.084075345516530633e-02,-8.253519349676051095e-03,2.157706105420587744e-03
8.154296875000000000e-01,3.184148439729882207e-03,-1.328957055952567287e-02,-2.208254493999793969e-02,4.803311991431035571e-03,-4.061196297053407470e-03,1.380582856519414411e-03,8.942093339297581267e-03,-3.770806792608907138e-03,8.459019779301413244e-03,-4.359705528974439082e-04,8.119310808688690040e-04,7.320066217450865546e-03,-1.974238692676877349e-03,1.458934700165816223e-03,2.048434642127481414e-03,-5.601974128909083944e-03,-8.278038072613153053e-04,1.070804639556858368e-02,-9.378163773073624337e-03,2.028981406219702854e-03
8.164062500000000000e-01,3.737695749552807922e-03,-1.295761696271934341e-02,-2.216632809413832117e-02,5.141210135405801379e-03,-4.374753790369242598e-03,9.993198356118351833e-04,8.776660267205593086e-03,-3.608710614027604152e-03,6.508940499855945215e-03,-8.450317299010731698e-04,-1.104226772656591304e-05,7.344802776422933860e-03,-1.796031937438699166e-03,1.543145285500879121e-03,1.622523200548283556e-03,-5.992812691891027249e-03,-9.082664800353374562e-04,1.045832151953101155e-02,-1.041985785509761883e-02,1.898628608848738214e-03
8.173828125000000000e-01,4.233344944019661049e-03,-1.256889706015288863e-02,-2.180642998770446553e-02,5.399742932388332251e-03,-4.571188768101659868e-03,6.275559297490174854e-04,8.575568809330091219e-03,-3.439746842495063767e-03,4.955195243319852026e-03,-1.244860816700280731e-03,-8.422413290721936230e-04,7.210878717461923632e-03,-1.559581214877669899e-03,1.573136462116271617e-03,1.213831320483135107e-03,-6.258237247472778209e-03,-9.715740280140314211e-04,1.009471803514668323e-02,-1.137261341084330399e-02,1.764955966722454167e-03
8.183593750000000000e-01,4.665675017860124174e-03,-1.212161304018198257e-02,-2.099832411434881391e-02,5.574902659385712334e-03,-4.648359181010387579e-03,2.709829788228954733e-04,8.348732076368593075e-03,-3.268131276708543739e-03,3.828394381362412724e-03,-1.630088132685315883e-03,-1.669534583603825284e-03,6.916347140468518534e-03,-1.269920505659319875e-03,1.545649141903256141e-03,8.235538572685420500e-04,-6.392427021021974964e-03,-1.014782323115992826e-03,9.621851856207643688e-03,-1.223142051650810344e-02,1.626467547903541477e-03
8.193359375000000000e-01,5.030221300284638819e-03,-1.161520988670598428e-02,-1.974408211283526157e-02,5.663967844525396450e-03,-4.606019597074854227e-03,-6.520341306534040149e-05,8.106630095005420283e-03,-3.097819666144313241e-03,3.151686031635936823e-03,-1.995603424438829876e-03,-2.481021768378374737e-03,6.461612770028849970e-03,-9.331639705348285935e-04,1.458700346795797215e-03,4.529770871422762746e-04,-6.391898916587962672e-03,-1.035516281957334431e-03,9.045778072111425316e-03,-1.299225594555991972e-02,1.481907711546298634e-03
8.203125000000000000e-01,5.323526200011308163e-03,-1.105041016625030528e-02,-1.805236511815592679e-02,5.665546897715853514e-03,-4.445818736847295671e-03,-3.763713873555663697e-04,7.860075144595180668e-03,-2.932431728213747216e-03,2.940293370802325550e-03,-2.336647247879967276e-03,-3.265220915824311454e-03,5.849432779493493086e-03,-5.563751040721497815e-04,1.311676826543574370e-03,1.034406843853676039e-04,-6.255589738134698097e-03,-1.032027412957577453e-03,8.373930505654360312e-03,-1.365208020338237044e-02,1.330298928249817880e-03
8.212890625000000000e-01,5.543175524799999476e-03,-1.042922466807217133e-02,-1.593831536410914018e-02,5.579600795799704444e-03,-4.171265751527535037e-03,-6.585094486826524943e-04,7.619963955871080635e-03,-2.775184251470073915e-03,3.201181088915159949e-03,-2.648898060276759503e-03,-4.011247983214762114e-03,5.084882914267119247e-03,-1.474187697623197124e-04,1.105403310977835091e-03,-2.237045254734025546e-04,-5.984896567097410663e-03,-1.003237700687734102e-03,7.615038925680273074e-03,-1.420882407551034288e-02,1.170972293363006789e-03
8.222656250000000000e-01,5.687819873485999017e-03,-9.754938436756486336e-03,-1.342334977548920866e-02,5.407444325769963922e-03,-3.787665856666904036e-03,-9.082715220973267348e-04,7.397021247242174802e-03,-2.628834502561846337e-03,3.932857635345286471e-03,-2.928553474994814720e-03,-4.708986191236830265e-03,4.175289652244821084e-03,2.852010401903741499e-04,8.421833958310344370e-04,-5.271416296216760444e-04,-5.583674273692702458e-03,-9.487689471289091625e-04,6.779024857887547273e-03,-1.466136570233432523e-02,1.003590235717829321e-03
8.232421875000000000e-01,5.757180808254335619e-03,-9.032072186994040408e-03,-1.053485882627126953e-02,5.151725734817175217e-03,-3.302026453988196435e-03,-1.123009977711197926e-03,7.201539341741225453e-03,-2.495634932699924285e-03,5.125317659833366658e-03,-3.172404193627995778e-03,-5.349242341617155283e-03,3.130129646840171427e-03,7.325146205488658468e-04,5.258115462934524753e-04,-8.056340484751504938e-04,-5.058189892334080152e-03,-8.689569780070960370e-04,5.876877303248165263e-03,-1.500949926213886176e-02,8.281610844054210219e-04
8.242187500000000000e-01,5.752041730510939338e-03,-8.266319544837575500e-03,-7.305815423017809375e-03,4.816384986404187440e-03,-2.722935374055613852e-03,-1.300796351683180738e-03,7.043118794909181135e-03,-2.377299940202382347e-03,6.760126716376269052e-03,-3.377899216880947408e-03,-5.923887580058399827e-03,1.960898180822564368e-03,1.185267843546677219e-03,1.615552246222728972e-04,-1.058071835437875835e-03,-4.417034353367965335e-03,-7.648504209737212386e-04,4.920510023219783202e-03,-1.525389638472478965e-02,6.450453200598140618e-04
8.251953125000000000e-01,5.674223602145332668e-03,-7.464461010420125192e-03,-3.774299976247703393e-03,4.406591171477614727e-03,-2.060413344810708286e-03,-1.440429695048162269e-03,6.930415065856607160e-03,-2.274985193952522647e-03,8.810647912010723462e-03,-3.543201046477758437e-03,-6.425980309018433645e-03,6.809488100042726533e-04,1.634107882235873860e-03,-2.438933019818650960e-04,-1.283516398956926693e-03,-3.670992820604556187e-03,-6.381940654406198510e-04,3.922602378157710734e-03,-1.539606143047633768e-02,4.549535016643343338e-04
8.261718750000000000e-01,5.526545872113191454e-03,-6.634255975647242176e-03,1.705087585424786001e-05,3.928659967565382993e-03,-1.325743227149119713e-03,-1.541432682641426591e-03,6.870896276833977218e-03,-2.189279763317113214e-03,1.124240778771866400e-02,-3.667229724298282090e-03,-6.849869231699570737e-03,-6.946932119319664672e-04,2.069769845553112719e-03,-6.824953492252355119e-04,-1.481242246318830585e-03,-2.832875623209704652e-03,-4.913971156405606833e-04,2.896426004303717661e-03,-1.543828175598733338e-02,2.589360221396542344e-04
8.271484375000000000e-01,5.312773182924874701e-03,-5.784314548606457607e-03,4.021663248096760124e-03,3.389952370161302547e-03,-5.312789512068021719e-04,-1.604035810029585257e-03,6.870617028784845037e-03,-2.120211038282656876e-03,1.401359635557429886e-02,-3.749694710348772456e-03,-7.191274819909984628e-03,-2.149540768413319217e-03,2.483260788631019150e-03,-1.144973699923812135e-03,-1.650774439326400597e-03,-1.917312478182494478e-03,-3.274869433018412490e-04,1.855659880065772815e-03,-1.538357404927698235e-02,5.836500300636718319e-05
8.281250000000000000e-01,5.037548639637262626e-03,-4.923951326588949656e-03,8.189703012590808170e-03,2.798756234912123941e-03,3.097625709405152361e-04,-1.629150193753435387e-03,6.934013071016303237e-03,-2.067262164363471016e-03,1.707569392547129625e-02,-3.791113776163441279e-03,-7.447347839536738734e-03,-3.665874697597193074e-03,2.866037610847100431e-03,-1.620948712815232715e-03,-1.791920574464774592e-03,-9.405133630916752419e-04,-1.500492286930698790e-04,8.141965591402372526e-04,-1.523562775768387556e-02,-1.450912125590432533e-04
8.291015625000000000e-01,4.706314622201288392e-03,-4.063023614313560766e-03,1.246880026642848728e-02,2.164152460408023254e-03,1.183522994810558802e-03,-1.618329666345647878e-03,7.063721363382582941e-03,-2.029401465199785065e-03,2.037421517585121661e-02,-3.792818282539557606e-03,-7.616703933010549737e-03,-5.224990051276337880e-03,3.210175466726250537e-03,-2.099100825520104976e-03,-1.904796251212761797e-03,7.999999405735799818e-05,3.684435653528769089e-05,-2.140574679269299785e-04,-1.499874655265686502e-02,-3.495003705479889783e-04
8.300781250000000000e-01,4.325222307498056626e-03,-3.211756896426130881e-03,1.680480999451032867e-02,1.495867904864698478e-03,2.075733769612818531e-03,-1.573723019742983252e-03,7.260429721918279164e-03,-2.005123086523782211e-03,2.384955889359391054e-02,-3.756944417570023606e-03,-7.699433642679335416e-03,-6.807455046847302529e-03,3.508523489355139247e-03,-2.567357086648690973e-03,-1.989843167972995142e-03,1.125687501081367586e-03,2.287195292056699034e-04,-1.215384184511301979e-03,-1.467778868115002244e-02,-5.527046976976576764e-04
8.310546875000000000e-01,3.901031237237773813e-03,-2.380560637544524433e-03,2.114259713385314987e-02,8.041173611525349874e-04,2.971953096167948005e-03,-1.498017396370117209e-03,7.522759807975511540e-03,-1.992497872861917485e-03,2.743794996402113689e-02,-3.686410189866488191e-03,-7.697087656409331430e-03,-8.393378817012738663e-03,3.754844859521221795e-03,-3.013098851876820465e-03,-2.047839181342367421e-03,2.177303994635670925e-03,4.207922266176324479e-04,-2.176456043470918061e-03,-1.427810694669527647e-02,-7.523645404436153650e-04
8.320312500000000000e-01,3.441000419423455650e-03,-1.579837693818583050e-03,2.542683391060798770e-02,9.943710942940733877e-05,3.857804580824335076e-03,-1.394373954152897284e-03,7.847186712442015891e-03,-1.989233287171394277e-03,3.107245856517387717e-02,-3.584878199546715632e-03,-7.612637460699907266e-03,-9.962683975995503122e-03,3.943938542441041001e-03,-3.423387322716128084e-03,-2.079899876372042281e-03,3.215227093831145300e-03,6.080690960809168044e-04,-3.084534323051432714e-03,-1.380548894820324973e-02,-9.460063245913807872e-04
8.330078125000000000e-01,2.952772581858865118e-03,-8.197907728628543722e-04,2.960279718096105531e-02,-6.074872783858945025e-04,4.719213528058727701e-03,-1.266357038162754280e-03,8.227997807863863394e-03,-1.992741007338653253e-03,3.468408013991068628e-02,-3.456704442635873814e-03,-7.450411990650579463e-03,-1.149537999685261783e-02,4.071740352733624335e-03,-3.785203203666639114e-03,-2.087471417991922790e-03,4.219793984409025978e-03,7.854536975851139982e-04,-3.927660634474292034e-03,-1.326609808490225584e-02,-1.131073834268775391e-03
8.339843750000000000e-01,2.444253304048073575e-03,-1.102294707213714864e-04,3.361715356353740108e-02,-1.305996095741408097e-03,5.542636862928039879e-03,-1.117858176032686043e-03,8.657292900970486177e-03,-2.000210685370802308e-03,3.820285860959396484e-02,-3.306873639489459754e-03,-7.216011263722895558e-03,-1.297183343148544492e-02,4.135401391358997647e-03,-4.085696411611589203e-03,-2.072314681619724652e-03,5.171641317909723978e-03,9.478563624233313223e-04,-4.694838441420962072e-03,-1.266641571536086808e-02,-1.304981753588480876e-03
8.349609375000000000e-01,1.923486836946039676e-03,5.396185569642615587e-04,3.741872040213808925e-02,-1.985630766107870232e-03,6.315282792155612994e-03,-9.530162756191699544e-04,9.125027026137920785e-03,-2.008688237906040147e-03,4.155903447427503755e-02,-3.140921811038225805e-03,-6.916198368875716568e-03,-1.437303110169660045e-02,4.133342318899207307e-03,-4.312441497804238993e-03,-2.036480888769974518e-03,6.052042326807834799e-03,1.090305576764696513e-03,-5.376201573106113504e-03,-1.201318474090368876e-02,-1.465170379770779942e-03
8.359375000000000000e-01,1.398530476878606307e-03,1.121288768265542996e-03,4.095919103864284483e-02,-2.636306339818518529e-03,7.025316497350877695e-03,-7.761354409331388052e-04,9.619096487797063749e-03,-2.015156952463847961e-03,4.468419893153167261e-02,-2.964847054369288207e-03,-6.558771547973841348e-03,-1.568083254377844807e-02,4.065282380387964106e-03,-4.453694243563762270e-03,-1.982279195882723222e-03,6.843235277090353730e-03,1.208058725569061999e-03,-5.963166885353953992e-03,-1.131335477241549037e-02,-1.609160402661984155e-03
8.369140625000000000e-01,8.773293894369649237e-04,1.627249831566771054e-03,4.419381349867164410e-02,-3.248478373397797880e-03,7.662048402472056846e-03,-5.916018358457530470e-04,1.012546799866948996e-02,-2.016619644124199168e-03,4.751243494942419127e-02,-2.785009687669247683e-03,-6.152418446248192688e-03,-1.687820819738991215e-02,3.932242569914926739e-03,-4.498644770516951885e-03,-1.912236896408434778e-03,7.528737504269640557e-03,1.296710039354964997e-03,-6.448568445811648023e-03,-1.057402893772153851e-02,-1.734606652679797009e-03
8.378906250000000000e-01,3.675937805325980162e-04,2.051059387421290403e-03,4.708201248610166534e-02,-3.813301414182523191e-03,8.216101865828046372e-03,-4.038010146242524030e-04,1.062834998373910107e-02,-2.010180082871295196e-03,4.998142635300312220e-02,-2.608023140166594589e-03,-5.706554917259092433e-03,-1.794946008785588965e-02,3.736522809992207789e-03,-4.437662468195892849e-03,-1.829053092479861198e-03,8.093639505529034994e-03,1.352293633920637408e-03,-6.826770887070673227e-03,-9.802412297282861453e-03,-1.839349746875200246e-03
8.388671875000000000e-01,-1.233197152260799567e-04,2.387502441417301696e-03,4.958794553304336772e-02,-4.322776431530957197e-03,8.679557509322730763e-03,-2.170371045070729199e-04,1.111040434028743792e-02,-1.993121932788536124e-03,5.203351642750550510e-02,-2.440637151843330285e-03,-5.231151039970377559e-03,-1.888042205474566373e-02,3.481653512422851898e-03,-4.262528087878639932e-03,-1.735546868701681039e-03,8.524873885964134174e-03,1.371379620168427724e-03,-7.093759881116797408e-03,-9.005761761284973577e-03,-1.921464610319947039e-03
8.398437500000000000e-01,-5.885206139940608178e-04,2.632709634700816648e-03,5.168098524309802655e-02,-4.769884698808237247e-03,9.046071807962253672e-03,-3.545516920993620202e-05,1.155299617572812763e-02,-1.962983500104715628e-03,5.361669829843293544e-02,-2.289615016905915956e-03,-4.736547236395105553e-03,-1.965863692325131584e-02,3.172322375254672810e-03,-3.966648482089694255e-03,-1.634601152574050031e-03,8.811454375273194278e-03,1.351161385970829978e-03,-7.247208035573451078e-03,-8.191337343272889204e-03,-1.979304916340922284e-03
8.408203125000000000e-01,-1.021689398220233802e-03,2.784252972240270144e-03,5.333612077917140870e-02,-5.148705835283555812e-03,9.310968013734627347e-03,1.370319952454747067e-04,1.193647830102088914e-02,-1.917626676548780506e-03,5.468552040730294966e-02,-2.161606751101755389e-03,-4.233263563673777055e-03,-2.027350839256505249e-02,2.814277745435992892e-03,-3.545249683001069213e-03,-1.529103570301559856e-03,8.944680635668608021e-03,1.289532312119753138e-03,-7.286514891303260376e-03,-7.366354545732860248e-03,-2.011542572842611731e-03
8.417968750000000000e-01,-1.417172946329328664e-03,2.841216969328057632e-03,5.453427306235750921e-02,-5.454517961039677398e-03,9.471297971968689611e-03,2.968114780334219979e-04,1.224050655164792348e-02,-1.855298585725598248e-03,5.520189174501435869e-02,-2.063020182999007052e-03,-3.731805390927909333e-03,-2.071642582076254832e-02,2.414210330274614916e-03,-2.995544307410710760e-03,-1.421885700261110719e-03,8.918305163562987442e-03,1.185150376754665058e-03,-7.212820106190440984e-03,-6.537937652333666860e-03,-2.017201481383166552e-03
8.427734375000000000e-01,-1.770069089875538418e-03,2.804243597753676084e-03,5.526251954347224937e-02,-5.683878197286284378e-03,9.525873896752301562e-03,4.406312446612638267e-04,1.244438135360761630e-02,-1.774684590835217020e-03,5.513577311052850899e-02,-1.999892060701058405e-03,-3.242468756109668886e-03,-2.098086051193896046e-02,1.979615464318231974e-03,-2.316869646871385496e-03,-1.315662187002332451e-03,8.728659236644710495e-03,1.037489323629594423e-03,-7.028989334919844706e-03,-5.713073700217702333e-03,-1.995684908841535623e-03
8.437500000000000000e-01,-2.076298970325648682e-03,2.675549867320364122e-03,5.551422586051905916e-02,-5.834682054785195367e-03,9.475269696068506359e-03,5.656535920929408115e-04,1.252741036114127585e-02,-1.674951499010660094e-03,5.446574250444560089e-02,-1.977761325906312109e-03,-2.775148729438182450e-03,-2.106243255159930688e-02,1.518638523864175235e-03,-1.510793243329606322e-03,-1.212971204801367026e-03,8.374735562990650098e-03,8.468753149831302618e-04,-6.739572752475178619e-03,-4.898566923535470352e-03,-1.946795936228549410e-03
8.447265625000000000e-01,-2.332666047889290356e-03,2.458917358014772042e-03,5.528908317972934527e-02,-5.906200589614424463e-03,9.321791967846951299e-03,6.695003012074235427e-04,1.246928647758986479e-02,-1.555779997366118269e-03,5.317942481444333513e-02,-2.001546734934137733e-03,-2.339154086867969821e-03,-2.095894768354740478e-02,1.039906421639417121e-03,-5.811832564149715941e-04,-1.116117750766591060e-03,7.858226037517278620e-03,6.145082550378516695e-04,-6.350736612795920832e-03,-4.100993495516722098e-03,-1.870750583067461951e-03
8.457031250000000000e-01,-2.536900813976533664e-03,2.159653514783732228e-03,5.459305151047888494e-02,-5.899094562935268404e-03,9.069421315870389994e-03,7.502888732662600819e-04,1.225047514148215437e-02,-1.417385574598917664e-03,5.127377816822646650e-02,-2.075430999967443554e-03,-1.943031519193021486e-03,-2.067040416874828257e-02,5.523484026699072152e-04,4.657585098326623430e-04,-1.027121203343039219e-03,7.183513790170577284e-03,3.424672503187925487e-04,-5.870168676272422004e-03,-3.326656449405773763e-03,-1.768183346263840078e-03
8.466796875000000000e-01,-2.687690474087282844e-03,1.784525021734166030e-03,5.343821076095641581e-02,-5.815405214117527581e-03,8.723725150196020434e-03,8.066593979595333176e-04,1.185260442598801145e-02,-1.260527415414558223e-03,4.875523168239102867e-02,-2.202753582459963944e-03,-1.594402470613910661e-03,-2.019897000696191380e-02,6.500959326648236836e-05,1.621502444685243849e-03,-9.476685036191589973e-04,6.357619506056502376e-03,3.369996286156293208e-05,-5.306958773180232153e-03,-2.581540726695814858e-03,-1.640145036862924142e-03
8.476562500000000000e-01,-2.784693096101735488e-03,1.341664076661625189e-03,5.184252273802105598e-02,-5.658521638586237398e-03,8.291743631449157576e-03,8.377917662110204687e-04,1.125885126909920153e-02,-1.086504998607514027e-03,4.563967178283644816e-02,-2.385914194091825341e-03,-1.299815516484724084e-03,-1.954893132872191630e-02,-4.131390763367246777e-04,2.875236711922621313e-03,-8.790742057004120869e-04,5.390102796109631257e-03,-3.080040933864346131e-04,-4.671456187495908602e-03,-1.871268381939905634e-03,-1.488092943866640983e-03
8.486328125000000000e-01,-2.828535956697028966e-03,8.404488810857422762e-04,4.982950866809180562e-02,-5.433125146936921418e-03,7.781850883364853366e-03,8.434131083780503461e-04,1.045431703056403858e-02,-8.971423786110158810e-04,4.195227677275270572e-02,-2.626288949053690730e-03,-1.064616956025916418e-03,-1.872661317211864879e-02,-8.733908525147173873e-04,4.213952783009837499e-03,-8.222485009135617473e-04,4.292920183719591172e-03,-6.780559694954356453e-04,-3.975105939710475711e-03,-1.201054064285556056e-03,-1.313873498661907030e-03
8.496093750000000000e-01,-2.820798062427482683e-03,2.913601364766052471e-04,4.742784810422993880e-02,-5.145111364003349119e-03,7.203594025168090498e-03,8.237955049006200070e-04,9.426385564201203784e-03,-6.947603799226945371e-04,3.772720183549120587e-02,-2.924160965566500320e-03,-8.928420153508495258e-04,-1.774027423997623018e-02,-1.307489284607778537e-03,5.622570446050551007e-03,-7.776741517469439036e-04,3.080242033951510403e-03,-1.071124781593293246e-03,-3.230266411504471857e-03,-5.756609936906631475e-04,-1.119697753947180956e-03
8.505859375000000000e-01,-2.763977068202951026e-03,-2.941842145652538709e-04,4.467090626741961057e-02,-4.801491199429679113e-03,6.567512957321573752e-03,7.797441790467055968e-04,8.165057103367826322e-03,-4.821371792009452022e-04,3.300711913923412566e-02,-3.278667035751258590e-03,-7.871287333527459372e-04,-1.659997758298118950e-02,-1.707806775358033935e-03,7.084101127227473982e-03,-7.453930788533999485e-04,1.768231474022260996e-03,-1.481209388720001324e-03,-2.450011083126389655e-03,6.422487497659279398e-07,-9.081101247816495900e-04
8.515625000000000000e-01,-2.661441060740357689e-03,-9.040133510233813209e-04,4.159619792892190610e-02,-4.410272178788750969e-03,5.884944164143639245e-03,7.125765374642674573e-04,6.663251483751071562e-03,-2.624579862945446368e-04,2.784262011624492189e-02,-3.687761773134658194e-03,-7.486562426768221014e-04,-1.531743946835694044e-02,-2.067511939125892678e-03,8.579847683980283690e-03,-7.250031323011059403e-04,3.747890235815259929e-04,-1.901723084785596207e-03,-1.647917440236415509e-03,5.241236953251182662e-04,-6.819509641044115000e-04
8.525390625000000000e-01,-2.517365914278689790e-03,-1.525404019872077244e-03,3.824479685916305771e-02,-3.980321960491749710e-03,5.167812069043965784e-03,6.240925712586459922e-04,4.917074569972988522e-03,-3.925475846201450809e-05,2.229148928072478830e-02,-4.148200408662247596e-03,-7.771087656899440532e-04,-1.390585896764192503e-02,-2.380722325671814216e-03,1.008963817327768187e-02,-7.156653511795930955e-04,-1.080732740933464803e-03,-2.325589903841811593e-03,-8.378463456756024552e-04,9.916282118295274839e-04,-4.443136585387565118e-04
8.535156250000000000e-01,-2.336659156715286192e-03,-2.145293727227661276e-03,3.466070063302381654e-02,-3.521216173051334303e-03,4.428411687868116786e-03,5.165372659289842010e-04,2.926042207435015571e-03,1.836629127190820806e-04,1.641786108696390370e-02,-4.655541142045211550e-03,-8.706662271608274495e-04,-1.237973102759855684e-02,-2.642639307578999175e-03,1.159209047569412232e-02,-7.161217786193670165e-04,-2.577839632979812834e-03,-2.745350926384998794e-03,-3.371535868776365241e-05,1.400615352807124681e-03,-1.984970304931173157e-04
8.544921875000000000e-01,-2.124871502699152669e-03,-2.750503072946603681e-03,3.089016118042061526e-02,-3.043072984482535388e-03,3.679186469421578953e-03,3.925557906195508914e-04,6.932565830761218406e-04,4.022844187059162243e-04,1.029127327716527346e-02,-5.204167669039076738e-03,-1.026021947850431180e-03,-1.075464597257932628e-02,-2.849662232233334327e-03,1.306490407782016916e-02,-7.247236574832172096e-04,-4.095226112816815339e-03,-3.153278792288617335e-03,7.507303840553272711e-04,1.749194160674961973e-03,5.204608227069289911e-05
8.554687500000000000e-01,-1.888097412638360152e-03,-3.327963426559651071e-03,2.698099189629805245e-02,-2.556377056023105727e-03,2.932505287145913131e-03,2.551423439451729926e-04,-1.774469458960177895e-03,6.124807742307046034e-04,3.985631892876090668e-03,-5.787332200738938559e-03,-1.238427433367144531e-03,-9.047078522914786189e-03,-2.999479299846504604e-03,1.448517479237187294e-02,-7.394695907834338694e-04,-5.611119700727633386e-03,-3.541498476421994432e-03,1.502146037397331102e-03,2.036154150425538434e-03,3.037631297909734046e-04
8.564453125000000000e-01,-1.632866219758813756e-03,-3.864946007229005335e-03,2.298186237014281097e-02,-2.071795731759423862e-03,2.200442550844880496e-03,1.075836235993738160e-04,-4.466543847433604095e-03,8.100916689912047519e-04,-2.421895404000365144e-03,-6.397218972473625587e-03,-1.501763817701815690e-03,-7.274169500960266793e-03,-3.091133041400680875e-03,1.582972773688767071e-02,-7.580530156433354372e-04,-7.103633638838875719e-03,-3.902112268658374308e-03,2.207809964242309075e-03,2.260991671310476347e-03,5.530580450234887785e-04
8.574218750000000000e-01,-1.366025528290126367e-03,-4.349288363759173590e-03,1.894159185944873508e-02,-1.599990470611796414e-03,1.494565342227097138e-03,-4.660204116385007790e-05,-7.368585327071040803e-03,9.910152200669104794e-04,-8.852039860197981336e-03,-7.025027912021492710e-03,-1.808639068216622361e-03,-5.453503434038035717e-03,-3.125058727694403002e-03,1.707546350677308783e-02,-7.779181156332831693e-04,-8.551121744024475779e-03,-4.227326822766658623e-03,2.855838043723392394e-03,2.423930805990487380e-03,7.963483077480385322e-04
8.583984375000000000e-01,-1.094618721843353430e-03,-4.769614254309518901e-03,1.490845251481053881e-02,-1.151426634612730520e-03,8.257313440085609080e-04,-2.037288021430369144e-04,-1.046247408044272305e-02,1.151298647752293895e-03,-1.522462727317090009e-02,-7.661077804576893469e-03,-2.150509615972338341e-03,-3.602885252116779825e-03,-3.103094535090852521e-03,1.819971217411520126e-02,-7.963230886282486598e-04,-9.932529351455575417e-03,-4.509580099871245834e-03,3.435385821738280721e-03,2.525937958350116946e-03,1.030121840721136967e-03
8.593750000000000000e-01,-8.257585297456689934e-04,-5.115542999843097037e-03,1.092949307011425314e-02,-7.361848053801588014e-04,2.039011317633634968e-04,-3.600095244070933265e-04,-1.372646393914174479e-02,1.287228064924179818e-03,-2.145978942604886974e-02,-8.294927960282607454e-03,-2.517824649483901660e-03,-1.740119218917025390e-03,-3.028462816553939910e-03,1.918058952624319968e-02,-8.104095007136786349e-04,-1.122773431326837962e-02,-4.741666032310395962e-03,3.936835120437895408e-03,2.568729295245798794e-03,1.250992707347169802e-03
8.603515625000000000e-01,-5.664986785515889640e-04,-5.377884529729897410e-03,7.049893246148715778e-03,-3.637768078149517664e-04,-3.620318658240778698e-04,-5.116229988293553681e-04,-1.713535620028764500e-02,1.395415572166879307e-03,-2.747917173504492439e-02,-8.915517064476383841e-03,-2.900190908456209103e-03,1.172068698205319150e-04,-2.905722368940297923e-03,1.999734983212528988e-02,-8.172762954319909637e-04,-1.241787218857720587e-02,-4.916854772669903770e-03,4.351961946024628103e-03,2.554770246068278211e-03,1.455754604967382255e-03
8.613281250000000000e-01,-3.237057046472653198e-04,-5.548816550292998487e-03,3.312358489210162019e-03,-4.296957577921024091e-05,-8.643907545230547496e-04,-6.547810013589961450e-04,-2.066073404670184036e-02,1.472881887679833605e-03,-3.320711759617051007e-02,-9.511317576378772870e-03,-3.286555443601959885e-03,1.951929335276657382e-03,-2.740692139662204846e-03,2.063072939346401180e-02,-8.140568956213544913e-04,-1.348564003679731532e-02,-5.029006469634993148e-03,4.674082810735023796e-03,2.487266327764581231e-03,1.641431191147335860e-03
8.623046875000000000e-01,-1.039330207319929004e-04,-5.622040544190127012e-03,-2.434361101590429982e-04,2.183801008647122052e-04,-1.296841300674714259e-03,-7.857940901624998944e-04,-2.427125554481506312e-02,1.517132811856363632e-03,-3.857181031163753326e-02,-1.007050374406278509e-02,-3.665403475677713602e-03,3.747505414087678576e-03,-2.540347367831702688e-03,2.106327520227466513e-02,-7.979977354719714616e-04,-1.441557360117661640e-02,-5.072676625546685553e-03,4.898176911074240969e-03,2.370144651850984024e-03,1.805322341226154367e-03
8.632812500000000000e-01,8.670068657711796009e-05,-5.592913645958907595e-03,-3.581344784941274499e-03,4.134770538924978714e-04,-1.654492607157123651e-03,-9.011350746770570297e-04,-2.793300218048206177e-02,1.526227930070709476e-03,-4.350635418930087067e-02,-1.058113102735212460e-02,-4.024968197244408602e-03,5.488196732949481363e-03,-2.312689696785684423e-03,2.127965318765814504e-02,-7.665364957428486350e-04,-1.519429313704556694e-02,-5.043211237942997471e-03,5.020981975264113273e-03,2.208025583309305984e-03,1.945045512678589533e-03
8.642578125000000000e-01,2.426266988111509988e-04,-5.458553831295063705e-03,-6.669186043252565282e-03,5.367227386220418950e-04,-1.933970609658382939e-03,-9.974991505866503527e-04,-3.160987890656816179e-02,1.498840091760563539e-03,-4.794977742863971992e-02,-1.103132447076402359e-02,-4.353449119575619926e-03,7.159237241652294248e-03,-2.066593316488184867e-03,2.126693078958978578e-02,-7.173782871646741622e-04,-1.581071369133836557e-02,-4.936830106095275485e-03,5.041062002746246606e-03,2.006184157800461332e-03,2.058571484065656841e-03
8.652343750000000000e-01,3.589331983132413445e-04,-5.217916298158650074e-03,-9.479107832406481055e-03,5.838312987023891454e-04,-2.133463153372042870e-03,-1.071859770385269776e-03,-3.526406073445413625e-02,1.434304366874600539e-03,-5.184794071658742343e-02,-1.140947335042723568e-02,-4.639235379067990772e-03,8.746983669879075662e-03,-1.811629685944084883e-03,2.101482894339251270e-02,-6.485680369317591660e-04,-1.625621626669084691e-02,-4.750696890227641168e-03,4.958845560998379615e-03,1.770501021440162859e-03,2.144253841766727980e-03
8.662109375000000000e-01,4.314620537446240637e-04,-4.871839399183848507e-03,-1.198787835613623724e-02,5.519245135074454106e-04,-2.252735921726731899e-03,-1.121519408868112619e-03,-3.885648002108302995e-02,1.332655369171037787e-03,-5.515433703352833061e-02,-1.170442923637683361e-02,-4.871130286111391081e-03,1.023904687814918869e-02,-1.557873838082854401e-03,2.051593899010889857e-02,-5.585573811072929665e-04,-1.652477699374312048e-02,-4.482974741864714438e-03,4.776633772854723542e-03,1.507402833945115789e-03,2.200851704328220942e-03
8.671875000000000000e-01,4.568937617925297647e-04,-4.423058998912182682e-03,-1.417709925758519132e-02,4.396037669352204080e-04,-2.293119013036103160e-03,-1.144154484752817405e-03,-4.234734779971696672e-02,1.194652046236730630e-03,-5.783076998697724014e-02,-1.190570446863283005e-02,-5.038573327420926493e-03,1.162440279515921000e-02,-1.315695673799079438e-03,1.976590053868717764e-02,-4.462644511520948848e-04,-1.661305217692767011e-02,-4.132866574298903369e-03,4.498577613462322738e-03,1.223792268219711654e-03,2.227545299960551235e-03
8.681640625000000000e-01,4.328190174733559641e-04,-3.876190667232749798e-03,-1.603333919062535293e-02,2.469975287510382811e-04,-2.257464488743190709e-03,-1.137853811637595108e-03,-4.569670179107197805e-02,1.021789264555047518e-03,-5.984790001674452492e-02,-1.200366794535947731e-02,-5.131855822153837468e-03,1.289348196708935829e-02,-1.095539999933522676e-03,1.876353688779253473e-02,-3.111250642761904765e-04,-1.652041785876781632e-02,-3.700639307878329960e-03,4.130624632081251330e-03,9.269679438293279561e-04,2.223944145149685508e-03
8.691406250000000000e-01,3.577955800781522323e-04,-3.237679672808857489e-03,-1.754818712783995024e-02,-2.421678007280721190e-05,-2.150075738862305963e-03,-1.101150071493347659e-03,-4.886497312556528638e-02,8.162957602750554528e-04,-6.118565001613539278e-02,-1.198973506694263509e-02,-5.142326483587287417e-03,1.403823708375927758e-02,-9.076993507811624562e-04,1.751094525893269818e-02,-1.531339827426402619e-04,-1.624896335164891653e-02,-3.187631700816668384e-03,3.680435712057296069e-03,6.245348443135005645e-04,2.190087709083426374e-03
8.701171875000000000e-01,2.313893193330408891e-04,-2.515719297553824924e-03,-1.871822607285151055e-02,-3.708172640374037682e-04,-1.976610017057820606e-03,-1.033043929599308970e-03,-5.181356331914807600e-02,5.811182780325260810e-04,-6.183346425134543523e-02,-1.185654867314165327e-02,-5.062583251575777411e-03,1.505218818643618700e-02,-7.620838481104067613e-04,1.601353978808437231e-02,2.712490625786856055e-05,-1.580343899975035493e-02,-2.596245657488199798e-03,3.157272974260336498e-03,3.243059845582166312e-04,2.126438587125799393e-03
8.710937500000000000e-01,5.419856364971718994e-05,-1.720138545643287026e-03,-1.954492913565675574e-02,-7.880686792388416628e-04,-1.743955980527418965e-03,-9.330205389549315817e-04,-5.450542268496447185e-02,3.198919766023086697e-04,-6.179041689584739705e-02,-1.159814785299361634e-02,-4.886647935290414600e-03,1.593044559735045523e-02,-6.679924956813233089e-04,1.428004595883654998e-02,2.284604245745020662e-04,-1.519115924279583821e-02,-1.929921187599794447e-03,2.571860406943061311e-03,3.419630985023597303e-05,2.033868344377915815e-03
8.720703125000000000e-01,-1.721388740351531294e-04,-8.622608583542454297e-04,-2.003448117099417350e-02,-1.269780088140354257e-03,-1.460088519909297916e-03,-8.010583124171176753e-04,-5.690562113928844534e-02,3.689743656368031643e-05,-6.106516898673391980e-02,-1.121012159956061294e-02,-4.610120438711860780e-03,1.666971093648090055e-02,-6.338903671441499521e-04,1.232244592416538442e-02,4.490686480651941777e-04,-1.442186284293938206e-02,-1.193095466162216386e-03,1.936219260349806258e-03,-2.378899820185999270e-04,1.913636324931917120e-03
8.730468750000000000e-01,-4.449563511106488425e-04,4.526404031670455685e-05,-2.019753035133682248e-02,-1.808388491029266909e-03,-1.133903573792627035e-03,-6.376299698299245020e-04,-5.898190227913120004e-02,-2.629951432026045310e-04,-5.967577511337126411e-02,-1.068974442384077253e-02,-4.230309629891673348e-03,1.726825690215724740e-02,-6.671961285896685356e-04,1.015587494371644750e-02,6.865406038957975413e-04,-1.350753289229274234e-02,-3.911467108833176914e-04,1.263480669837012231e-03,-4.841773050265410494e-04,1.767361851323938707e-03
8.740234375000000000e-01,-7.605868142510870730e-04,9.886525619683950161e-04,-2.004887512904706542e-02,-2.395067454798314316e-03,-7.750359837814066889e-04,-4.436959930194279977e-04,-6.070521167461596229e-02,-5.743937311624876252e-04,-5.764934362282646274e-02,-1.003609123334371980e-02,-3.746338255045141355e-03,1.772588678405533080e-02,-7.740842379072524621e-04,7.798469945944038959e-03,9.378832922690082900e-04,-1.246217992768392999e-02,4.696761542582559429e-04,5.676783595263213203e-04,-6.971401611827951483e-04,1.596990359583892131e-03
8.750000000000000000e-01,-1.114408786536633025e-03,1.953200892370714203e-03,-1.960709301943470290e-02,-3.019859342818207587e-03,-3.936637529848548492e-04,-2.206907416209668432e-04,-6.205019053335395635e-02,-8.914631736169128379e-04,-5.502155652948409470e-02,-9.250129019305530428e-03,-3.159219685176435123e-03,1.804387494620935534e-02,-9.593059829238331782e-04,5.271171996572088583e-03,1.199553927526856873e-03,-1.130159212845021494e-02,1.382336847341120514e-03,-1.364753770453017699e-04,-8.696264906319431387e-04,1.404754125995003088e-03
8.759765625000000000e-01,-1.500909447151950807e-03,2.923516418144408990e-03,-1.889411849275551142e-02,-3.671829349947721560e-03,-3.023177789981956742e-07,2.949840467162193058e-05,-6.299562625585136688e-02,-1.208013562599575402e-03,-5.183605760747460323e-02,-8.334783179840854136e-03,-2.471904710415528516e-03,1.822488976019974449e-02,-1.226033260913996642e-03,2.597485203647246707e-03,1.467507014216985501e-03,-1.004305715066513942e-02,2.339106676683543051e-03,-8.338269281737910495e-04,-9.949810182613601228e-04,1.193128340214148417e-03
8.769531250000000000e-01,-1.913764052464060096e-03,3.883763177899568486e-03,-1.793477798561707651e-02,-4.339239170575139026e-03,3.944073747426928706e-04,3.045584084618441212e-04,-6.352485190721010588e-02,-1.517596805696290463e-03,-4.814371928544870782e-02,-7.294976631287123162e-03,-1.689297059122900780e-03,1.827290068165164996e-02,-1.575728666796427299e-03,-1.968046976900568457e-04,1.737253597968627106e-03,-8.705060646753104772e-03,3.331669493317278297e-03,-1.509028116361954726e-03,-1.067166608915960657e-03,9.647833640093133418e-04
8.779296875000000000e-01,-2.345930679946082488e-03,4.817917305849656051e-03,-1.675629062026208482e-02,-5.009737781097440418e-03,7.799130763544073058e-04,6.017838800671925642e-04,-6.362608727539353914e-02,-1.813609779805620131e-03,-4.400180091795159731e-02,-6.137640222637431690e-03,-8.182368080116514744e-04,1.819307134412867857e-02,-2.008045050849659521e-03,-3.083948172750972799e-03,2.003931764698031054e-03,-7.306966923946081778e-03,4.351234898366591886e-03,-2.146788540670078755e-03,-1.080881565085713147e-03,7.225340840226728706e-04
8.789062500000000000e-01,-2.789759021545929266e-03,5.710028235773122185e-03,-1.538774364577706610e-02,-5.670566507122935807e-03,1.145963782021280908e-03,9.181156840159347687e-04,-6.329271496204205705e-02,-2.089402316970479997e-03,-3.947301274359742845e-02,-4.871693363634146956e-03,1.325486415409563370e-04,1.799164069151934844e-02,-2.520757235123969112e-03,-6.034581613704265157e-03,2.262387210418920387e-03,-5.868687501145067320e-03,5.388657834316534084e-03,-2.732129480150321220e-03,-1.031670758130300014e-03,4.692873194398481437e-04
8.798828125000000000e-01,-3.237111714725481905e-03,6.544481305143116934e-03,-1.385955188309970047e-02,-6.308775275106346531e-03,1.482816682366510166e-03,1.250184137432349893e-03,-6.252348584790380637e-02,-2.338388167644362206e-03,-3.462450132866664448e-02,-3.507994200528515624e-03,1.152525825150851890e-03,1.767579428178338991e-02,-3.109728048146489371e-03,-9.018103915599023218e-03,2.507262473184474795e-03,-4.410343525864435926e-03,6.434562601616053423e-03,-3.250635276696965670e-03,-9.160284792497815076e-04,2.079882803076294178e-04
8.808593750000000000e-01,-3.679496481335169621e-03,7.306257345912593737e-03,-1.220291056317913785e-02,-6.911446722717550645e-03,1.781434693753983223e-03,1.594356037933276210e-03,-6.132264927888547018e-02,-2.554157017042439984e-03,-2.952677351124108340e-02,-2.059259118841440944e-03,2.229467995051036960e-03,1.725352797074145364e-02,-3.768910258419428533e-03,-1.200307439590901637e-02,2.733093213479528133e-03,-2.951928107345624074e-03,7.479469289859722037e-03,-3.688698129098486912e-03,-7.314909313126359558e-04,-5.843291112180709623e-05
8.818359375000000000e-01,-4.108207150290814520e-03,7.981184871162616545e-03,-1.044925089494388136e-02,-7.465924665949315309e-03,2.033670900282953664e-03,1.946784720047212841e-03,-5.970000441602996144e-02,-2.730585594936291854e-03,-2.425257678589894453e-02,-5.399518133462517799e-04,3.349598178424178715e-03,1.673350622432904361e-02,-4.490385367991352183e-03,-1.495762618151219928e-02,2.934409754285691868e-03,-1.512974606840938223e-03,8.513920596517114692e-03,-4.033752309941610395e-03,-4.767163583818158357e-04,-3.271136255154100548e-04
8.828125000000000000e-01,-4.514471472894241930e-03,8.556180565605437521e-03,-8.629707489743676518e-03,-7.960043297024408521e-03,2.232436472744760841e-03,2.303462315376179209e-03,-5.767087036715327908e-02,-2.861945919074685568e-03,-1.887575468772886497e-02,1.033857364810594065e-03,4.497760769231759839e-03,1.612491731186503283e-02,-5.264439578290603869e-03,-1.784988891037691400e-02,3.105841951052084118e-03,-1.122368017012105590e-04,9.528607025751121423e-03,-4.274493962354972490e-03,-1.515509265995959587e-04,-5.953090678885548329e-04
8.837890625000000000e-01,-4.889603502430881800e-03,9.019473961426677927e-03,-6.774606407184127418e-03,-8.382353418025826133e-03,2.371848922284088695e-03,2.660273382734916134e-03,-5.525597395160748715e-02,-2.943008747447073414e-03,-1.347009603772174845e-02,2.644660602495293306e-03,5.657619423949832721e-03,1.543732760241015023e-02,-6.079676572395968301e-03,-2.064841441687133988e-02,3.242225358261973528e-03,1.232613391589569389e-03,1.051448851454229658e-02,-4.401082842380216534e-03,2.429213725305655325e-04,-8.604396036089299350e-04
8.847656250000000000e-01,-5.225158204788730824e-03,9.360812426519708046e-03,-4.912982081848356851e-03,-8.722342002492323304e-03,2.447357896034760977e-03,3.013049080022478510e-03,-5.248125522366059448e-02,-2.969140384284515988e-03,-8.108196895651882327e-03,4.273708713178194646e-03,6.811878576827348417e-03,1.468053712276212036e-02,-6.923166082418195227e-03,-2.332259899283316285e-02,3.338706595791451209e-03,2.505265284764822409e-03,1.146291062173643641e-02,-4.405322641927960151e-03,7.043463289017302953e-04,-1.120134173073222047e-03
8.857421875000000000e-01,-5.513085896220609045e-03,9.571642905852377481e-03,-3.072130751711488368e-03,-8.970641421790543149e-03,2.455846122254414302e-03,3.357621069060134217e-03,-4.937759217427063752e-02,-2.936391087823748275e-03,-2.860353733060351945e-03,5.901232019350589886e-03,7.942525472685214513e-03,1.386443844106700560e-02,-7.780626539458485383e-03,-2.584309584292545509e-02,3.390845796616038729e-03,3.691020956329536112e-03,1.236571353574935500e-02,-4.280816852716366055e-03,1.229085929551235884e-03,-1.372268971382346794e-03
8.867187500000000000e-01,-5.745884069455830558e-03,9.645267233378076316e-03,-1.277207249712754636e-03,-9.119224774832384445e-03,2.395703556443980198e-03,3.689874377261731508e-03,-4.598044732493962450e-02,-2.841573462655764409e-03,2.206494304929240095e-03,7.506683495478973928e-03,9.031089241965566464e-03,1.299888081687995342e-02,-8.636639448565188240e-03,-2.818221148222084527e-02,3.394714038609454240e-03,4.777014562864414365e-03,1.321533230594431479e-02,-4.023097508237324406e-03,1.812224614955806196e-03,-1.615000656665684185e-03
8.876953125000000000e-01,-5.916744171076730729e-03,9.576968265266837949e-03,4.491288455334922075e-04,-9.161583917721826537e-03,2.266873259799576795e-03,4.005798484774778997e-03,-4.232944019990030060e-02,-2.682329383561356945e-03,7.029757122040322485e-03,9.069001232678512020e-03,1.005891322017996199e-02,1.209354140963222329e-02,-9.474892504034980803e-03,-3.031428005452042190e-02,3.346983727299007033e-03,5.752395625213483840e-03,1.400488687804046783e-02,-3.629724562716810619e-03,2.447596109901466199e-03,-1.846793451572036060e-03
8.886718750000000000e-01,-6.019690931777781952e-03,9.364104567998979278e-03,2.087012659350523467e-03,-9.092887002400374188e-03,2.070868048660075983e-03,4.301535961417106077e-03,-3.846785089317496936e-02,-2.457184188218199117e-03,1.155210367275232367e-02,1.056688691506114247e-02,1.100743644779189276e-02,1.115780516601233910e-02,-1.027844787279897677e-02,-3.221600987804606325e-02,3.245010002719464839e-03,6.608473161280971342e-03,1.472826071178712573e-02,-3.100354126509192489e-03,3.127831239825160786e-03,-2.066439615058462704e-03
8.896484375000000000e-01,-6.049711926646130639e-03,9.006171918819506905e-03,3.619615058266253873e-03,-8.910112597683445684e-03,1.810757479418237392e-03,4.573428042949101782e-03,-3.444206111450052316e-02,-2.165587089664831183e-03,1.572227601913007630e-02,1.197909666735651364e-02,1.185848008177156979e-02,1.020065481619433258e-02,-1.103003153651184454e-02,-3.386679694562568649e-02,3.086901390307247861e-03,7.338818263641171818e-03,1.538016697561447876e-02,-2.436774269005816812e-03,3.844426799939432149e-03,-2.273072883959142108e-03
8.906250000000000000e-01,-6.002875154195787613e-03,8.504830432251260508e-03,5.033322343971500384e-03,-8.612157778826515925e-03,1.491125268373635210e-03,4.818056609433052015e-03,-3.030094018289144694e-02,-1.807936992142860494e-03,1.949579492959619548e-02,1.328474035000277477e-02,1.259453431050156988e-02,9.230572202762910017e-03,-1.171233910664378972e-02,-3.524900061252223687e-02,2.871578100617173945e-03,7.939323490350895171e-03,1.595620154380387318e-02,-1.642907614997073107e-03,4.587835186142436711e-03,-2.466174613738319078e-03
8.916015625000000000e-01,-5.876432569277749950e-03,7.863896705243473423e-03,6.317852789247610512e-03,-8.199917928731759176e-03,1.117997780729775015e-03,5.032282107999349816e-03,-2.609518441994051335e-02,-1.385593141781809451e-03,2.283554641908790844e-02,1.446358514694504049e-02,1.319904129232200851e-02,8.255451948375706547e-03,-1.230835312079748764e-02,-3.634817728842718032e-02,2.598816602241863470e-03,8.408218237258111016e-03,1.645288226245763402e-02,-7.247804901494153684e-04,5.347574129871114634e-03,-2.645572483012070559e-03
8.925781250000000000e-01,-5.668907684348203045e-03,7.089300965100718728e-03,7.466309332247226226e-03,-7.676336390232960279e-03,6.987447478951237106e-04,5.213277046558230030e-03,-2.187661925942979702e-02,-9.008703021335176531e-04,2.571224070944091653e-02,1.549635911767180407e-02,1.365666963665225497e-02,7.282528242490216193e-03,-1.280166650102595137e-02,-3.715326860130310077e-02,2.269279342649679378e-03,8.746040075169093236e-03,1.686767419657001291e-02,3.095410928141556495e-04,6.112355510215473908e-03,-2.811431764472924286e-03
8.935546875000000000e-01,-5.380165563582919169e-03,6.189009798340567789e-03,8.475168871764750603e-03,-7.046422539061816988e-03,2.419538780930544780e-04,5.358554772106772363e-03,-1.769747411973028595e-02,-3.570184092245021201e-04,2.810473729863411513e-02,1.636505027258065154e-02,1.395357601607768484e-02,6.318315297715221095e-03,-1.317680661327667001e-02,-3.765674120904208277e-02,1.884528768045315612e-03,8.955562850604777830e-03,1.719900081715769469e-02,1.450047782285249914e-03,6.870231852567416919e-03,-2.964239303318191333e-03
8.945312500000000000e-01,-5.011463772168516483e-03,5.172915624737805043e-03,9.344209708139681464e-03,-6.317237305042262135e-03,-2.427184969974339329e-04,5.465993335539541184e-03,-1.360964066707135052e-02,2.418130731313833381e-04,3.000023212906972880e-02,1.705319668276285630e-02,1.407764963771034050e-02,5.368561796294015094e-03,-1.341955421705265383e-02,-3.785467618868427336e-02,1.447025090529074909e-03,9.041683149664610578e-03,1.744624133007634248e-02,2.684914223347070056e-03,7.608758770712528707e-03,-3.104780480721903817e-03
8.955078125000000000e-01,-4.565483105532642041e-03,4.052694648793821533e-03,1.007637973342962942e-02,-5.497845648251007897e-03,-7.447181558024613263e-04,5.533854332545811577e-03,-9.663925519526246968e-03,8.906256142373614182e-04,3.139430519829709137e-02,1.754616315395267009e-02,1.401873551103894125e-02,4.438219420553160197e-03,-1.351725154029190072e-02,-3.774680671979081803e-02,9.601075630535013672e-04,9.011267496058846665e-03,1.760971458233006465e-02,4.000655531795162256e-03,8.315171275470954748e-03,-3.234109571880349268e-03
8.964843750000000000e-01,-4.046337206654464919e-03,2.841635560780578565e-03,1.067760897267221176e-02,-4.599235990423541920e-03,-1.252782120388424951e-03,5.560796695616038524e-03,-5.909308694419149188e-03,1.583636155290384095e-03,3.229082931980433585e-02,1.783140008095593365e-02,1.376883272480356954e-02,3.531425341331381057e-03,-1.345909375909378619e-02,-3.733650358556123150e-02,4.279593438391211292e-04,8.872963382522653514e-03,1.769065020308067254e-02,5.382310583921419422e-03,8.976571564472166087e-03,-3.353514033370440239e-03
8.974609375000000000e-01,-3.459560479937597022e-03,1.554441761860581722e-03,1.115657099887595177e-02,-3.634207102600025673e-03,-1.755142865009777899e-03,5.545885493811340307e-03,-2.392219179346048111e-03,2.314354745312774408e-03,3.270174307599180152e-02,1.789868025356532513e-02,1.332226428350992940e-02,2.651498328690521811e-03,-1.323639830637543188e-02,-3.663070882912808357e-02,-1.444436443308310530e-04,8.636977906201478983e-03,1.769114784119311251e-02,6.813649361857958275e-03,9.580125630845402057e-03,-3.464473370770205368e-03
8.984375000000000000e-01,-2.812074023158441221e-03,2.070103437192584439e-04,1.152439857282585960e-02,-2.617223450555767727e-03,-2.239743987953008234e-03,5.488595873343102456e-03,8.441610945817167640e-04,3.075674067891609464e-03,3.264669327025949974e-02,1.774030960695329590e-02,1.267581545034368942e-02,1.800947952579618492e-03,-1.284284667725881825e-02,-3.563981870977488142e-02,-7.513991346311203051e-04,8.314828380803700875e-03,1.761412554536523345e-02,8.277401200249154267e-03,1.011326578955006397e-02,-3.568613342636290861e-03
8.994140625000000000e-01,-2.112129620228531211e-03,-1.183808545403619572e-03,1.179435958161746678e-02,-1.564240492537944185e-03,-2.694463511415122296e-03,5.388812341864480070e-03,3.760553880140824617e-03,3.859969447447188229e-03,3.215255434176082783e-02,1.735130819691354728e-02,1.182883799182055107e-02,9.814961602319174656e-04,-1.227469373968778296e-02,-3.437751789134681213e-02,-1.386559181672431321e-03,7.919069820216081620e-03,1.746325849348465131e-02,9.755500436105686568e-03,1.056389602423213683e-02,-3.667656349155286322e-03
9.003906250000000000e-01,-1.369232162275673542e-03,-2.600467976568425488e-03,1.198149995578506009e-02,-4.925019018793101722e-04,-3.107340817962055829e-03,5.246823661582718581e-03,6.322191304234857367e-03,4.659207743126565771e-03,3.125283421838384590e-02,1.672955803014022219e-02,1.078331821397385953e-02,1.941103542306752252e-04,-1.153093999248813728e-02,-3.286056754993377238e-02,-2.043023744172573972e-03,7.463004620152266858e-03,1.724290941211946426e-02,1.122934567567800135e-02,1.092059690970439631e-02,-3.763368931429281368e-03
9.013671875000000000e-01,-5.940411881063918046e-04,-4.024991914035384172e-03,1.210226072487450427e-02,5.796888570325604492e-04,-3.466803146228804311e-03,5.063313669927215106e-03,8.499362715308966462e-03,5.465063385249657735e-03,2.998697791722643863e-02,1.587591478801906111e-02,9.543907212932616763e-03,-5.609530476789292668e-04,-1.061346273418851613e-02,-3.110855079768497580e-02,-2.713445586851779071e-03,6.960380098161533108e-03,1.695805213279895710e-02,1.268006866496915186e-02,1.117282676946432934e-02,-3.857507369037798187e-03
9.023437500000000000e-01,2.017474473008447518e-04,-5.439249843840948673e-03,1.217407671852656012e-02,1.633219744125098336e-03,-3.761887554672762798e-03,4.839348390835145758e-03,1.026789257942835668e-02,6.269039686186236859e-03,2.839958182684831911e-02,1.479428094417487537e-02,8.117912326388964164e-03,-1.284095711299788672e-03,-9.527102707212114358e-03,-2.914357947276926403e-02,-3.390144661728629674e-03,6.425079781651923949e-03,1.661418980738612813e-02,1.408880858795487356e-02,1.131111568728708841e-02,-3.951762408116449646e-03
9.033203125000000000e-01,1.005538460729329085e-03,-6.825233790405213496e-03,1.221496463017585424e-02,2.648440903894861906e-03,-3.982454320843948486e-03,4.576359834237603806e-03,1.160954126800946284e-02,7.062593466733803338e-03,2.653953299534324989e-02,1.349163828537804782e-02,6.515249358149141287e-03,-1.976316382175788075e-03,-8.279703454842140750e-03,-2.698996693146376441e-02,-4.065229920650424017e-03,5.870814454033205371e-03,1.621726934938011802e-02,1.543698752152483644e-02,1.132724900911787416e-02,-4.047704178886104773e-03
9.042968750000000000e-01,1.803990977941125756e-03,-8.165333109801851952e-03,1.224310823137136559e-02,3.605451374738749548e-03,-4.119387873970602881e-03,4.276126905759685022e-03,1.251232167278637855e-02,7.837260982039982726e-03,2.445908888047994972e-02,1.197803839559859369e-02,4.748355746743326139e-03,-2.639143093559951931e-03,-6.882101362603597165e-03,-2.467387198768374729e-02,-4.730726340574014505e-03,5.310818978214486979e-03,1.577359368105009027e-02,1.670658275029566348e-02,1.121443704749956055e-02,-4.146728369840433151e-03
9.052734375000000000e-01,2.583187441133178407e-03,-9.442602483097070620e-03,1.227644845696868742e-02,4.484397849588372086e-03,-4.164781558605550049e-03,3.940753862924476630e-03,1.297072580156393221e-02,8.584783108806164076e-03,2.221291387513398691e-02,1.026655024647913847e-02,2.832065451685985853e-03,-3.274559952111194810e-03,-5.348065140132910421e-03,-2.222291956983643568e-02,-5.378704814652909144e-03,4.757560814063093932e-03,1.528973334812618740e-02,1.788039168832860487e-02,1.096746783581595795e-02,-4.250004715454209700e-03
9.062500000000000000e-01,3.328815459554145331e-03,-1.064101864697554467e-02,1.233228587794234568e-02,5.265781340428953884e-03,-4.112102793327726720e-03,3.572646758432007803e-03,1.298585683370854019e-02,9.297227768241787815e-03,1.985708949022867154e-02,8.373164646078703338e-03,7.834469280313402853e-04,-3.884929895352480598e-03,-3.694184321922109292e-03,-1.966580399801681756e-02,-6.001412478599595091e-03,4.222465933645917421e-03,1.477243901524415148e-02,1.894228526780133981e-02,1.058283997283465498e-02,-4.358428825426346326e-03
9.072265625000000000e-01,4.026360255867618421e-03,-1.174572158988099885e-02,1.242690274456159476e-02,5.930767406205985498e-03,-3.956335516568383615e-03,3.174488305736487392e-03,1.256546352726831128e-02,9.967107606707756307e-03,1.744811535077544357e-02,6.316655922678439741e-03,-1.378393858025382841e-03,-4.472914819910600928e-03,-1.939707212369837794e-03,-1.703188102113365604e-02,-6.591401005225167725e-03,3.715667518763245657e-03,1.422855627788863903e-02,1.987744583506812629e-02,1.005887284745575483e-02,-4.472578336559474357e-03
9.082031250000000000e-01,4.661305171688878528e-03,-1.274323620688381370e-02,1.257521132563988245e-02,6.461495470568729207e-03,-3.694097195950003971e-03,2.749211587733473537e-03,1.172387534853440091e-02,1.058749103727239793e-02,1.504191813593538929e-02,4.118401852555320444e-03,-3.632542861825403466e-03,-5.041394462280036556e-03,-1.063295585593260206e-04,-1.435075489007845220e-02,-7.141650411770197188e-03,3.245782405015612201e-03,1.366494412225185279e-02,2.067258583940241590e-02,9.395791836185031498e-03,-4.592674304136502156e-03
9.091796875000000000e-01,5.219337540770992330e-03,-1.362167074094987329e-02,1.279043469905360303e-02,6.841382685508254347e-03,-3.323728111510993333e-03,2.299973006647886963e-03,1.048183821688876936e-02,1.115210485898759235e-02,1.269288527411398769e-02,1.802163470472049195e-03,-5.956536805721892106e-03,-5.593385375495823000e-03,1.782063911105067223e-03,-1.165186677773961954e-02,-7.645685984901333387e-03,2.819719722853089496e-03,1.308839823574654490e-02,2.131614390508398960e-02,8.595786417600139590e-03,-4.718548669125518374e-03
9.101562500000000000e-01,5.686557120146698216e-03,-1.437088873646046039e-02,1.308382547615748182e-02,7.055417790977862660e-03,-2.845351099369709813e-03,1.830124843091006977e-03,8.866252299092306291e-03,1.165542681450200402e-02,1.045293959692052133e-02,-6.061729804188965495e-04,-8.326647918673870871e-03,-6.131961287140573480e-03,3.699702107231896131e-03,-8.964090789439597973e-03,-8.097686036404316834e-03,2.442525587912450571e-03,1.250558022089428428e-02,2.179845523836310139e-02,7.663039543927144606e-03,-4.849618542034786831e-03
9.111328125000000000e-01,6.049684190187770531e-03,-1.498265168585415780e-02,1.346442718119915394e-02,7.090440479899620847e-03,-2.260900452526248827e-03,1.343187755791734128e-03,6.909814823323661218e-03,1.209276661803056901e-02,8.370670274289360516e-03,-3.078889106099238354e-03,-1.071819061759871593e-02,-6.660176048282695840e-03,5.619270578562607539e-03,-6.315343639879224431e-03,-8.492578357001349249e-03,2.117267021178062709e-03,1.192295359737670195e-02,2.211189373129342911e-02,6.603727043843341492e-03,-4.984867935315911991e-03
9.121093750000000000e-01,6.296264395539740918e-03,-1.545073005422821499e-02,1.393888217086690362e-02,6.935401902499128274e-03,-1.574119210766561014e-03,8.428235118673547402e-04,4.650572389679288356e-03,1.246033418163297601e-02,6.490534214844826885e-03,-5.586759007966665691e-03,-1.310584580116476612e-02,-7.180990291232683745e-03,7.512290350758838234e-03,-3.732213808222965834e-03,-8.826123433816786268e-03,1.844957546223115934e-03,1.134672729492425258e-02,2.225098357770758511e-02,5.425986296006646108e-03,-5.122837455663836401e-03
9.130859375000000000e-01,6.414867401142350552e-03,-1.577098091088435794e-02,1.451128908435127263e-02,6.581602132686991367e-03,-7.905246227049890495e-04,3.328081919513171212e-04,2.131388706069746626e-03,1.275529398467704217e-02,4.852140742712965360e-03,-8.099401573792873454e-03,-1.546399811284078669e-02,-7.697202808551087405e-03,9.349527366407803242e-03,-1.239615626491987746e-03,-9.094982735315868677e-03,1.624526129266412079e-03,1.078280714745198654e-02,2.221247870522300577e-02,4.139853902104133343e-03,-5.261622337373018932e-03
9.140625000000000000e-01,6.395276481416036461e-03,-1.594139097163981000e-02,1.518311187729304984e-02,6.022900670309351730e-03,8.265787972758231739e-05,-1.829939336514350284e-04,-6.006649472901142914e-04,1.297580476542379430e-02,3.489630780440407254e-03,-1.058565599266385847e-02,-1.776708128468848860e-02,-8.211387548849029272e-03,1.110142666082908000e-02,1.139526685606801013e-03,-9.296770641778109162e-03,1.452830312219900114e-03,1.023675570061351875e-02,2.199540884303129856e-02,2.757172593355615951e-03,-5.398879060226940280e-03
9.150390625000000000e-01,6.228666245913458757e-03,-1.596208445120170932e-02,1.595314153080881758e-02,5.255896363724627159e-03,1.036591300322305120e-03,-7.006557109980140509e-04,-3.494987948104001738e-03,1.312104396070414708e-02,2.431160006943319102e-03,-1.301397565349803401e-02,-1.998992650100284846e-02,-8.725836998977689468e-03,1.273856486542436495e-02,3.384560546022799890e-03,-9.430088904468846706e-03,1.324713554163975491e-03,9.713760445027350143e-03,2.160109157979132194e-02,1.291468116886627590e-03,-5.531840652490861363e-03
9.160156250000000000e-01,5.907765830458544531e-03,-1.583529573059972578e-02,1.681751055678059464e-02,4.280073503648141112e-03,2.060952856662960631e-03,-1.216211493229940859e-03,-6.498187528911503023e-03,1.319121657529406105e-02,1.698493551871426517e-03,-1.535283523130665483e-02,-2.210810862478095398e-02,-9.242512589641076887e-03,1.423211418215588990e-02,5.477348190799530628e-03,-9.494542846928782226e-03,1.233105958043700760e-03,9.218610390129916565e-03,2.103311031035117601e-02,-2.422026406057112280e-04,-5.657340633810296199e-03
9.169921875000000000e-01,5.427005047587220993e-03,-1.556530744996378890e-02,1.776975946005874066e-02,3.097911257057738878e-03,3.144086965027430292e-03,-1.725680566342605894e-03,-9.554864203180669924e-03,1.318754842233584024e-02,1.306717768173145311e-03,-1.757114548070657853e-02,-2.409828511227872852e-02,-9.763002624743702743e-03,1.555431062843467931e-02,7.402468251192346159e-03,-9.490738870944114003e-03,1.169166732216932181e-03,8.755680703140769627e-03,2.029725851522728303e-02,-1.827430533898884851e-03,-5.771845406583691468e-03
9.179687500000000000e-01,4.782641191948305143e-03,-1.515835523119846845e-02,1.880095338409991032e-02,1.714954073909662549e-03,4.273182994090327785e-03,-2.225089605530096524e-03,-1.260843383295368395e-02,1.311226393544484212e-02,1.264072529429828952e-03,-1.963867004785813108e-02,-2.593852250254050085e-02,-1.028848809630113215e-02,1.667891911883252060e-02,9.147373162910877806e-03,-9.420263191075889386e-03,1.122465936047760144e-03,8.328924958054036848e-03,1.940145135373198826e-02,-3.446657805808626962e-03,-5.871494760100596719e-03
9.189453125000000000e-01,3.972864432677137604e-03,-1.462250080790520115e-02,1.989984627513139565e-02,1.398412035236908796e-04,5.434474904048310073e-03,-2.710494198946496354e-03,-1.560197407487222410e-02,1.296854900746135381e-02,1.571905365174421261e-03,-2.152643848441797292e-02,-2.760860550946096781e-02,-1.081971660883733304e-02,1.758168783446250813e-02,1.070250057210823946e-02,-9.285642088101703218e-03,1.081202299822672623e-03,7.941874374700418071e-03,1.835560607143414680e-02,-5.081403807021375035e-03,-5.952150011785327724e-03
9.199218750000000000e-01,2.997879992546104936e-03,-1.396747588115021185e-02,2.105308906656249909e-02,-1.615706004815753438e-03,6.613459490814748570e-03,-3.177999512110302877e-03,-1.847908245291082080e-02,1.276049955575015923e-02,2.224746613783142035e-03,-2.320714960354858941e-02,-2.909032396214607935e-02,-1.135698450208781109e-02,1.824078433662781190e-02,1.206133765485108665e-02,-9.090284336173499319e-03,1.032453205981945926e-03,7.597643281257237396e-03,1.717149321666392933e-02,-6.712509680460859718e-03,-6.009449176570593257e-03
9.208984375000000000e-01,1.859965609403492178e-03,-1.320449951986078438e-02,2.224547762421783675e-02,-3.536939778336325307e-03,7.795129613413335351e-03,-3.623780196714701876e-03,-2.118473301428079950e-02,1.249305674529176818e-02,3.210502676183530670e-03,-2.465555936053867581e-02,-3.036773313232816324e-02,-1.190012713059397133e-02,1.863720601047165817e-02,1.322043802914674854e-02,-8.838406813698105463e-03,9.624522841340174550e-04,7.298939908214605032e-03,1.586256112082657863e-02,-8.320398529463375603e-03,-6.038868430940269767e-03
9.218750000000000000e-01,5.635030950782039111e-04,-1.234607237493751467e-02,2.346023551678280694e-02,-5.606184752542844180e-03,8.964218502766567453e-03,-4.044099671517788208e-03,-2.366611843622940664e-02,1.217193001459886820e-02,4.510762431138425933e-03,-2.584884756990689023e-02,-3.142738335142797323e-02,-1.244851713531018589e-02,1.875515767695461883e-02,1.417939169841427038e-02,-8.534944646804706186e-03,8.568895184958703719e-04,7.048081520384315811e-03,1.444373651578144749e-02,-9.885347268815469074e-03,-6.035789024575099505e-03
9.228515625000000000e-01,-8.850168537667029225e-04,-1.140575136867039846e-02,2.467932609572670924e-02,-7.802979542365858640e-03,1.010545103678072570e-02,-4.435328919671887790e-03,-2.587346456912087769e-02,1.180350924210854177e-02,6.101209959208687972e-03,-2.676695798638110968e-02,-3.225851524948390725e-02,-1.300107042734242879e-02,1.858238958553753983e-02,1.494074920992107848e-02,-8.185447549919504240e-03,7.012283037766704058e-04,6.847012818198409609e-03,1.293120453156175638e-02,-1.138776609573614179e-02,-5.995568691677636772e-03
9.238281250000000000e-01,-2.477017084021273206e-03,-1.039790884883393801e-02,2.588378789417094400e-02,-1.010426003975298595e-02,1.120379772389461931e-02,-4.793964955892912952e-03,-2.776080472518508910e-02,1.139476755892297744e-02,7.952134950399524296e-03,-2.739290657694389008e-02,-3.285321743745035772e-02,-1.355625949887086408e-02,1.811048949145844036e-02,1.550990192889626501e-02,-7.795964313969529907e-03,4.810335229831555481e-04,6.697326491868942251e-03,1.134217163319230920e-02,-1.280848131971828313e-02,-5.913616527606571291e-03
9.248046875000000000e-01,-4.201883780468957698e-03,-9.337480454146986075e-03,2.705408699201139466e-02,-1.248458283306571118e-02,1.224472706775511094e-02,-5.116649118048129455e-03,-2.928670154927572392e-02,1.095315645483171604e-02,1.002903056988727407e-02,-2.771305319194241126e-02,-3.320654399619910047e-02,-1.411213358240276730e-02,1.733512312442001685e-02,1.589492100705862734e-02,-7.372917643150195960e-03,1.823044652572722649e-04,6.600284792963304059e-03,9.694615311157419452e-03,-1.412901716029019497e-02,-5.785470225840774056e-03
9.257812500000000000e-01,-6.047043383202372821e-03,-8.239706120101280770e-03,2.817047975030200629e-02,-1.491638656552930070e-02,1.321445199084218813e-02,-5.400185331025714706e-03,-3.041490503115863026e-02,1.048649493617992076e-02,1.229326715371881727e-02,-2.771733230049978555e-02,-3.331658972196932522e-02,-1.466634509774690162e-02,1.625621806189562341e-02,1.610635825222088424e-02,-6.922971750727015261e-03,-2.081937411743031013e-04,6.556840997973018004e-03,8.007024532057555738e-03,-1.533187206359958726e-02,-5.606874516685156004e-03
9.267578125000000000e-01,-7.998066015673857901e-03,-7.119868758309749746e-03,2.921337919454831955e-02,-1.737028849362471858e-02,1.410016607477042327e-02,-5.641558476319962281e-03,-3.111493612829499544e-02,1.000285457462392336e-02,1.470282892482065520e-02,-2.739943898333056099e-02,-3.318452170026800485e-02,-1.521618175721137223e-02,1.487808682031754350e-02,1.615701267344891306e-02,-6.452895288477351540e-03,-7.026065334200535042e-04,6.567659677280603125e-03,6.298135081135478389e-03,-1.640078510440572124e-02,-5.373859613419402007e-03
9.277343750000000000e-01,-1.003879444658342494e-02,-5.993035166714054743e-03,3.016371832502263289e-02,-1.981541297963619608e-02,1.489026552847747681e-02,-5.837952978990752599e-03,-3.136258655071148121e-02,9.510442333969928996e-03,1.721309997773773012e-02,-2.675696696754024245e-02,-3.281456642896847520e-02,-1.575860364398009097e-02,1.320948585963156556e-02,1.606166697508096958e-02,-5.969422299431965603e-03,-1.311680419247626163e-03,6.633134749702589671e-03,4.586663984753748535e-03,-1.732098813047879687e-02,-5.082818454377911396e-03
9.287109375000000000e-01,-1.215149725477285801e-02,-4.873803671850182595e-03,3.100330375122465829e-02,-2.221974816321429028e-02,1.557455302006278269e-02,-5.986771695092016170e-03,-3.114032649935059502e-02,9.017483077558129806e-03,1.977768509248271564e-02,-2.579149613499290977e-02,-3.221395237676510925e-02,-1.629028453662521164e-02,1.126360814805663080e-02,1.583679869513111849e-02,-5.479113946820442227e-03,-2.044473642469699613e-03,6.753404396043548828e-03,2.891047187847509137e-03,-1.807943947111652350e-02,-4.730581531044210537e-03
9.296875000000000000e-01,-1.431704452761300463e-02,-3.776062868980972417e-03,3.171515328373142317e-02,-2.455052661196211600e-02,1.614441979994653276e-02,-6.085655148050268803e-03,-3.043761352757581168e-02,8.532103641042360770e-03,2.234925051326813739e-02,-2.450862762930402367e-02,-3.139280853504199109e-02,-1.680765672424095608e-02,9.058007939993254973e-03,1.550027102295783651e-02,-4.988223781806947268e-03,-2.908092750939607514e-03,6.928362022798676551e-03,1.229184579324673655e-03,-1.866503526874145613e-02,-4.314488112646359258e-03
9.306640625000000000e-01,-1.651510410484909736e-02,-2.712765613743175000e-03,3.228381146444724709e-02,-2.677462535736372870e-02,1.659300289735676087e-02,-6.132501122700341478e-03,-2.925109719115130333e-02,8.062220305525284042e-03,2.488036967145506109e-02,-2.291796541653044403e-02,-3.036402018926294410e-02,-1.730695854146452675e-02,6.614457465381503101e-03,1.507100858282473324e-02,-4.502569268040337858e-03,-3.907460386103600233e-03,7.157662606709534574e-03,-3.818036910178020105e-04,-1.906879479928838550e-02,-3.832452716665860418e-03
9.316406250000000000e-01,-1.872435608608526147e-02,-1.695722133892078182e-03,3.269563746825591977e-02,-2.885898038588439324e-02,1.691531458290579382e-02,-6.125484581793127180e-03,-2.758471574184008165e-02,7.615431425028375972e-03,2.732435894366879239e-02,-2.103304391057847153e-02,-2.914304378984391639e-02,-1.778428385021375499e-02,3.958736297020877537e-03,1.456866363089573749e-02,-4.027412182589330120e-03,-5.045119089696259787e-03,7.440723909237508850e-03,-1.925805874453265926e-03,-1.928401651897744193e-02,-3.283025731529986072e-03
9.326171875000000000e-01,-2.092272305528550952e-02,-7.354157769219854101e-04,3.293906035609485417e-02,-3.077101038108372849e-02,1.710834175017507397e-02,-6.063077822931976085e-03,-2.544968277885187660e-02,7.198916851914892445e-03,2.963608891074851273e-02,-1.887120204506475760e-02,-2.774768343190568004e-02,-1.823563270462828095e-02,1.120355236415378772e-03,1.401327818167297408e-02,-3.567350361937761827e-03,-6.321075309105797166e-03,7.776722223670494254e-03,-3.387928809181182249e-03,-1.930640200657770394e-02,-2.665447171678277539e-03
9.335937500000000000e-01,-2.308761324369649690e-02,1.591555048221864575e-04,3.300479729071600921e-02,-3.247904430562616879e-02,1.717111337090045792e-02,-5.944070745324359605e-03,-2.286436347448979681e-02,6.819345666397674116e-03,3.177275721138566461e-02,-1.645340494729519154e-02,-2.619783204843166569e-02,-1.865696245660910038e-02,-1.867782378781308091e-03,1.342494755589563292e-02,-3.126223060856250183e-03,-7.732687088943349454e-03,8.164582502654914309e-03,-4.754686505470697572e-03,-1.913414545469339922e-02,-1.979692635053288945e-03
9.345703125000000000e-01,-2.519617365688532964e-02,9.806092979656629016e-04,3.288603102966901337e-02,-3.395274727578789786e-02,1.710473471291183711e-02,-5.767591046769009536e-03,-1.985404170835378471e-02,6.482793554342215075e-03,3.369460995184193203e-02,-1.380401513544106396e-02,-2.451518097274847305e-02,-1.904423859050246789e-02,-4.969778009120054754e-03,1.282349072704965648e-02,-2.707031944644549583e-03,-9.274598174678171450e-03,8.602962906291615128e-03,-6.014164385729828949e-03,-1.876798689329049058e-02,-1.226510637471794202e-03
9.355468750000000000e-01,-2.722555003504775750e-02,1.723278380748796169e-03,3.257854377197662299e-02,-3.516353911816893357e-02,1.691238756821127759e-02,-5.533124123293910179e-03,-1.645058115076753966e-02,6.194670994359698091e-03,3.536559972171683663e-02,-1.095051590511754436e-02,-2.272290202506804802e-02,-1.939348461574124521e-02,-8.147188965597945004e-03,1.222813264102134111e-02,-2.311879445896086738e-03,-1.093872043838702186e-02,9.090234006200494099e-03,-7.156156858551216554e-03,-1.821122789500539962e-02,-4.074506156908292223e-04
9.365234375000000000e-01,-2.915315040077282732e-02,2.383278314022880574e-03,3.208080524129779121e-02,-3.608500001058278367e-02,1.659929631084699347e-02,-5.240532398184932078e-03,-1.269198500310131893e-02,5.959663214143984256e-03,3.675396955323927128e-02,-7.923190284826750820e-03,-2.084530671605205887e-02,-1.970083039441944406e-02,-1.135952733151143410e-02,1.165720339768330088e-02,-1.941925890892895207e-03,-1.271426568129026095e-02,9.624453074665920843e-03,-8.172276364928832831e-03,-1.746970910541956884e-02,4.751189805046011905e-04
9.375000000000000000e-01,-3.095690887686411777e-02,2.958541976019040190e-03,3.139401372416444902e-02,-3.669325769724302716e-02,1.617266018063626826e-02,-4.890073765137995486e-03,-8.621860703211586471e-03,5.781682660922739941e-03,3.783275362247777440e-02,-4.754759609880782924e-03,-1.890748753079526945e-02,-1.996255833554071157e-02,-1.456480006015255235e-02,1.112785882031491237e-02,-1.597366444079479156e-03,-1.458782698815413136e-02,1.020333407563164818e-02,-9.056032521692333748e-03,-1.655174955250173982e-02,1.418002949171636926e-03
9.384765625000000000e-01,-3.261554642982357477e-02,3.448820638088701679e-03,3.052208963183820206e-02,-3.696735093211142575e-02,1.564155275934666495e-02,-4.482418793226977324e-03,-4.288797412081767589e-03,5.663834505750382081e-03,3.858018709681733382e-02,-1.479986380780730706e-03,-1.693494655314686792e-02,-2.017514694771570596e-02,-1.772008280282959952e-02,1.065582650600621108e-02,-1.277428538532270584e-03,-1.654350892068201170e-02,1.082421415148830494e-02,-9.802880493286498381e-03,-1.546804830745920900e-02,2.417182247231430131e-03
9.394531250000000000e-01,-3.410882521280549085e-02,3.855651775624009334e-03,2.947162200307136895e-02,-3.688956404228539709e-02,1.501679016076531981e-02,-4.018666310513575521e-03,2.543345119749296224e-04,5.608395470318067871e-03,3.898001925330410455e-02,1.864753375372981206e-03,-1.495321690784716037e-02,-2.033531130604471562e-02,-2.078211937721354680e-02,1.025518095595204585e-02,-9.803900632173187871e-04,-1.856310495674324060e-02,1.148401756202380858e-02,-1.041023823955751493e-02,-1.423154968372207160e-02,3.467827699163358868e-03
9.404296875000000000e-01,-3.541779324518651295e-02,4.182294399864679157e-03,2.825176919736418699e-02,-3.644572781321391008e-02,1.431076998554701996e-02,-3.500356959532807850e-03,4.951151595595332591e-03,5.616806032185867048e-03,3.902172579453248857e-02,5.241922542103626299e-03,-1.298748263274388144e-02,-2.044004005547520042e-02,-2.370793826075595981e-02,9.938150838169880485e-03,-7.036181717686180309e-04,-2.062631972567343860e-02,1.217921817556603600e-02,-1.087747280526771970e-02,-1.285727376106174727e-02,4.564324498596226617e-03
9.414062500000000000e-01,-3.652501627371631393e-02,4.433633271662486969e-03,2.687411582943513219e-02,-3.562548227596344652e-02,1.353728358666404438e-02,-2.929484302542578657e-03,9.742581345194793047e-03,5.689675834064038262e-03,3.870061813901529840e-02,8.613294052190845901e-03,-1.106220264279953250e-02,-2.048662864077826357e-02,-2.645547709803877656e-02,9.714960846807500772e-03,-4.436281704331837897e-04,-2.271103277250292873e-02,1.290580173356160876e-02,-1.120585632774110177e-02,-1.136211459744001541e-02,5.700307345388008068e-03
9.423828125000000000e-01,-3.741479381118130443e-02,4.616053907182832497e-03,2.535248875153221088e-02,-3.442249741933500751e-02,1.271130464309409153e-02,-2.308503048120117210e-03,1.456772990242635561e-02,5.826801899084839073e-03,3.801784932730697258e-02,1.194043431931611325e-02,-9.200744410497617085e-03,-2.047270852121054960e-02,-2.898420595256437013e-02,9.593710002583282631e-03,-1.961615426966404827e-04,-2.479359982075731578e-02,1.365922920534254174e-02,-1.139849293359110685e-02,-9.764609031937815722e-03,6.868705910109242432e-03
9.433593750000000000e-01,-3.807335654073175368e-02,4.737290798151098936e-03,2.370273558783853735e-02,-3.283464835107307439e-02,1.184875744026266803e-02,-1.640333974064792696e-03,1.936478009586262844e-02,6.027199040859788221e-03,3.698031802952667785e-02,1.518519233638777020e-02,-7.425032863721642631e-03,-2.039627219476608522e-02,-3.125573991865159690e-02,9.580287599162046197e-03,4.371821715533873165e-05,-2.684918680839657595e-02,1.443440261686231019e-02,-1.146021816549134750e-02,-8.084679478401562286e-03,8.061800171360340023e-03
9.443359375000000000e-01,-3.848904250495710500e-02,4.806251736449732026e-03,2.194246995269760747e-02,-3.086414198650637430e-02,1.096626859876722107e-02,-9.283651350344318846e-04,2.407190621984914639e-02,6.289141658231663448e-03,3.560047393110676167e-02,1.831018769362837209e-02,-5.755219793713180904e-03,-2.025569392162472615e-02,-3.323443174147738127e-02,9.678327351754499250e-03,2.815136519969136525e-04,-2.885213135728737985e-02,1.522563477352385959e-02,-1.139747301746614483e-02,-6.343354552349881811e-03,9.271285031228905515e-03
9.453125000000000000e-01,-3.865244976538765448e-02,4.832821546336255047e-03,2.009078803121870649e-02,-2.851759294276229317e-02,1.008090627215198903e-02,-1.764489671333049209e-04,2.862819158363075905e-02,6.610215923400117669e-03,3.389602947967109564e-02,2.127929074886809185e-02,-4.209378775156752753e-03,-2.004974609803443844e-02,-3.488793527418849322e-02,9.889199658260716327e-03,5.231672946714649095e-04,-3.077632581466009654e-02,1.602662430127201054e-02,-1.121815505487791173e-02,-4.562471755160104822e-03,1.048834348248409327e-02
9.462890625000000000e-01,-3.855656351676150367e-02,4.827648879977620641e-03,1.816796165812454428e-02,-2.580604695447766272e-02,9.209911045178938160e-03,6.111050642317299858e-04,3.297453480820070060e-02,6.987381211592825700e-03,3.188958456699141075e-02,2.405808826284519183e-02,-2.803230231947630678e-03,-1.977761128960627349e-02,-3.618773092927500545e-02,1.021204125098520467e-02,7.749238452562255339e-04,-3.259561558495617517e-02,1.683043740093016771e-02,-1.093144944657569069e-02,-2.764366752592887621e-03,1.170372747971960489e-02
9.472656250000000000e-01,-3.819685596705944819e-02,4.801920017205783126e-03,1.619511339128705540e-02,-2.274495079438368372e-02,8.370422902590858583e-03,1.429542582729925737e-03,3.705453100657810084e-02,7.417039483285604515e-03,2.960817216851158173e-02,2.661432799309811775e-02,-1.549900841186148620e-03,-1.943888998618130415e-02,-3.710960475343477727e-02,1.064382090903977229e-02,1.043183145996132329e-03,-3.428420616014759420e-02,1.762949764806726743e-02,-1.054764303582469108e-02,-9.715540234653513140e-04,1.290784555735020704e-02
9.482421875000000000e-01,-3.757135764452466248e-02,4.767123823465738153e-03,1.419387933491670153e-02,-1.935406837042225742e-02,7.579208702475973697e-03,2.273681441417482046e-03,4.081531436336462842e-02,7.895111218328726421e-03,2.708273424447640160e-02,2.891833601909224449e-02,-4.597209610144827778e-04,-1.903360418850194233e-02,-3.763407336494398181e-02,1.117943932814082809e-02,1.334346732785004694e-03,-3.581707206183824821e-02,1.841558507491665442e-02,-1.007792481888215505e-02,7.935961858071488920e-04,1.409085614167355366e-02
9.492187500000000000e-01,-3.668069916181024293e-02,4.734812157262366025e-03,1.218606562039825127e-02,-1.565734337092460071e-02,6.852394577050207464e-03,3.137934077928866694e-03,4.420834922572772219e-02,8.417116416876278817e-03,2.434753830017039045e-02,3.094340094479613307e-02,4.599367972628856834e-04,-1.856219697949678185e-02,-3.774674773168711778e-02,1.181186071494391698e-02,1.654660895434242017e-03,-3.717036083297686755e-02,1.917984564317653379e-02,-9.534176381698887884e-03,2.509179587196716001e-03,1.524276542347840178e-02
9.501953125000000000e-01,-3.552812284994490144e-02,4.716360077823313068e-03,1.019330449882165958e-02,-1.168270953133607702e-02,6.205207597313491114e-03,4.016335206687387908e-03,4.719015762102814204e-02,8.978259125893738729e-03,2.143954589082588610e-02,3.266611958772006052e-02,1.204775347096854674e-03,-1.802552826980156550e-02,-3.743862962583746623e-02,1.253227319576190324e-02,2.010059276679351976e-03,-3.832178526236199034e-02,1.991281205873812049e-02,-8.928755963583622640e-03,4.154073249847697533e-03,1.635352859299810807e-02
9.511718750000000000e-01,-3.411946406566430945e-02,4.722730184439834569e-03,8.236715938838059733e-03,-7.461850290344646669e-03,5.651730878299034838e-03,4.902574892505037578e-03,4.972297211325375083e-02,9.573513922836694723e-03,1.839774502612213578e-02,3.406669930868688051e-02,1.773645403845358539e-03,-1.742486693807595438e-02,-3.670633555499008827e-02,1.333027471183056457e-02,2.406008079666347582e-03,-3.925099719065562598e-02,2.060443669400557898e-02,-8.274279870295608852e-03,5.708239753809598444e-03,1.741315319123210720e-02
9.521484375000000000e-01,-3.246310236935989746e-02,4.764245321731662430e-03,6.336580459000889891e-03,-3.029910280394490854e-03,5.204676071487092381e-03,5.790036966471306772e-03,5.177530408506379050e-02,1.019771278990941332e-02,1.526245887083504602e-02,3.512921275619167172e-02,2.168571095170115058e-03,-1.676187961173741803e-02,-3.555224402465404637e-02,1.419408072137989460e-02,2.847356934399805466e-03,-3.993993652947477185e-02,2.124413717362700141e-02,-7.583404947627457593e-03,7.153015353487661432e-03,1.841180330137453733e-02
9.531250000000000000e-01,-3.056988316196672037e-02,4.850373712054540168e-03,4.512028659528167715e-03,1.574838252100399863e-03,4.875176894617841775e-03,6.671842657300012039e-03,5.332241886534837966e-02,1.084563084263428720e-02,1.207464334745441889e-02,3.584180148372820979e-02,2.394728442747770351e-03,-1.603861635305318251e-02,-3.398456311710965072e-02,1.511074974752019823e-02,3.338198395358323023e-03,-4.037314952028756010e-02,2.182085494884138110e-02,-6.868615750969967425e-03,8.471377658191005591e-03,1.933990329162498661e-02
9.541015625000000000e-01,-2.845301075204933333e-02,4.989530330970467012e-03,2.780752560515609671e-03,6.311370387267858581e-03,4.672606991989403102e-03,7.540899220866125949e-03,5.434671059181375719e-02,1.151206943428010818e-02,8.875186223231301685e-03,3.619682563743960302e-02,2.460376965613893328e-03,-1.525749352934069672e-02,-3.201731655894633766e-02,1.606642260388810653e-02,3.881738906395692038e-03,-4.053807076023371869e-02,2.232312693848393856e-02,-6.142019908635143119e-03,9.648188665562967836e-03,2.018823982606705869e-02
9.550781250000000000e-01,-2.612791419378489993e-02,5.188898029004072529e-03,1.158743409744438738e-03,1.113632055412920596e-02,4.604425006810597756e-03,8.389953259193519419e-03,5.483797127991944104e-02,1.219193524147627050e-02,5.704220012266920416e-03,3.619095769345181957e-02,2.376745364673576479e-03,-1.442127415465795266e-02,-2.967024767524998469e-02,1.704657099924301866e-02,4.480183877500793811e-03,-4.042526411859896640e-02,2.273917005561230595e-02,-5.415154979967274143e-03,1.067040938229405281e-02,2.094806088337923533e-02
9.560546875000000000e-01,-2.361208758729758939e-02,5.454271528913015935e-03,-3.399398974478365712e-04,1.600442683988164555e-02,4.676049288685297720e-03,9.211648329386597223e-03,5.479355023725354656e-02,1.288031404410062974e-02,2.600460551282202798e-03,3.582521903709370847e-02,2.157872942863569253e-03,-1.353304599423417118e-02,-2.696864187269579910e-02,1.803625116848393828e-02,5.134639274466533572e-03,-4.002861834975199318e-02,2.305697817271649963e-02,-4.698809857666806471e-03,1.152728272849345113e-02,2.161117056342314047e-02
9.570312500000000000e-01,-2.092490685992979063e-02,5.789926999620531242e-03,-1.703368230753055795e-03,2.086900233615296071e-02,4.890764162033645751e-03,9.998586354710051541e-03,5.421840168841867563e-02,1.357253804183282397e-02,-3.994175720073270307e-04,3.510495900716440604e-02,1.820409085115428857e-03,-1.259619772246671661e-02,-2.394306953652491216e-02,1.902035820017222018e-02,5.845031831523462597e-03,-3.934549396354826423e-02,2.326443081078423403e-02,-4.002863462405925783e-03,1.221048193940559370e-02,2.217001851852096195e-02
9.580078125000000000e-01,-1.808742534596545493e-02,6.198519433984842411e-03,-2.921902556201415747e-03,2.568242788506071989e-02,5.249659154062160868e-03,1.074339226599655035e-02,5.312502023095341114e-02,1.426424569783723076e-02,-3.261358430318394425e-03,3.403977686439514649e-02,1.383373755981138174e-03,-1.161439342112557255e-02,-2.062905244721803533e-02,1.998387682754703548e-02,6.610049664013572211e-03,-3.837681872887262896e-02,2.334941257349621574e-02,-3.336143132713549099e-03,1.271422224177639129e-02,2.261778291853373118e-02
9.589843750000000000e-01,-1.512215074885327193e-02,6.681009546710321018e-03,-3.988314956546376577e-03,3.039666027455654659e-02,5.751602033130109523e-03,1.143878122354610553e-02,5.153326549847884325e-02,1.495143326374325302e-02,-5.954445743885251191e-03,3.264338797106410006e-02,8.678825604457292633e-04,-1.059154569701259256e-02,-1.706665800148748219e-02,2.091212461783809040e-02,7.427104689540463267e-03,-3.712713004539868605e-02,2.329994209294041635e-02,-2.706304730968577855e-03,1.303533418221773654e-02,2.294844594552118006e-02
9.599609375000000000e-01,-1.205280630040034447e-02,7.236621370587682442e-03,-4.897868824496483774e-03,3.496374969799175697e-02,6.393245949696278740e-03,1.207762769935392250e-02,4.947007913390054357e-02,1.563049731607543680e-02,-8.451359372170574175e-03,3.093343627526440320e-02,2.968404456829103200e-04,-9.531787688296461392e-03,-1.330002663944114018e-02,2.179098372882908377e-02,8.292317868794198479e-03,-3.560456330725339513e-02,2.310430901281195978e-02,-2.119736074504082260e-03,1.317329761084037876e-02,2.315686091343546055e-02
9.609375000000000000e-01,-8.904079122536736474e-03,7.862831173973707649e-03,-5.648357441920265690e-03,3.933636014102532413e-02,7.169070412283252286e-03,1.265303563844125297e-02,4.696909884436542559e-02,1.629826781898543672e-02,-1.072876055700816046e-02,2.893125596580680553e-02,-3.053914101815756801e-04,-8.439444216656492165e-03,-9.376838916770366406e-03,2.260711769640101967e-02,9.200527859054110844e-03,-3.382078628408452525e-02,2.275121731426844179e-02,-1.581484867083720984e-03,1.313023596421257488e-02,2.323881021943266512e-02
9.619140625000000000e-01,-5.701358946473916722e-03,8.555387760344401391e-03,-6.240100889978530269e-03,4.346828629261273447e-02,8.071455279836992069e-03,1.315840886770165870e-02,4.407017589309741162e-02,1.695203141789363918e-02,-1.276760057964126428e-02,2.666158588993191789e-02,-9.133505793086985070e-04,-7.319002328777768698e-03,-5.347729600173407351e-03,2.334817006550029758e-02,1.014532324230479898e-02,-3.179088044380127404e-02,2.222993309332203446e-02,-1.095211858493113852e-03,1.291087113607150907e-02,2.319105345429603796e-02
9.628906250000000000e-01,-2.470470449407669283e-03,9.308363652283957804e-03,-6.675901956098777117e-03,4.731496059738012766e-02,9.090786419050169570e-03,1.358752088227928485e-02,4.081880385504370323e-02,1.758954485974538462e-02,-1.455334897929662710e-02,2.415224099443048084e-02,-1.500844973153782694e-03,-6.175081456176494815e-03,-1.265656990111157544e-03,2.400294207209391698e-02,1.111909805429752394e-02,-2.953317102091173457e-02,2.153043473134325092e-02,-6.631695069687186528e-04,1.252243986084141530e-02,2.301136512833994868e-02
9.638671875000000000e-01,7.625974709868608981e-04,1.011423611767973962e-02,-6.960962400882926907e-03,5.083394417443062863e-02,1.021559116981587620e-02,1.393458311413481657e-02,3.726546779927683573e-02,1.820903862435830495e-02,-1.607613900646010993e-02,2.143374565090289119e-02,-2.041335540470323902e-03,-5.012403407289034440e-03,2.814763626587293843e-03,2.456154701697767229e-02,1.211312990920695824e-02,-2.706900847921535000e-02,2.064356326592547974e-02,-2.862059689517932465e-04,1.197457315272933143e-02,2.269856160410149704e-02
9.648437500000000000e-01,3.971962149820595055e-03,1.096399647510078179e-02,-7.102761609146972417e-03,5.398539552150804360e-02,1.143270129258348519e-02,1.419431077597193246e-02,3.346492423958644796e-02,1.880921103420273369e-02,-1.733082952050354550e-02,1.853893424835090925e-02,-2.508324425364382750e-03,-3.835762390666487380e-03,6.837952932664896274e-03,2.501553943505326061e-02,1.311767959513309573e-02,-2.442250481267413398e-02,1.956117067141068672e-02,3.620619865880771865e-05,1.127914093118599463e-02,2.225251696616718788e-02
9.658203125000000000e-01,7.132114033245216637e-03,1.184728562774771572e-02,-7.110900262918537496e-03,5.673251120111904439e-02,1.272744064588085186e-02,1.436198537668960211e-02,2.947542319672995931e-02,1.938921328353445869e-02,-1.831698405965513643e-02,1.550252487301673025e-02,-2.875742874872506613e-03,-2.649995253365438480e-03,1.074807707308464422e-02,2.535801764681094167e-02,1.412211061671829991e-02,-2.162022885961026666e-02,1.827626369956316527e-02,3.059176591558316477e-04,1.045006451163072413e-02,2.167416769962700329e-02
9.667968750000000000e-01,1.021817675576773381e-02,1.275255332965639574e-02,-6.996912230017597080e-03,5.904193306308917755e-02,1.408383446766859476e-02,1.443351302232920297e-02,2.535788452562036041e-02,1.994862598891774391e-02,-1.903876928331907359e-02,1.236067223974577842e-02,-3.118333213302839843e-03,-1.459952104523012245e-03,1.448976355817709408e-02,2.558369877300646286e-02,1.511502679029906419e-02,-1.869086546026626008e-02,1.678314091320833729e-02,5.260276694335330044e-04,9.503100139097471824e-03,2.096550618989530615e-02
9.677734375000000000e-01,1.320615731131987401e-02,1.366723829183395453e-02,-6.774048350734834800e-03,6.088411699127797838e-02,1.548483681652366994e-02,1.440547764916397938e-02,2.117504126599407954e-02,2.048742800899113620e-02,-1.950477638567368194e-02,9.150506286101957321e-03,-3.212019316959530656e-03,-2.704674809039870264e-04,1.800881335689314897e-02,2.568896578968419414e-02,1.608442566144155372e-02,-1.566484385501512935e-02,1.507752057037826075e-02,7.007889975797834681e-04,8.455597183394685315e-03,2.012956319602187197e-02
9.687500000000000000e-01,1.607318337514565543e-02,1.457796589649352180e-02,-6.457036219415712361e-03,6.223365866479773495e-02,1.691257247286631626e-02,1.427518838291274433e-02,1.699056316713346351e-02,2.100595840932166156e-02,-1.972777038047651005e-02,5.909662986612738977e-03,-3.134260225644670307e-03,9.136678009180676041e-04,2.125289902735429809e-02,2.567188668974517557e-02,1.701786522084701436e-02,-1.257394119063451332e-02,1.315665708404346358e-02,8.354944986726977468e-04,7.326234990099812078e-03,1.917037958522170224e-02
9.697265625000000000e-01,1.879772503501892650e-02,1.547076001018761991e-02,-6.061820391312736436e-03,6.306957238900845475e-02,1.834858941029521295e-02,1.404072027955444515e-02,1.286817371114733211e-02,2.150487255626796698e-02,-1.972437333765939688e-02,2.675813988194576925e-03,-2.864381812845827151e-03,2.087733972030046334e-03,2.417223896002456893e-02,2.553220629052998375e-02,1.790264114804903522e-02,-9.450867367448309575e-03,1.101944389245244731e-02,9.363477412011765241e-04,6.134742686108714434e-03,1.809296774634355787e-02
9.707031250000000000e-01,2.135979842758336036e-02,1.633126517581581089e-02,-5.605287693364996091e-03,6.337551967071614056e-02,1.977411782511173319e-02,1.370094777810134355e-02,8.870773914141170946e-03,2.198509341023652947e-02,-1.951468869296117334e-02,-5.137983909193335683e-04,-2.383881799723836653e-03,3.247108694310761948e-03,2.672023819349990392e-02,2.527131167623269947e-02,1.872597161767049906e-02,-6.328837715203424613e-03,8.666500726201347912e-03,1.010320306389781916e-03,4.901606466771690068e-03,1.690326322266260534e-02
9.716796875000000000e-01,2.374114904495401232e-02,1.714497532229243906e-02,-5.104982477771247140e-03,6.313998487645905433e-02,2.117033165955350613e-02,1.325557028292214876e-02,5.059585923213339234e-03,2.244775915236508351e-02,-1.912187463603428478e-02,-3.622814415749497571e-03,-1.676703832579529933e-03,4.387292383773687410e-03,2.885408679740166307e-02,2.489217268191814408e-02,1.947518656384870581e-02,-3.241140126796290041e-03,6.100243448336986445e-03,1.064998560698470886e-03,3.647769040548918314e-03,1.560806721813420492e-02
9.726562500000000000e-01,2.592541277388074952e-02,1.789746506081146132e-02,-4.578816728224646693e-03,6.235639601286423195e-02,2.251860857107554348e-02,1.270512939150823112e-02,1.493328956288255760e-03,2.289416831875919212e-02,-1.857167529707443726e-02,-6.616192316031160349e-03,-7.294768418825686024e-04,5.503932366104095399e-03,3.053530749183611115e-02,2.439925920579132795e-02,2.013791821720770786e-02,-2.207033050760517055e-04,3.324934870194237724e-03,1.108422825581426539e-03,2.394325974795219469e-03,1.421498073464750808e-02
9.736328125000000000e-01,2.789825305011266882e-02,1.857461963847210212e-02,-4.044779911062695854e-03,6.102318939353600091e-02,2.380078438492775478e-02,1.205101739143648633e-02,-1.772560538309332287e-03,2.332572363267410367e-02,-1.789191898757938951e-02,-9.460620016267008020e-03,4.682835453827206493e-04,6.592845762838015801e-03,3.173024497657798981e-02,2.379843747239326901e-02,2.070228970674548377e-02,2.700327310233747308e-03,3.467152046750096236e-04,1.148921936997916986e-03,1.162223672451824681e-03,1.273233118962456209e-02
9.746093750000000000e-01,2.964747284915232595e-02,1.916285969246837514e-02,-3.520653359605867977e-03,5.914381769713386583e-02,2.499939821773285858e-02,1.129547676599547065e-02,-4.686653481118631739e-03,2.374387571772306263e-02,-1.711199310156950176e-02,-1.212489786960823865e-02,1.924014168824803028e-03,7.650041012307537587e-03,3.241049036156139901e-02,2.309684765679160395e-02,2.115709855628913894e-02,5.490999567960308005e-03,-2.826388894001677365e-03,1.194946200020535624e-03,-2.803638469363258119e-05,1.116909244244502705e-02
9.755859375000000000e-01,3.116310058613844941e-02,1.964935708871511783e-02,-3.023733793451667887e-03,5.672670166528473445e-02,2.609792467207931732e-02,1.044159056963144157e-02,-7.202187522118859084e-03,2.415006784497217285e-02,-1.626230544749237075e-02,-1.458028756146051083e-02,3.641986066891323912e-03,8.671737934577539164e-03,3.255323510746065130e-02,2.230276551487293465e-02,2.149199200066836263e-02,8.121944521523963637e-03,-6.184477444291808929e-03,1.254901702093937131e-03,-1.156682662194253013e-03,9.534799223782456160e-03
9.765625000000000000e-01,3.243744935678284647e-02,2.002223833399886799e-02,-2.570570310783113974e-03,5.378512642574317937e-02,2.708098977152027798e-02,9.493263660026968892e-03,-9.277652337596357934e-03,2.454568281480860523e-02,-1.537374175978967715e-02,-1.680082292713799483e-02,5.623230111984381732e-03,9.654386254360089459e-03,3.214154998348635328e-02,2.142545084491734309e-02,2.169763119820103392e-02,1.056574057901378018e-02,-9.715812816481603567e-03,1.336988854006038521e-03,-2.204943649698464739e-03,7.839457013358841139e-03
9.775390625000000000e-01,3.346514931267664805e-02,2.027077231564254622e-02,-2.176718857506140109e-03,5.033708414488211741e-02,2.793456762605100313e-02,8.455194901148986239e-03,-1.087729333717150568e-02,2.493199300228114354e-02,-1.447712893803990673e-02,-1.876357906366039538e-02,7.865507208433300881e-03,1.059468250056002682e-02,3.116458571004603051e-02,2.047498572925671168e-02,2.176584162013708856e-02,1.279724672647441705e-02,-1.340687804738324891e-02,1.449047883361413713e-03,-3.155299082470435293e-03,6.093448448424711866e-03
9.785156250000000000e-01,3.424315332246320037e-02,2.038553944133019574e-02,-1.856517780116716688e-03,4.640506540353989129e-02,2.864615518352307127e-02,7.332840578831107368e-03,-1.197152765590610984e-02,2.531011450414406838e-02,-1.360271318941503119e-02,-2.044889679758496101e-02,1.036332303702449872e-02,1.148958520593514228e-02,2.961769315665635505e-02,1.946210557161855495e-02,2.168974714998208458e-02,1.479390023964464486e-02,-1.724245751374427552e-02,1.598413815113290150e-03,-3.991708776260722430e-03,4.307437367237588327e-03
9.794921875000000000e-01,3.477071642004646995e-02,2.035857961726301318e-02,-1.622887618480105178e-03,4.201580234133272390e-02,2.920492282520394806e-02,6.132369395222242447e-03,-1.253726778388650556e-02,2.568096621932766319e-02,-1.277966171878303775e-02,-2.184056028662342136e-02,1.310798666213510572e-02,1.233632833558230904e-02,2.750246218988879748e-02,1.839802595648183658e-02,2.146388572083577501e-02,1.653597494409331237e-02,-2.120573934041279640e-02,1.791783242139116834e-03,-4.699815972095081930e-03,2.492271598943468502e-03
9.804687500000000000e-01,3.504934987706207622e-02,2.018351690754990185e-02,-1.487157799867552636e-03,3.719996721724472960e-02,2.960183899594367313e-02,4.860609528593408737e-03,-1.255814971282682643e-02,2.604523457454574475e-02,-1.203559593484795735e-02,-2.292592627030420188e-02,1.608771166942523159e-02,1.313243287882065111e-02,2.482667949137331437e-02,1.729426831319720234e-02,2.108430465092885064e-02,1.800679678426888794e-02,-2.527843857853911275e-02,2.035094921267456298e-03,-5.267122560519577751e-03,6.588856037817537653e-04
9.814453125000000000e-01,3.508275105446723857e-02,1.985565915339086024e-02,-1.458922366926112407e-03,3.199183057991584339e-02,2.982976751287584605e-02,3.524988358481919229e-03,-1.202466402880840793e-02,2.640334447596011380e-02,-1.139616333741445657e-02,-2.369600423147838475e-02,1.928775788399975447e-02,1.387571654572808573e-02,2.160420687135024276e-02,1.616248727252916212e-02,2.054863419966053775e-02,1.919291420480345733e-02,-2.944093986089141995e-02,2.333425932478733200e-03,-5.683134063480750446e-03,-1.181795954143264639e-03
9.824218750000000000e-01,3.487671048283144670e-02,1.937207128844849885e-02,-1.545926320422525303e-03,2.642888372179008627e-02,2.988353666275319828e-02,2.133465561004698613e-03,-1.093418992505233028e-02,2.675543692914708963e-02,-1.088465433940847410e-02,-2.414548747346623170e-02,2.269061114077849939e-02,1.456430151727004102e-02,1.785478276885582929e-02,1.501430246032429798e-02,1.985613825135128588e-02,2.008422161832251751e-02,-3.367245793171355639e-02,2.690904817570933735e-03,-5.939472786501858760e-03,-3.018952654532346385e-03
9.833984375000000000e-01,3.443899788871886830e-02,1.873162155784501709e-02,-1.753983593442312409e-03,2.055143050046073089e-02,2.975997966834161360e-02,6.944603735880149498e-04,-9.290933621940319909e-03,2.710135362603972517e-02,-1.052166927848627136e-02,-2.427273584476119170e-02,2.627619804955884028e-02,1.519662020676066858e-02,1.360375073618973890e-02,1.386113728666463901e-02,1.900774143398215391e-02,2.067403501856916390e-02,-3.795121416310361095e-02,3.110642776063397841e-03,-6.029958103991288863e-03,-4.841959790033411801e-03
9.843750000000000000e-01,3.377922912189436355e-02,1.793500032338937039e-02,-2.086927108011356943e-03,1.440215394265405291e-02,2.945794657029724567e-02,-7.832260892868423904e-04,-7.105774137728537374e-03,2.744062865203569790e-02,-1.032483980885848945e-02,-2.407971154263406285e-02,3.002213222495627234e-02,1.577141900040469197e-02,8.881719734947323211e-03,1.271406706426433074e-02,1.800603238755809493e-02,2.095911958144569195e-02,-4.225462691384805625e-02,3.594683647345520931e-03,-5.950653396145286905e-03,-6.640475917714190948e-03
9.853515625000000000e-01,3.290871614198016826e-02,1.698471160799690238e-02,-2.546590808350496400e-03,8.025663297092667028e-03,2.897828802446483776e-02,-2.290492518826841174e-03,-4.396020728443647899e-03,2.777248732204935094e-02,-1.030860775691472969e-02,-2.357187008757106669e-02,3.390398804303225433e-02,1.628775995591153977e-02,3.724162007316285210e-03,1.158367853271060482e-02,1.685524330354529199e-02,2.093966986550478693e-02,-4.655951336466082613e-02,4.143973055923576981e-03,-5.699879706833155951e-03,-8.404525624236844003e-03
9.863281250000000000e-01,3.184030239124523848e-02,1.588503798913731141e-02,-3.132823027209642383e-03,1.468027369106921463e-03,2.832381194778164218e-02,-3.818022088392981211e-03,-1.185087587170891368e-03,2.809585201379974709e-02,-1.048406339708853052e-02,-2.275800917201082491e-02,3.789559764767316125e-02,1.674502045063856401e-02,-1.829044884869050367e-03,1.047994258154317723e-02,1.556120625535896071e-02,2.061924396396113204e-02,-5.084230027984125433e-02,4.758346747824695501e-03,-5.278196728232738624e-03,-1.012457671606464653e-02
9.873046875000000000e-01,3.058818601065219772e-02,1.464197988635115161e-02,-3.843530032321544262e-03,-5.223699949173115156e-03,2.749921435178193443e-02,-5.356369080152125969e-03,2.497907458453857941e-03,2.840935473276174142e-02,-1.085884397955170708e-02,-2.165007864016783162e-02,4.196936666510053815e-02,1.714289078434163421e-02,-7.734124551907632650e-03,9.412101661506171862e-03,1.413128722268810512e-02,2.000465365978592799e-02,-5.507924100276256202e-02,5.436537807283732884e-03,-4.688352230468994380e-03,-1.179161113407996113e-02
9.882812500000000000e-01,2.916773344799949638e-02,1.326317069382369589e-02,-4.674748127515543535e-03,-1.200195604397913743e-02,2.651098607456246065e-02,-6.896046395720369093e-03,6.618612503340465074e-03,2.871135601847658522e-02,-1.143709224040175693e-02,-2.026295534291033817e-02,4.609660389728725133e-02,1.748136975627091749e-02,-1.394394891831939910e-02,8.388573056119055446e-03,1.257429907255517947e-02,1.910581328227319367e-02,-5.924663589380401579e-02,6.176202119892953632e-03,-3.935201534413168382e-03,-1.339718898670261629e-02
9.892578125000000000e-01,2.759528605951265187e-02,1.175776957888431153e-02,-5.620742254991042790e-03,-1.881914202051260254e-02,2.536729745432741989e-02,-8.427612878361495641e-03,1.113797077536622313e-02,2.899996968853389701e-02,-1.221947356841875457e-02,-1.861418702614703671e-02,5.024786015615276269e-02,1.776075825189018034e-02,-2.040861769278677282e-02,7.416868861536387442e-03,1.090039509102355350e-02,1.793555054733630624e-02,-6.332105336598739531e-02,6.973961147064145459e-03,-3.025599065271195910e-03,-1.493350519547277655e-02
9.902343750000000000e-01,2.588796231974522730e-02,1.013633409516906392e-02,-6.674128668129497566e-03,-2.562808556994967957e-02,2.407786327548244731e-02,-9.941759384488081663e-03,1.601280020909448890e-02,2.927309281643867764e-02,-1.320324950904779027e-02,-1.672370974784797432e-02,5.439327137041229804e-02,1.798165089071177350e-02,-2.707606154357235922e-02,6.503533197895541677e-03,9.120944955694886697e-03,1.650938317585247395e-02,-6.727954866644023091e-02,7.825460801989076939e-03,-1.968264416754474631e-03,-1.639343835057739673e-02
9.912109375000000000e-01,2.406345822996959136e-02,8.410675040093056748e-03,-7.826018923278046588e-03,-3.238248886232178436e-02,2.265379055789971258e-02,-1.142939256852587050e-02,2.119641357690040667e-02,2.952844025437776840e-02,-1.438240437289635583e-02,-1.461354357409504028e-02,5.850290114464037905e-02,1.814492580339411437e-02,-3.389266020123514467e-02,5.654096856132952674e-03,7.248395295717207157e-03,1.484526551737913765e-02,-7.109987759077170122e-02,8.725444973635507889e-03,-7.736256946739173551e-04,-1.777059147941206091e-02
9.921875000000000000e-01,2.213984845381066283e-02,6.593696216319768974e-03,-9.066182178152800558e-03,-3.903735638571718264e-02,2.110741194863777898e-02,-1.288171538707080094e-02,2.663926903289008663e-02,2.976358294281634259e-02,-1.574782089738568230e-02,-1.230747147639303825e-02,6.254707807291634558e-02,1.825173262306768046e-02,-4.080386669828586776e-02,4.873049276349285426e-03,5.296117198975421568e-03,1.296330975499715085e-02,-7.476070240153021018e-02,9.667842036303532505e-03,5.463568098752493406e-04,-1.905932453745781685e-02
9.931640625000000000e-01,2.013539061270295388e-02,4.699221933309081882e-03,-1.038322258656688632e-02,-4.554939803929165809e-02,1.945210761132910166e-02,-1.429030338482229628e-02,3.228964076423342794e-02,2.997598919678547136e-02,-1.728750019847403313e-02,-9.830706440395723181e-03,6.649672330350815674e-02,1.830347879255497454e-02,-4.775482908373956253e-02,4.163827462516546916e-03,3.278243192458567875e-03,1.088548652712795911e-02,-7.824178734928170786e-02,1.064586251068721026e-02,1.978383347356882198e-03,-2.025477853602564507e-02
9.941406250000000000e-01,1.806833504536916463e-02,2.741815206109072395e-03,-1.176476844544142863e-02,-5.187740323333539516e-02,1.770211859097214555e-02,-1.564717589490924668e-02,3.809429945922069433e-02,3.016306812413929381e-02,-1.898682065415633474e-02,-7.209551801267852222e-03,7.032366411136750650e-02,1.830181430542183324e-02,-5.469100121373724616e-02,3.528821168367782951e-03,1.209496339490947949e-03,8.635309971981721539e-03,-8.152418136288035189e-02,1.165210591021604430e-02,3.508020409283418503e-03,-2.135289132434413373e-02
9.951171875000000000e-01,1.595674217793103394e-02,7.365896738216255084e-04,-1.319766968056734074e-02,-5.798258224592845594e-02,1.587235466132230766e-02,-1.694486136857847880e-02,4.399919248579779035e-02,3.032221431407598061e-02,-2.082882988959719461e-02,-4.471059745643716360e-03,7.400092955567651176e-02,1.824861501432857927e-02,-6.155873460959945115e-02,2.969393444782656745e-03,-8.949858343982970352e-04,6.237512279660450791e-03,-8.459038568082452580e-02,1.267867471480425140e-02,5.119915880005562400e-03,-2.235040514269109185e-02
9.960937500000000000e-01,1.381830946786524565e-02,-1.300981729790001099e-03,-1.466820025114977388e-02,-6.382887162363039268e-02,1.397819963981693225e-02,-1.817645614224226019e-02,4.995011401985169353e-02,3.045085293458709916e-02,-2.279456368935128124e-02,-1.642692768453067088e-03,7.750302467325669020e-02,1.814596465463806998e-02,-6.830584388178774502e-02,2.485915423265858560e-03,-3.019829856669591084e-03,3.717712827439398869e-03,-8.742450443417312811e-02,1.371729336328612360e-02,6.798020091092846912e-03,-2.324486615753785027e-02
9.970703125000000000e-01,1.167020967955431643e-02,-3.355258364606458158e-03,-1.616226210739562380e-02,-6.938320098379562040e-02,1.203531708327672256e-02,-1.933567605185268143e-02,5.589335585766255776e-02,3.054648439459105996e-02,-2.486338544649666082e-02,1.248007350043449717e-03,8.080618007754486465e-02,1.799613574437933933e-02,-7.488213883036669294e-02,2.077814025867605243e-03,-5.149604563741434077e-03,1.102086878625609286e-03,-9.001237645873511051e-02,1.475943014521394377e-02,8.525809261179160409e-03,-2.403461627784244173e-02
9.980468750000000000e-01,9.528942025640214225e-03,-5.410620836844272363e-03,-1.766558744681933149e-02,-7.461571916873488419e-02,1.005945915963220132e-02,-2.041690041363177638e-02,6.177633027787290260e-02,3.060672775941114532e-02,-2.701333967031077990e-02,4.173738769538984372e-03,8.388857428864379684e-02,1.780156953318667162e-02,-8.123991703614991122e-02,1.743631141013800723e-03,-7.268996474012134890e-03,-1.582961350592476842e-03,-9.234168690506808219e-02,1.579641990100071752e-02,1.028650789588515281e-02,-2.471877763268688633e-02
9.990234375000000000e-01,7.410197470943237844e-03,-7.451654563358600485e-03,-1.916393617908249830e-02,-7.949997830716980241e-02,8.066281330540069072e-03,-2.141520800438316899e-02,6.754815706908917639e-02,3.062936215571994414e-02,-2.922151310947968331e-02,7.107743085337643769e-03,8.673052660384793222e-02,1.756485518248360883e-02,-8.733441153696121229e-02,1.481092688334200227e-03,-9.362979774496252294e-03,-4.311116702572060679e-03,-9.440205752378669213e-02,1.681958550455028498e-02,1.206330686947570258e-02,-2.529723016351955595e-02
1.000000000000000000e+00,5.328739248619603942e-03,-9.463325379476038995e-03,-2.064328572073155510e-02,-8.401307494636828244e-02,6.071165281542857499e-03,-2.232640479193121960e-02,7.316020769220539510e-02,3.061236546261981994e-02,-3.146439720053181843e-02,1.002408955752964563e-02,8.931465882093625464e-02,1.728870836673852482e-02,-9.312418902455600611e-02,1.287185914089806820e-03,-1.141697857800569316e-02,-7.056457932195732419e-03,-9.618511482511560295e-02,1.782035620179890298e-02,1.383957410749730998e-02,-2.577058284862488238e-02


==> Data/dynamic_vectors_t2.csv <==
0.000000000000000000e+00,-2.766508129048886955e-12,1.158004986155988989e-12,-8.602674201198000408e-13,-1.037682486887097838e-12,-2.941691584252399520e-12,1.521091331181407113e-13,1.205040911122596539e-11,-5.806650142737488101e-13,-1.844479050384254404e-11,-1.102289741480855884e-11,-1.256274301636031496e-12,2.268707368353652279e-12,-1.172617320012772886e-11,2.550958219998252146e-16,2.811474480558396932e-12,1.292663960820019170e-11,1.118078782139557706e-11,-1.761060106189567783e-12,-8.561511921040147708e-12,5.921448900336718397e-12
9.765625000000000000e-04,-4.096207320599039312e-12,1.708599770064802046e-12,-1.284029779477485039e-12,-1.533909359092220561e-12,-4.355215744308586285e-12,2.131592343411736795e-13,1.782179557558075483e-11,-8.532039425402351207e-13,-2.725032303904460054e-11,-1.633850563379813323e-11,-1.830608181445971095e-12,3.376080042560366164e-12,-1.734540880645758196e-11,-5.337967788177056680e-16,4.180018692688053623e-12,1.912261507806430910e-11,1.654530316045222675e-11,-2.605617807259929876e-12,-1.266847718286906019e-11,8.777129046744971224e-12
1.953125000000000000e-03,-6.041959342130208765e-12,2.511290247961981702e-12,-1.909872439564540232e-12,-2.258649376366887201e-12,-6.423435004981563855e-12,2.961349678024023193e-13,2.625789690344552961e-11,-1.249239943678961224e-12,-4.010670533214922004e-11,-2.412662836894319093e-11,-2.656227789923688689e-12,5.005289260817858703e-12,-2.556071274275401700e-11,-1.662365666792681894e-15,6.190959787206462747e-12,2.818142660961138581e-11,2.439123044268663157e-11,-3.840843393346763749e-12,-1.867455262722009999e-11,1.296149870591726126e-11
2.929687500000000000e-03,-8.878828042666442597e-12,3.676766091974080242e-12,-2.830288949818102912e-12,-3.313108014352999147e-12,-9.438335749497803544e-12,4.082061880997884953e-13,3.854070045067932754e-11,-1.821457962255834126e-12,-5.880349343355617152e-11,-3.549379758270733037e-11,-3.836990643991908687e-12,7.393577138922570161e-12,-3.752429102897925698e-11,-4.094540365472013742e-15,9.135604877085128813e-12,4.137471136644451444e-11,3.582220801540220029e-11,-5.640230715277375731e-12,-2.742394012858575651e-11,1.906886474563887511e-11
3.906250000000000000e-03,-1.299840955270487726e-11,5.362332191465730728e-12,-4.178374097188277833e-12,-4.841704289098629840e-12,-1.381606609050074457e-11,5.572142599034160824e-13,5.635528598889576508e-11,-2.645179089682094097e-12,-8.588823688520522871e-11,-5.202145640003521243e-11,-5.518211933844540722e-12,1.088077403288936009e-11,-5.487901736882507194e-11,-8.534299786747974456e-15,1.343063368004844544e-11,6.051495504326556926e-11,5.241166044606920896e-11,-8.251172766806601404e-12,-4.012083395585889227e-11,2.794900337566089316e-11
4.882812500000000000e-03,-1.895712251913124781e-11,7.790840051438200493e-12,-6.146341534106088771e-12,-7.048467210750977649e-12,-2.014809916788052278e-11,7.527121235434705956e-13,8.209212028548053461e-11,-3.826305072780924898e-12,-1.249703183451015338e-10,-7.595962962646105028e-11,-7.901020323413559652e-12,1.595389854751469433e-11,-7.995678345937572115e-11,-1.578127328478817857e-14,1.967164400748537452e-11,8.817491232535393847e-11,7.639447842390747873e-11,-1.202516710324071722e-11,-5.847416700404890785e-11,4.081113302618342053e-11
5.859375000000000000e-03,-2.754407530527457495e-11,1.127527644819564521e-11,-9.007607924665319250e-12,-1.022219461722952422e-11,-2.927125738608357955e-11,1.005199575464399265e-12,1.191304304949952273e-10,-5.512923683769845596e-12,-1.811440039186259443e-10,-1.104987200798659852e-10,-1.126187711618749768e-11,2.330582291634181633e-11,-1.160532152363682855e-10,-2.772896614427275990e-14,2.870572636517008553e-11,1.279918100536954085e-10,1.109316269695835485e-10,-1.745901050340431455e-11,-8.490106701632014518e-11,5.936958456943180883e-11
6.835937500000000000e-03,-3.986954686673407270e-11,1.625565909260243867e-11,-1.315240986704820011e-11,-1.476884726027443912e-11,-4.236483125891710237e-11,1.324606809448196016e-12,1.722254185199476004e-10,-7.911355222682758120e-12,-2.615669991666320584e-10,-1.601416401954343886e-10,-1.597917690823893782e-11,3.392050931140979739e-11,-1.678081871249099920e-10,-4.673729008261126233e-14,4.173325267417681841e-11,1.850865911610441883e-10,1.604755253556158987e-10,-2.525255562336911435e-11,-1.228058593699295755e-10,8.604415447571384638e-11
7.812500000000000000e-03,-5.749323120979314401e-11,2.334474281136473596e-11,-1.913333479000529496e-11,-2.125704629538250058e-11,-6.108486924182513756e-11,1.718758472841896856e-12,2.480419722360877172e-10,-1.130826104634963613e-11,-3.762562073322631906e-10,-2.312199220324207214e-10,-2.256886800732809826e-11,4.918769013566864321e-11,-2.417259826507519017e-10,-7.655359848273322794e-14,6.044832058276783925e-11,2.666383646430016973e-10,2.312711547673452109e-10,-3.638689155857035406e-11,-1.769621793551953615e-10,1.242369403831218515e-10
8.789062500000000000e-03,-8.259553308443102717e-11,3.339661827013079742e-11,-2.773172077229529362e-11,-3.047942167306367111e-11,-8.774472620548020736e-11,2.189489058321574338e-12,3.558823373185422018e-10,-1.609920077790572024e-11,-5.391713122241867732e-10,-3.325986171357971977e-10,-3.172774034009184894e-11,7.106360994264455119e-11,-3.468866303697018706e-10,-1.223601142601776991e-13,8.723116324637646739e-11,3.826707853967136142e-10,3.320423815301329937e-10,-5.223210182434817945e-11,-2.540375460963924435e-10,1.787115129346144586e-10
9.765625000000000000e-03,-1.182108323110630403e-10,4.759181720028513443e-11,-4.004656082463264884e-11,-4.353750515648909132e-11,-1.255649274115085880e-10,2.725797056678364118e-12,5.086758702619377547e-10,-2.282831546313104189e-11,-7.696814895397830661e-10,-4.766398968481266993e-10,-4.439414247686948868e-11,1.022913914620128371e-10,-4.959133009227018934e-10,-1.918690194435922647e-13,1.254143877435650496e-10,5.471206789853811896e-10,4.749253688779140778e-10,-7.469412473533028860e-11,-3.633047820866824887e-10,2.561107461807417159e-10
1.074218750000000000e-02,-1.685468306292294623e-10,6.755826162998386445e-11,-5.761694288149955622e-11,-6.195443081382251302e-11,-1.790098336355780900e-10,3.294849210967881964e-12,7.243180431433193040e-10,-3.224087941792356307e-11,-1.094551589349436055e-09,-6.805115610187657559e-10,-6.182064764120574226e-11,1.466996952953747258e-10,-7.062811204262158643e-10,-2.957669131530997819e-13,1.796428845820341838e-10,7.792843890325001232e-10,6.767327582997816289e-10,-1.064115929276617172e-10,-5.176066342525058699e-10,3.656597229827098401e-10
1.171875000000000000e-02,-2.394122800434103624e-10,9.553034924970750596e-11,-8.259159113049685682e-11,-8.782786206928373255e-11,-2.542410192368453768e-10,3.824478357312407209e-12,1.027474024673363344e-09,-4.535166197395809914e-11,-1.550607820649093272e-09,-9.679578396232472820e-10,-8.567098633667228076e-11,2.096143231370881339e-10,-1.002081744605836170e-09,-4.496627752867722809e-13,2.563666562885211641e-10,1.105767691886763042e-09,9.606584949856127294e-10,-1.510238703748488729e-10,-7.346562776566424034e-10,5.201163014661996783e-10
1.269531250000000000e-02,-3.387930287596195928e-10,1.345610328898009764e-10,-1.179563110477921391e-10,-1.240348024680094364e-10,-3.597286243867131809e-10,4.178945657597197516e-12,1.451996781057457436e-09,-6.353773299921743325e-11,-2.188304838315668402e-09,-1.371682435783360672e-09,-1.181377140090587689e-10,2.984104288691002342e-10,-1.416388686490397010e-09,-6.744083228343963172e-13,3.645034536035211381e-10,1.563100107409711399e-09,1.358566998826044253e-09,-2.135285236719289368e-10,-1.038781401660421395e-09,7.370520872608599105e-10
1.367187500000000000e-02,-4.776233551190142349e-10,1.888034268943666876e-10,-1.678447273873892123e-10,-1.745045280924780637e-10,-5.070662109320177513e-10,4.121341077940123520e-12,2.044154484812293529e-09,-8.865804303336249011e-11,-3.076474197147348462e-09,-1.936544724476534746e-09,-1.620907751746612487e-10,4.232620250540424688e-10,-1.994413636830289826e-09,-9.992785682434119957e-13,5.163344251163467569e-10,2.201226006721104098e-09,1.914050318595753171e-09,-3.007600996862505326e-10,-1.463253475022351412e-09,1.040568910852330377e-09
1.464843750000000000e-02,-6.708095236239440396e-10,2.638832727156590361e-10,-2.379553031219628774e-10,-2.445805424401526394e-10,-7.120568080991830787e-10,3.256402184315512756e-12,2.866915769173620343e-09,-1.232104861016268572e-10,-4.308616959873424884e-09,-2.723822109400946598e-09,-2.212576502485605823e-10,5.981470658150434974e-10,-2.797702049620754438e-09,-1.463617990447119140e-12,7.287026020352625715e-10,3.088142857972548028e-09,2.686495701480319996e-09,-4.220248942951660647e-10,-2.053384374543670455e-09,1.463588266903967043e-09
1.562500000000000000e-02,-9.385895127253608208e-10,3.673866005962320045e-10,-3.361129587825828125e-10,-3.414984474956795021e-10,-9.961505639999564779e-10,9.481244216715087538e-13,4.005615528187174761e-09,-1.705359629872165335e-10,-6.011198871721311792e-09,-3.816873910316968703e-09,-3.004402323188686943e-10,8.421918473526044528e-10,-3.909678162113989674e-09,-2.120469984137792067e-12,1.024612811453981217e-09,4.316034771661373633e-09,3.756466609668180995e-09,-5.899420921791814083e-10,-2.870623039025269036e-09,2.050891671479852929e-09
1.660156250000000000e-02,-1.308323509399875511e-09,5.094983655376973879e-10,-4.730178453016490933e-10,-4.750154738487677475e-10,-1.388339480297724373e-09,-3.801649482917235401e-12,5.575407292055856090e-09,-2.350813105080581815e-10,-8.354536519368189715e-09,-5.328626556667153667e-09,-4.057704123088339727e-10,1.181460506177378535e-09,-5.442941567565594623e-09,-3.039295763056211271e-12,1.435357382160264274e-09,6.009346257085815842e-09,5.232794237175397771e-09,-8.215497296226453310e-10,-3.997947462620123634e-09,2.863140998210369110e-09
1.757812500000000000e-02,-1.816843483234964303e-09,7.038304104580879753e-10,-6.632431079811286882e-10,-6.582317721876738651e-10,-1.927643089688748155e-09,-1.252673458159120180e-11,7.731020513969194368e-09,-3.227369522958277173e-10,-1.156700940789883862e-08,-7.411425047184046402e-09,-5.450052188045465527e-10,1.651328892030379480e-09,-7.548824506930971770e-09,-4.310737268148704425e-12,2.003325625482610463e-09,8.335355906733183170e-09,7.261873002443125908e-09,-1.139754352831929816e-09,-5.546932529066992685e-09,3.982165806321145927e-09
1.855468750000000000e-02,-2.513523299450858820e-09,9.684942215280579973e-10,-9.265552064164328499e-10,-9.086617778636668040e-10,-2.666353722962920450e-09,-2.754554524121432405e-11,1.067947390057249474e-08,-4.412683600004553646e-10,-1.595352594986418891e-08,-1.026993469857236998e-08,-7.278559433475380198e-10,2.299615142536699717e-09,-1.042984320496691127e-08,-6.050029540806320835e-12,2.785703213580394657e-09,1.151796108447974101e-08,1.003979038338222134e-08,-1.575219946465905833e-09,-7.666963051708279238e-09,5.517889295728691237e-09
1.953125000000000000e-02,-3.464267170244224330e-09,1.327479028961004149e-09,-1.289655458719549549e-09,-1.249619777108955291e-09,-3.674252300572314802e-09,-5.231017433006296040e-11,1.469655538580960714e-08,-6.008610787508147769e-10,-2.191939086069741959e-08,-1.417796029531448196e-08,-9.663403118735563639e-10,3.190692172215277589e-09,-1.435584721259307762e-08,-8.401108382896100334e-12,3.859316321243743405e-09,1.585555536365643051e-08,1.382807623482494331e-08,-2.168819615656491484e-09,-1.055718967832428701e-08,7.617353227111158648e-09
2.050781250000000000e-02,-4.756668722211801507e-09,1.812415080986686921e-09,-1.788465739741323846e-09,-1.712008926299107660e-09,-5.044058749058058073e-09,-9.189707717849363369e-11,2.014808538694478069e-08,-8.148104916140513829e-10,-3.000100482117856329e-08,-1.950026525801671216e-08,-1.275138272655424456e-09,4.410865974858847056e-09,-1.968485587642653306e-08,-1.153913093467293503e-11,5.326950656657030760e-09,2.174410663116402652e-08,1.897405436818767837e-08,-2.974798777634780486e-09,-1.448196558584616137e-08,1.047642460749309201e-08
2.148437500000000000e-02,-6.506650873603613179e-09,2.464816359816045467e-09,-2.471111637298571662e-09,-2.336612531606369611e-09,-6.898443550268613573e-09,-1.536871661027204713e-10,2.751720947299169582e-08,-1.100382586606968445e-09,-4.090514336867088905e-08,-2.672074578506432748e-08,-1.671913103340886981e-09,6.075374483422733149e-09,-2.688981269357670044e-08,-1.566972399079263148e-11,7.325549018456388723e-09,2.970679316439096271e-08,2.593700872515920494e-08,-4.064838531032238338e-09,-1.979067822619514405e-08,1.435490780317248966e-08
2.246093750000000000e-02,-8.866968420778379056e-09,3.338917860665232158e-09,-3.401805117618426287e-09,-3.177020992021445287e-09,-9.399001864264969628e-09,-2.483022068817588216e-10,3.743925568370167564e-08,-1.479886988333812136e-09,-5.555895578603810170e-08,-3.647863053445631590e-08,-2.177543032300140265e-09,8.337455673725929829e-09,-3.659276020253103553e-08,-2.102373975371122104e-11,1.003680250060842680e-08,4.043187597824917447e-08,3.532166094542091394e-08,-5.533248094248722709e-09,-2.694309808674944501e-08,1.959595636974988414e-08
2.343750000000000000e-02,-1.203804181013085990e-08,4.505246124816719042e-09,-4.665866640401602869e-09,-4.303346203595762458e-09,-1.275768290500876951e-08,-3.908849548031798656e-10,5.074602708751535999e-08,-1.981999834075931071e-09,-7.517327371126483388e-08,-4.961477051579100284e-08,-2.816175745120480569e-09,1.140004017889659673e-08,-4.960827489890292015e-08,-2.784286086732585980e-11,1.370076258048251975e-08,5.482084555161694412e-08,4.792078689727212642e-08,-7.503565343684795457e-09,-3.654161697431524549e-08,2.665088789316261494e-08
2.441406250000000000e-02,-1.628169106474393997e-08,6.055081889242405216e-09,-6.376193217970749308e-09,-5.806915320451651657e-09,-1.725127078861473937e-08,-6.028360776542711585e-10,6.852179221860424457e-08,-2.643388573316973936e-09,-1.013223457548828761e-07,-6.723053757884924300e-08,-3.614980531743324029e-09,1.553075909472727570e-08,-6.699838305416615733e-08,-3.634965496618485370e-11,1.863325453885480308e-08,7.404931811014721717e-08,6.476918845038412994e-08,-1.013690482541815459e-08,-4.937203395317963634e-08,3.611074783275016551e-08
2.539062500000000000e-02,-2.193845703613903564e-08,8.106010761966058478e-09,-8.681550785668791813e-09,-7.806167218809654594e-09,-2.323963726573933725e-08,-9.141532313384256986e-10,9.217369199939461940e-08,-3.510688776369530292e-09,-1.360437195861655767e-07,-9.076239465282373978e-08,-4.603415022689294407e-09,2.108111361735330804e-08,-9.014163111974427908e-08,-4.669719870340740841e-11,2.524804492092819385e-08,9.964365568582413587e-08,8.721170192358108916e-08,-1.364246112914167596e-08,-6.645488769813650181e-08,4.874625805441722942e-08
2.636718750000000000e-02,-2.944933294512701014e-08,1.080878133949656314e-08,-1.177715093646411686e-08,-1.045402531687161778e-08,-3.118862783689751556e-08,-1.366561760497089915e-09,1.235198116016264188e-07,-4.642891488942888923e-09,-1.819626720807897122e-07,-1.220758382137917333e-07,-5.811757084965578471e-09,2.851084557542066567e-08,-1.208194956091371667e-07,-5.888051901319374104e-11,3.408492036636210970e-08,1.335768591449690771e-07,1.169884393891497987e-07,-1.829065079533522015e-08,-8.910971926151980281e-08,6.555812085574425331e-08
2.734375000000000000e-02,-3.938288659891380888e-08,1.435572893235973991e-08,-1.591807989809846529e-08,-1.394706344477403200e-08,-4.169860615581201026e-08,-2.017673391882432009e-09,1.648987505569903301e-07,-6.114205153040129696e-09,-2.424463574135007563e-07,-1.635831406205778895e-07,-7.268549940350665262e-09,3.841877169367719332e-08,-1.613239063586223139e-07,-7.260015673464066002e-11,4.584507982115907513e-08,1.783879430802935889e-07,1.563410750883765764e-07,-2.442946958949126329e-08,-1.190350913915897564e-07,8.784004135433737467e-08
2.832031250000000000e-02,-5.246892628835606260e-08,1.899105368969865002e-08,-2.143625933348554748e-08,-1.853684218097544328e-08,-5.553986130390971564e-08,-2.946476701409123811e-09,2.193052033584084780e-07,-8.017453505474994879e-09,-3.217936880271000872e-07,-2.183901690562939583e-07,-8.996493064509915056e-09,5.158160430875307587e-08,-2.145903063746448061e-07,-8.704689105544733278e-11,6.143551550732218732e-08,2.373297285715922201e-07,2.081446608714707208e-07,-3.250473919353104574e-08,-1.584076820847549465e-07,1.172572728506642930e-07
2.929687500000000000e-02,-6.964006803312138580e-08,2.502328243789319597e-08,-2.876176709584596508e-08,-2.454385137532727381e-08,-7.369628921356558320e-08,-4.260536300252545181e-09,2.905567914478506535e-07,-1.046807465659636136e-08,-4.254678708268213781e-07,-2.904785108729602942e-07,-1.100614762726560029e-08,6.900258915870164534e-08,-2.843614027671905531e-07,-1.005807643566491881e-10,8.202438759728435111e-08,3.145508127258982907e-07,2.760702159150682702e-07,-4.308502733518616762e-08,-2.100043205847381325e-07,1.559439979560346252e-07
3.027343750000000000e-02,-9.208276910299837315e-08,3.284027345598124067e-08,-3.844950039212576641e-08,-3.237456269870195009e-08,-9.741897830366195344e-08,-6.105374208026617462e-09,3.834981929741063311e-07,-1.360878084267625544e-08,-5.603795014642621819e-07,-3.849302058941653501e-07,-1.328663031378044990e-08,9.197214129718456009e-08,-3.753875391161465819e-07,-1.102547296833489388e-10,1.091097541312310362e-07,4.153183544484161195e-07,3.647841734693124860e-07,-5.689214497927835214e-08,-2.773514250711475511e-07,2.066234187376320157e-07
3.125000000000000000e-02,-1.212996339097841123e-07,4.292715564776872199e-08,-5.121235184953587499e-08,-4.254216862897690003e-08,-1.282915768501606086e-07,-8.676613180001639457e-09,5.042494764743586574e-07,-1.761493063504734836e-08,-7.352291183051282965e-07,-5.082035739124208222e-07,-1.579221584487419026e-08,1.221430599585389977e-07,-4.936704704170986741e-07,-1.111240642487394076e-10,1.446044317275580144e-07,5.462892647832774990e-07,4.801916659024264852e-07,-7.483825221313952168e-08,-3.649069403909160487e-07,2.727550506867795073e-07
3.222656250000000000e-02,-1.591850469953805643e-07,5.588762253094040395e-08,-6.796227379333166161e-08,-5.569166011130450090e-08,-1.683095603342807271e-07,-1.223559737280338529e-08,6.605064350343374600e-07,-2.270064672520055777e-08,-9.609191367965988523e-07,-6.684699184569321054e-07,-1.842345869177220442e-08,1.616233547365170425e-07,-6.467581845658060768e-07,-9.525903706464144651e-11,1.909402144054353873e-07,7.158383909986963332e-07,6.297315896598128398e-07,-9.807073640329847254e-08,-4.782805427073263763e-07,3.587143938607152439e-07
3.320312500000000000e-02,-2.081164444361543688e-07,7.246900961203095327e-08,-8.986084338025132706e-08,-7.262996895422184223e-08,-2.199757911850897421e-07,-1.712935966908803343e-08,8.619016354251275935e-07,-2.912569546961447916e-08,-1.251046054257359687e-06,-8.760222782047777161e-07,-2.100106306064854583e-08,2.130902189769620915e-07,-8.440993115637017334e-07,-5.035061537039192214e-11,2.511951754217066222e-07,9.344532859406897621e-07,8.227323852813596010e-07,-1.280261579262483401e-07,-6.244985442806481935e-07,4.700108698913485335e-07
3.417968750000000000e-02,-2.710637966037925065e-07,9.359159553917053274e-08,-1.183811903754915658e-07,-9.436198718086584740e-08,-2.864150154631534488e-07,-2.381598196048635029e-08,1.120435786705049797e-06,-3.720310318840098111e-08,-1.622484712570581881e-06,-1.143768854519656251e-06,-2.323026892840004022e-08,2.799292392892710009e-07,-1.097466522498191298e-06,4.223405506190261753e-11,3.292483058516408123e-07,1.215206166571012388e-06,1.070838471371670313e-06,-1.664946926632179608e-07,-8.123206131592076353e-07,6.135506675758259370e-07
3.515625000000000000e-02,-3.517201317074274395e-07,1.203825426944456591e-07,-1.553834319402687862e-07,-1.221333369384795511e-07,-3.715101912496720940e-07,-3.289660133260404547e-08,1.450989878886539919e-06,-4.730744760328092101e-08,-2.096077129558226556e-06,-1.487825254119038508e-06,-2.465296354507777235e-08,3.664035342929538691e-07,-1.421459128500546323e-06,2.101338091331256697e-10,4.299663051400937122e-07,1.574314589041253883e-06,1.388518246354873174e-06,-2.156966120838283869e-07,-1.052616025270346968e-06,7.979519065470884696e-07
3.613281250000000000e-02,-4.546561577166447770e-07,1.542148590259722532e-07,-2.032060545286131029e-07,-1.574808445036419216e-07,-4.800637700399852914e-07,-4.515555058549702561e-08,1.871929264856242827e-06,-5.988369629375845531e-08,-2.697438918670371241e-06,-1.928221172101053314e-06,-2.458406982578154157e-08,4.778581481252295041e-07,-1.834095783316631287e-06,4.936597358050389393e-10,5.594279182795376465e-07,2.031803206880080102e-06,1.793665473473156081e-06,-2.783724525757525650e-07,-1.358807716807538821e-06,1.033920281362709404e-06
3.710937500000000000e-02,-5.855022446312439280e-07,1.967516869755976591e-07,-2.647759840491043094e-07,-2.022917154303705262e-07,-6.179872281466010678e-07,-6.161037591475826483e-08,2.405811426869204517e-06,-7.545639150750121945e-08,-3.457896474202118242e-06,-2.489738596698110468e-06,-2.202798619625112087e-08,6.209657076958043987e-07,-2.357508702640367385e-06,9.507513510361188520e-10,7.251917811436776453e-07,2.612279599295410116e-06,2.308306631417655862e-06,-3.578885862018833578e-07,-1.747392805445808729e-06,1.334694056417066468e-06
3.808593750000000000e-02,-7.511611650050770643e-07,2.499961204804388306e-07,-3.437404063931389306e-07,-2.588724545043174836e-07,-7.925222670859033519e-07,-8.357376652338798701e-08,3.080209476948448020e-06,-9.463888828278475058e-08,-4.415567832765743099e-06,-3.202899912487631328e-06,-1.556995507615299542e-08,8.040200245107990401e-07,-3.018751076552964484e-06,1.663629353586715699e-09,9.366142933167107302e-07,3.345837531061101667e-06,2.959427383026614947e-06,-4.583599397336016566e-07,-2.238548461444140634e-06,1.716567908606695878e-06
3.906250000000000000e-02,-9.600550614820496922e-07,3.163465926529147764e-07,-4.446237017578389474e-07,-3.300285798470268376e-07,-1.012497128553408557e-06,-1.127297339706277748e-07,3.928663421863845225e-06,-1.181422341004667121e-07,-5.616599272424652815e-06,-4.105125373062642657e-06,-3.236204262347136160e-09,1.037285014984888683e-06,-3.850729263261735925e-06,2.747636249257651598e-09,1.205224532372285132e-06,4.269101000790383119e-06,3.779931589881986754e-06,-5.847915848617512691e-07,-2.856831969557749743e-06,2.199505601936494619e-06
4.003906250000000000e-02,-1.222410069285525209e-06,3.986576672076266799e-07,-5.730131419290600207e-07,-4.191561724017926063e-07,-1.288621382989789013e-06,-1.512267076674189001e-07,4.991770775612352069e-06,-1.467831469115660301e-07,-7.116568167277500712e-06,-5.242080180070615295e-06,1.768445688766893054e-08,1.333406954662729843e-06,-4.893270817344205107e-06,4.362900070212260336e-09,1.545163630823646830e-06,5.426421950703755254e-06,4.809746199809680768e-06,-7.432408172904781727e-07,-3.631983441180460459e-06,2.807851771447157063e-06
4.101562500000000000e-02,-1.550581847064904252e-06,5.003057987625787483e-07,-7.357772546013617145e-07,-5.303462362308448923e-07,-1.633822314635237843e-06,-2.017905490705384044e-07,6.318427102613209280e-06,-1.814903859781559102e-07,-8.982060220140497414e-06,-6.669231714108376259e-06,5.086620302911646195e-08,1.707898672231383607e-06,-6.194338327897261939e-06,6.729597134804421996e-09,1.973696319988171228e-06,6.871243429557116707e-06,6.097084748835175946e-06,-9.410011597325838053e-07,-4.599838831421191714e-06,3.571153122072488863e-06
4.199218750000000000e-02,-1.959424937054148667e-06,6.252592783080735624e-07,-9.413209396180295755e-07,-6.685027536870002246e-07,-2.063625607108115559e-06,-2.678608185509469892e-07,7.967225433538400363e-06,-2.233086361974353674e-07,-1.129242578673748684e-05,-8.453637194889451376e-06,1.012289585387739335e-07,2.179704775865697874e-06,-7.811397260279478614e-06,1.014777256487715308e-08,2.511802437234145826e-06,8.667638183847253120e-06,7.699881013283023579e-06,-1.186809424464396506e-06,-5.803359599435977892e-06,4.525099038294804939e-06
4.296875000000000000e-02,-2.466708327933481404e-06,7.781511692628261925e-07,-1.199881538821460906e-06,-8.394751501195176520e-07,-2.596582388768281232e-06,-3.537539487814805140e-07,1.000802106132118282e-05,-2.733988170442227926e-07,-1.414171545741221971e-05,-1.067598102964139669e-05,1.752899315715450544e-07,2.771857337254132140e-06,-9.812943436839522424e-06,1.502288857952626322e-08,3.184856054508860792e-06,1.089202995748201786e-05,9.687402430993320108e-06,-1.491076540267681924e-06,-7.293783414432559104e-06,5.712590849686733125e-06
4.394531250000000000e-02,-3.093578823275151304e-06,9.643535289921002724e-07,-1.523870047406999554e-06,-1.050205670321113309e-06,-3.254743805395723548e-06,-4.648572628841985979e-07,1.252366489579941051e-05,-3.330335230130675806e-07,-1.764078921253952524e-05,-1.343287917815872405e-05,2.815970947377070669e-07,3.512231598855324207e-06,-1.228019228295922958e-05,2.189852003021481230e-08,4.023399440479859380e-06,1.363510107280316319e-05,1.214205011347681936e-05,-1.866142273875980450e-06,-9.131897659104554204e-06,7.184947739714064104e-06
4.492187500000000000e-02,-3.865072757457722862e-06,1.190050629936858883e-06,-1.928261500454336110e-06,-1.308891870617723152e-06,-4.064183073894895276e-06,-6.078580007354874325e-07,1.561190420957734687e-05,-4.035860616130527824e-07,-2.191958620108660867e-05,-1.683946484609401986e-05,4.312594463894196525e-07,4.434411139275038497e-06,-1.530892740940390076e-05,3.149789464941234662e-08,5.064018249331690214e-06,1.700388500756119944e-05,1.516134850536326288e-05,-2.326553222676176899e-06,-1.138943402605230019e-05,9.003255387995383888e-06
4.589843750000000000e-02,-4.810675246541655277e-06,1.462308220728020078e-06,-2.431038230830896203e-06,-1.625164059398801199e-06,-5.055563448710897708e-06,-7.910116564444181355e-07,1.938744413947972325e-05,-4.865113309472735135e-07,-2.712953342867531963e-05,-2.103226552421043186e-05,6.385905303198568657e-07,5.578671475475678902e-06,-1.901150038285658061e-05,4.477629958296754347e-08,6.350323060717119486e-06,2.112403654479871830e-05,1.886012286029676771e-05,-2.889362520085780948e-06,-1.415057813066565160e-05,1.123986083157704507e-05
4.687500000000000000e-02,-5.964924448990022287e-06,1.789135111757244217e-06,-3.053689125839260916e-06,-2.010277063753473459e-06,-6.264748623033591010e-06,-1.024453955173222094e-06,2.398415663218000728e-05,-5.833165539464345941e-07,-3.344606131253067302e-05,-2.617237566101376686e-05,9.218832588550294213e-07,6.993090227960125640e-06,-2.351896656446678788e-05,6.298674206704990780e-08,7.934040602609603133e-06,2.614226455527251999e-05,2.337285660973528550e-05,-3.574448549194088136e-06,-1.751358273188400726e-05,1.398001360032231486e-05
4.785156250000000000e-02,-7.368056239689017248e-06,2.179532550621989602e-06,-3.821767175738222696e-06,-2.477315159995548759e-06,-7.733449784961587064e-06,-1.320560660623743548e-06,2.955741559651173532e-05,-6.955196716352343123e-07,-4.107118219623253437e-05,-3.244892189321237487e-05,1.304335485854736949e-06,8.734790636332792591e-06,-2.898333360490073008e-05,8.776163967721777297e-08,9.876215586898159842e-06,3.222890350814586701e-05,2.885621331918573367e-05,-4.404848604295085392e-06,-2.159246677681244617e-05,1.732364883962294981e-05
4.882812500000000000e-02,-9.066682245895893850e-06,2.643525969390313467e-06,-4.765506453257579284e-06,-3.041408378310975349e-06,-9.509900852731442930e-06,-1.694359073973488519e-06,3.628652782297286743e-05,-8.245930433583762266e-07,-5.023607459430456083e-05,-4.008280866287919949e-05,1.815146915624769626e-06,1.087132332940426408e-05,-3.557988956833349795e-05,1.212137640063071730e-07,1.224852101096394753e-05,3.958058936218090197e-05,3.549169918673194532e-05,-5.407101868070618696e-06,-2.651877506216536334e-05,2.138730281918135181e-05
4.980468750000000000e-02,-1.111449134161196425e-05,3.192172778412542574e-06,-5.920498155702361924e-06,-3.719957682878831810e-06,-1.164955028410059437e-05,-2.163994508565061964e-06,4.437721880894843012e-05,-9.718899750861480333e-07,-6.120360131617132485e-05,-4.933072107162832064e-05,2.490808676569197315e-06,1.348218873962545440e-05,-4.350956673857147742e-05,1.660601148573243274e-07,1.513467095257965154e-05,4.842299359033776392e-05,4.348843197602239065e-05,-6.611594275156773968e-06,-3.244336484980686153e-05,2.630614485534727608e-05
5.078125000000000000e-02,-1.357296146249891222e-05,3.837538964912846128e-06,-7.328423426664731194e-06,-4.532865751775184439e-06,-1.421575433987154606e-05,-2.751254152011836805e-06,5.406412106750568705e-05,-1.138551572742330860e-06,-7.427067400015331547e-05,-6.048934892963217318e-05,3.376607104001194669e-06,1.666049934181775189e-05,-5.300128503963114275e-05,2.257728897514993177e-07,1.863192526863167994e-05,5.901355585954444770e-05,5.308597089921963399e-05,-8.052895853155743634e-06,-3.953817633613564137e-05,3.223610225279774209e-05
5.175781250000000000e-02,-1.651206503037585673e-05,4.592636383936715344e-06,-9.037838325962578513e-06,-5.502769241177221931e-06,-1.728045280565612335e-05,-3.482149517752216110e-06,6.561320000934366505e-05,-1.325391482235659244e-06,-8.977036033660918649e-05,-7.389978114328967851e-05,4.528362801354195061e-06,2.051477692450151319e-05,-6.431420586260262100e-05,3.047622119935699224e-07,2.285267014719310317e-05,7.164414146325135790e-05,6.455714942548781033e-05,-9.770078968981090102e-06,-4.799793360360044220e-05,3.935604637376968631e-05
5.273437500000000000e-02,-2.001094737767462059e-05,5.471311840475560924e-06,-1.110500349507129397e-05,-6.655267541330899705e-06,-2.092480398036403570e-05,-4.387557075528498974e-06,7.932403928804745335e-05,-1.532756284794948245e-06,-1.080736139104741399e-04,-8.995200292399437524e-05,6.014424711365799571e-06,2.517087533839473595e-05,-7.773981317257289299e-05,4.085957564138196964e-07,2.792605217059437921e-05,8.664353430477071921e-05,7.821083946917109552e-05,-1.180700361803646052e-05,-5.804171173657614470e-05,4.786999845560408265e-05
5.371093750000000000e-02,-2.415855344839574304e-05,6.488078418546614116e-06,-1.359474776050391268e-05,-8.019142148584948264e-06,-2.523975134410146422e-05,-5.503914607609762169e-06,9.553189398971435983e-05,-1.760359675904367397e-06,-1.295904907907011140e-04,-1.090894099724075563e-04,7.917936540466174769e-06,3.077401356344034258e-05,-9.360372445164913337e-05,5.442608774331272100e-07,3.399963642174893001e-05,1.043796603994015168e-04,9.439456118664025315e-05,-1.421255353498062052e-05,-6.991429445593467357e-05,5.800930339460722078e-05
5.468750000000000000e-02,-2.905417380399200809e-05,7.657879083646823603e-06,-1.658135111605799072e-05,-9.626559903396025386e-06,-3.032648980145877829e-05,-6.873968305775247192e-06,1.146094066338602100e-04,-2.007089110479606475e-06,-1.547707025249725054e-04,-1.318132340606800105e-04,1.033938925963165085e-05,3.749089751098767104e-05,-1.122671197612207033e-04,7.204752395349061679e-07,4.124105128404110783e-05,1.252614210089276093e-04,1.134968380730309889e-04,-1.704080453892818772e-05,-8.388723523256642227e-05,7.003470858938371630e-05
5.566406250000000000e-02,-3.480787671099363199e-05,8.995772432249508237e-06,-2.014942825255062239e-05,-1.151325254022568658e-05,-3.629679493003119660e-05,-8.547562589028932784e-06,1.369678682202109135e-04,-2.270784369144867915e-06,-1.841033429688937592e-04,-1.586867536998336691e-04,1.339946835900955992e-05,4.551190175778463279e-05,-1.341276635325012675e-04,9.480522664079087634e-07,4.983957403974359756e-05,1.497399992382946170e-04,1.359491826480167830e-04,-2.035110426228356234e-05,-1.002595238388205096e-04,8.423827330117464882e-05
5.664062500000000000e-02,-4.154078899944430947e-05,1.051653068499142152e-05,-2.439478908290146136e-05,-1.371866428621035543e-05,-4.327317441928132231e-05,-1.058246105315694077e-05,1.630578951132695105e-04,-2.547988512384080992e-06,-2.181156174250174795e-04,-1.903391423460132131e-04,1.724219788349975273e-05,5.505327444688064330e-05,-1.596197813120638792e-04,1.240327914389714823e-06,6.000760231936439105e-05,1.783094899275550985e-04,1.622275843552710168e-04,-2.420804033819890931e-05,-1.193577501484738718e-04,1.009450221656279113e-04
5.761718750000000000e-02,-4.938518463200151660e-05,1.223414067246000882e-05,-2.942524761187549913e-05,-1.628605868804639271e-05,-5.138879706749494301e-05,-1.304518287250341007e-05,1.933693831635110766e-04,-2.833672959324474105e-06,-2.573703979940060080e-04,-2.274687855204127521e-04,2.203837487802727310e-05,6.635932002848574660e-05,-1.892141433188563975e-04,1.613655297122743807e-06,7.198194710402091581e-05,2.115066907763641735e-04,1.928533589961023680e-04,-2.868127238981413318e-05,-1.415356483504450337e-04,1.205142448399311851e-04
5.859375000000000000e-02,-5.848433674248284750e-05,1.416119976044471434e-05,-3.536134511300696791e-05,-1.926257549190065453e-05,-6.078715156652372169e-05,-1.601183437704497092e-05,2.284305938971877828e-04,-3.120939976691257883e-06,-3.024624300299626266e-04,-2.708458780555964658e-04,2.798927758898876132e-05,7.970450546482222773e-05,-2.234161991831490768e-04,2.087973495442198898e-06,8.602487359781888279e-05,2.499098837532178321e-04,2.283932088654390706e-04,-3.384520188091167851e-05,-1.671728981865002643e-04,1.433403327708268377e-04
5.957031250000000000e-02,-6.899208651910441418e-05,1.630820045376587770e-05,-4.233694801824926636e-05,-2.269922830135235844e-05,-7.162138508976103419e-05,-1.956891047985804475e-05,2.688062247231749790e-04,-3.400707672303347263e-06,-3.540130223299854900e-04,-3.213140943368869963e-04,3.533061853448410459e-05,9.539542623952367451e-05,-2.627636045183970423e-04,2.687456423388473979e-06,1.024248072071357355e-04,2.941364309480715166e-04,2.694583355264078533e-04,-3.977845323910660997e-05,-1.966730561235436573e-04,1.698530342167946824e-04
6.054687500000000000e-02,-8.107208096748117247e-05,1.868269988967101759e-05,-5.049967536497208245e-05,-2.665083393835264262e-05,-8.405327072589060177e-05,-2.381403521408347957e-05,3.150943167922223669e-04,-3.661384668429234872e-06,-4.126630693186300082e-04,-3.797911088826219227e-04,4.433669935424418371e-05,1.137725592073884516e-04,-3.078223809527568292e-04,3.441246835236356008e-06,1.214966134514548123e-04,3.448390091182611012e-04,3.167024437343142441e-04,-4.656313977718290530e-05,-2.304604892315204609e-04,2.005170005667771124e-04
6.152343750000000000e-02,-9.489663158980241096e-05,2.128837364924701745e-05,-6.001110525758059739e-05,-3.117586498870684010e-05,-9.825175331588011237e-05,-2.885660496279456348e-05,3.679218612112883217e-04,-3.888543923914163168e-06,-4.790642780649103641e-04,-4.472677329842827520e-04,5.532470825211730788e-05,1.352117203508682464e-04,-3.591816578740568010e-04,4.384279391043575599e-06,1.435813533647283945e-04,4.027003132867593041e-04,3.708184762579399586e-04,-5.428388899810198927e-05,-2.689761887323916206e-04,2.358304912923205434e-04
6.250000000000000000e-02,-1.106451475820254395e-04,2.412395727802369490e-05,-7.104670483343788166e-05,-3.633621795982836683e-05,-1.143910255958834277e-04,-3.481829220373584865e-05,4.279389776232564858e-04,-4.064607662487223583e-06,-5.538685073576179443e-04,-5.248054265651090145e-04,6.865908297241272117e-05,1.601251371840275951e-04,-4.174468572518347589e-04,5.558195085556341675e-06,1.690454102800958590e-04,4.684260728276437406e-04,4.325339260947835157e-04,-6.302660400547043852e-05,-3.126723494239786881e-04,2.763231022200765097e-04
6.347656250000000000e-02,-1.285021005717217513e-04,2.718208368192119297e-05,-8.379542391652108771e-05,-4.219689084240457809e-05,-1.326480909703818838e-04,-4.183336191482448207e-05,4.958115593442063420e-04,-4.168557957666334615e-06,-6.377151708883316587e-04,-6.135319440710694256e-04,8.475584290135445165e-05,1.889620383197980567e-04,-4.832312033415350522e-04,7.012347245896892629e-06,1.982788803874987711e-04,5.427362443848021516e-04,5.026045856200972569e-04,-7.287694112655994177e-05,-3.620056161343156468e-04,3.225523829158980296e-04
6.445312500000000000e-02,-1.486544834110928564e-04,3.044803007470282997e-05,-9.845888919885869422e-05,-4.882556566861983595e-05,-1.531997759992196565e-04,-5.004874746061666849e-05,5.722123068738314703e-04,-4.175690141003833903e-06,-7.312167121353340196e-04,-7.146348802322220880e-04,1.040867733916249721e-04,2.222086569850822198e-04,-5.571454674361294010e-04,8.804896651544739591e-06,2.316931186425891535e-04,6.263542754277361471e-04,5.818066122167577913e-04,-8.391848856900215481e-05,-4.174289195999341404e-04,3.750992144847286919e-04
6.542968750000000000e-02,-1.712887332952430668e-04,3.389839438022979420e-05,-1.152501337186993173e-04,-5.629209388974967614e-05,-1.762191649977891416e-04,-5.962382804944586664e-05,6.578101069800517623e-04,-4.057428727389898607e-06,-8.349422246944960581e-04,-8.293528969904237751e-04,1.271833242767822438e-04,2.603875415367325023e-04,-6.397858945734447543e-04,1.100399009723747584e-05,2.697173340683033408e-04,7.199943707371773451e-04,6.709268174243138583e-04,-9.623063709266969489e-05,-4.793818520703829701e-04,4.345618296542882791e-04
6.640625000000000000e-02,-1.965870996313492523e-04,3.749972782024934870e-05,-1.343917959263271058e-04,-6.466788503986422697e-05,-2.018714411476701573e-04,-7.072984606438580764e-05,7.532577577498070351e-04,-3.781227847469092150e-06,-9.493993679462440789e-04,-9.589644377114428042e-04,1.546400633932010042e-04,3.040560647452358965e-04,-7.317203044018584773e-04,1.368901287650899253e-05,3.127941347416224012e-04,8.243467418479144765e-04,7.707511218993112496e-04,-1.098861413241884201e-04,-5.482795677758774610e-04,5.015483731619335261e-04
6.738281250000000000e-02,-2.247234497292106012e-04,4.120715769962508059e-05,-1.561137240942207143e-04,-7.402520214725311640e-05,-2.303091332834576147e-04,-8.354890002907429305e-05,8.591780907569904029e-04,-3.310580091828299121e-06,-1.075014812935571945e-03,-1.104773769729576818e-03,1.871175054938260958e-04,3.538040252746420689e-04,-8.334724120959733718e-04,1.695190119379804718e-05,3.613739333331114374e-04,9.400608763200363335e-04,8.820511615498561903e-04,-1.249483794474916807e-04,-6.245002351131786556e-04,5.766679226464610768e-04
6.835937500000000000e-02,-2.558585204657882811e-04,4.496304193825417588e-05,-1.806499255374447105e-04,-8.443637064917662322e-05,-2.616667850187090797e-04,-9.827244807274399842e-05,9.761485991924543672e-04,-2.605159025762372824e-06,-1.212113545426156619e-03,-1.268094241780805438e-03,2.253441180957626232e-04,4.102502398143563316e-04,-9.455044768048299995e-04,2.089849543637800101e-05,4.159081393628299137e-04,1.067726929152661240e-03,1.005569080813524053e-03,-1.414683295359514320e-04,-7.083711157196884546e-04,6.605199187434550485e-04
6.933593750000000000e-02,-2.901346415224209576e-04,4.869570446416239952e-05,-2.082348064028874575e-04,-9.597291104623280724e-05,-2.960550829671822616e-04,-1.150992578587124542e-04,1.104684744428530846e-03,-1.621121245938084241e-06,-1.360897449884695054e-03,-1.450228699139055697e-03,2.701172895065046551e-04,4.740380331451103310e-04,-1.068198453679885564e-03,2.564990958947512174e-05,4.768410847053606563e-04,1.207855411717481155e-03,1.142000606564619932e-03,-1.594812925939312342e-04,-8.001533999046925392e-04,7.536819879831893696e-04
7.031250000000000000e-02,-3.276699753432784691e-04,5.231830784970043966e-05,-2.390986568867679418e-04,-1.087046090783325776e-04,-3.335545032402068965e-04,-1.342327424128062245e-04,1.245222181630962479e-03,-3.115935161509847829e-07,-1.521423696672608320e-03,-1.652447066050340141e-03,3.223030315928419160e-04,5.458295463476878565e-04,-1.201835899713445946e-03,3.134388591721618857e-05,5.446006545068747063e-04,1.360855432867588352e-03,1.291976559575951566e-03,-1.790034052481455406e-04,-9.000259872374539397e-04,8.566961832838014372e-04
7.128906250000000000e-02,-3.685523403076852072e-04,5.572792624450700048e-05,-2.734623489134202154e-04,-1.226985406794531101e-04,-3.742085597618220239e-04,-1.558776274820782720e-04,1.398098215829558615e-03,1.372630938893090779e-06,-1.693583551364217545e-03,-1.875961181732692471e-03,3.828341818791614992e-04,6.262988006516950756e-04,-1.346576961634984252e-03,3.813609747725654753e-05,6.195876266116307493e-04,1.527011830435725387e-03,1.456043028427289349e-03,-2.000279986967024590e-04,-1.008068464136874535e-03,9.700537139208109411e-04
7.226562500000000000e-02,-4.128327062532294225e-04,5.880488732174223390e-05,-3.115312286388271460e-04,-1.380180721865378402e-04,-4.180167637105218015e-04,-1.802359052938323552e-04,1.563532871074517494e-03,3.482165681710882362e-06,-1.877082315744888971e-03,-2.121897061665179232e-03,4.527068674451212521e-04,7.161234761682076615e-04,-1.502438853708485886e-03,4.620135420694768125e-05,7.021637586717589937e-04,1.706461616822453837e-03,1.634640501469639606e-03,-2.225218746098165290e-04,-1.124243595401928312e-03,1.094178289216015190e-03
7.324218750000000000e-02,-4.605184748665372982e-04,6.141245625198233553e-05,-3.534882047437658877e-04,-1.547218590764130050e-04,-4.649274298837869496e-04,-2.075020420935528795e-04,1.741610024337471481e-03,6.067856803780927177e-06,-2.071421190120091484e-03,-2.391264848556233676e-03,5.329749979244531111e-04,8.159753909532641535e-04,-1.669274311800952783e-03,5.573466140117470588e-05,7.926387029747480970e-04,1.899170246924114340e-03,1.828082323773974182e-03,-2.464215827712599918e-04,-1.248379711749099527e-03,1.229408256850257619e-03
7.421875000000000000e-02,-5.115666808543024901e-04,6.339693719557413143e-05,-3.994860552350178434e-04,-1.728628686830599188e-04,-5.148304922112835339e-04,-2.378574228279830855e-04,1.932259119716530499e-03,9.179349965379566710e-06,-2.275881911216627758e-03,-2.684926815178339567e-03,6.247425677353177047e-04,9.265096963131844686e-04,-1.846750584548474596e-03,6.695207261198750023e-05,8.912558740610038903e-04,2.104908297090006628e-03,2.036532915425969155e-03,-2.716297988210809086e-04,-1.380153438253310227e-03,1.375977776459474423e-03
7.519531250000000000e-02,-5.658772724285574722e-04,6.458826808730043197e-05,-4.496390002682894554e-04,-1.924874537161687773e-04,-5.675505160639322550e-04,-2.714640358504552694e-04,2.135238034161052265e-03,1.286339507792740641e-05,-2.489515064213296009e-03,-3.003563881660662772e-03,7.291535694114451493e-04,1.048352838629954334e-03,-2.034329589518229023e-03,8.009127258259279847e-05,9.981774425647487858e-04,2.323229216566813100e-03,2.259986252328999128e-03,-2.980119129826931256e-04,-1.519073266544054748e-03,1.533997330484878447e-03
7.617187500000000000e-02,-6.232866505774152044e-04,6.480118216410583995e-05,-5.040136159753635849e-04,-2.136345037850900146e-04,-6.228401184276907698e-04,-3.084574235208963500e-04,2.350117710067676190e-03,1.716189421713582475e-05,-2.711132986402091296e-03,-3.347641209862920603e-03,8.473793512803176522e-04,1.182089375714545296e-03,-2.231249918502338676e-03,9.541182008681800553e-05,1.113468679312385910e-03,2.553448874300770065e-03,2.498245167902429439e-03,-3.253929515078817945e-04,-1.664464523900845930e-03,1.703433935347901419e-03
7.714843750000000000e-02,-6.835616649050931795e-04,6.383700442685325807e-05,-5.626191940113767220e-04,-2.363347013706712215e-04,-6.803740273308558689e-04,-3.489389508707104836e-04,2.576269199463020708e-03,2.210970926717231201e-05,-2.939308169065839305e-03,-3.717373533816886906e-03,9.806032942437795455e-04,1.328247776043844919e-03,-2.436511417907994814e-03,1.131949757845938064e-04,1.237081925189743945e-03,2.794627670223010819e-03,2.750902080676616811e-03,-3.535549611443782351e-04,-1.815456332171872704e-03,1.884091474865471662e-03
7.812500000000000000e-02,-7.463942785281339840e-04,6.148614272897547604e-05,-6.253976829194824415e-04,-2.606099066423236878e-04,-7.397440280133683963e-04,-3.929674737354126404e-04,2.812853776004412346e-03,2.773225823458672057e-05,-3.172378019360661949e-03,-4.112690974265273934e-03,1.130002734253845401e-03,1.487285371290642845e-03,-2.648863094220503360e-03,1.337430367819004116e-04,1.368840513103822525e-03,3.045556007550406525e-03,3.017321785804047158e-03,-3.822349926011318357e-04,-1.970971175812734344e-03,2.075591632265136842e-03
7.910156250000000000e-02,-8.113971246295375358e-04,5.753132127139516357e-05,-6.922133797004122874e-04,-2.864726921313293182e-04,-8.004550540909358787e-04,-4.405505194542467086e-04,3.058816761878694473e-03,3.404294294280727482e-05,-3.408456762105650101e-03,-4.533206163344925821e-03,1.296728119091337733e-03,1.659572675189534274e-03,-2.866795097447408756e-03,1.573780978509609595e-04,1.508423016717449529e-03,3.304743927757605726e-03,3.296626965089426327e-03,-4.111238211544222376e-04,-2.129717708602783810e-03,2.277355944834839711e-03
8.007812500000000000e-02,-8.781001818695398668e-04,5.175158883868315548e-05,-7.628425722945625549e-04,-3.139260434653046682e-04,-8.619226863234688606e-04,-4.916351266653855691e-04,3.312885684584501722e-03,4.104046559424761806e-05,-3.645455140300784581e-03,-4.978183568591814864e-03,1.481879459712281445e-03,1.845377323766329326e-03,-3.088535514523294521e-03,1.844401595923386011e-04,1.655348244651899496e-03,3.570415689706604723e-03,3.587687067758715299e-03,-4.398655406796430972e-04,-2.290187420237629369e-03,2.488589543845017016e-03
8.105468750000000000e-02,-9.459487940934046971e-04,4.392711517572812777e-05,-8.369633650265120850e-04,-3.429632362343141769e-04,-9.234723185844050022e-04,-5.460985250866989089e-04,3.573573321805575270e-03,4.870610708202020292e-05,-3.881108412120659948e-03,-5.446511950039004298e-03,1.686480216751932559e-03,2.044847931882220506e-03,-3.312052657618272562e-03,2.152845065595222415e-04,1.808961436479536965e-03,3.840510026576179729e-03,3.889111190775820705e-03,-4.680581610310118588e-04,-2.450655754949917185e-03,2.708267169560879539e-03
8.203125000000000000e-02,-1.014303250958914927e-03,3.384476665174372646e-05,-9.141459483425757974e-04,-3.735678916441070689e-04,-9.843402394137704906e-04,-6.037388704060884983e-04,3.839186110262068213e-03,5.700105542983215697e-05,-4.113012941782009241e-03,-5.936680906770059815e-03,1.911448850377043358e-03,2.257998197445320286e-03,-3.535063457629578076e-03,2.502782838345232047e-04,1.968422146025657765e-03,4.112686737100083173e-03,4.199245541573495138e-03,-4.952553275058531670e-04,-2.609188222990912760e-03,2.935122064769060419e-03
8.300781250000000000e-02,-1.082440129678634635e-03,2.130442709847590413e-05,-9.938436001532143481e-04,-4.057142051196245720e-04,-1.043676857503084273e-03,-6.642662823940323653e-04,4.107838286508909420e-03,6.586388778148731093e-05,-4.338671444463915866e-03,-6.446762466908547394e-03,2.157568354700523192e-03,2.484691615989004405e-03,-3.755048470232519135e-03,2.897962090587418230e-04,2.132694316273445016e-03,4.384340160560636426e-03,4.516175996818597160e-03,-5.209692648797197533e-04,-2.763651971310843170e-03,3.167638348310794667e-03
8.398437500000000000e-02,-1.149555573753133350e-03,6.126001935469173470e-06,-1.075384727633587906e-03,-4.393673327040361655e-04,-1.100552270227703145e-03,-7.272944647835216398e-04,4.377471995178372835e-03,7.520832326097127030e-05,-4.555546675578819177e-03,-6.974398645218139042e-03,2.425454194134129843e-03,2.724627193104059951e-03,-3.969273871092922346e-03,3.342153686846354582e-04,2.300539056577007285e-03,4.652619948393050923e-03,4.837736178341230271e-03,-5.446750271774213363e-04,-2.911733181926279279e-03,3.404047451041013021e-03
8.496093750000000000e-02,-1.214770652260961170e-03,-1.184298596397110629e-05,-1.157966274117806435e-03,-4.744839102739221472e-04,-1.153964335788270831e-03,-7.923332119956820680e-04,4.645883445193754215e-03,8.492137608919852988e-05,-4.761123058122757393e-03,-7.516795833578563540e-03,2.715521155694301456e-03,2.977326558969414783e-03,-4.174820659666237527e-03,3.839090624004701940e-04,2.470510625289820336e-03,4.914459380742313040e-03,5.161521352563449433e-03,-5.658161080484536663e-04,-3.050960545952312135e-03,3.642329159200419046e-03
8.593750000000000000e-02,-1.277138903211319466e-03,-3.271933095398227385e-05,-1.240648824633015963e-03,-5.110126706571647102e-04,-1.202849361893275956e-03,-8.587821290005900410e-04,4.910755020203045121e-03,9.486204781750128857e-05,-4.952975426394510931e-03,-8.070726800763386444e-03,3.027949725381678600e-03,3.242122896650057214e-03,-4.368621110043640482e-03,4.392396783472274704e-04,2.640956097878255707e-03,5.166611286693957410e-03,5.484908324577876873e-03,-5.838114357092359956e-04,-3.178734919689268652e-03,3.880217753717055823e-03
8.691406250000000000e-02,-1.335656117151309656e-03,-5.657576304164852881e-05,-1.322353744505135129e-03,-5.488951141547130080e-04,-1.246095467733074509e-03,-9.259259050889861488e-04,5.169693060188880300e-03,1.048607036539759836e-04,-5.128843739436846072e-03,-8.632540959290200405e-03,3.362652685051643713e-03,3.518152092749301380e-03,-4.547502306333254044e-03,5.005506038518736656e-04,2.810019161100454563e-03,5.405691416222100851e-03,5.805081345331780662e-03,-5.980637414070919932e-04,-3.292365109004313610e-03,4.115213658309841045e-03
8.789062500000000000e-02,-1.389272363477685656e-03,-8.343243326705008232e-05,-1.401862677403851141e-03,-5.880661792174869239e-04,-1.282558612172845667e-03,-9.929314887342293675e-04,5.420270832137650055e-03,1.147192799007790381e-04,-5.286712293950133167e-03,-9.198183409832996066e-03,3.719242705258454275e-03,3.804346504531489620e-03,-4.708236383951070782e-03,5.681572017722938753e-04,2.975648417304267105e-03,5.628228885406198756e-03,6.119063883939158954e-03,-6.079692519945298227e-04,-3.389109552994277932e-03,4.344600914954592670e-03
8.886718750000000000e-02,-1.436906202841151808e-03,-1.132484772466484341e-04,-1.477819711360823119e-03,-6.284548526453101209e-04,-1.311081210875132208e-03,-1.058847507808153730e-03,5.660076004998207573e-03,1.242124667903628829e-04,-5.424891656085681704e-03,-9.763223100007442992e-03,4.097001775892561426e-03,4.099431711164480338e-03,-4.847596872842881328e-03,6.423369109082614423e-04,3.135610509289966149e-03,5.830723080473984576e-03,6.423755941656734102e-03,-6.129286164064177674e-04,-3.466223491864919501e-03,4.565470693448188053e-03
8.984375000000000000e-02,-1.477460966061319367e-03,-1.459138928804668662e-04,-1.548736493174542646e-03,-6.699846531779813080e-04,-1.330513190021465108e-03,-1.122606266106922473e-03,5.886761744777326520e-03,1.330900029302735789e-04,-5.542101247050674855e-03,-1.032289023758543173e-02,4.494853366616691909e-03,4.401926577996021286e-03,-4.962420310838802119e-03,7.233185598098258035e-04,3.287508285990841869e-03,6.009706167963632661e-03,6.715976404874923755e-03,-6.123589336830792236e-04,-3.521011012224961600e-03,4.774750914301953940e-03
9.082031250000000000e-02,-1.509842914731656912e-03,-1.812419886068244502e-04,-1.613000532902497154e-03,-7.125739192294544729e-04,-1.339735246302573056e-03,-1.183028622607915558e-03,6.098100356873946588e-03,1.410802036809861103e-04,-5.637550271736591415e-03,-1.087212288268706896e-02,4.911338239939789727e-03,4.710146911909209727e-03,-5.049672072462258257e-03,8.112710161717346519e-04,3.428804123584831311e-03,6.161810125696724066e-03,6.992509757553437566e-03,-6.057067079454707100e-04,-3.550881171316303247e-03,4.969241923475703135e-03
9.179687500000000000e-02,-1.532981033066792894e-03,-2.189626734151390089e-04,-1.668886890868839269e-03,-7.561358312521148945e-04,-1.337684004027402552e-03,-1.238832023558870607e-03,6.292038232221038203e-03,1.478948257909412471e-04,-5.711014485235134559e-03,-1.140562241448697493e-02,5.344594848357336024e-03,5.022212923333395709e-03,-5.106515148469082353e-03,9.062913280855969256e-04,3.556848397289426658e-03,6.283836990680069338e-03,7.250156305175682256e-03,-5.924615147234507835e-04,-3.553407216330935117e-03,5.145658006615232670e-03
9.277343750000000000e-02,-1.545848136526826360e-03,-2.587168680065207531e-04,-1.714573380148086672e-03,-8.005781021730243047e-04,-1.323378682861393353e-03,-1.288641909183250263e-03,6.466750708997295177e-03,1.532353444034019485e-04,-5.762906160943978562e-03,-1.191791733150566503e-02,5.792345230943325186e-03,5.336060637345456902e-03,-5.130380422155030040e-03,1.008392547904315116e-03,3.668912968374748312e-03,6.372830824023345553e-03,7.485784908934922655e-03,-5.721701247029423003e-04,-3.526387742408939631e-03,5.300674373083528491e-03
9.375000000000000000e-02,-1.547482922492256392e-03,-3.000523170838080285e-04,-1.748159348512556485e-03,-8.458022758042276455e-04,-1.295948816297883997e-03,-1.331006656613897398e-03,6.620695349731015207e-03,1.568006862347956758e-04,-5.794334566452601781e-03,-1.240343460725661789e-02,6.251887282305411062e-03,5.649457313871997927e-03,-5.119036827942069490e-03,1.117491463390604504e-03,3.762229411774033888e-03,6.426149727770136613e-03,7.696387096836019952e-03,-5.444507967070125708e-04,-3.467908479741068067e-03,5.430979080248751062e-03
9.472656250000000000e-02,-1.537012533841106230e-03,-3.424210749918339030e-04,-1.767688026431476263e-03,-8.917025832524659319e-04,-1.254662493971164892e-03,-1.364416149223094408e-03,6.752662060963942649e-03,1.582964246613709994e-04,-5.807154278114461284e-03,-1.285657759195562438e-02,6.720094196824713886e-03,5.960020847043621776e-03,-5.070659653270655383e-03,1.233396493097432996e-03,3.834031565556026387e-03,6.441536121987523691e-03,7.879131313591331010e-03,-5.090074229631524720e-04,-3.376403272803791752e-03,5.533329210569191449e-03
9.570312500000000000e-02,-1.513675159830580545e-03,-3.851789202714776925e-04,-1.771172343279156080e-03,-9.381643211628287651e-04,-1.198954542790501903e-03,-1.387323980754030274e-03,6.861818454730725728e-03,1.574453992306257526e-04,-5.803998778334620162e-03,-1.327180923334628053e-02,7.193421793330278396e-03,6.265243018371972547e-03,-4.983895163049617549e-03,1.355796032447374039e-03,3.881601838315603716e-03,6.417183409429936050e-03,8.031415998891072369e-03,-4.656431877428434210e-04,-3.250712719060694453e-03,5.604610462589898132e-03
9.667968750000000000e-02,-1.476842162106109481e-03,-4.275869288547100343e-04,-1.756624024193985389e-03,-9.850617329714378510e-04,-1.128454014916244327e-03,-1.398173212019246728e-03,6.947748872054563228e-03,1.539996746087645351e-04,-5.788296984525766534e-03,-1.364373919258587975e-02,7.667924300415501077e-03,6.562516380056194858e-03,-4.857919692308108883e-03,1.484247562557103502e-03,3.902320568505904599e-03,6.351797125307601273e-03,8.150920148196563395e-03,-4.142733864417106043e-04,-3.090138875722976859e-03,5.641899176629063505e-03
9.765625000000000000e-02,-1.426039188699486848e-03,-4.688154006302957871e-04,-1.722085687050391341e-03,-1.032255394911079250e-03,-1.043010316928058264e-03,-1.395425500197036836e-03,7.010485561092629284e-03,1.477537032612263868e-04,-5.764270655647874692e-03,-1.396721326131961788e-02,8.139279032010945242e-03,6.849164446035799041e-03,-4.692491371450804166e-03,1.618167854314068489e-03,3.893717595306684688e-03,6.244648695347472522e-03,8.235650014852449741e-03,-3.549370470881821967e-04,-2.894494425694572534e-03,5.642525691219027126e-03
9.863281250000000000e-02,-1.360965726991450984e-03,-5.079502902687930109e-04,-1.665665565052165415e-03,-1.079589131825641054e-03,-9.427172959475723637e-04,-1.377593318146393218e-03,7.050530627364674265e-03,1.385585035828301368e-04,-5.736911008122606674e-03,-1.423740334971142218e-02,8.602820209029237233e-03,7.122474772220785746e-03,-4.487992722173059744e-03,1.756824614418040463e-03,3.853525078334852499e-03,6.095620008926088546e-03,8.283980658970275732e-03,-2.878070008311743263e-04,-2.664144720826510694e-03,5.604137821483284529e-03
9.960937500000000000e-02,-1.281512548877410812e-03,-5.440022411632940060e-04,-1.585574387994521462e-03,-1.126886513267185167e-03,-8.279345964086553232e-04,-1.343274876205197360e-03,7.068867549677835746e-03,1.263366122587100985e-04,-5.711933341122434754e-03,-1.444989621761751108e-02,9.053581989260428564e-03,7.379734416547325052e-03,-4.245462491459661356e-03,1.899329926962250829e-03,3.779730497821192498e-03,5.905237156137562761e-03,8.294691137617511006e-03,-2.131980626375830552e-04,-2.400041193947891494e-03,5.524763169444968716e-03
1.005859375000000000e-01,-1.187776518514591269e-03,-5.759182620770004254e-04,-1.480163866865800114e-03,-1.173947007065320389e-03,-6.993056166133691971e-04,-1.291191254420135260e-03,7.066961280050250427e-03,1.110975180385627545e-04,-5.695709011820142276e-03,-1.460077906653483616e-02,9.486350558359852442e-03,7.618267187011732236e-03,-3.966615275095045426e-03,2.044635842714438104e-03,3.670628682017764745e-03,5.674691876765074541e-03,8.266992261297775868e-03,-1.315730083438904205e-04,-2.103744751268359428e-03,5.402868922022026343e-03
1.015625000000000000e-01,-1.080072265274337716e-03,-6.025960208762930464e-04,-1.347966144831553789e-03,-1.220541894649317420e-03,-5.577714276866103937e-04,-1.220225152096089758e-03,7.046746214332016110e-03,9.295323562107080692e-05,-5.695174700926108717e-03,-1.468672010149484758e-02,9.895724914686028148e-03,7.835472014373711866e-03,-3.653847717732426875e-03,2.191532457741801002e-03,3.524871648426118088e-03,5.405849521737755327e-03,8.200546010828611843e-03,-4.354606919511138470e-05,-1.777437922604420146e-03,5.237417767782145440e-03
1.025390625000000000e-01,-9.589402716940997580e-04,-6.229006600935239110e-04,-1.187733505369874482e-03,-1.266410078838013957e-03,-4.045800690253367488e-04,-1.129460567054266056e-03,7.010601625757163953e-03,7.213363484016385870e-05,-5.717719551695130131e-03,-1.470504221135385779e-02,1.027618575538238876e-02,8.028861728344494075e-03,-3.310230358973814593e-03,2.338648802825291084e-03,3.341515013258847342e-03,5.101242628217781371e-03,8.095475912370656002e-03,5.011629047737496115e-05,-1.423924755850010208e-03,5.027918570253809595e-03
1.035156250000000000e-01,-8.251509876182506076e-04,-6.356839668118841914e-04,-9.984775679205519505e-04,-1.311253939491271309e-03,-2.412907033047915367e-04,-1.018222632159433358e-03,6.961314488120862870e-03,4.900110362739601216e-05,-5.771051433091048399e-03,-1.465378800322177967e-02,1.062217164645693282e-02,8.196101474006263835e-03,-2.939484517427386114e-03,2.484456834839191604e-03,3.120059722023455460e-03,4.764049550575881128e-03,7.952367900942922813e-03,1.484974935641758423e-04,-1.046617690090303164e-03,4.774470474689280347e-03
1.044921875000000000e-01,-6.797046562112872906e-04,-6.398056564576133295e-04,-7.795071551977062786e-04,-1.354735414200212464e-03,-6.977219947192108600e-05,-8.861167645753185822e-04,6.902029969104623436e-03,2.406409509194673275e-05,-5.863044249638158650e-03,-1.453177456081593440e-02,1.092816144187671451e-02,8.335045980781673886e-03,-2.545943959150714746e-03,2.627278780821277679e-03,2.860487885112570575e-03,4.398057962090674844e-03,7.772261457430819712e-03,2.505359888452452421e-04,-6.495109232398454209e-04,4.477799196759828237e-03
1.054687500000000000e-01,-5.238266235321660264e-04,-6.341564586184256572e-04,-5.304639863161186289e-04,-1.396472498985460971e-03,1.078041876538274812e-04,-7.330662266676814687e-04,6.836190236834568251e-03,-2.010908900612422799e-06,-6.001568875306774638e-03,-1.433863647469209995e-02,1.118876171219439740e-02,8.443774890856400178e-03,-2.134501473706803404e-03,2.765298035008678483e-03,2.563291566780863655e-03,4.007613435786551090e-03,7.556631073087949173e-03,3.550334615319428047e-04,-2.371400982997469464e-04,4.139284344956078478e-03
1.064453125000000000e-01,-3.589579989144368703e-04,-6.176826251504440382e-04,-2.513553378388753458e-04,-1.436036376692130089e-03,2.889782595818492445e-04,-5.593471590527151951e-04,6.767462582743741413e-03,-2.838949161813593240e-05,-6.194310904715163643e-03,-1.407485591052233531e-02,1.139879775809767536e-02,8.520625368383969583e-03,-1.710540869714031239e-03,2.896573749115820967e-03,2.229493473925391479e-03,3.597553715923915933e-03,7.307358370228381715e-03,4.606660979191050452e-04,1.854715405504602822e-04,3.760976761755859422e-03
1.074218750000000000e-01,-1.867416361975942057e-04,-5.894114187364978127e-04,5.741717799898397000e-05,-1.472949387498221751e-03,4.710205332652225071e-04,-3.656201281763862658e-04,6.699658209615514011e-03,-5.406192039619453103e-05,-6.448578970653978150e-03,-1.374177873464717779e-02,1.155340662435866417e-02,8.564221245350941286e-03,-1.279855291065066462e-03,3.019059187367318861e-03,1.860658621702224267e-03,3.173129692145854747e-03,7.026695479294772610e-03,5.659988125447611412e-04,6.128800334124844765e-04,3.345605029438662639e-03
1.083984375000000000e-01,-9.003513338546199202e-06,-5.484770857833041937e-04,3.950335414063762575e-04,-1.506684055859992301e-03,6.509580814281754925e-04,-1.529572346977683874e-04,6.636643353828510991e-03,-7.783873823156205814e-05,-6.771107852238969667e-03,-1.334161599767865435e-02,1.164813040024013403e-02,8.573498014328889347e-03,-8.485531334342525170e-04,3.130623841358117637e-03,1.458896214246203785e-03,2.739914473817833037e-03,6.717220531660718363e-03,6.695022718363162484e-04,1.039299804579648170e-03,2.896570471477397275e-03
1.093750000000000000e-01,1.722703026602995756e-04,-4.941467730249317130e-04,7.602367354137967714e-04,-1.536663380716842345e-03,8.256063830993048795e-04,7.713614398037580040e-05,6.582244694410243832e-03,-9.834974168022377766e-05,-7.167860974688370669e-03,-1.287743037985706641e-02,1.167900799809412984e-02,8.547723051584559667e-03,-4.229531969489183293e-04,3.229079217018856595e-03,1.026851167702306101e-03,2.303702320572175062e-03,6.381786365637505051e-03,7.695724753112450581e-04,1.458693819636133759e-03,2.417930185830649472e-03
1.103515625000000000e-01,3.549608100786373925e-04,-4.258458141172686618e-04,1.151320346640965012e-03,-1.562262580471311885e-03,9.916068768027236531e-04,3.227058528635807100e-04,6.540151238535764182e-03,-1.140467106704772584e-04,-7.643837164266982509e-03,-1.235310751838694480e-02,1.164266354632949654e-02,8.486510544677122042e-03,-9.471034136651667115e-06,3.312208118504526150e-03,5.676849155689348437e-04,1.870399505017744223e-03,6.023463751934909904e-03,8.645525860159421379e-04,1.864873330013027287e-03,1.914367867719668839e-03
1.113281250000000000e-01,5.368469459277152829e-04,-3.431817923038791543e-04,1.566122977336049417e-03,-1.582812461017797353e-03,1.145469774343895516e-03,5.813405015052965606e-04,6.513815055005808125e-03,-1.232101941434554431e-04,-8.202886658118002314e-03,-1.177331245900940099e-02,1.153638951887152320e-02,8.389830704731803326e-03,3.855012674678335877e-04,3.377797163495407408e-03,8.504536834477033087e-05,1.445909454599763428e-03,5.645480617040560603e-03,9.527566380601418554e-04,2.251605449483857525e-03,1.391152411763769015e-03
1.123046875000000000e-01,7.156396802483676279e-04,-2.459667789770706966e-04,2.002029984115778673e-03,-1.597604544047779348e-03,1.283621563931811819e-03,8.501707529069318144e-04,6.506353346983736324e-03,-1.239605808727010667e-04,-8.847541370061670976e-03,-1.114343179342127885e-02,1.135822275226966264e-02,8.258012962546103924e-03,7.557194000551303728e-04,3.423672173311853584e-03,-4.169738547052391541e-04,1.036014732751786580e-03,5.251158872442213653e-03,1.032494692660936974e-03,2.612726556324071990e-03,8.540845215485705702e-04
1.132812500000000000e-01,8.890187440390661354e-04,-1.342371563777824094e-04,2.455982936938414223e-03,-1.605898054433830841e-03,1.402456510652183574e-03,1.125876943774139181e-03,6.520454407848170347e-03,-1.142735986611035683e-04,-9.578864275692631353e-03,-1.046950235279697425e-02,1.110701157417135453e-02,8.091742976662312514e-03,1.095212609830949115e-03,3.447735991551612467e-03,-9.338845501270378420e-04,6.462585675419707000e-04,4.843850539661999355e-03,1.102098966759592442e-03,2.942259306549862338e-03,3.094317935864914285e-04
1.142578125000000000e-01,1.054671326225773472e-03,-8.270456088208704478e-06,2.924497055745077685e-03,-1.606928820370538951e-03,1.498391353012019749e-03,1.404705481854809541e-03,6.558289986451757217e-03,-9.200028901238229079e-05,-1.039632250329920043e-02,-9.758127618013930082e-03,1.078247238223207366e-02,7.892053417302202778e-03,1.398408187553510772e-03,3.448008198974627375e-03,-1.460864784370311626e-03,2.818287137644295316e-04,4.426874892551967144e-03,1.159950421409397482e-03,3.234530884066199805e-03,-2.361470229894600814e-04
1.152343750000000000e-01,1.210332011392835621e-03,1.314013167352303399e-04,3.403686734532806492e-03,-1.599920089095210494e-03,1.567922299099834549e-03,1.682494310081474476e-03,6.621436499644898013e-03,-5.489140036122095541e-05,-1.129768830571254920e-02,-9.016383272240578381e-03,1.038523416877137374e-02,7.660308629163992827e-03,1.660251894224751062e-03,3.422666112376935871e-03,-1.992828600254942847e-03,-5.255356118884853441e-05,4.003458317796555234e-03,1.204505271936998339e-03,3.484290007630431139e-03,-7.756876648140520643e-04
1.162109375000000000e-01,1.353823181675577018e-03,2.839823507759471405e-04,3.889299106385031134e-03,-1.584095205624800381e-03,1.607683347177883606e-03,1.954707557159954864e-03,6.710807372113519742e-03,-6.260333792631024921e-07,-1.227897155088818887e-02,-8.251713555159877200e-03,9.916869680591567510e-03,7.398183414956389578e-03,1.876321572285152449e-03,3.370086383510365394e-03,-2.524503459944871242e-03,-3.527366471438022288e-04,3.576678522401074457e-03,1.234320869158377987e-03,3.686820165741852041e-03,-1.302014754001031092e-03
1.171875000000000000e-01,1.483095074627880511e-03,4.484080988966324404e-04,4.376755441475628158e-03,-1.558692043443104126e-03,1.614504895203596260e-03,2.216479313596459930e-03,6.826598560076205593e-03,7.315574062637401811e-05,-1.333438671855469333e-02,-7.471820275102245348e-03,9.379912131312340140e-03,7.107636316597411991e-03,2.042931292776734714e-03,3.288886452892209392e-03,-3.050514087867898117e-03,-6.152313386337201779e-04,3.149414595169888753e-03,1.248080401182489292e-03,3.838046560809037569e-03,-1.807843630439254570e-03
1.181640625000000000e-01,1.596264674882697486e-03,6.233450844351294366e-04,4.861200006719408433e-03,-1.522979016046048430e-03,1.585471563358786459e-03,2.462666284787275433e-03,6.968249031904689104e-03,1.688166798316032479e-04,-1.445635664295558120e-02,-6.684546491610219091e-03,8.777856640427069562e-03,6.790877898731864822e-03,2.157223555194758870e-03,3.177965064630033573e-03,-3.565471180479781038e-03,-8.372907936870550719e-04,2.724304261438516978e-03,1.244615878711197035e-03,3.934634313527880095e-03,-2.285888118426540085e-03
1.191406250000000000e-01,1.691652621499211339e-03,8.071956877566453890e-04,5.337555854206735631e-03,-1.476272438418939435e-03,1.517978134209039837e-03,2.687908882813127859e-03,7.134417642827630204e-03,2.886830919454643992e-04,-1.563555441690324399e-02,-5.897756993535540823e-03,8.115145853344111343e-03,6.450334656306871105e-03,2.217247284764192142e-03,3.036541013989069691e-03,-4.064063283016390409e-03,-1.016975612605465961e-03,2.303709461832548905e-03,1.222928893016988561e-03,3.974075606074381310e-03,-2.728972585606346483e-03
1.201171875000000000e-01,1.767817335009345438e-03,9.981080600813261369e-04,5.800586849403247328e-03,-1.417954949673277867e-03,1.409782517186749639e-03,2.886700130228545685e-03,7.322977461665693133e-03,4.350030796333201701e-04,-1.686098399185326571e-02,-5.119217764883120941e-03,7.397139493709476571e-03,6.088609271342644569e-03,2.222019655574219033e-03,2.864189280855318227e-03,-4.541150001365144850e-03,-1.153202276476320010e-03,1.889691143010864202e-03,1.182208674417261317e-03,3.954763625702336326e-03,-3.130146536814359774e-03
1.210937500000000000e-01,1.823585607944603259e-03,1.193991207990758446e-03,6.244965102905900706e-03,-1.347494654022626283e-03,1.259054667804503655e-03,3.053461566690814435e-03,7.531028195403795082e-03,6.099030120784261141e-04,-1.812009909594872875e-02,-4.356476651656775168e-03,6.630067906616468436e-03,5.708438031083243325e-03,2.171570099911175524e-03,2.660873700751059841e-03,-4.991854624094984455e-03,-1.245773563179029386e-03,1.483993878724613330e-03,1.121847029198419759e-03,3.876051404474785845e-03,-3.482799900528639470e-03
1.220703125000000000e-01,1.858078959176724795e-03,1.392535184409567561e-03,6.665342834699075798e-03,-1.264464588807686501e-03,1.064420437007360803e-03,3.182625176937042832e-03,7.754926923584537501e-03,8.153430072623915918e-04,-1.939895917142427095e-02,-3.616747418452566018e-03,5.820969962036688650e-03,5.312646288142261648e-03,2.066965235537068183e-03,2.426975341463146005e-03,-5.411654178757612996e-03,-1.295389973402833904e-03,1.088040651393751626e-03,1.041449793427772549e-03,3.738293930751733236e-03,-3.780777112567029405e-03
1.230468750000000000e-01,1.870735124552742792e-03,1.591236212773762797e-03,7.056427580555078502e-03,-1.168562087081154513e-03,8.249993915866833064e-04,3.268720200400208713e-03,7.990336910797774667e-03,1.053072279288146161e-03,-2.068242012895597087e-02,-2.906799315035173137e-03,4.977615995026864193e-03,4.904102891348970789e-03,1.910313844051943211e-03,2.163315788128709720e-03,-5.796464940073736173e-03,-1.303641639575182660e-03,7.029378265145606181e-04,9.408445115169571885e-04,3.542872227229466008e-03,-4.018488081211244074e-03
1.240234375000000000e-01,1.861324142502805267e-03,1.787426463047378164e-03,7.413059549314647209e-03,-1.059627569869359652e-03,5.404357314292343711e-04,3.306463542397072072e-03,8.232293823887158052e-03,1.324585258424462036e-03,-2.195435685356557712e-02,-2.232854163101257589e-03,4.108416756235038284e-03,4.485674542498329503e-03,1.704751454742141521e-03,1.871174592842556050e-03,-6.142721446717642336e-03,-1.272980645005944217e-03,3.294900535494027505e-04,8.200841241831197375e-04,3.292198441457846927e-03,-4.191014130220514777e-03
1.250000000000000000e-01,1.829958591719140935e-03,1.978308093775164953e-03,7.730289859793020198e-03,-9.376622809876096129e-04,2.109215320323567101e-04,3.290852387675149288e-03,8.475288252589323681e-03,1.631079426564772126e-03,-2.319791359721891030e-02,-1.600492825205657513e-03,3.222319626499128148e-03,4.060181038469940287e-03,1.454404519082803937e-03,1.552300216110076830e-03,-6.447447168212665398e-03,-1.206674137174461488e-03,-3.177546365114303217e-05,6.794465328061349320e-04,2.989701369878254751e-03,-4.294207060764682754e-03
1.259765625000000000e-01,1.777097646606805694e-03,2.160991075872514128e-03,8.003458329055655740e-03,-8.028444663261084108e-04,-1.627883406588964915e-04,3.217257522089895898e-03,8.713363029327788473e-03,1.973415825929880109e-03,-2.439577767811178938e-02,-1.014572735356742555e-03,2.328693606957310536e-03,3.630352340091696876e-03,1.164334591065464310e-03,1.208913876007064458e-03,-6.708315092916167233e-03,-1.108739066372468798e-03,-3.805761579141597045e-04,5.194299932441964881e-04,2.639792227143670372e-03,-4.324779549181655830e-03
1.269531250000000000e-01,1.703544732757478804e-03,2.332534223670123912e-03,8.228269451403289608e-03,-6.555435006566114053e-04,-5.793701635521106069e-04,3.081515799685743788e-03,8.940223476052850532e-03,2.352083192987126752e-03,-2.553047129409105956e-02,-4.791579586111071806e-04,1.437204825710329190e-03,3.198788369140856923e-03,8.404633477769518288e-04,8.437058254733456435e-04,-6.923696680111110675e-03,-9.838598077735617037e-04,-7.168338320440951345e-04,3.407443799995917726e-04,2.247810870209389182e-03,-4.280385203181032161e-03
1.279296875000000000e-01,1.610438686851728331e-03,2.489988778927303571e-03,8.400865200723306447e-03,-4.963314787964938010e-04,-1.036934514268718311e-03,2.880020152303150623e-03,9.149358382464776659e-03,2.767166642104092709e-03,-2.658465576300026931e-02,2.536989992709369479e-06,5.576844990689382164e-04,2.767922374001909221e-03,4.894796838181090376e-04,4.598236971886238275e-04,-7.092697830694761479e-03,-8.372903211953035101e-04,-1.040628233534636113e-03,1.442984492774693466e-04,1.819953082857456595e-03,-4.159686732762383002e-03
1.289062500000000000e-01,1.499238450737366227e-03,2.630443825968830328e-03,8.517893308467115038e-03,-3.259918146077357345e-04,-1.533038876891545509e-03,2.609805528271896911e-03,9.334169248426393839e-03,3.218321774279178649e-03,-2.754144213799079866e-02,4.281885934537231486e-04,-3.000085540455360578e-04,2.339988624214993373e-03,1.187304836660699192e-04,6.085268696737848311e-05,-7.215180777782606407e-03,-6.747428591336104842e-04,-1.352145951111036193e-03,-6.881668497344951537e-05,1.363179912581509445e-03,-3.962410851446319243e-03
1.298828125000000000e-01,1.371701455528647699e-03,2.751072762350966882e-03,8.576569715473667324e-03,-1.455244306836070076e-04,-2.064709759346948243e-03,2.268629166357829293e-03,9.488105110055582853e-03,3.704755015787994724e-03,-2.838470191938114243e-02,7.963903450718514201e-04,-1.126128624872909170e-03,1.916995096405866910e-03,-2.639029896296220604e-04,-3.492125117156330864e-04,-7.291771075765764165e-03,-5.022655421681103231e-04,-1.651626252865551203e-03,-2.973475663324472986e-04,8.851104201488231094e-04,-3.689388705809688515e-03
1.308593750000000000e-01,1.229855976026439108e-03,2.849180010769063361e-03,8.574733967687847569e-03,4.385282674114997226e-05,-2.628474222803603259e-03,1.855043660927789074e-03,9.604800118438297507e-03,4.225210900657291879e-03,-2.909937150124445454e-02,1.106662902312195891e-03,-1.911184755460131751e-03,1.500701701251541328e-03,-6.501408593560988741e-04,-7.660039601743067264e-04,-7.323849168281004914e-03,-3.261113750154830994e-04,-1.939305579779034353e-03,-5.399015308522705277e-04,3.938995452751827171e-04,-3.342580833945569662e-03
1.318359375000000000e-01,1.075967856231247084e-03,2.922247135215660062e-03,8.510896422504809350e-03,2.407068499417691285e-04,-3.220400558981510383e-03,1.368461353616407276e-03,9.678210954957935236e-03,4.777966900892952062e-03,-2.967174405158284900e-02,1.359448243557788167e-03,-2.646080970921884865e-03,1.092604475838965944e-03,-1.031450079815518506e-03,-1.184824697944449751e-03,-7.313526335871986354e-03,-1.526014713599511095e-04,-2.215362455077802065e-03,-7.949725213465496081e-04,-1.018968970413005356e-04,-2.925085873259587049e-03
1.328125000000000000e-01,9.125021210009713266e-04,2.967977518234263343e-03,8.384276252533906515e-03,4.433962375657010332e-04,-3.836147688378264801e-03,8.092086944253133220e-04,9.702751149035475711e-03,5.360836281206038390e-03,-3.008974272715801007e-02,1.556087971829484776e-03,-3.322252773003390829e-03,6.939260310267376941e-04,-1.399196894943656629e-03,-1.600700565254203726e-03,-7.263605156034603008e-03,1.201461233768953002e-05,-2.479864568399764782e-03,-1.060969080662656390e-03,-5.934678017782267934e-04,-2.441132471728999984e-03
1.337890625000000000e-01,7.420800949004720259e-04,2.984338766714387300e-03,8.194829375015869749e-03,6.500827141724119240e-04,-4.471022693751857020e-03,1.785693493594445354e-04,9.673419412064093725e-03,5.971179312833023445e-03,-3.034316946184653641e-02,1.698786186423759548e-03,-3.931797612915233220e-03,3.056124022768284126e-04,-1.744803507539211245e-03,-2.008439097859552810e-03,-7.177524944761327561e-03,1.616984664088885575e-04,-2.732719744765477361e-03,-1.336243973423598000e-03,-1.071900422767282099e-03,-1.896054101051661712e-03
1.347656250000000000e-01,5.674327451043641515e-04,2.969602040890441646e-03,7.943265595576211313e-03,8.587470572683584408e-04,-5.120045751338619944e-03,-5.211850098717314347e-04,9.585919213409307624e-03,6.605923026576233925e-03,-3.042392403167362702e-02,1.790557609928705111e-03,-4.467597150598232036e-03,-7.166369180847467768e-05,-2.059906074149135419e-03,-2.402694817161015427e-03,-7.059292982345127983e-03,2.907593708071150741e-04,-2.973632413663633220e-03,-1.619124846433551285e-03,-1.528339384073288884e-03,-1.296246721541609911e-03
1.357421875000000000e-01,3.913510491140486172e-04,2.922377544565335841e-03,7.631054431656980087e-03,1.067209491908631402e-03,-5.778021579687373996e-03,-1.286777118654846598e-03,9.436766996950486652e-03,7.261589521326650837e-03,-3.032618867862336282e-02,1.835161910114935539e-03,-4.923429235536420229e-03,-4.374933230976620763e-04,-2.336511115122550265e-03,-2.778040095537076364e-03,-6.913402649785490087e-03,3.939848824175825812e-04,-3.202067056165928093e-03,-1.907945310281989205e-03,-1.954148219821418182e-03,-6.491095037026214237e-04
1.367187500000000000e-01,2.166342585495665760e-04,2.841645473258893728e-03,7.260419270740317045e-03,1.273154413588037381e-03,-6.439616394999521376e-03,-2.113920421083362658e-03,9.223386664918231670e-03,7.934332674261492663e-03,-3.004657425465928969e-02,1.837025390045250381e-03,-5.294067708130886785e-03,-7.917158402193872485e-04,-2.567147458978583964e-03,-3.129040644246791798e-03,-6.744739908534239624e-03,4.667626807376897566e-04,-3.417219931873338029e-03,-2.201075809197444114e-03,-2.341070527852430819e-03,3.703093336886870146e-05
1.376953125000000000e-01,4.603698607316512870e-05,2.726781789885011301e-03,6.834319717980223176e-03,1.474159199327142525e-03,-7.099439244646968405e-03,-2.997329733567368273e-03,8.944188233751591485e-03,8.619982926018662783e-03,-2.958422461094195252e-02,1.801151432073293561e-03,-5.575368317064613097e-03,-1.134397782219517120e-03,-2.745010923101702700e-03,-3.450334551957077479e-03,-6.558479838654143398e-03,5.051910660650923025e-04,-3.618000177525860887e-03,-2.496953643180607404e-03,-2.681387795550388507e-03,7.530120547520084348e-04
1.386718750000000000e-01,-1.177839174227980970e-04,2.577578283289817026e-03,6.356422193508667884e-03,1.667726766821930190e-03,-7.752126489112502045e-03,-3.930746519387336678e-03,8.598628887465669182e-03,9.314099641917209654e-03,-2.894087678732092106e-02,1.733021269316425235e-03,-5.764339273125366342e-03,-1.465806758941739368e-03,-2.864099065985819398e-03,-3.736713698547810755e-03,-6.359975202368294347e-03,5.061757373552389170e-04,-3.803021130867481961e-03,-2.794111515959232968e-03,-2.968070982877730763e-03,1.488941756597104982e-03
1.396484375000000000e-01,-2.723217046878790779e-04,2.394256461913749426e-03,5.831059047741655663e-03,1.851321444495277781e-03,-8.392428118747968444e-03,-4.906978791675016549e-03,8.187255009964235219e-03,1.001203038225833772e-02,-2.812087543510546558e-02,1.638486819178182514e-03,-5.859195209286694080e-03,-1.786380949961354977e-03,-2.919333526192382719e-03,-3.983206283736807039e-03,-6.154639215574101048e-03,4.675107569658447978e-04,-3.970602472976881778e-03,-3.091204004176294901e-03,-3.194923027336245367e-03,2.234318335259508417e-03
1.406250000000000000e-01,-4.152702958858060095e-04,2.177474941121082096e-03,5.263176669682437595e-03,2.022407623510834914e-03,-9.015294527061529922e-03,-5.917955427694601006e-03,7.711724160717599481e-03,1.070897625442566656e-02,-2.713114081260601523e-02,1.523657445519957824e-03,-5.859393585855623629e-03,-2.096694971750879058e-03,-2.906667685476375246e-03,-4.185159145313723655e-03,-5.947824884066618516e-03,3.879419300824621560e-04,-4.118783506236274247e-03,-3.387031377070019722e-03,-3.356709566632275644e-03,2.978162665430540007e-03
1.416015625000000000e-01,-5.445720779720473331e-04,1.928330096377998048e-03,4.658273264682585846e-03,2.178490578477454680e-03,-9.615962318069617987e-03,-6.954794443572795935e-03,7.174806359805099495e-03,1.140006237030025647e-02,-2.598109060861992364e-02,1.394782617466968407e-03,-5.765652863337179107e-03,-2.397422943883042654e-03,-2.823177653356458410e-03,-4.338318499080591820e-03,-5.744703389589156384e-03,2.672111806381769969e-04,-4.245347600169415911e-03,-3.680560241108256012e-03,-3.449275354786939321e-03,3.709160969281229472e-03
1.425781250000000000e-01,-6.584619816122909593e-04,1.648349873281814391e-03,4.022327170612556221e-03,2.317158768705664812e-03,-1.019003770265625858e-02,-8.007884549874350749e-03,6.580364459906371671e-03,1.208041229769174323e-02,-2.468251675480353374e-02,1.258132502370418616e-03,-5.579952059356978536e-03,-2.689299647784122380e-03,-2.667134862397070681e-03,-4.438907713278062231e-03,-5.550144089944363500e-03,1.060808854696638874e-04,-4.347857550237804215e-03,-3.970940539824439550e-03,-3.469644073075259412e-03,4.415816373536760910e-03
1.435546875000000000e-01,-7.555069229339636018e-04,1.339480767236599437e-03,3.361716761287231875e-03,2.436126868427757487e-03,-1.073357603868132018e-02,-9.066979088545337045e-03,5.933313795920540368e-03,1.274522527707192335e-02,-2.324941926536238865e-02,1.119878567318311402e-03,-5.305511604529000377e-03,-2.973080714510325379e-03,-2.438058882069344541e-03,-4.483700735252211730e-03,-5.368598724743598068e-03,-9.366247348226424546e-05,-4.423701312066425154e-03,-4.257518504457072535e-03,-3.416099504547401387e-03,5.086607288694289762e-03
1.445312500000000000e-01,-8.346397593933011470e-04,1.004068108027718386e-03,2.683133149857274899e-03,2.533278724018312670e-03,-1.124315609228148174e-02,-1.012130124454773718e-02,5.239561709182494198e-03,1.338985487762686492e-02,-2.169779997431942747e-02,9.859762673919752682e-04,-4.946755710554258390e-03,-3.249502800369535871e-03,-2.136749398398963412e-03,-4.470089817811793986e-03,-5.203992392467167438e-03,-3.292255708233554276e-04,-4.470147301832642917e-03,-4.539845224799643995e-03,-3.288246345395539304e-03,5.710150506870940827e-03
1.455078125000000000e-01,-8.951869869072465354e-04,6.448299053717443472e-04,1.993487049473963504e-03,2.606709400471385676e-03,-1.171594764360477450e-02,-1.115965923450310156e-02,4.505927934834334792e-03,1.400988769192295681e-02,-2.004541981079813531e-02,8.620518696417277336e-04,-4.509256757247405087e-03,-3.519244710486448685e-03,-1.765296660783360720e-03,-4.396146247156346686e-03,-5.059623784879936290e-03,-5.968462344388188873e-04,-4.484408198788314426e-03,-4.817680590610010950e-03,-3.087049262949060659e-03,6.275366804292932706e-03
1.464843750000000000e-01,-9.368894981351427211e-04,2.648246284498546399e-04,1.299811271059195597e-03,2.654765459372852160e-03,-1.214977112900389629e-02,-1.217057000314754334e-02,3.740047210381746562e-03,1.460122061831765385e-02,-1.831152394688884480e-02,7.532953999218232680e-04,-3.999662488918819675e-03,-3.782890410632268330e-03,-1.327070060414379735e-03,-4.260672852965028540e-03,-4.938077032166928761e-03,-8.918515932246403460e-04,-4.463711953639346725e-03,-5.090992440600096251e-03,-2.814849172955396009e-03,6.771646753216701772e-03
1.474609375000000000e-01,-9.599158281877028659e-04,-1.325865967555800039e-04,6.091604358588178711e-04,2.676082607288409864e-03,-1.254314810301871558e-02,-1.314238980923159925e-02,2.950255804042789098e-03,1.516013525622397426e-02,-1.651653975817017964e-02,6.643616061503586703e-04,-3.425607080169623762e-03,-4.040894827244171338e-03,-8.266848707720294079e-04,-4.063247183300443266e-03,-4.841147328069496554e-03,-1.208735399182523686e-03,-4.405378501780047792e-03,-5.359950846910957641e-03,-2.475356092043374829e-03,7.189014397727797392e-03
1.484375000000000000e-01,-9.648674325714542456e-04,-5.437827858697652375e-04,-7.149044841777037196e-05,2.669619867455479655e-03,-1.289534141652148858e-02,-1.406344995827008351e-02,2.145463967120135509e-03,1.568336794258124237e-02,-1.468175304327932161e-02,5.992807074929207972e-04,-2.795607382543598661e-03,-4.293553275400346057e-03,-2.699475439203336685e-04,-3.804254351056132917e-03,-4.769782271581321856e-03,-1.541253174518731305e-03,-4.306900507526103400e-03,-5.624917556476336476e-03,-2.073618318489685742e-03,7.518286429705236563e-03
1.494140625000000000e-01,-9.527756712260481570e-04,-9.649302113606016747e-04,-7.353468563649004364e-04,2.634689459195313672e-03,-1.320638414104165562e-02,-1.492219584233075644e-02,1.335016580042150012e-03,1.616817398902595238e-02,-1.282896834763986964e-02,5.613805460931952903e-04,-2.118945892882246121e-03,-4.540975275898868034e-03,3.362196887409692192e-04,-3.484908702983344382e-03,-4.724040584139236644e-03,-1.882533488025247420e-03,-4.166026328122653805e-03,-5.886430705138258335e-03,-1.615968099094176186e-03,7.751224516094215242e-03
1.503906250000000000e-01,-9.250903101417420893e-04,-1.392033075123510913e-03,-1.375893353918173842e-03,2.570981618463847370e-03,-1.347709642205625544e-02,-1.570732737850990407e-02,5.285444825173638873e-04,1.661238473841353952e-02,-1.098015952131806312e-02,5.532215783448620264e-04,-1.405542188237700676e-03,-4.783063427138050348e-03,9.838738213376520964e-04,-3.107263624699343335e-03,-4.703069543397007772e-03,-2.225203351020865403e-03,-3.980843287304837441e-03,-6.145185014128577705e-03,-1.109944345396630429e-03,7.880678476976356317e-03
1.513671875000000000e-01,-8.836594962467025482e-04,-1.820986911874050793e-03,-1.986988260134157566e-03,2.478583659028155747e-03,-1.370908961413161431e-02,-1.640793889906606157e-02,-2.641908490483887550e-04,1.701445614614333426e-02,-9.157116808054765328e-03,5.765459387833344121e-04,-6.658147479198925009e-04,-5.019497887226420305e-03,1.664164271424068212e-03,-2.674208972988474913e-03,-4.705102122153215563e-03,-2.561525446834484604e-03,-3.749859289614757441e-03,-6.402007769889531824e-03,-5.641933619198365992e-04,7.900718095728825191e-03
1.523437500000000000e-01,-8.307013097981850308e-04,-2.247633844545374789e-03,-2.562952721664313229e-03,2.357992656115005803e-03,-1.390475723608685168e-02,-1.701365653802801303e-02,-1.033456491670836728e-03,1.737350770524858853e-02,-7.381096810099663751e-03,6.322415842916523539e-04,8.946477179664139023e-05,-5.249726898972524591e-03,2.367462559035445405e-03,-2.189455817319697472e-03,-4.727474440158992326e-03,-2.883544673850844085e-03,-3.472080789798002824e-03,-6.657830975519153302e-03,1.165106406477236806e-05,7.806751457342869099e-03
1.533203125000000000e-01,-7.687671490847263964e-04,-2.667818776507835648e-03,-3.098652637302154976e-03,2.210121231940392894e-03,-1.406725248241962566e-02,-1.751477118165289948e-02,-1.769708278459767008e-03,1.768935067305030945e-02,-5.672481602089744432e-03,7.203222826425684407e-04,8.493226325587063807e-04,-5.472963657663490467e-03,3.083506483210676080e-03,-1.657508372699657406e-03,-4.766663734325567343e-03,-3.183241294394026366e-03,-3.147085156852445949e-03,-6.913660143791091305e-03,6.071064941041554291e-04,7.595627857765720192e-03
1.542968750000000000e-01,-7.006973524279090301e-04,-3.077445585696500681e-03,-3.589571976408184074e-03,2.036296033857854827e-03,-1.420045223536200302e-02,-1.790236510303197526e-02,-2.463749141977994352e-03,1.796250471939822568e-02,-4.050453079573124865e-03,8.399239509033549871e-04,1.602737222621561722e-03,-5.688189681626017527e-03,3.801556571926534983e-03,-1.083623212471472412e-03,-4.818346636841066254e-03,-3.452687843261376816e-03,-2.775085539305510024e-03,-7.170540276197704017e-03,1.210997532067198141e-03,7.265723504494961404e-03
1.552734375000000000e-01,-6.295696097754011414e-04,-3.472532383152192662e-03,-4.031876168949195122e-03,1.838248619257238595e-03,-1.430890773718158059e-02,-1.816843048359846613e-02,-3.106882762192379136e-03,1.819420229978498463e-02,-2.532688328629626069e-03,9.893175797206963350e-04,2.338794080599383013e-03,-5.894164701385104857e-03,4.510562375729077270e-03,-4.737560589387586948e-04,-4.877477128811682529e-03,-3.684206862779788351e-03,-2.356986445895991721e-03,-7.429519638366906958e-03,1.811626009265733138e-03,6.817008434664554618e-03
1.562500000000000000e-01,-5.586408581254817020e-04,-3.849264913198793304e-03,-4.422464404311153216e-03,1.618098594793332531e-03,-1.439778230154806563e-02,-1.830597813495849283e-02,-3.691059770123110255e-03,1.838638025809449794e-02,-1.135081399103394888e-03,1.165938702929241767e-03,3.046839428085560894e-03,-6.089442937815532295e-03,5.199336007311818400e-03,1.655033417849347769e-04,-4.938383117495778914e-03,-3.870526497200702486e-03,-1.894428402112220775e-03,-7.691611998222121389e-03,2.396953016706988501e-03,6.251093309129548449e-03
1.572265625000000000e-01,-4.912834891097559711e-04,-4.204047204375235304e-03,-4.759009858470854976e-03,1.378328998783992206e-03,-1.447277666260729859e-02,-1.830913487154140623e-02,-4.209013894895254418e-03,1.854165838024963292e-02,1.285036362879982824e-04,1.366433092536359882e-03,3.716629932834890002e-03,-6.272395496079632288e-03,5.856730201189482704e-03,8.270075501654572912e-04,-4.994880176285926114e-03,-4.004930998598450753e-03,-1.389820225346718443e-03,-7.957758038260813460e-03,2.954789907521682569e-03,5.571254996762567760e-03
1.582031250000000000e-01,-4.309168208825865610e-04,-4.533548628833674460e-03,-5.039987071588829595e-03,1.121754062263101122e-03,-1.454004277740765863e-02,-1.817322814584407947e-02,-4.654385624989226637e-03,1.866330484800496348e-02,1.246444041179688329e-03,1.586718081206040139e-03,4.338476486755333053e-03,-6.441238463384020563e-03,6.471818081239965118e-03,1.503138062145254437e-03,-5.040400596633218093e-03,-4.081403268791372781e-03,-8.463576764664976736e-04,-8.228786686335348016e-03,3.472995206136173657e-03,4.782440139078338905e-03
1.591796875000000000e-01,-3.809348976813699749e-04,-4.834746592436565960e-03,-5.264685917242323612e-03,8.514796335507000043e-04,-1.460608710795912799e-02,-1.789485674087237452e-02,-5.021831180434018459e-03,1.875518877775867593e-02,2.209530558514417355e-03,1.822058642316312649e-03,4.903379879006113801e-03,-6.594066167613543694e-03,7.034071780462588033e-03,2.185901145046907287e-03,-5.068135538133910351e-03,-4.094756685949917270e-03,-2.680274894544679501e-04,-8.505377129574106382e-03,3.939674223860115988e-03,3.891246177794246454e-03
1.601562500000000000e-01,-3.446317768563877861e-04,-5.104964157151744772e-03,-5.433211836661066239e-03,5.708567006135626190e-04,-1.467766460995126136e-02,-1.747194651580905728e-02,-5.307114857153565068e-03,1.882172026849114610e-02,3.011097425842088927e-03,2.067157095882593554e-03,5.403156372365469293e-03,-6.728888933530031632e-03,7.533537057443815202e-03,2.867031618955255892e-03,-5.071187734779008041e-03,-4.040753638379288894e-03,3.404039509849929833e-04,-8.788022283013051730e-03,4.343378096095004519e-03,2.905879633082913450e-03
1.611328125000000000e-01,-3.251255427979037396e-04,-5.341901990181967264e-03,-5.546472252428659780e-03,2.834285920807573175e-04,-1.476166484249415503e-02,-1.690379041764351886e-02,-5.507183102687421630e-03,1.886777862154313465e-02,3.647108123179743783e-03,2.316255061456645899e-03,5.830551348575685466e-03,-6.843674566029037121e-03,7.961001097778740501e-03,3.538103169877027283e-03,-5.042731929080806162e-03,-3.916208408582939199e-03,9.734177262644356024e-04,-9.076994477763906249e-03,4.673298926318931491e-03,1.836091733876897168e-03
1.621093750000000000e-01,-3.252823482425793930e-04,-5.543664138938875392e-03,-5.606149321951872655e-03,-7.127421267333084592e-06,-1.486499178377942085e-02,-1.619107219997142216e-02,-5.620219008608382319e-03,1.889862962864119131e-02,4.116195519281202683e-03,2.563246050728714559e-03,6.179339373047490307e-03,-6.936392698311168864e-03,8.308150775506537716e-03,4.190643649482505076e-03,-4.976179968018140318e-03,-3.719072314438819950e-03,1.624785435706359998e-03,-9.372314113041376252e-03,4.919457747504098893e-03,6.930918192249958462e-04
1.630859375000000000e-01,-3.476418243593839110e-04,-5.708777245591089948e-03,-5.614659437165438541e-03,-2.970632702359579311e-04,-1.499443908803232972e-02,-1.533587352664831163e-02,-5.645676253196207570e-03,1.891983304903189361e-02,4.419655906990888408e-03,2.801796886965763483e-03,6.444409238126976372e-03,-7.005061068767328564e-03,8.567718778310435407e-03,4.816253707930869682e-03,-4.865347311256644491e-03,-3.448499316755841010e-03,2.287628013276060690e-03,-9.673721982200827324e-03,5.072882092889779114e-03,-5.105607531874166959e-04
1.640625000000000000e-01,-3.943452205832564603e-04,-5.836202937401399095e-03,-5.575100118993359805e-03,-5.826270005979236784e-04,-1.515656264652660672e-02,-1.434166437862964549e-02,-5.584291892077192405e-03,1.893714160754991077e-02,4.561397247392736526e-03,3.025475959320054510e-03,6.621832773832565106e-03,-7.047792735616370541e-03,8.733615169082293433e-03,5.406727023294458437e-03,-4.704617577729848683e-03,-3.104890638581724732e-03,2.954489825843007074e-03,-9.980655935500902173e-03,5.125770104351173515e-03,-1.761085143293778660e-03
1.650390625000000000e-01,-4.670676324215667675e-04,-5.925343257126237419e-03,-5.491185188521851765e-03,-8.601323730904760455e-04,-1.535755241698100529e-02,-1.321327692318806889e-02,-5.438077768090383325e-03,1.895639303880237991e-02,4.547842760714524216e-03,3.227886170808709314e-03,6.708916461933841537e-03,-7.062843204179974216e-03,8.801042163121431533e-03,5.954170335154263666e-03,-4.489101695272076573e-03,-2.689917305757016496e-03,3.617427259129495955e-03,-1.029223248218498650e-02,5.071638296324388478e-03,-3.043626659477063033e-03
1.660156250000000000e-01,-5.669556498493081090e-04,-5.976039129001780442e-03,-5.367169317309789314e-03,-1.126029975791904923e-03,-1.560310555895967968e-02,-1.195686324186574258e-02,-5.210290688008659826e-03,1.898339687448998003e-02,4.387791794785852843e-03,3.402800322351603839e-03,6.704235149654482612e-03,-7.048656429050090960e-03,8.766590141889350415e-03,6.451121462305116697e-03,-4.214788222260061612e-03,-2.206519904249775420e-03,4.268110695893632088e-03,-1.060723386250957655e-02,4.905450333802786195e-03,-4.342421846032172225e-03
1.669921875000000000e-01,-6.945717102013104684e-04,-5.988561987759820869e-03,-5.207763262518042696e-03,-1.376978601909147146e-03,-1.589830295588906539e-02,-1.057983754312381841e-02,-4.905381886282369867e-03,1.902381781759730078e-02,4.092240655201165485e-03,3.544296594134603226e-03,6.607647429114803066e-03,-7.003908662760661985e-03,8.628313197483410135e-03,6.890663485985673575e-03,-3.878681481660556634e-03,-1.658885251209099446e-03,4.897938503821715368e-03,-1.092410103760478937e-02,4.623724470830277607e-03,-5.640979120396774106e-03
1.679687500000000000e-01,-8.498463678300830371e-04,-5.963598828170002704e-03,-5.018041274628374723e-03,-1.609915593657326813e-03,-1.624749121538513960e-02,-9.090803703972376651e-03,-4.528926658184484304e-03,1.908305766549683868e-02,3.674166781922024935e-03,3.646891741712679318e-03,6.420292523759261842e-03,-6.927549153955180061e-03,8.385782802990286722e-03,7.266533310943172619e-03,-3.478924286776919044e-03,-1.052400086642941730e-03,5.498161383602121095e-03,-1.124093295277191207e-02,4.224617626871192064e-03,-6.922272807410341858e-03
1.689453125000000000e-01,-1.032039598771074826e-03,-5.902231058237955227e-03,-4.803342322778026904e-03,-1.822124822568269411e-03,-1.665417221760625427e-02,-7.499469188394504784e-03,-4.087535390284000210e-03,1.916613783109024152e-02,3.148280292630637432e-03,3.705669619056860438e-03,6.144568799240229112e-03,-6.818836751017465225e-03,8.040118528367549977e-03,7.573222876761636496e-03,-3.014902243314872884e-03,-3.935823041237680123e-04,6.060015185945713014e-03,-1.155549232946677732e-02,3.707984447324438448e-03,-8.168948198986100695e-03
1.699218750000000000e-01,-1.239712143196369711e-03,-5.805907657895898258e-03,-4.569166911915369111e-03,-2.011300969487439701e-03,-1.712090222567190512e-02,-5.816546575825433905e-03,-3.588747539066147827e-03,1.927758456459771966e-02,2.530747472730297907e-03,3.716402674977452997e-03,5.784094289369955122e-03,-6.677371540819251883e-03,7.593995064811440154e-03,7.806071380532998705e-03,-2.487326881848193200e-03,3.100093551276269371e-04,6.574860094713076870e-03,-1.186521813438030752e-02,3.075410095405746013e-03,-9.363535079256541521e-03
1.708984375000000000e-01,-1.470707752852267423e-03,-5.676413254405824477e-03,-4.321071364272526319e-03,-2.175608784563967495e-03,-1.764920248270581554e-02,-4.053644097411535779e-03,-3.040910403151875566e-03,1.942131899667235914e-02,1.838891265885745328e-03,3.675664143168844329e-03,5.343649893690054047e-03,-6.503120745328397345e-03,7.051625177789152057e-03,7.961346987941717371e-03,-1.898295204799044190e-03,1.049885827084609102e-03,7.034323896155971791e-03,-1.216724476247027509e-02,2.330215949233061575e-03,-1.048866700069378023e-02
1.718750000000000000e-01,-1.722147056673869418e-03,-5.515831823491972215e-03,-4.064561502814563812e-03,-2.313736049179227795e-03,-1.823948309720499483e-02,-2.223146718648303689e-03,-2.453044795881053047e-03,1.960055410492170594e-02,1.090874199440486835e-03,3.580928759025328416e-03,4.829106157963999196e-03,-6.296438209607190667e-03,6.418718574807748614e-03,8.036316651518783313e-03,-1.251323617854852716e-03,1.816756777147146215e-03,7.430446915339986372e-03,-1.245842785635204591e-02,1.477437823172577476e-03,-1.152730347857666010e-02
1.728515625000000000e-01,-1.990433587406410625e-03,-5.326506809352018514e-03,-3.804987704613453647e-03,-2.424939028009488479e-03,-1.889098186321052156e-02,-3.380894221425062487e-04,-1.834699948497541325e-03,1.981770065002067677e-02,3.053694596587828210e-04,3.430659987225595509e-03,4.247334788661552910e-03,-6.058076941060683285e-03,5.702417043218985238e-03,8.029302820071651525e-03,-5.513546513478024018e-04,2.600676140502586678e-03,7.755826103224078977e-03,-1.273537656906814641e-02,5.237767889635034637e-04,-1.246295219168588528e-02
1.738281250000000000e-01,-2.271272327716023550e-03,-5.110998525350827354e-03,-3.547443286486739664e-03,-2.509079289858862603e-03,-1.960171947570396589e-02,1.587975568045393426e-03,-1.195800156022082958e-03,2.007428403441758810e-02,-4.987739919166634880e-04,3.224381931070358087e-03,3.606106273758445148e-03,-5.789194299254743492e-03,4.911206580454511271e-03,7.939726009603484055e-03,1.952646444879287428e-04,3.391201795973605541e-03,8.003755704039945684e-03,-1.299449196288724774e-02,-5.224768678754545701e-04,-1.327988823786064101e-02
1.748046875000000000e-01,-2.559700938635608731e-03,-4.872039748785855252e-03,-3.296668143244156982e-03,-2.566650889647003383e-03,-2.036847238687496120e-02,3.541115819965530431e-03,-5.464858150178986389e-04,2.037087390680789034e-02,-1.302866300172797823e-03,2.962734315271614224e-03,2.913975181657373677e-03,-5.491349585430790187e-03,4.054807598541194588e-03,7.768132410499584486e-03,9.808332333403183868e-04,4.177566741424098944e-03,8.168361924251164169e-03,-1.323201112541510030e-02,-1.651545565206776270e-03,-1.396336749510476705e-02
1.757812500000000000e-01,-2.850133629186752532e-03,-4.612490456410347356e-03,-3.056959480771707753e-03,-2.598797039702623480e-03,-2.118676430804173130e-02,5.507158155054189819e-03,1.030484074376850512e-04,2.070702817041134014e-02,-2.088705673286678742e-03,2.647509185283670064e-03,2.180154884865739395e-03,-5.166493937997590491e-03,3.144044631183603132e-03,7.516205925147761979e-03,1.796375619636058837e-03,4.948858904717790691e-03,8.244729062314600648e-03,-1.344405647788249510e-02,-2.852290780425529703e-03,-1.449983118266149652e-02
1.767578125000000000e-01,-3.136417416839410496e-03,-4.335292661478435533e-03,-2.832091372823715598e-03,-2.607315554503593022e-03,-2.205087709817114480e-02,7.471828706794863759e-03,7.427154926253487369e-04,2.108125285458273268e-02,-2.838895635834462472e-03,2.281668244765518334e-03,1.414383602751015942e-03,-4.816952601588247312e-03,2.190697299796695845e-03,7.186764260996481371e-03,2.631749876865561565e-03,5.694206537800795484e-03,8.229014642843051133e-03,-1.362668965090892137e-02,-4.112361987600724432e-03,-1.487709880171981386e-02
1.777343750000000000e-01,-3.411900317413054870e-03,-4.043426307393119777e-03,-2.625244723391375549e-03,-2.594652527088316812e-03,-2.295388149673974892e-02,9.420891775566941212e-03,1.362695303397965310e-03,2.149097908001767337e-02,-3.537145046151156033e-03,1.869340054250719736e-03,6.267837761530035273e-04,-4.445399799408888963e-03,1.207334599598288566e-03,6.783738942625542820e-03,3.475783124227451761e-03,6.402966006391105913e-03,8.118551228760002153e-03,-1.377596921209042063e-02,-5.418365921707936177e-03,-1.508454676129304152e-02
1.787109375000000000e-01,-3.669510793556123984e-03,-3.739867147441535561e-03,-2.438949038061456048e-03,-2.563883884969044968e-03,-2.388768786011289530e-02,1.134028573599544371e-02,1.953588414508754603e-03,2.193255809095934206e-02,-4.168545690654728783e-03,1.415796634033020078e-03,-1.722831257246343339e-04,-4.054826598173324331e-03,2.071348434476054726e-04,6.312139348863101199e-03,4.316432840843130621e-03,7.064908706791402267e-03,7.911932759120634401e-03,-1.388801144913161430e-02,-6.756053554834862661e-03,-1.511327015988137359e-02
1.796875000000000000e-01,-3.901847586567740948e-03,-3.427547494809630307e-03,-2.275037200738833261e-03,-2.518684675598312304e-03,-2.484311675104976941e-02,1.321625433770729635e-02,2.506561926802970339e-03,2.240127504711246845e-02,-4.719822703599980615e-03,9.274093477084769440e-04,-9.723642100429993537e-04,-3.648502308562791285e-03,-7.963061548332123207e-04,5.778001123400532471e-03,5.140971863938365548e-03,7.670403816436976302e-03,7.609083476024444681e-03,-1.395905334338600964e-02,-8.110521849303728784e-03,-1.495622539570162085e-02
1.806640625000000000e-01,-4.101278860553102604e-03,-3.109320662712614872e-03,-2.134614219897940958e-03,-2.463286143073578887e-03,-2.580998891506103635e-02,1.503547185022846913e-02,3.013484801760312956e-03,2.289138196768331773e-02,-5.179553579071054931e-03,4.115842844974474052e-04,-1.763062997476636147e-03,-3.229930108539714323e-03,-1.789175868361375481e-03,5.188319545786038156e-03,5.936194399803139919e-03,8.210593616895215871e-03,7.211307758314973448e-03,-1.398551681294139988e-02,-9.466427080002028788e-03,-1.460835151491695141e-02
1.816406250000000000e-01,-4.260049404198111740e-03,-2.787929832080750410e-03,-2.018040655085682339e-03,-2.402420875333952620e-03,-2.677723386001459524e-02,1.678516063560737265e-02,3.467050445590672166e-03,2.339614990473953479e-02,-5.538352133119105875e-03,-1.233222970555094590e-04,-2.534185322212678844e-03,-2.802797708829293105e-03,-2.757651859396299636e-03,4.550968680233528213e-03,6.688639894366187576e-03,8.677558217152679665e-03,6.721319468679622794e-03,-1.396407326284996621e-02,-1.080820629806455990e-02,-1.406666847520696671e-02
1.826171875000000000e-01,-4.370394467141255901e-03,-2.465981985199605393e-03,-1.924931164148557328e-03,-2.341256520927521931e-03,-2.773301594169334805e-02,1.845319988552063251e-02,3.860884504277433803e-03,2.390794009801299608e-02,-5.789014426669285285e-03,-6.681075597658305085e-04,-3.275881167210464677e-03,-2.370923996523055521e-03,-3.688111514114676172e-03,3.874607338592858143e-03,7.384831173734727680e-03,9.064466650162542050e-03,6.143249739746919034e-03,-1.389170745364163261e-02,-1.212030334476548593e-02,-1.333035079752502294e-02
1.835937500000000000e-01,-4.424658658187406203e-03,-2.145927429770386544e-03,-1.854168329379406784e-03,-2.285318792703539686e-03,-2.866487655304849475e-02,2.002822443018224818e-02,4.189636098410709324e-03,2.441829353363596938e-02,-5.926624361959209261e-03,-1.212843475467999081e-03,-3.978780380617544764e-03,-1.938202691342212625e-03,-4.567341548527730118e-03,3.168573097529436833e-03,8.011522883380696805e-03,9.365711514824912390e-03,5.482632468712898659e-03,-1.376577968845353432e-02,-1.338739572149726803e-02,-1.240077539785180115e-02
1.845703125000000000e-01,-4.415418204367332032e-03,-1.830045311146697579e-03,-1.803931631579063725e-03,-2.240404688597112150e-03,-2.955989072380533350e-02,2.149971271096323688e-02,4.449051024517921421e-03,2.491803800069203323e-02,-5.948617403832102968e-03,-1.747014453163728623e-03,-4.634120322893836921e-03,-1.508544127324719028e-03,-5.382744091144638782e-03,2.442765795102907946e-03,8.555955936241203125e-03,9.577024585910684507e-03,4.746367153225063314e-03,-1.358408532432342671e-02,-1.459461858141920115e-02,-1.128154272868071677e-02
1.855468750000000000e-01,-4.335604765766001671e-03,-1.520435373379942952e-03,-1.771741150209074633e-03,-2.212487063130636963e-03,-3.040483616487445542e-02,2.285806320378247145e-02,4.636025772532508665e-03,2.539741141748237674e-02,-5.854801638562957475e-03,-2.259669351637471919e-03,-5.233863626252662632e-03,-1.085816328561516400e-03,-6.122536162705958553e-03,1.707522095523573806e-03,9.006113432402700070e-03,9.695571112104704042e-03,3.942659077661612652e-03,-1.334491063447252983e-02,-1.572778213209026152e-02,-9.978470712035310622e-03
1.865234375000000000e-01,-4.178628923404537066e-03,-1.219016084844903522e-03,-1.754515280818433505e-03,-2.207611873503473061e-03,-3.118637254356230321e-02,2.409465878231853778e-02,4.748641551225270784e-03,2.584619988973254484e-02,-5.647336153100758829e-03,-2.739585745766667715e-03,-5.770804406295078348e-03,-6.737865796041780236e-04,-6.775939435979393133e-03,9.734828502255337638e-04,9.350973342598158447e-03,9.720020862650727983e-03,3.080937242159633230e-03,-1.304708408553160830e-02,-1.677357882636849873e-02,-8.499561306988413084e-03
1.875000000000000000e-01,-3.938501408203969392e-03,-9.275290944610155774e-04,-1.748641483173294341e-03,-2.231789597446428783e-03,-3.189122855543279067e-02,2.520191871515005400e-02,4.786177868733880805e-03,2.625388867116832184e-02,-5.330667482642836158e-03,-3.175444070675487521e-03,-6.238661447616724448e-03,-2.760646982203243498e-04,-7.333357268763296757e-03,2.514550962778260273e-04,9.580753159575674735e-03,9.650594360579585473e-03,2.171750810182493212e-03,-1.269002214617723570e-02,-1.771977687014509792e-02,-6.854939919702984774e-03
1.884765625000000000e-01,-3.609950119677263983e-03,-6.475498329061629612e-04,-1.750058810413477293e-03,-2.290882472881271628e-03,-3.250639417110629675e-02,2.617333819525140617e-02,4.749105577399654991e-03,2.660982392835221574e-02,-4.911425620436849979e-03,-3.556009056981205511e-03,-6.632157087804853302e-03,1.039508002798029355e-04,-7.786536159712058834e-03,-4.477293822426260152e-04,9.687141719198870404e-03,9.489083149046027843e-03,1.226645227391752729e-03,-1.227376881074147483e-02,-1.855539678805237860e-02,-5.056768227672152512e-03
1.894531250000000000e-01,-3.188530994506549778e-03,-3.805039228539744173e-04,-1.754350726233377261e-03,-2.390489338549533008e-03,-3.301931528509004232e-02,2.700351550007105972e-02,4.639059654489791421e-03,2.690338297151108338e-02,-4.398281797221584299e-03,-3.870315697645286199e-03,-6.947080744429336326e-03,4.631225019313543918e-04,-8.128708977526644813e-03,-1.113356949311382566e-03,9.663513479115374422e-03,9.238843370148743309e-03,2.580195284381785886e-04,-1.179902810206456473e-02,-1.927086805898546931e-02,-3.119131346815097287e-03
1.904296875000000000e-01,-2.670730828140467725e-03,-1.276889163251868043e-04,-1.756846498465418523e-03,-2.535829957273895863e-03,-3.341808788227439153e-02,2.768816707207788844e-02,4.458792346588572562e-03,2.712415040604951658e-02,-3.801770906000189257e-03,-4.107856855808935878e-03,-7.180336263919504143e-03,7.986187800910829471e-04,-8.354717556883082402e-03,-1.734974463315601401e-03,9.505120717630169414e-03,8.904762385545886977e-03,-7.210333074957027757e-04,-1.126718891089558902e-02,-1.985816315791309045e-02,-1.057900615195610673e-03
1.914062500000000000e-01,-2.054060226991907823e-03,1.096992611313042914e-04,-1.752729268025247575e-03,-2.731630776804784642e-03,-3.369164876872515757e-02,2.822413098970488754e-02,4.212107649140132797e-03,2.726209748978986047e-02,-3.134082059034734406e-03,-4.258769536266200639e-03,-7.329972516022601955e-03,1.107952385542766705e-03,-8.461112536013174618e-03,-2.302529075825359654e-03,9.209259378052529407e-03,8.493198627617588523e-03,-1.696900773232248513e-03,-1.068034163305848355e-02,-2.031090671380624338e-02,1.109426404651328232e-03
1.923828125000000000e-01,-1.337134974286920044e-03,3.305359074409520981e-04,-1.737148735992908970e-03,-2.982014125208010472e-03,-3.382995988904197171e-02,2.860935946383708073e-02,3.903778417711837451e-03,2.730776185245654963e-02,-2.408821307320211172e-03,-4.314016803013496354e-03,-7.395196909107829529e-03,1.389012073504336531e-03,-8.446228627311810205e-03,-2.806503520733940032e-03,8.775404631690107010e-03,8.011895331071884965e-03,-2.655637556477542620e-03,-1.004128617870394570e-02,-2.062445790948027463e-02,3.363906796251971316e-03
1.933593750000000000e-01,-5.197442280620782722e-04,5.337340443833994176e-04,-1.705336292155659045e-03,-3.290392846862032379e-03,-3.382418327426796323e-02,2.884290114251063589e-02,3.539447708268037354e-03,2.725242464963994332e-02,-1.640751018918337138e-03,-4.265562333014251244e-03,-7.376371756120565955e-03,1.640086536595324399e-03,-8.310233859350719260e-03,-3.238044998446202270e-03,8.205312661576522060e-03,7.469869249809972696e-03,-3.583161853877305306e-03,-9.353531048470035275e-03,-2.079596470076928300e-02,5.685351843622975243e-03
1.943359375000000000e-01,3.970958662534748544e-04,7.182087814262840507e-04,-1.652720328437491497e-03,-3.659372360249673987e-03,-3.366684373292783139e-02,2.892487413375392086e-02,3.125516214778171001e-03,2.708828218584953887e-02,-8.455107934405715463e-04,-4.106534652542098707e-03,-7.274993674708757178e-03,1.859880067209147489e-03,-8.055151701401124659e-03,-3.589085855233632716e-03,7.503085673226060452e-03,6.877275904706875789e-03,-4.465458353634439714e-03,-8.621283297288161521e-03,-2.082438891211033441e-02,8.052542830392396545e-03
1.953125000000000000e-01,1.411104375855962503e-03,8.828405822608567958e-04,-1.575039442483611683e-03,-4.090662059370298725e-03,-3.335197651323924817e-02,2.885643076143925428e-02,2.669017909070361613e-03,2.680860905200140379e-02,-3.932507934639251426e-05,-3.831378207064376363e-03,-7.093656454158097681e-03,2.047519542319171590e-03,-7.684855374699438996e-03,-3.852454380331647200e-03,6.675197710864863403e-03,6.245253327019327505e-03,-5.288784802707433008e-03,-7.849429335870655722e-03,-2.071050176507400684e-02,1.044346042794744300e-02
1.962890625000000000e-01,2.518714606050397389e-03,1.026438531555483617e-03,-1.468451241621361765e-03,-4.584997886803306513e-03,-3.287525732617289226e-02,2.863971514992818060e-02,2.177486185833009315e-03,2.640790988266857736e-02,7.612971460581449343e-04,-3.435988567642448734e-03,-6.835998062671411711e-03,2.202552505306702713e-03,-7.205034062628698152e-03,-4.021974190752007280e-03,5.730479489087901383e-03,5.585746652004573536e-03,-6.039878962732936167e-03,-7.043506650492165934e-03,-2.045684990699900632e-02,1.283552483736340177e-02
1.972656250000000000e-01,3.715070728735976949e-03,1.147704735098466081e-03,-1.329634506126004066e-03,-5.142077778903814816e-03,-3.223411232533169440e-02,2.827781478906857965e-02,1.658812971632815398e-03,2.588205694775181850e-02,1.539865179778881522e-03,-2.917829274536730411e-03,-6.506632697691369129e-03,2.324936309349170949e-03,-6.623131148782447283e-03,-4.092550843597959204e-03,4.680061130739536501e-03,4.911316271092570906e-03,-6.706162698971477806e-03,-6.209666651390732990e-03,-2.006769251973601967e-02,1.520584370970131174e-02
1.982421875000000000e-01,4.994042538490520156e-03,1.245200998132182718e-03,-1.155882562968130883e-03,-5.760511523578358030e-03,-3.142780588833665734e-02,2.777470726104047660e-02,1.121103368069388800e-03,2.522841095116451493e-02,2.280206430979635560e-03,-2.276028059591458323e-03,-6.111068996147111729e-03,2.415018481483139495e-03,-5.948255031480272764e-03,-4.060244505053261545e-03,3.537272421018082102e-03,4.234932562190912159e-03,-7.275939940461381879e-03,-5.354628986887048810e-03,-1.954891059451200133e-02,1.753146477043171156e-02
1.992187500000000000e-01,6.348258593962183109e-03,1.317318913409488935e-03,-9.451858560029576146e-04,-6.437786380405564717e-03,-3.045750433257177550e-02,2.713520331455040319e-02,5.725284638729501337e-04,2.444592261407606271e-02,2.966757949780615689e-03,-1.511450469825195361e-03,-5.655615717667519284e-03,2.473508661660722002e-03,-5.191063479468547431e-03,-3.922327710991781700e-03,2.317500933330943896e-03,3.569760480720556191e-03,-7.738585297937363230e-03,-4.485627782066881584e-03,-1.890788994907078788e-02,1.978963001755736084e-02
2.001953125000000000e-01,7.769157725521792443e-03,1.362254451887700895e-03,-6.963018740351403519e-04,-7.170249594005789935e-03,-2.932631402206848509e-02,2.636488745032221012e-02,2.117896783642347815e-05,2.353521286984354075e-02,3.584844504343260088e-03,-6.267492315179187812e-04,-5.147276389249191147e-03,2.501442662923725885e-03,-4.363622900090735612e-03,-3.677327472922458339e-03,1.038009141594807604e-03,2.928937503851342973e-03,-8.084720228774511588e-03,-3.610350375686508829e-03,-1.815338002868798276e-02,2.195802835013426629e-02
2.011718750000000000e-01,9.247058607711243147e-03,1.377988085075576921e-03,-4.088108117276107031e-04,-7.953108687454461811e-03,-2.803929267767539882e-02,2.547005713564761201e-02,-5.250777161992172155e-04,2.249862978877353176e-02,4.120938356548567785e-03,3.736119575723844885e-04,-4.593634552196838687e-03,2.500139383139789173e-03,-3.479244282010534543e-03,-3.325051211149348315e-03,-2.822876067776117605e-04,2.325348573072262906e-03,-8.306373794138162056e-03,-2.736869234967318452e-03,-1.729533096492850627e-02,2.401504351429833289e-02
2.021484375000000000e-01,1.077124681141783044e-02,1.362271379442130462e-03,-8.315558652709697726e-05,-8.780450156689857677e-03,-2.660343308451809316e-02,2.445766169634909851e-02,-1.058734428821565474e-03,2.134028067933351966e-02,4.562896265287972458e-03,1.483361145551558534e-03,-4.002731379378043561e-03,2.471151471585254777e-03,-2.552297943670015206e-03,-2.866596230867784426e-03,-1.623079636567253264e-03,1.771401772590915210e-03,-8.397125260612037234e-03,-1.873567823533280876e-03,-1.634471175713613986e-02,2.593999432697623869e-02
2.031250000000000000e-01,1.233007847045725948e-02,1.312620891070924532e-03,2.793348864660299274e-04,-9.645276903206843888e-03,-2.502761879364777051e-02,2.333524184377044203e-02,-1.572772788748555244e-03,2.006603817373401460e-02,4.900169703179330094e-03,2.694447895587814834e-03,-3.382937531311708962e-03,2.416210811178591544e-03,-1.598009560367434807e-03,-2.304342692679555663e-03,-2.962954668830483466e-03,1.278808511024071568e-03,-8.352226053904227357e-03,-1.029061281408274239e-03,-1.531331278432294593e-02,2.771336425187094846e-02
2.041015625000000000e-01,1.391109942491238621e-02,1.226320054475242820e-03,6.764399551839449937e-04,-1.053956444518449817e-02,-2.332255183278793970e-02,2.211087068465940678e-02,-2.060781066916240155e-03,1.868351949460683031e-02,5.123984798327544526e-03,3.997100239156925992e-03,-2.742821192152339934e-03,2.337170015743822438e-03,-6.322402518313744975e-04,-1.641930262922302632e-03,-4.279718703594457066e-03,8.583719403580543621e-04,-8.168698871963964853e-03,-2.121128465080419174e-04,-1.421353614283710209e-02,2.931701755615647581e-02
2.050781250000000000e-01,1.550117844370088940e-02,1.100429605260304106e-03,1.105059495281165288e-03,-1.145433564123602213e-02,-2.150065286791685848e-02,2.079309693577100632e-02,-2.517059353525462687e-03,1.720203850997149841e-02,5.227489097281429534e-03,5.379908527064499769e-03,-2.091014270430825283e-03,2.235941258011180099e-03,3.287462164988915001e-04,-8.842188576036577770e-04,-5.550741415039020174e-03,5.197872492938617741e-04,-7.845412104390509650e-03,5.684529965962381495e-04,-1.305817753235750597e-02,3.073439946710115889e-02
2.060546875000000000e-01,1.708665288586605491e-02,9.318069046388439535e-04,1.561244307534199321e-03,-1.237975335111353783e-02,-1.957593468652346277e-02,1.939089092572935172e-02,-2.936710213183781754e-03,1.563253060946435610e-02,5.205862877303428157e-03,6.829935471685227855e-03,-1.436078764139378863e-03,2.114433835213782448e-03,1.268525835948835926e-03,-3.723411306495142022e-05,-6.753320852139842352e-03,2.714573089478089724e-04,-7.383128079008311265e-03,1.303839613428078295e-03,-1.186020357482252090e-02,3.195071797250676610e-02
2.070312500000000000e-01,1.865348493817949385e-02,7.171343476460831671e-04,2.040244428406833531e-03,-1.330523014904659920e-02,-1.756385029801405331e-02,1.791359381750518356e-02,-3.315713297496831937e-03,1.398745086921374288e-02,5.056393403384696478e-03,8.332851258390540361e-03,-7.863752754374285807e-04,1.974491942639784031e-03,2.170762894844772192e-03,8.919015765614445946e-04,-7.865061753722079121e-03,1.203269296745131806e-04,-6.784524058956773601e-03,1.985368508621349407e-03,-1.063252854443159576e-02,3.295310516388641475e-02
2.080078125000000000e-01,2.018742636981115529e-02,4.529568395480553888e-04,2.536574783909430197e-03,-1.421955390313710439e-02,-1.548111736011539841e-02,1.637087032929024702e-02,-3.650982685274432784e-03,1.228064640879282174e-02,4.778511215438178625e-03,9.873092200148330180e-03,-1.499356174228636158e-04,1.817834159358620860e-03,3.019461056080858467e-03,1.895051423576699567e-03,-8.864261390014073136e-03,7.173871175883254642e-05,-6.054185338042868125e-03,2.604569743507950674e-03,-9.387794509608707316e-03,3.373075630271285541e-02
2.089843750000000000e-01,2.167418957664840606e-02,1.357281200475049759e-04,3.044097271099861259e-03,-1.511102774358114367e-02,-1.334552103548485372e-02,1.477266507330118710e-02,-3.940406042383151272e-03,1.052720427426415140e-02,4.373788230813122069e-03,1.143404102329661533e-02,4.656586150654297733e-04,1.645996153158274522e-03,3.799213288674346649e-03,2.963158807884926516e-03,-9.730296542062727427e-03,1.293131441179564876e-04,-5.198570221478487907e-03,3.153271423670244312e-03,-8.138158838829925162e-03,3.427504509354607071e-02
2.099609375000000000e-01,2.309962255155860802e-02,-2.381344936428971015e-04,3.556118016936839557e-03,-1.596762266855433071e-02,-1.117569775348512505e-02,1.312916247483860051e-02,-4.182865030295506575e-03,8.743276599258732393e-03,3.845898143641609396e-03,1.299822651086149014e-02,1.053389735487033534e-03,1.460278082658706886e-03,4.495446940325815641e-03,4.086352677826102231e-03,-1.044400503324946668e-02,2.948552291533382947e-04,-4.225947126175628836e-03,3.623687218102917239e-03,-6.895092901757234223e-03,3.457961396874155435e-02
2.109375000000000000e-01,2.444988531522409095e-02,-6.721875819041733726e-04,4.065498247260387367e-03,-1.677714078434762446e-02,-8.990902691881786507e-03,1.145075008151467955e-02,-4.378236738395542386e-03,6.945885194261336784e-03,3.200540282654040780e-03,1.454753989849000284e-02,1.606908262921173105e-03,1.261698113413589617e-03,5.094660262622919926e-03,5.254062303555509170e-03,-1.098805513940770417e-02,5.682894944874588260e-04,-3.146304482028577151e-03,4.008500906441302136e-03,-5.669195606794737857e-03,3.464043852290484005e-02
2.119140625000000000e-01,2.571162527739077192e-02,-1.169892156522705671e-03,4.564776905742696546e-03,-1.752738695044360126e-02,-6.810764096115189126e-03,9.747984928589369796e-03,-4.527376263785642257e-03,5.152708085893413677e-03,2.445328740503908277e-03,1.606346512270880739e-02,2.120626317419523413e-03,1.050953372003469999e-03,5.584646779593507339e-03,6.455139790323422520e-03,-1.134729622969880836e-02,9.476248002935152605e-04,-1.971234555525201021e-03,4.300946999215413472e-03,-4.470025158845068042e-03,3.445586557630594959e-02
2.128906250000000000e-01,2.687214897209352568e-02,-1.734538288378010152e-03,5.046302899719961634e-03,-1.820634640506347060e-02,-4.655027814283388930e-03,8.031562494301612565e-03,-4.632080907355241514e-03,3.381850866459852265e-03,1.589649198491980067e-03,1.752731976685463142e-02,2.589798768953787290e-03,8.283895387458713871e-04,5.954704023245514788e-03,7.677988678977789964e-03,-1.150908413152009965e-02,1.428949871659622407e-03,-7.137927421307147229e-04,4.494886537187598244e-03,-3.305952100771101555e-03,3.402662469003777529e-02
2.138671875000000000e-01,2.791958762376559045e-02,-2.369165045777242573e-03,5.502374622382113709e-03,-1.880236578617860976e-02,-2.543295639158626737e-03,6.312287662219580146e-03,-4.695036789946544463e-03,1.651606013231328267e-03,6.444864298723596008e-04,1.892050334111819790e-02,3.010590978275524878e-03,5.939801274073043535e-04,6.195823345101296106e-03,8.910696907179504328e-03,-1.146357496942911752e-02,2.006459986832146315e-03,6.116657231167023194e-04,4.584877248221708168e-03,-2.184036324139679384e-03,3.335581329677291679e-02
2.148437500000000000e-01,2.884305405450835608e-02,-3.076477124709336812e-03,5.925384213835073466e-03,-1.930433484052414272e-02,-4.947612101628965546e-04,4.601047008895650312e-03,-4.719749011525978602e-03,-1.979640870964857486e-05,-3.777740372533245489e-04,2.022474937350709351e-02,3.380132165988364214e-03,3.473163215334668097e-04,6.300857748382731639e-03,1.014117237746115993e-02,-1.120398159844185164e-02,2.672514742549779877e-03,1.989669313399093902e-03,4.566237322324222768e-03,-1.109930305585648874e-03,3.244885594460326234e-02
2.158203125000000000e-01,2.963278853601358440e-02,-3.858759695855731777e-03,6.307963881326619088e-03,-1.970186603161466071e-02,1.472052665221268864e-03,2.908781657088788802e-03,-4.710456773562909059e-03,-1.614443041651885194e-03,-1.463566188777936337e-03,2.142237768117898414e-02,3.696553656402053797e-03,8.760803462685637366e-05,6.264664968470976675e-03,1.135727937717527676e-02,-1.072678723219921276e-02,3.417726305514839392e-03,3.403831354511299180e-03,4.435102155871928006e-03,-8.781035192725655716e-05,3.131343847288724225e-02
2.167968750000000000e-01,3.028029132183862604e-02,-4.717793112231419977e-03,6.643131504963970847e-03,-1.998546921938131743e-02,3.339551362367238711e-03,1.246459879681349357e-03,-4.672035154982819710e-03,-3.114992759448980721e-03,-2.598381466274604298e-03,2.249654313879638490e-02,3.959011462244081681e-03,-1.863033611284505703e-04,6.084223355897202916e-03,1.254697411992924949e-02,-1.003191145046698936e-02,4.231077052982850500e-03,4.837065807158459629e-03,4.188473512844215728e-03,8.796628718050167632e-04,2.995941824378924728e-02
2.177734375000000000e-01,3.077843976540595508e-02,-5.654769212663169654e-03,6.924432712220702016e-03,-2.014671859038093260e-02,5.091316565308592716e-03,-3.749513911602791300e-04,-4.609885470248367353e-03,-4.504929558428721198e-03,-3.767019855641134257e-03,2.343147726367104944e-02,4.167692901918599452e-03,-4.759204316783678668e-04,5.758718482070200075e-03,1.369843772724835609e-02,-9.122824450425021797e-03,5.100065014026672165e-03,6.271814478323367581e-03,3.824260652287612278e-03,1.791353793069985420e-03,2.839871183707954466e-02
2.187500000000000000e-01,3.112158813414372602e-02,-6.670211017143588307e-03,7.146076614199035719e-03,-2.017840906939831133e-02,6.712341341300123720e-03,-1.944516999858473443e-03,-4.529816340065094885e-03,-5.768808919281862707e-03,-4.953849417180526855e-03,2.421271899705219194e-02,4.323807169525267780e-03,-7.830532481540525627e-04,5.289598788264933751e-03,1.480020504147785791e-02,-8.006606172564488186e-03,6.010875054619352169e-03,7.690282254003722243e-03,3.341313075402139229e-03,2.647631176024319369e-03,2.664516187499804678e-02
2.197265625000000000e-01,3.130564846780631294e-02,-7.763897638175129567e-03,7.303062459778938802e-03,-2.007469954078990731e-02,8.189248469738050207e-03,-3.451366777054822380e-03,-4.437917767329732296e-03,-6.892493772109556383e-03,-6.143069461805423029e-03,2.482733117657148769e-02,4.429560006129444963e-03,-1.109771426694341166e-03,4.680599027574660134e-03,1.584128775454381188e-02,-6.693947773431766120e-03,6.948573312263033562e-03,9.074676801649476238e-03,2.739444650685404596e-03,3.450317534583679895e-03,2.471438487521616933e-02
2.207031250000000000e-01,3.132815109594230818e-02,-8.934796225807846437e-03,7.391294580287577180e-03,-1.983124035041135269e-02,9.510488522217964286e-03,-4.884732303729109708e-03,-4.340430630379837895e-03,-7.863376286658006406e-03,-7.318972578823440545e-03,2.526409936535293360e-02,4.488112845658859609e-03,-1.458345203595825743e-03,3.937730701579226535e-03,1.681129044999876698e-02,-5.199093821089894978e-03,7.897321987020035697e-03,1.040744910433137257e-02,2.019448979672737541e-03,4.202609647522834342e-03,2.262360223029317649e-02
2.216796875000000000e-01,3.118828372183869713e-02,-1.018100272206529273e-02,7.407683165938472140e-03,-1.944528274503589532e-02,1.066651443913157159e-02,-6.233987936584125221e-03,-4.243614080296170474e-03,-8.670581861102349269e-03,-8.466200811128220260e-03,2.551370992646348132e-02,4.503527027276365419e-03,-1.831176365484889212e-03,3.069239162058427523e-03,1.770051828540552402e-02,-3.539724540897883076e-03,8.840611242336433861e-03,1.167153116175025790e-02,1.183105967238178924e-03,4.908971653757428222e-03,2.039145657920718793e-02
2.226562500000000000e-01,3.088690829376723040e-02,-1.149969312236486484e-02,7.350228633871629981e-03,-1.891576813361407067e-02,1.164992965136866544e-02,-7.488696702668990249e-03,-4.153613357708045919e-03,-9.305151894097203613e-03,-9.569991450905973931e-03,2.556890450426482775e-02,4.480693875213964672e-03,-2.230720103256114001e-03,2.085527526481725617e-03,1.850007518593471331e-02,-1.736778423750310902e-03,9.761504667190513615e-03,1.285056722644742529e-02,2.331796574996990797e-04,5.575002727932820701e-03,1.803781596876485177e-02
2.236328125000000000e-01,3.042655521426091206e-02,-1.288708682756612746e-02,7.218087612976975369e-03,-1.824339532066041394e-02,1.245560714954263397e-02,-8.638661549154283414e-03,-4.076330526848411656e-03,-9.760202193744745014e-03,-1.061640818887165522e-02,2.542460839299598777e-02,4.425251644136990979e-03,-2.659399094319973497e-03,9.990480373919664696e-04,1.920195157530232843e-02,1.857834897395436980e-04,1.064289450611901472e-02,1.392913503669148886e-02,-8.265925123581717481e-04,6.207281825737662531e-03,1.558356829878078040e-02
2.246093750000000000e-01,2.981139477941107535e-02,-1.433842352128492786e-02,7.011618878725364018e-03,-1.743066416288875306e-02,1.308077730298517344e-02,-9.673982291069846418e-03,-4.017300560947548518e-03,-1.003105420019195261e-02,-1.159255368673591316e-02,2.507803063305072411e-02,4.343490510568195559e-03,-3.119511335201893311e-03,-1.758380268368432871e-04,1.979910083396022730e-02,2.201269334235811392e-03,1.146776267997133732e-02,1.489295365920242573e-02,-1.991518803923014377e-03,6.813192435700270166e-03,1.305040860428737480e-02
2.255859375000000000e-01,2.904718608746911096e-02,-1.584795482466749145e-02,6.732407916972464254e-03,-1.648189443171864388e-02,1.352508267105198385e-02,-1.058511843829665344e-02,-3.981575104719144165e-03,-1.011533657140254415e-02,-1.248676004884608989e-02,2.452873407165215985e-02,4.242246956467128453e-03,-3.613133440938134239e-03,-1.423030316001798988e-03,2.028550384384509436e-02,4.280600854408323462e-03,1.221944350113038889e-02,1.572907476281171224e-02,-3.255980302794224922e-03,7.400730671049461119e-03,1.046062175066362482e-02
2.265625000000000000e-01,2.814120400388792076e-02,-1.740895176713203041e-02,6.383269173376291197e-03,-1.540321902164949741e-02,1.379059852376629709e-02,-1.136295790633680067e-02,-3.973616088781536937e-03,-1.001305509901459674e-02,-1.328875413620744100e-02,2.377867405115097199e-02,4.128789037649750401e-03,-4.142021294517670739e-03,-2.724887224468299039e-03,2.065622115104628898e-02,6.392706299266800313e-03,1.288188393470670288e-02,1.642605440504963515e-02,-4.613465698311292225e-03,7.978300373758004382e-03,7.836863104079936845e-03
2.275390625000000000e-01,2.710214511277105054e-02,-1.901372886957060013e-02,5.968225448191567806e-03,-1.420255102239372132e-02,1.388181829062223177e-02,-1.199889142686881571e-02,-3.997201180236255313e-03,-9.726629377051928399e-03,-1.398979518482156015e-02,2.283220483859331809e-02,4.010694155600338581e-03,-4.707510064760693155e-03,-4.062449113658378810e-03,2.090743244961988309e-02,8.504956625831863043e-03,1.343989727295982414e-02,1.697410272328881906e-02,-6.056613282052735088e-03,8.554499176383706383e-03,5.201939691158698024e-03
2.285156250000000000e-01,2.594001391693456782e-02,-2.065368536962955762e-02,5.492464317689720738e-03,-1.288952456536892124e-02,1.380560367802074855e-02,-1.248489227770402908e-02,-4.055342826892720937e-03,-9.260895133862719411e-03,-1.458278274995123552e-02,2.169605337776934345e-02,3.895721054874215841e-03,-5.310415710932490582e-03,-5.415684101318932013e-03,2.103646325867515599e-02,1.058363902843884562e-02,1.387940617393991841e-02,1.736520927537444151e-02,-7.577259682854851908e-03,9.137899670109318404e-03,2.578594279958483938e-03
2.294921875000000000e-01,2.466599086497402171e-02,-2.231936383105923016e-02,4.962271895760119594e-03,-1.147540975653996674e-02,1.357109972943799231e-02,-1.281360075163816802e-02,-4.150222394021976791e-03,-8.623071649661823851e-03,-1.506233358738270217e-02,2.037926042254499526e-02,3.791677848576697867e-03,-5.950940154076799979e-03,-6.763753222203957444e-03,2.104179882822552333e-02,1.259446105853342414e-02,1.418767116587677131e-02,1.759324216580847311e-02,-9.166494820003130359e-03,9.736829955010274651e-03,-1.070529853274286482e-05
2.304687500000000000e-01,2.329228407855717109e-02,-2.400052607528238569e-02,4.384944684451407004e-03,-9.973002411381964860e-03,1.318961563985033593e-02,-1.297841258414128042e-02,-4.283140606872615913e-03,-7.822694210602408604e-03,-1.542482669035565024e-02,1.889308959061670318e-02,3.706287930461800439e-03,-6.628582316187041010e-03,-8.085291451163543683e-03,2.092308546472213676e-02,1.450307794451479414e-02,1.435350093388407591e-02,1.765401951599971861e-02,-1.081472253051250255e-02,1.035915789795454310e-02,-2.543969410619156823e-03
2.314453125000000000e-01,2.183196692165207883e-02,-2.568624605834382568e-02,3.768680692225391538e-03,-8.396489707399090729e-03,1.267447266877761922e-02,-1.297357036531228587e-02,-4.454485204788045244e-03,-6.871512087183014039e-03,-1.566841631467458598e-02,1.725090535251936480e-02,3.647055663512604844e-03,-7.342057207296300708e-03,-9.358700813371405997e-03,2.068111961256893089e-02,1.627563517481780617e-02,1.436744098166242191e-02,1.754535228377571837e-02,-1.251172631068630386e-02,1.101208339289407034e-02,-4.999880450931827418e-03
2.324218750000000000e-01,2.029880379087695488e-02,-2.736501899561273252e-02,3.122451415343334424e-03,-6.761293258702955576e-03,1.204082101612684308e-02,-1.279425677646207904e-02,-4.663716389336412110e-03,-5.783353061548055472e-03,-1.579301343272856983e-02,1.546802143440962653e-02,3.621133741245262123e-03,-8.089225176485040358e-03,-1.056245159179602586e-02,2.031782516138198880e-02,1.787931798111430659e-02,1.422193759364773213e-02,1.726705790076031588e-02,-1.424673960587186095e-02,1.170194280738851879e-02,-7.357975422336335281e-03
2.333984375000000000e-01,1.870706670844041880e-02,-2.902488571569732112e-02,2.455856673023025516e-03,-5.083891489172221931e-03,1.130542802348726873e-02,-1.243668832050971382e-02,-4.909370315366600596e-03,-4.573956056298531490e-03,-1.580023664803116568e-02,1.356152155763084774e-02,3.635194099522085030e-03,-8.867033335625572332e-03,-1.167538748261165091e-02,1.983621956878754700e-02,1.928289906159143599e-02,1.391147440701237178e-02,1.682094466851482076e-02,-1.600852008472411839e-02,1.243402960911889864e-02,-9.598815650184519196e-03
2.343750000000000000e-01,1.707134546253401969e-02,-3.065357090981165461e-02,1.778964652958889281e-03,-3.381623529443172297e-03,1.048644053249188010e-02,-1.189820806229119170e-02,-5.189080536511476299e-03,-3.260773928263724364e-03,-1.569333416424527339e-02,1.155005485639494338e-02,3.695304213815767558e-03,-9.671471015126605758e-03,-1.267703044783240890e-02,1.924036949392574775e-02,2.045727572397177188e-02,1.343267933179313235e-02,1.621076732752475824e-02,-1.778542734434649872e-02,1.321243489956561330e-02,-1.170414223838956748e-02
2.353515625000000000e-01,1.540635416144643319e-02,-3.223863363923118452e-02,1.102139853067000963e-03,-1.672477182447846666e-03,9.603124663556769636e-03,-1.117737576390841030e-02,-5.499616981576905400e-03,-1.862748975941581897e-03,-1.547707892589559459e-02,9.453608700516919275e-03,3.806810550338069702e-03,-1.049754092057756868e-02,-1.354788097301352912e-02,1.853533672670856433e-02,2.137598760940983417e-02,1.278440002411720955e-02,1.544215467913436987e-02,-1.956550350926243922e-02,1.403991124292093377e-02,-1.365701610742034965e-02
2.363281250000000000e-01,1.372673714464110913e-02,-3.376762817734452887e-02,4.358618910105666044e-04,2.513621314989317353e-05,8.675586665423052485e-03,-1.027405369506218663e-02,-5.836941711654271975e-03,-4.000641609460422977e-04,-1.515763952238205828e-02,7.293261996922964854e-03,3.974230850266968415e-03,-1.133924743038139740e-02,-1.426970945750798483e-02,1.772711527172007168e-02,2.201570628439402516e-02,1.196774661427961808e-02,1.452251059145514070e-02,-2.133655620897786931e-02,1.491776277211259022e-02,-1.544194169348870119e-02
2.373046875000000000e-01,1.204687722480362634e-02,-3.522827299990855671e-02,-2.094616110503433326e-04,1.692616947547681029e-03,7.724478821764740356e-03,-9.189486322203579971e-03,-6.196280395676056346e-03,1.106126545786453169e-03,-1.474242986384054904e-02,5.090922346089781295e-03,4.201156815721783684e-03,-1.218960321034426655e-02,-1.482583454572077714e-02,1.682256050331566374e-02,2.235668825873819363e-02,1.098610091005897821e-02,1.346089014838713731e-02,-2.308624344451973287e-02,1.584576408719006249e-02,-1.704497362990694057e-02
2.382812500000000000e-01,1.038070921840485508e-02,-3.660862550293819684e-02,-8.236846783357051893e-04,3.311418858054598728e-03,6.770694679705783689e-03,-7.926372036106216212e-03,-6.572208150226072423e-03,2.633984920105722754e-03,-1.423994098936396877e-02,2.869050682836957709e-03,4.490168635687619841e-03,-1.304065502564271187e-02,-1.520138434942308256e-02,1.582931135011633739e-02,2.238318340164732051e-02,9.845091827495145581e-03,1.226785309888382344e-02,-2.480215988231588078e-02,1.682210994211148086e-02,-1.845380597184611768e-02
2.392578125000000000e-01,8.741541658344290783e-03,-3.789725982733849197e-02,-1.397111662790183340e-03,4.863294574573714772e-03,5.835058081265244272e-03,-6.488925067385306958e-03,-6.958748123065343349e-03,4.161288262529517189e-03,-1.365955864898962119e-02,6.503772308690659951e-04,4.842762641506089157e-03,-1.388352930818108344e-02,-1.538353671191244193e-02,1.475570649320862363e-02,2.208379128025965421e-02,8.552537337545098456e-03,1.095529712462435697e-02,-2.647192414262104776e-02,1.784339715308674162e-02,-1.965784376074297679e-02
2.402343750000000000e-01,7.141889471253172993e-03,-3.908344500763934887e-02,-1.920681382875141785e-03,6.330540565206562061e-03,4.938010628278533855e-03,-4.882925765247036511e-03,-7.349480963916616913e-03,5.665737869812680766e-03,-1.301137050599387307e-02,-1.542387256130865313e-03,5.259293216757577119e-03,-1.470849769325992609e-02,-1.536173492223216579e-02,1.361069557372266911e-02,2.145175862920131737e-02,7.118353748619543966e-03,9.536273762150562772e-03,-2.808326667789879869e-02,1.890463956485555208e-02,-2.064825695075045778e-02
2.412109375000000000e-01,5.593320245291627003e-03,-4.015732054313518595e-02,-2.386143164433883468e-03,7.696238407837818415e-03,4.099302290999154441e-03,-3.115757477378102575e-03,-7.737663124869101697e-03,7.125271689251821278e-03,-1.230596693225777596e-02,-3.686840909626309861e-03,5.738929907478798956e-03,-1.550506237941629700e-02,-1.512787559852088806e-02,1.240374640312002022e-02,2.048521196641613432e-02,5.554433663141159286e-03,8.024790084812039731e-03,-2.962411786271863454e-02,1.999931629114424375e-02,-2.141801693361630038e-02
2.421875000000000000e-01,4.106316513806692117e-03,-4.111006641689919638e-02,-2.786221297607804903e-03,8.944488721651175020e-03,3.337689878202860713e-03,-1.196428368753994602e-03,-8.116351769990618956e-03,8.518376530198251001e-03,-1.155423941523238060e-02,-5.761176736402729391e-03,6.279630487917239184e-03,-1.626206079541435076e-02,-1.467646581979845447e-02,1.114474915476562113e-02,1.918732028859972127e-02,3.874494442291804772e-03,6.435599465917047311e-03,-3.108269593946959633e-02,2.111945281313922645e-02,-2.196191609717085269e-02
2.431640625000000000e-01,2.690156238787779017e-03,-4.193406456430470719e-02,-3.114764565812000452e-03,1.006063425631985829e-02,2.670648021132660151e-03,8.644233460832537576e-04,-8.478533952319965844e-03,9.824395163524611910e-03,-1.076718056034772601e-02,-7.744461139732853987e-03,6.878130536792442622e-03,-1.696778868516579317e-02,-1.400474699030007653e-02,9.843918489626089785e-03,1.756638379564037442e-02,2.093899478784197812e-03,4.783984903605891306e-03,-3.244759448232512056e-02,2.225573388656459928e-02,-2.227657103361199709e-02
2.441406250000000000e-01,1.352813399118478737e-03,-4.262304881986509614e-02,-3.366877709240968797e-03,1.103146875578397100e-02,2.114097185143356920e-03,3.054542110083365535e-03,-8.817257638548493814e-03,1.102382366834711233e-02,-9.955689559221568563e-03,-9.616901025246975265e-03,7.529949871740569678e-03,-1.761014035153812829e-02,-1.311278336434152508e-02,8.511694533869258034e-03,1.563584569246779382e-02,2.294550050627744637e-04,3.085538487412234788e-03,-3.370786905436837927e-02,2.339764658546538562e-02,-2.236041017475952353e-02
2.451171875000000000e-01,1.008802762955591549e-04,-4.317224045055517018e-02,-3.539031954765473054e-03,1.184542838684313204e-02,1.682153012668323238e-03,5.360086816125183076e-03,-9.125762128785382468e-03,1.209859448644744553e-02,-9.130386804887837687e-03,-1.136009570232903582e-02,8.229415977779243330e-03,-1.817676444040944653e-02,-1.200351363655623865e-02,7.158643583428036042e-03,1.341422528191368868e-02,-1.700814453295553148e-03,1.355940624577658613e-03,-3.485312273876601391e-02,2.453365121061099746e-02,-2.221364677065258003e-02
2.460937500000000000e-01,-1.060487310731149293e-03,-4.357846651558502926e-02,-3.629152072709248417e-03,1.249276274813643228e-02,1.386901021558138150e-03,7.765682592417896303e-03,-9.397605431392699188e-03,1.303234081769567843e-02,-8.301441075130075453e-03,-1.295727000604468201e-02,8.969704351746378770e-03,-1.865523330375256847e-02,-1.068276450554958047e-02,5.795359362011487554e-03,1.092497177556774231e-02,-3.677908538332385745e-03,-3.892573796959573505e-04,-3.587359022373001055e-02,2.565137722384620497e-02,-2.183823824398828384e-02
2.470703125000000000e-01,-2.127600934428677988e-03,-4.384025847621988298e-02,-3.636677803981306495e-03,1.296568274944568354e-02,1.238200337446361283e-03,1.025449322140748951e-02,-9.626786210708362240e-03,1.381063823231660700e-02,-7.478412379880249039e-03,-1.439348533271303347e-02,9.742895471286389802e-03,-1.903322366164851218e-02,-9.159225641526196754e-03,4.432365606357715516e-03,8.196239492108160773e-03,-5.682107720022294868e-03,-2.134843879271309391e-03,-3.676022011239213350e-02,2.673784084754680587e-02,-2.123783304510098308e-02
2.480468750000000000e-01,-3.098246146367899384e-03,-4.395792871313124184e-02,-3.562597932416800700e-03,1.325848297082321200e-02,1.243519732230056974e-03,1.280831454079912543e-02,-9.807858027438696308e-03,1.442121968491418861e-02,-6.670113185792811775e-03,-1.565582560026747283e-02,1.054004788655068733e-02,-1.929870599436554410e-02,-7.444386022880535025e-03,3.080020697472067234e-03,5.260586364369028260e-03,-7.693240228989779890e-03,-3.866147217982977488e-03,-3.750475511249769939e-02,2.777968050074838130e-02,-2.041770620015284643e-02
2.490234375000000000e-01,-3.971664612899898118e-03,-4.393362289043156038e-02,-3.409455749961692178e-03,1.336763647120155912e-02,1.407808778633326194e-03,1.540768886279297520e-02,-9.936033735694018224e-03,1.485416048649770664e-02,-5.884490298874303811e-03,-1.673355550772847450e-02,1.135128672781514012e-02,-1.944013984300752354e-02,-5.552432145496393953e-03,1.748425000798240880e-03,2.154598917277919176e-03,-9.690955186660068707e-03,-5.569222673823553786e-03,-3.809980973723279402e-02,2.876340583982393145e-02,-1.938468478905497339e-02
2.500000000000000000e-01,-4.748512087545155892e-03,-4.377134643160694033e-02,-3.181325168656344571e-03,1.329186041156648138e-02,1.733406419774525089e-03,1.803204011930199802e-02,-1.000727808436338920e-02,1.510203021905887587e-02,-5.128529213707601689e-03,-1.761824887093951450e-02,1.216590672503137759e-02,-1.944667198627629892e-02,-3.500109143861298254e-03,4.473315232670607884e-04,-1.081551911573360239e-03,-1.165499777710412785e-02,-7.231023112414593744e-03,-3.853894511796182587e-02,2.967565584005325829e-02,-1.814706460999191209e-02
2.509765625000000000e-01,-5.430792907435116890e-03,-4.347696373877638770e-02,-2.883757264542805010e-03,1.303215128253063480e-02,2.219988700112751189e-03,2.065982910200688666e-02,-1.001838679037272105e-02,1.516000905626118354e-02,-4.408182235373049249e-03,-1.830388524808582509e-02,1.297248864819568019e-02,-1.930833429651856656e-02,-1.306546387352888923e-03,-8.139395577111676813e-04,-4.404618578602079344e-03,-1.356548229223397684e-02,-8.839550751656133007e-03,-3.881674049295403411e-02,3.050346110216279813e-02,-1.671451928530749351e-02
2.519531250000000000e-01,-6.021772092322949521e-03,-4.305816918799781901e-02,-2.523697585390506995e-03,1.259178897374256360e-02,2.864556818321323771e-03,2.326872782215277241e-02,-9.967050603275909998e-03,1.502596647641005895e-02,-3.728321158138301651e-03,-1.878691353176951268e-02,1.375902790248503121e-02,-1.901623796464459518e-02,1.006950379410632415e-03,-2.026581987842023848e-03,-7.768841750414160786e-03,-1.540315893750753007e-02,-1.038398778920230497e-02,-3.892886089434118013e-02,3.123450540063838973e-02,-1.509800304038693905e-02
2.529296875000000000e-01,-6.525866501962730021e-03,-4.252442936390795486e-02,-2.109375106709162478e-03,1.197630938607883999e-02,3.661466052331551792e-03,2.583581167182282673e-02,-9.851903159912904495e-03,1.470050091219092699e-02,-3.092714754240060912e-03,-1.906628166750387599e-02,1.451307385133237399e-02,-1.856276072412796352e-02,3.417137803824117723e-03,-3.182379692067662663e-03,-1.112656451340674098e-02,-1.714967040771744541e-02,-1.185480403186489791e-02,-3.887212050985493911e-02,3.185738141266775125e-02,-1.330964834485946248e-02
2.539062500000000000e-01,-6.948516864774316459e-03,-4.188689645034571196e-02,-1.650164268864088082e-03,1.119344575976372221e-02,4.602495481332484137e-03,2.833776773200314542e-02,-9.672551729397705148e-03,1.418693946717713289e-02,-2.504030797525405930e-03,-1.914343215400653164e-02,1.522187829587203639e-02,-1.794172370162422370e-02,5.899101605513712432e-03,-4.273777773678825304e-03,-1.442888746893217916e-02,-1.878779442937990665e-02,-1.324384008433059437e-02,-3.864454114791047307e-02,3.236183558065753446e-02,-1.136265954609502749e-02
2.548828125000000000e-01,-7.296042821599867979e-03,-4.115829316272793387e-02,-1.156422062018411939e-03,1.025303936496950105e-02,5.676957798542369218e-03,3.075111724908892105e-02,-9.429590266874829374e-03,1.349129743280413733e-02,-1.963861831193410880e-03,-1.902226348107016740e-02,1.587255141208791104e-02,-1.714855457739395891e-02,8.426547768328721336e-03,-5.293947872145238209e-03,-1.762635543671184704e-02,-2.030166871427318415e-02,-1.454436509631647223e-02,-3.824540518603386507e-02,3.273899716857365388e-02,-9.271203550996552634e-03
2.558593750000000000e-01,-7.575483427376449377e-03,-4.035277008531670817e-02,-6.393026349920810647e-04,9.166920668542240941e-03,6.871847881948190198e-03,3.305244999655519711e-02,-9.124594523458838535e-03,1.262219795199468440e-02,-1.472773396850000915e-03,-1.870905815838381017e-02,1.645222333903369194e-02,-1.618043385323303732e-02,1.097211448215978762e-02,-6.236847525236571474e-03,-2.066966585598898828e-02,-2.167699507327263200e-02,-1.575110852464601044e-02,-3.767530233543591595e-02,3.298158677231274177e-02,-7.050298526139585006e-03
2.568359375000000000e-01,-7.794425815463222780e-03,-3.948573675429232349e-02,-1.105523790523510116e-04,7.948762543745340262e-03,8.172028177826796275e-03,3.521866795811354200e-02,-8.760099293456681188e-03,1.159075278731747788e-02,-1.030372983497518553e-03,-1.821237847588403486e-02,1.694820952390113308e-02,-1.503642119859988947e-02,1.350770076313748819e-02,-7.097273205576853580e-03,-2.351038848884438870e-02,-2.290121979534998076e-02,-1.686026583161704534e-02,-3.693616951075772564e-02,3.308409983476400668e-02,-4.715701491173093611e-03
2.578125000000000000e-01,-7.960824949504799464e-03,-3.857366829766870758e-02,4.177111312969952750e-04,6.613907522001502386e-03,9.560448363483142059e-03,3.722723551834900696e-02,-8.339558212225194403e-03,1.041040575281350355e-02,-6.353975391104266582e-04,-1.754293160557016812e-02,1.734817786353877109e-02,-1.371755907558446126e-02,1.600480742721856892e-02,-7.870906721473567083e-03,-2.610168570273461303e-02,-2.396368779711923608e-02,-1.786947850521763970e-02,-3.603132305579555272e-02,3.304296109330175785e-02,-2.283795578969414434e-03
2.587890625000000000e-01,-8.082817562062217034e-03,-3.763388989741061480e-02,9.332325801397578328e-04,5.179171489433557693e-03,1.101839620077782814e-02,3.905643313174933517e-02,-7.867286842698127669e-03,9.096740949875335366e-03,-2.858170223711464439e-04,-1.671340609905867802e-02,1.764031563807894401e-02,-1.222695112780297633e-02,1.843488589851723786e-02,-8.554354687334737861e-03,-2.839902244677415880e-02,-2.485576848654444393e-02,-1.877778924198501495e-02,-3.496548254557856061e-02,3.285664634573128712e-02,2.285223687878113700e-04
2.597656250000000000e-01,-8.168533504435949999e-03,-3.668434176955416570e-02,1.423860656633113651e-03,3.662626599946193842e-03,1.252577597972095481e-02,4.068561126589499699e-02,-7.348390099737566079e-03,7.667258499516287421e-03,2.104883486841232360e-05,-1.573828224771598935e-02,1.781349421119875556e-02,-1.056981315370087229e-02,2.076969020306227223e-02,-9.145180781123425640e-03,-3.036085504307604530e-02,-2.557095175270540643e-02,-1.958557357152922521e-02,-3.374478536467858530e-02,3.252576845320238191e-02,2.803953307151706934e-03
2.607421875000000000e-01,-8.225907805601362713e-03,-3.574332775679830987e-02,1.877793778535745417e-03,2.083366504457739594e-03,1.406141049018842445e-02,4.209544128353207015e-02,-6.788675353287167841e-03,6.141120977121916277e-03,2.884036268240497067e-04,-1.463361914671693596e-02,1.785742947356656549e-02,-8.753494866630958521e-03,2.298162743312621992e-02,-9.641930516169790882e-03,-3.194928809237343459e-02,-2.610491298364284521e-02,-2.029444961517562485e-02,-3.237679125321840656e-02,3.205312509692172934e-02,5.424906134113663923e-03
2.617187500000000000e-01,-8.262496758179724982e-03,-3.482925098737696401e-02,2.283825289374931313e-03,4.612572772062217006e-04,1.560336205742612198e-02,4.326815984479542854e-02,-6.194552818427116747e-03,4.538874222990028386e-03,5.198404814940613475e-04,-1.341682163516139809e-02,1.776283603132283034e-02,-6.787471067043874574e-03,2.504410196813506434e-02,-1.004414826352608911e-02,-3.313068914122817982e-02,-2.645554651778691049e-02,-2.090716805245776411e-02,-3.087047601771801889e-02,3.144370645993555674e-02,8.073606114928699035e-03
2.626953125000000000e-01,-8.285301315004739431e-03,-3.396034036694895591e-02,2.631583528753105375e-03,-1.183322350027309761e-03,1.712926784037027694e-02,4.418780337777000744e-02,-5.572925077923090130e-03,2.882146614969362253e-03,7.192047261706082176e-04,-1.210639056646637193e-02,1.752157318987206808e-02,-4.683301309971812931e-03,2.693184880569091111e-02,-1.035238627028689691e-02,-3.387625127262868657e-02,-2.662296744259315395e-02,-2.142748471154747036e-02,-2.923621362550194586e-02,3.070466170498958175e-02,1.073220131256794052e-02
2.636718750000000000e-01,-8.300600991049251337e-03,-3.315437193029337204e-02,2.911762160348245129e-03,-2.829747660383157525e-03,1.861668432687259983e-02,4.484042918489634932e-02,-4.931067786324402208e-03,1.193331241485281156e-03,8.904563891107125911e-04,-1.072166009241415016e-02,1.712678085445897697e-02,-2.454557636737498671e-03,2.862125148974222974e-02,-1.056820543036445133e-02,-3.416249445622236702e-02,-2.660948215803884617e-02,-2.186001849705055539e-02,-2.748574594049942380e-02,2.984522385271180800e-02,1.338286683322852458e-02
2.646484375000000000e-01,-8.313801323118034936e-03,-3.242838928100517243e-02,3.116336211381517257e-03,-4.457417629645767793e-03,2.004343577155603962e-02,4.521431982559862006e-02,-4.276503770317373332e-03,-5.047443017464885856e-04,1.037535871088746293e-03,-9.282525817101015125e-03,1.657300356234634592e-02,-1.167204458720691451e-04,3.009064032075561834e-02,-1.069416757862415995e-02,-3.397169731970377249e-02,-2.641952861395480134e-02,-2.221009761560543277e-02,-2.563213941622921599e-02,2.887659341853473713e-02,1.600790676525309930e-02
2.656250000000000000e-01,-8.329297745501977254e-03,-3.179842748526558183e-02,3.238759431284327604e-03,-6.046023652449918073e-03,2.138796121392808058e-02,4.530016754227442904e-02,-3.616872864804305567e-03,-2.189155554815817341e-03,1.164236003595665349e-03,-7.809167791093257413e-03,1.585630097608002609e-02,2.312956903514580553e-03,3.132056679228131801e-02,-1.073381909853314553e-02,-3.329225196731059461e-02,-2.605958760044904329e-02,-2.248359725202596360e-02,-2.368972813957486920e-02,2.781178192877745495e-02,1.858985374621754949e-02
2.666015625000000000e-01,-8.350358496329349581e-03,-3.127924485613818584e-02,3.274138814992514669e-03,-7.575813366778299390e-03,2.262965468903977567e-02,4.509123567683609446e-02,-2.959799905713075656e-03,-3.837221202406908109e-03,1.274083523991628372e-03,-6.321772369787217148e-03,1.497434330223303307e-02,4.815613640709840923e-03,3.229405051603918830e-02,-1.069166565899939622e-02,-3.211893556097906999e-02,-2.553806691199520668e-02,-2.268677198287154945e-02,-2.167404271725896503e-02,2.666541719267451205e-02,2.111156613513245558e-02
2.675781250000000000e-01,-8.379028880030881671e-03,-3.088406706479909086e-02,3.219382455236504542e-03,-9.027845695253335426e-03,2.374919330157179015e-02,4.458349425688042100e-02,-2.312763337295013766e-03,-5.426840314701668853e-03,1.370232746239994151e-03,-4.840256952648952157e-03,1.392649025389676963e-02,7.370975652593796806e-03,3.299679526921901057e-02,-1.057313792921005767e-02,-3.045309357831503527e-02,-2.486516061075608186e-02,-2.282608628793438010e-02,-1.960172461595398319e-02,2.545351294433691181e-02,2.355632279393354844e-02
2.685546875000000000e-01,-8.416058880371734413e-03,-3.062434794283221129e-02,3.073317284332161003e-03,-1.038423335176214338e-02,2.472884797662452602e-02,4.377572721190835930e-02,-1.682966882927641955e-03,-6.936821706846015012e-03,1.455373894539048127e-03,-3.384001552010404163e-03,1.271385234652648057e-02,9.957575937865895815e-03,3.341737121788633524e-02,-1.038454816218546857e-02,-2.830273095109747325e-02,-2.405268597673375017e-02,-2.290804653187288389e-02,-1.749042570650500075e-02,2.419320617324251937e-02,2.590791549432204521e-02
2.695312500000000000e-01,-8.460855750781913834e-03,-3.050955119454690570e-02,2.836773733804857922e-03,-1.162836925149196218e-02,2.555277192524174623e-02,4.266960900759515091e-02,-1.077216674284044162e-03,-8.347200403033726984e-03,1.531658203054082207e-03,-1.971591012682520801e-03,1.133933350386964745e-02,1.255299883069982761e-02,3.354736083332224283e-02,-1.013303758942552500e-02,-2.568250864888947660e-02,-2.311390104550815200e-02,-2.293903773790870182e-02,-1.535869292214320572e-02,2.290246612083467886e-02,2.815073896262572720e-02
2.705078125000000000e-01,-8.511462809811680408e-03,-3.054695702075466493e-02,2.512634872776916412e-03,-1.274513350872922418e-02,2.620726216701360634e-02,4.126974885587263164e-02,-5.018061351241441190e-04,-9.639536369244843667e-03,1.600641475937660679e-03,-6.205715190132842733e-04,9.807654151731994008e-03,1.513414492903226646e-02,3.338146651722282560e-02,-9.826514631165782568e-03,-2.261364468350797810e-02,-2.206330589371637702e-02,-2.292516836402937880e-02,-1.322583811868445480e-02,2.159977952174606600e-02,3.026987855715396886e-02
2.714843750000000000e-01,-8.564565245549504019e-03,-3.074149736733372898e-02,2.105848175187114389e-03,-1.372107800602695785e-02,2.668098983195440338e-02,3.958370106568707969e-02,3.758922537281435966e-05,-1.079719093260473294e-02,1.663247356735966798e-03,6.527752127539721786e-04,8.125354190219704134e-03,1.767751325292859360e-02,3.291757847984679020e-02,-9.473583999823825125e-03,-1.912371994966934399e-02,-2.091643103406675558e-02,-2.287212612152138280e-02,-1.111179341994392514e-02,2.030381719943999061e-02,3.225119554037724628e-02
2.724609375000000000e-01,-8.615523290370677087e-03,-3.109562315618689954e-02,1.623398702174780849e-03,-1.454458586596883707e-02,2.696519541391558666e-02,3.762194053820233641e-02,5.360051363253862979e-04,-1.180557663152588012e-02,1.719751084682669129e-03,1.833636947955646739e-03,6.300775457653864237e-03,2.015949679586110516e-02,3.215680196485998232e-02,-9.083466858348050732e-03,-1.524639076251326636e-02,-1.968961642269006357e-02,-2.278504764896427393e-02,-9.036952541860751587e-03,1.903308757714524888e-02,3.408140986344065232e-02
2.734375000000000000e-01,-8.658432673369645394e-03,-3.160920643702905264e-02,1.074243158903265445e-03,-1.520600354730597056e-02,2.705384566165473098e-02,3.539780287475947917e-02,9.892682509375758017e-04,-1.265237663443990329e-02,1.769784027385225972e-03,2.908852378475170440e-03,4.344023529248262211e-03,2.255668732333356713e-02,3.110344347787277405e-02,-8.665912290166118137e-03,-1.102101138110427384e-02,-1.839978466021981174e-02,-2.266840457613617660e-02,-7.021998811582975952e-03,1.780558302652710673e-02,3.574818032461180711e-02
2.744140625000000000e-01,-8.686211799495847236e-03,-3.227947992112660536e-02,4.692049833743237863e-04,-1.569774371453969142e-02,2.694374936380725810e-02,3.292738904937127231e-02,1.394060690776862711e-03,-1.332773032007688457e-02,1.812358785462504090e-03,3.867066599523575482e-03,2.266908928437145945e-03,2.484618502538500640e-02,2.976495624441212809e-02,-8.231100442722858249e-03,-6.492171195716701232e-03,-1.706421198352066348e-02,-2.252590818664441247e-02,-5.087720830038374407e-03,1.663842524071978621e-02,3.724018189820316876e-02
2.753906250000000000e-01,-8.690714649100329467e-03,-3.310101582905213696e-02,-1.791686636009050780e-04,-1.601435748728854275e-02,2.663462990194884542e-02,3.022943509277927626e-02,1.747968224764516378e-03,-1.382438212198139858e-02,1.845914175382323830e-03,4.698858627378263257e-03,8.286806590288909626e-05,2.700590844749242020e-02,2.815184568903661075e-02,-7.789537821277522575e-03,-1.709152583521380327e-03,-1.570030059794844113e-02,-2.236043452138413226e-02,-3.254816964938682996e-03,1.554751597883056655e-02,3.854717995848740836e-02
2.763671875000000000e-01,-8.662867946701752891e-03,-3.406574541110210519e-02,-8.567864256653018405e-04,-1.615257515566519142e-02,2.612915310237934330e-02,2.732514773467084948e-02,2.049511162248668882e-03,-1.413779129643689958e-02,1.868378922548995930e-03,5.396839403684192474e-03,-2.193135541712801923e-03,2.901490001263835883e-02,2.627753628233481242e-02,-7.351945332403660507e-03,3.274683319151624854e-03,-1.432535579205154383e-02,-2.217397136378869427e-02,-1.543690101998153753e-03,1.454719958121690124e-02,3.966010104656499113e-02
2.773437500000000000e-01,-8.592830720574680739e-03,-3.516301988952319491e-02,-1.548226513304729220e-03,-1.611131494269079506e-02,2.543290960224369943e-02,2.423800744686638309e-02,2.298157360483906071e-03,-1.426620086759173602e-02,1.877252447797645579e-03,5.955719189128787228e-03,-4.544728987374901941e-03,3.085362240910704407e-02,2.415820163853391739e-02,-6.929139805888765401e-03,8.402574539644259294e-03,-1.295637111044280892e-02,-2.196758811952969487e-02,2.576567863138214289e-05,1.364994359596922828e-02,4.057109974964658722e-02
2.783203125000000000e-01,-8.470173972334316473e-03,-3.637971293519842025e-02,-2.236981743498713416e-03,-1.589165989648825758e-02,2.455435164859533573e-02,2.099354081538333180e-02,2.494317079779772867e-03,-1.421066462711206672e-02,1.869700716545609487e-03,6.372343720028427437e-03,-6.954265608940819049e-03,3.250424115601825009e-02,2.181256025560699904e-02,-6.531909857454209004e-03,1.361509048041887986e-02,-1.160982463994383700e-02,-2.174142915564631490e-02,1.434384600389099250e-03,1.286604368618033366e-02,4.127362118448010819e-02
2.792968750000000000e-01,-8.284077804788576860e-03,-3.770036413761468364e-02,-2.905732260413758546e-03,-1.549680349546242626e-02,2.350468495912645672e-02,1.761906463556218300e-02,2.639319758410868175e-03,-1.397503170837684390e-02,1.842664749886060299e-03,6.645698978239307497e-03,-9.402977309275995302e-03,3.395088877258772841e-02,1.926163976465483305e-02,-6.170887090662414975e-03,1.885090813326164780e-02,-1.030148919376650679e-02,-2.149473070517038398e-02,2.663952739508466429e-03,1.220335870580101234e-02,4.176245850244392210e-02
2.802734375000000000e-01,-8.023543023264290835e-03,-3.910736226601676385e-02,-3.536641752175999527e-03,-1.493196504076534786e-02,2.229771697944139125e-02,1.414340456433631904e-02,2.735373117924143251e-03,-1.356588890702612946e-02,1.792979078972314899e-03,6.776884900368891802e-03,-1.187114211679025574e-02,3.517990616722224684e-02,1.652851298902395169e-02,-5.856413771949635708e-03,2.404762128436966490e-02,-9.046258864052489010e-03,-2.122586098154807810e-02,3.697433294047137737e-03,1.166708144210782186e-02,4.203380476590075354e-02
2.812500000000000000e-01,-7.677613936163599564e-03,-4.058116646213958539e-02,-4.111672451224368877e-03,-1.420427638400500320e-02,2.094966356282143907e-02,1.059659157001623456e-02,2.785505341530983368e-03,-1.299246157031252492e-02,1.717497165147331695e-03,6.769058819127942231e-03,-1.433826534581183684e-02,3.618005712715662708e-02,1.363800949974754498e-02,-5.598408245142991874e-03,2.914257113804997676e-02,-7.857994060931071043e-03,-2.093238269098535859e-02,4.519191052821990365e-03,1.125955002992509030e-02,4.208529848642729443e-02
2.822265625000000000e-01,-7.235608839793386017e-03,-4.210056286153671112e-02,-4.612913750158798530e-03,-1.332264198663801920e-02,1.947891676344143397e-02,7.009539785791177313e-03,2.793491387740747005e-03,-1.226647451694095649e-02,1.613220614231788974e-03,6.627349880606456071e-03,-1.678327253586180817e-02,3.694271212548073252e-02,1.061640668681551082e-02,-5.406229478106049785e-03,3.407368640159801759e-02,-6.749386773387508996e-03,-2.061113668863770801e-02,5.115213379761760631e-03,1.098010445345452661e-02,4.191606206804870949e-02
2.832031250000000000e-01,-6.687354484944304719e-03,-4.364295352196221472e-02,-5.022918891030087735e-03,-1.229757472341157232e-02,1.790577706232526073e-02,3.413709692244478334e-03,2.763764802414647032e-03,-1.140197506680202741e-02,1.477428888684666902e-03,6.358746109340073643e-03,-1.918471218667779088e-02,3.746199806590230774e-02,7.491104640601680374e-03,-5.288542251199622977e-03,3.878032067087808926e-02,-5.731847381214245050e-03,-2.025834510446538478e-02,5.473324892992144537e-03,1.082499187434681799e-02,4.152673236496090547e-02
2.841796875000000000e-01,-6.023420691866157931e-03,-4.518467395405394854e-02,-5.325043902102503598e-03,-1.114101021872244100e-02,1.625215392679809148e-02,-1.592391791212535669e-04,2.701316669425785251e-03,-1.041512084642695277e-02,1.307806169058539636e-03,5.971956191728283042e-03,-2.152096616394307688e-02,3.773491105108129490e-02,4.290289350484674351e-03,-5.253184601875470622e-03,4.320407493917793190e-02,-4.815413926048117688e-03,-1.986973187436634827e-02,5.583392914282561507e-03,1.078732376961281936e-02,4.091948254550314273e-02
2.851562500000000000e-01,-5.235351208925135072e-03,-4.670133501184931674e-02,-5.503782769244420364e-03,-9.866102835633027909e-03,1.454123912933820602e-02,-3.677801619942820677e-03,2.611583587993871695e-03,-9.323935581801589753e-03,1.102562037860337768e-03,5.477248411623131946e-03,-2.377046553110803706e-02,3.776138978135704094e-02,1.042588875170550938e-03,-5.307039228785113624e-03,4.728959322207101912e-02,-4.008684321118480970e-03,-1.944065825913003295e-02,5.437520697115520198e-03,1.085708704169079108e-02,4.009803445414371337e-02
2.861328125000000000e-01,-4.315886900143027505e-03,-4.816818441808560364e-02,-5.545092744702079246e-03,-8.487006717017298030e-03,1.279715771186163559e-02,-7.110981647188983554e-03,2.500326778901277441e-03,-8.148036586693333666e-03,8.605427546484051282e-04,4.886269494283661252e-03,-2.591190946723286037e-02,3.754434775964804460e-02,-2.223272780683256417e-03,-5.455910629175597486e-03,5.098531964632863067e-02,-3.318771552046884642e-03,-1.896627062443916392e-02,5.030225413999316747e-03,1.102121038838235062e-02,3.906766068239077294e-02
2.871093750000000000e-01,-3.259177398851982512e-03,-4.956048278072014424e-02,-5.436703717787452067e-03,-7.018645502285629327e-03,1.104460186888888730e-02,-1.042864430049860423e-02,2.373504598179306240e-03,-6.908338093945090401e-03,5.813300594575201985e-04,4.211846391612067420e-03,-2.792448486099172178e-02,3.708966308680642504e-02,-5.478819337389357128e-03,-5.704409792141020008e-03,5.424420588641463287e-02,-2.751281502971473451e-03,-1.844165749544072336e-02,4.358597898643715510e-03,1.126368630640610553e-02,3.783517559888922160e-02
2.880859375000000000e-01,-2.060977478734480305e-03,-5.085388861072019651e-02,-5.168405701894087170e-03,-5.476474507585695969e-03,9.308453331108249712e-03,-1.360185968484337385e-02,2.237140872158194065e-03,-5.626734952256283798e-03,2.653246794603551090e-04,3.467774268632261257e-03,-2.978808412814383522e-02,3.640612527050837016e-02,-8.696158769661808952e-03,-6.055848294747204034e-03,5.702435853995263537e-02,-2.310312641298197401e-03,-1.786201269427176511e-02,3.422441198633413562e-03,1.156574816389325903e-02,3.640891464913394854e-02
2.890625000000000000e-01,-7.188245684283530671e-04,-5.202484658399323530e-02,-4.732308730279599120e-03,-3.876239259572105637e-03,7.613400054140872543e-03,-1.660323465970030971e-02,2.097191559380667640e-03,-4.325771515798913953e-03,-8.618798333138392304e-05,2.668594125314381529e-03,-3.148351878492391953e-02,3.550533912999795372e-02,-1.184830813042416983e-02,-6.512143645740441772e-03,5.928961690312144900e-02,-1.998476418008197832e-03,-1.722280122237732428e-02,2.224385100954556511e-03,1.190610082975680772e-02,3.479870131637962521e-02
2.900390625000000000e-01,7.678059304065924665e-04,-5.305097310827600748e-02,-4.123069797374282093e-03,-2.233734311043577853e-03,5.983553151706736545e-03,-1.940722769489464095e-02,1.959412290988306587e-03,-3.028300783695135091e-03,-4.709921433501264125e-04,1.829363606743947919e-03,-3.299272632362909574e-02,3.440158654828780194e-02,-1.490950229565703340e-02,-7.073737690389423662e-03,6.101005262498129800e-02,-1.816936895645553064e-03,-1.651992446445586099e-02,7.699739472396754459e-04,1.226120240739026791e-02,3.301580123718767662e-02
2.910156250000000000e-01,2.397370572200278275e-03,-5.391143316354102960e-02,-3.338081929203820346e-03,-5.645662402967276811e-04,4.442070055113613546e-03,-2.199044259923651698e-02,1.829229340788207040e-03,-1.757138997223269775e-03,-8.859176474365075722e-04,9.654246168006757386e-04,-3.429896797957070892e-02,3.311164749206838009e-02,-1.785548251075532583e-02,-7.739529828345016044e-03,6.216238387061052278e-02,-1.765467809182594792e-03,-1.574988126928833151e-02,-9.322747418616661452e-04,1.260559370260589361e-02,3.107286308683538528e-02
2.919921875000000000e-01,4.166155753108184701e-03,-5.458730238533639201e-02,-2.377621010222277786e-03,1.116075354623306641e-03,3.010789830713353401e-03,-2.433189707901084811e-02,1.711616529131607459e-03,-5.347209721493005434e-04,-1.326839002901845227e-03,9.217135538877612886e-05,-3.538701505058076263e-02,3.165458237673299258e-02,-2.066376093186089377e-02,-8.506826703063477546e-03,6.273029788880074564e-02,-1.842525001454671475e-03,-1.490992150526700318e-02,-2.870843063649338497e-03,1.291227117693292264e-02,2.898384599030563724e-02
2.929687500000000000e-01,6.068205874217896117e-03,-5.506190845630455633e-02,-1.244946626961970434e-03,2.793635209024097552e-03,1.709886443800939879e-03,-2.641326239622415403e-02,1.610980471665255601e-03,6.172385693476155908e-04,-1.788698212071332741e-03,-7.751776527947015901e-04,-3.624332153109827842e-02,3.005147848875711764e-02,-2.331385772312567772e-02,-9.371309895660925177e-03,6.270467724126774223e-02,-2.045331959424703371e-03,-1.399818879474112529e-02,-5.031218885736163729e-03,1.315309831280775214e-02,2.676393337209443876e-02
2.939453125000000000e-01,8.095283673618898501e-03,-5.532114606234191795e-02,5.364609775892342780e-05,4.454394647880904716e-03,5.575455229429287628e-04,-2.821907076718253859e-02,1.531056446440651198e-03,1.678072497924366956e-03,-2.265551689891245890e-03,-1.621800077712573854e-03,-3.685618095188010479e-02,2.832516377956660614e-02,-2.578750768730162651e-02,-1.032702299799879465e-02,6.208372638558625617e-02,-2.369976013865865254e-03,-1.301384929973596789e-02,-7.395936947311148452e-03,1.329924956150849678e-02,2.442943333047943588e-02
2.949218750000000000e-01,1.023686415372291464e-02,-5.535375995528898224e-02,1.508825923544492714e-03,6.085655571508144339e-03,-4.303301440648329068e-04,-2.973688756546726333e-02,1.474816973109710754e-03,2.628472614344289603e-03,-2.750641009171035309e-03,-2.433479552717243612e-03,-3.721586547257206556e-02,2.649989190374341108e-02,-2.806883386621393528e-02,-1.136637924985470921e-02,6.087299679093025051e-02,-2.811512655798812776e-03,-1.195720365951317976e-02,-9.944656121001944210e-03,1.332168037171678997e-02,2.199766580669587288e-02
2.958984375000000000e-01,1.248016303703079581e-02,-5.515159104105546439e-02,3.108277567487806314e-03,7.675903319137268241e-03,-1.240381558077346090e-03,-3.095744586377905186e-02,1.444394979039699024e-03,3.450780085776851847e-03,-3.236486682790872677e-03,-3.196801605500163013e-03,-3.731474545636602469e-02,2.460100288028445673e-02,-3.014448604263297166e-02,-1.248019070438023334e-02,5.908531028083903458e-02,-3.364075369737924096e-03,-1.082977946401318843e-02,-1.265427362777244921e-02,1.319161621891263084e-02,1.948683701375802241e-02
2.968750000000000000e-01,1.481020016946429582e-02,-5.470978087645547022e-02,4.836806955210246756e-03,9.214945928127878799e-03,-1.862016560558928460e-03,-3.187474135975434247e-02,1.441023172956392741e-03,4.129250570366060913e-03,-3.715003664839983122e-03,-3.899332922921463791e-03,-3.714738796206452226e-02,2.265456419968414278e-02,-3.200374259840497310e-02,-1.365771963648473517e-02,5.674058181686357505e-02,-4.020988386946785891e-03,-9.634401981667418263e-03,-1.549907654504467658e-02,1.288105308460429053e-02,1.691590179025788745e-02
2.978515625000000000e-01,1.720989776318233161e-02,-5.402693050413277104e-02,6.676499254349571588e-03,1.069402771628097902e-02,-2.287591205713944420e-03,-3.248608627433721696e-02,1.464990961560471219e-03,4.650290016428615045e-03,-4.177636744242884531e-03,-4.529781422450871245e-03,-3.671063281700701064e-02,2.068699757381283616e-02,-3.363857472755633210e-02,-1.488675263273775418e-02,5.386554443717454094e-02,-4.774879820789531062e-03,-8.375241239648360467e-03,-1.845093046830338993e-02,1.236326147921631806e-02,1.430441474791111639e-02
2.988281250000000000e-01,1.966021283852668194e-02,-5.310521017570558888e-02,8.606928369797504919e-03,1.210591555817175716e-02,-2.512546287628059007e-03,-3.279212137964983287e-02,1.515619933463213144e-03,5.002657582348988240e-03,-4.615513525768444314e-03,-5.078134941256389444e-03,-3.600364518211554565e-02,1.872469682285753112e-02,-3.504367255930315728e-02,-1.615369750192133941e-02,5.049338052146958022e-02,-5.617792759107407066e-03,-7.057833972744796507e-03,-2.147950468473880728e-02,1.161328587105698966e-02,1.167237128424326170e-02
2.998046875000000000e-01,2.214030269558023289e-02,-5.195041720028522464e-02,1.060541565462143343e-02,1.344495669613213554e-02,-2.535496529664660152e-03,-3.279678589812960732e-02,1.591258603211950784e-03,5.177632638248792947e-03,-5.019612254698095632e-03,-5.535776723823516814e-03,-3.502794378511021184e-02,1.679364260811924692e-02,-3.621643330610835321e-02,-1.744370282612794573e-02,4.666326494488268889e-02,-6.541292052470363758e-03,-5.689079406413661069e-03,-2.455253270057232429e-02,1.060843128196448625e-02,9.040039729827666765e-03
3.007812500000000000e-01,2.462772172796525924e-02,-5.057197989923162273e-02,1.264733468314216056e-02,1.470710741457820735e-02,-2.358270659318610109e-03,-3.250724560724056050e-02,1.689296761955560999e-03,5.169143372635216262e-03,-5.380941352436836855e-03,-5.895576284228996704e-03,-3.378740427676639457e-02,1.491901984661865403e-02,-3.715691210775847603e-02,-1.874079963750870104e-02,4.241982698725280110e-02,-7.536564748276048699e-03,-4.277208312254913991e-03,-2.763610643866187822e-02,9.328728841716326520e-03,6.427786089045409504e-03
3.017578125000000000e-01,2.709864739305604953e-02,-4.898290643774032282e-02,1.470645805922633775e-02,1.588993240459850645e-02,-1.985901340358298389e-03,-3.193378007537693575e-02,1.806199426568012335e-03,4.973855127556818523e-03,-5.690727199690541471e-03,-6.151954633309270754e-03,-3.228823745473632240e-02,1.312484368000639903e-02,-3.786773678551813571e-02,-2.002806436012919203e-02,3.781253905960551415e-02,-8.594512374134971600e-03,-2.831725261809585510e-03,-3.069500189730520537e-02,7.757372259640349377e-03,3.855893010600161368e-03
3.027343750000000000e-01,2.952813268156852244e-02,-4.719967812805123120e-02,1.675534140931057847e-02,1.699257514568136215e-02,-1.426564703964837552e-03,-3.108963053568038898e-02,1.937560022076782740e-03,4.591217214775084737e-03,-5.940606439083249979e-03,-6.300923287171581594e-03,-3.053894239650604622e-02,1.143359981441033693e-02,-3.835398824265640050e-02,-2.128780180506009700e-02,3.289504137837624687e-02,-9.705833564113695508e-03,-1.363324498520970341e-03,-3.369303354268870371e-02,5.881117472459843759e-03,1.344374785217717196e-03
3.037109375000000000e-01,3.189038199300654741e-02,-4.524208764539332239e-02,1.876573895133193393e-02,1.801570012475054230e-02,-6.914699998512625510e-04,-2.999081046648000709e-02,2.078172079385977485e-03,4.023467613108500790e-03,-6.122818876630665985e-03,-6.340096904876512188e-03,-2.855023484391812361e-02,9.865904899246276394e-03,-3.862304874120389697e-02,-2.250174665530681184e-02,2.772441264311772610e-02,-1.086109584175560042e-02,1.162196609292013216e-04,-3.659343420420334975e-02,3.690638159363370582e-03,-1.087209690498852112e-03
3.046875000000000000e-01,3.415904692867978432e-02,-4.313302345337102078e-02,2.070904435203735350e-02,1.896140819094227839e-02,2.052993350261918888e-04,-2.865588148128915894e-02,2.222118387820593705e-03,3.275595603133873643e-03,-6.230396946288366267e-03,-6.268679832699877025e-03,-2.633495148262116406e-02,8.440192372863804943e-03,-3.868442074232450456e-02,-2.365128153130042349e-02,2.236039754088199952e-02,-1.205079571730839454e-02,1.594186504728902810e-03,-3.935925676201963708e-02,1.180830373537646678e-03,-3.419943926582240997e-03
3.056640625000000000e-01,3.630753816736682210e-02,-4.089820258710620549e-02,2.255674999948741738e-02,1.983312679974532505e-02,1.246991130655107855e-03,-2.710569762946173078e-02,2.362876216076861130e-03,2.355263049436230518e-03,-6.257347667337972985e-03,-6.087427253270935763e-03,-2.390793105699335133e-02,7.172428873863486570e-03,-3.854951941236620105e-02,-2.471766939339112984e-02,1.686460249839866893e-02,-1.326540661570931035e-02,3.057064832451266301e-03,-4.195379346795385239e-02,-1.648939783255004565e-03,-5.635738678699946450e-03
3.066406250000000000e-01,3.830934929587183346e-02,-3.856585477668217354e-02,2.428091733697104737e-02,2.063547732450165401e-02,2.414433666290099166e-03,-2.536312166295376022e-02,2.493436911575991691e-03,1.272685682201423352e-03,-6.198823072580468552e-03,-5.798582043375292983e-03,-2.128587355066537470e-02,6.075865903176652996e-03,-3.823144226233677473e-02,-2.568229772120247945e-02,1.129967152257896172e-02,-1.449541451873551795e-02,4.490728807563966474e-03,-4.434100833172794492e-02,-4.794650729320919756e-03,-7.717512400154706402e-03
3.076171875000000000e-01,4.013838823262154409e-02,-3.616636169694899261e-02,2.585465053947543640e-02,2.137412199968087567e-02,3.686325089106437785e-03,-2.345271722801670414e-02,2.606437912465453532e-03,4.047634899288236665e-05,-6.051275216444454430e-03,-5.405788827887509328e-03,-1.848717894089043495e-02,5.160830929116540580e-03,-3.774471969982808039e-02,-2.652693161687198417e-02,5.728454204628645637e-03,-1.573134157124872479e-02,5.880631078563402191e-03,-4.648597764282352829e-02,-8.247506615371462055e-03,-9.649365060884478040e-03
3.085937500000000000e-01,4.176931171109800334e-02,-3.373185588946851082e-02,2.725256557297359161e-02,2.205559340222841558e-02,5.039558929574387489e-03,-2.140042128667877380e-02,2.694304963564576015e-03,-1.326547205753336647e-03,-5.812592084833426848e-03,-4.913987073127497850e-03,-1.553176729788267874e-02,4.434561562529324395e-03,-3.710505052473773296e-02,-2.723397271605470030e-02,2.131780100400151087e-04,-1.696375825956329339e-02,7.212010140148114937e-03,-4.835533339048155022e-02,-1.199388860952081172e-02,-1.141674308781858577e-02
3.095703125000000000e-01,4.317785818439773271e-02,-3.129578460570851817e-02,2.845124656681352615e-02,2.268710966885843436e-02,6.449580985706412223e-03,-1.923320135603567155e-02,2.749402121841634187e-03,-2.811586930898058324e-03,-5.482211019810428326e-03,-4.329285385386284074e-03,-1.244088224420191249e-02,3.901085800066356798e-03,-3.632902658984454858e-02,-2.778672056280450872e-02,-5.185363164170231354e-03,-1.818328511168976550e-02,8.470108604957263601e-03,-4.991770409760962895e-02,-1.601537864121102203e-02,-1.300659321545637181e-02
3.105468750000000000e-01,4.434117447463203215e-02,-2.889244445562762220e-02,2.942968145499014199e-02,2.327637888348335973e-02,7.890772329095701101e-03,-1.697870236909519021e-02,2.764186972315083556e-03,-4.396117830930856840e-03,-5.061206637467771663e-03,-3.658819464458955457e-03,-9.236880010790721879e-03,3.561150649787961624e-03,-3.543385097169633735e-02,-2.816963291741057460e-02,-1.040859250944878647e-02,-1.938058518688987042e-02,9.640398811580432742e-03,-5.114414740440426099e-02,-2.028885689225549266e-02,-1.440750310490326001e-02
3.115234375000000000e-01,4.523813152231283274e-02,-2.655649330151255150e-02,3.016966900541192403e-02,2.383139624602311629e-02,9.336852743867534929e-03,-1.466488810567115157e-02,2.731368354655493418e-03,-6.060166066042095914e-03,-4.552350650424523415e-03,-2.910596403447233624e-03,-5.943006522092279809e-03,3.412200725083514713e-03,-3.443705405468437675e-02,-2.836858132485173961e-02,-1.540089475227846873e-02,-2.054634890840546790e-02,1.070881201056067371e-02,-5.200856862950070658e-02,-2.478667318667640562e-02,-1.560982669394381760e-02
3.125000000000000000e-01,4.584962469130387380e-02,-2.432244630338163682e-02,3.065618965747518576e-02,2.436023774862445049e-02,1.076129855254848514e-02,-1.231968221314618320e-02,2.644063826529343547e-03,-7.782607383381875271e-03,-3.960141499800177295e-03,-2.093328221231963073e-03,-2.583165109772283391e-03,3.448407631391389380e-03,-3.335621192094562204e-02,-2.837109818006859630e-02,-2.011031105182331871e-02,-2.167127304178071909e-02,1.166196725069849720e-02,-5.248811950467798665e-02,-2.947689127382207078e-02,-1.660579237956521376e-02
3.134765625000000000e-01,4.615885425331685971e-02,-2.222416339075915584e-02,3.087773302499103104e-02,2.487085413591064512e-02,1.213776851641668562e-02,-9.970613833521048755e-03,2.495954063368213769e-03,-9.541481171394243510e-03,-3.290802246421059563e-03,-1.216257660033927138e-03,8.183224097494639759e-04,3.660750187218091232e-03,-3.220867136124040686e-02,-2.816661148840467199e-02,-2.448917470701258980e-02,-2.274603582597910928e-02,1.248739603571717531e-02,-5.256357132680079813e-02,-3.432360383967472672e-02,-1.738959230656053276e-02
3.144531250000000000e-01,4.615158191019985007e-02,-2.029433569885724653e-02,3.082657548910492859e-02,2.537086891141483030e-02,1.344053132671660551e-02,-7.644472774887383672e-03,2.281431416420221219e-03,-1.131431520276400017e-02,-2.552245757477984711e-03,-2.889793753449428158e-04,4.236958456809434767e-03,4.037144728744834765e-03,-3.101128567862141555e-02,-2.774666353825954584e-02,-2.849467901000522774e-02,-2.376127042047682103e-02,1.317375883770423479e-02,-5.221965689991586723e-02,-3.928731493787519791e-02,-1.795745123973548768e-02
3.154296875000000000e-01,4.581635950929652951e-02,-1.856397865941132944e-02,3.049900199728381583e-02,2.586738407309478738e-02,1.464488813034771700e-02,-5.366979013327868343e-03,1.995739921463179477e-03,-1.307845598379135145e-02,-1.754006841991794657e-03,6.787403119765876265e-04,7.648313305629643455e-03,4.562623958426180459e-03,-2.978016524996636091e-02,-2.710510978032708296e-02,-3.208936968991304289e-02,-2.470753893459848305e-02,1.371104963893352360e-02,-5.144537585223346587e-02,-4.432538542328189751e-02,-1.830767373049702051e-02
3.164062500000000000e-01,4.514472646286132179e-02,-1.706193947349887025e-02,2.989546699048548431e-02,2.636679711815964264e-02,1.572758356090261239e-02,-3.162471087445659686e-03,1.635104168398951322e-03,-1.481139956107531061e-02,-9.071416246356888563e-04,1.677141941836483635e-03,1.102826666448739404e-02,5.219562025034517501e-03,-2.853044654370830852e-02,-2.623829434493796936e-02,-3.524155560760424549e-02,-2.557530935253383292e-02,1.409078482670945119e-02,-5.023425820689314536e-02,-4.939253591503570129e-02,-1.844066854835756802e-02
3.173828125000000000e-01,4.413137279190268436e-02,-1.581442661324851048e-02,2.902069028987495219e-02,2.687463265380374278e-02,1.666719887332611047e-02,-1.053617655565105204e-03,1.196844605243299782e-03,-1.649111765109692249e-02,-2.409509057176451724e-05,2.696646622025417744e-03,1.435324429533289294e-02,5.987942778087246981e-03,-2.727608296967970469e-02,-2.514519882626245831e-02,-3.792563266929255272e-02,-2.635493765681322376e-02,1.430617298457826682e-02,-4.858458146048716397e-02,-5.444140083059337970e-02,-1.835894963073143871e-02
3.183593750000000000e-01,4.277426517206284889e-02,-1.484456880085062956e-02,2.788368477358084060e-02,2.739539168934798305e-02,1.744452100652094800e-02,9.388438704864437469e-04,6.794770561339598391e-04,-1.809637405418750358e-02,8.814616284590733519e-04,3.728021932321291115e-03,1.760044679685610763e-02,6.845667435656903506e-03,-2.602966056408675607e-02,-2.382756121869261667e-02,-4.012231730198198565e-02,-2.703665738379581671e-02,1.435226240426856759e-02,-4.649953687658477802e-02,-5.942312613362839974e-02,-1.806711310645434110e-02
3.193359375000000000e-01,4.107473385763762974e-02,-1.417201059795771337e-02,2.649771374787001851e-02,2.793242137121547744e-02,1.804288171996366874e-02,2.796338115791870225e-03,8.279447848887067085e-05,-1.960702648969121428e-02,1.794822036978096537e-03,4.762537203475449010e-03,2.074806776119448443e-02,7.768897252839854391e-03,-2.480224109519253706e-02,-2.228996220488181287e-02,-4.181878725523161672e-02,-2.761057871739652086e-02,1.422606348158730535e-02,-4.398734122901067078e-02,-6.428800264239858953e-02,-1.757179026540422323e-02
3.203125000000000000e-01,3.903751889234854250e-02,-1.381255130951403003e-02,2.488017704907616659e-02,2.848780756052172319e-02,1.844846136332147640e-02,4.502648924657150914e-03,-5.920707347218789190e-04,-2.100430924086436196e-02,2.700460348461749920e-03,5.792105556672502015e-03,2.377549863867751273e-02,8.732426189531856953e-03,-2.360323471995573810e-02,-2.053987636389063495e-02,-4.300872893799943114e-02,-2.806669904351568462e-02,1.392664355070441853e-02,-4.106129082619505016e-02,-6.898612606504493650e-02,-1.688157667377977386e-02
3.212890625000000000e-01,3.667077457424000597e-02,-1.377783336817257724e-02,2.305242608470233281e-02,2.906229225004050912e-02,1.865055233626967263e-02,6.044080414503893300e-03,-1.342605290189116847e-03,-2.227109232193477326e-02,3.582269521734354409e-03,6.809410338846841326e-03,2.666351780613003541e-02,9.710078060617348406e-03,-2.244030383585855423e-02,-1.858768628792070027e-02,-4.369229194315550624e-02,-2.839492665028770998e-02,1.345519214833983471e-02,-3.773975530717961491e-02,-7.346807437646352135e-02,-1.600693796704645219e-02
3.222656250000000000e-01,3.398603171885251212e-02,-1.407508572540315007e-02,2.103950921534147173e-02,2.965521737986174036e-02,1.864177787196952957e-02,7.409579930183353424e-03,-2.164895412757656193e-03,-2.339211327039604146e-02,4.423817441238771242e-03,7.808013876847183336e-03,2.939446153064731102e-02,1.067512221812206424e-02,-2.131929926313673798e-02,-1.644665806244813983e-02,-4.387595283236354199e-02,-2.858511897234723362e-02,1.281505517504160849e-02,-3.404610941434998289e-02,-7.768559273812281063e-02,-1.496009318511381386e-02
3.232421875000000000e-01,3.099811785113976842e-02,-1.470692704150420443e-02,1.886985007374112136e-02,3.026449614670027183e-02,1.841826242348621953e-02,8.590821505394061891e-03,-3.053629836514889020e-03,-2.435417811857456746e-02,5.208616991442677202e-03,8.782446793961048992e-03,3.195237475024734208e-02,1.160070147096873769e-02,-2.024422936862686762e-02,-1.413287707154123850e-02,-4.357229162767654873e-02,-2.862713644589941209e-02,1.201173692698084133e-02,-3.000860170916302971e-02,-8.159227589560129335e-02,-1.375487684169797963e-02
3.242187500000000000e-01,2.772503604376813299e-02,-1.567123264889551046e-02,1.657486259342130092e-02,3.088661241854150086e-02,1.797975063824667694e-02,9.582249035476282650e-03,-4.002125687674863708e-03,-2.514632860238349629e-02,5.920405418704952766e-03,9.728276480345571589e-03,3.432313985272033435e-02,1.246026570000721700e-02,-1.921726221170447918e-02,-1.166514363121844144e-02,-4.279968576151706172e-02,-2.851091267157143672e-02,1.105286949991040289e-02,-2.566015999561649386e-02,-8.514423787457754689e-02,-1.240658123671033175e-02
3.251953125000000000e-01,2.418780369875235536e-02,-1.696106837262072176e-02,1.418850765661013730e-02,3.151664837244341072e-02,1.732967266092478795e-02,1.038107897391803147e-02,-5.002377200979401216e-03,-2.575997321373552779e-02,6.543428097962645379e-03,1.064215367864684153e-02,3.649458192116788319e-02,1.322800447877269664e-02,-1.823876026363514119e-02,-9.064828521568989855e-03,-4.158192745310169275e-02,-2.822654118080577049e-02,9.948149608108677877e-03,-2.103813404170491036e-02,-8.830075883799287650e-02,-1.093178082165096633e-02
3.261718750000000000e-01,2.041025313223876828e-02,-1.856469334151918463e-02,1.174679735006061918e-02,3.214833997735916382e-02,1.647515429857079883e-02,1.098726297399935624e-02,-6.045126832905803847e-03,-2.618898028741102266e-02,7.062721633120713077e-03,1.152183653139185124e-02,3.845654922555657995e-02,1.387927196718741728e-02,-1.730734673240232058e-02,-6.355689075014577319e-03,-3.994777158778141379e-02,-2.776437867668796536e-02,8.709243405962800028e-03,-1.618397703070409074e-02,-9.102489916619432853e-02,-9.348140708248589559e-03
3.271484375000000000e-01,1.641879636026426226e-02,-2.046563292673070703e-02,9.287253818353944160e-03,3.277415945436135819e-02,1.542697140143811652e-02,1.140341149766815713e-02,-7.119957962025005339e-03,-2.642973192379287004e-02,7.464391123984830123e-03,1.236619183124661528e-02,4.020096807008499695e-02,1.439099740776108964e-02,-1.642000202380857615e-02,-3.563647074981626459e-03,-3.793042215906521075e-02,-2.711516417998785511e-02,7.349660438930636676e-03,-1.114286802035472680e-02,-9.328407117661262349e-02,-7.674211665107689637e-03
3.281250000000000000e-01,1.224215698847496391e-02,-2.264282191563618887e-02,6.848330609325390186e-03,3.338542337206671512e-02,1.419944864641714370e-02,1.163467999663154138e-02,-8.215408005722074289e-03,-2.648113817593086491e-02,7.735876432212029224e-03,1.317517361248184485e-02,4.172187145191972452e-02,1.474207472166755642e-02,-1.557218839422065335e-02,-7.165303173603020451e-04,-3.556696617628602591e-02,-2.627015306471739212e-02,5.884598374593714119e-03,-5.963278527050237462e-03,-9.505055940601649100e-02,-5.929214171341849922e-03
3.291015625000000000e-01,7.911072573551256731e-03,-2.507081698427141014e-02,4.468805198314724191e-03,3.397242458358795680e-02,1.281030374464407588e-02,1.168861982671207632e-02,-9.319100439323844964e-03,-2.634461156279116825e-02,7.866202375539175368e-03,1.394977961547701206e-02,4.301540134323389442e-02,1.491372497360786073e-02,-1.475800040813342318e-02,2.156219722865357867e-03,-3.289776463138436441e-02,-2.522126452387392706e-02,4.330760664237859499e-03,-6.964871719379161358e-04,-9.630198103027673429e-02,-4.132814285950731255e-03
3.300781250000000000e-01,3.457971241518070088e-03,-2.772007648535651514e-02,2.187152041679715601e-03,3.452458579076291001e-02,1.128043891803324518e-02,1.157499657711969117e-02,-1.041789388430591247e-02,-2.602400260012645294e-02,7.846207973130740060e-03,1.469198653943725244e-02,4.407978477056729433e-02,1.488982584615171703e-02,-1.397033841163734975e-02,5.023871105006334423e-03,-2.996581064616504406e-02,-2.396124057460032736e-02,2.706149752105545519e-03,4.603952885650471928e-03,-9.702167878514594834e-02,-2.304894243374002415e-03
3.310546875000000000e-01,-1.083373288012875156e-03,-3.055730453826023887e-02,4.090603190830873620e-05,3.503063213900587530e-02,9.633682288651792755e-03,1.130557897334302613e-02,-1.149804614210153848e-02,-2.552549765610694077e-02,7.668750153067647318e-03,1.540466536547533891e-02,4.491528422826855660e-02,1.465720273119486619e-02,-1.320110187711740629e-02,7.854751955921732490e-03,-2.681606527940689003e-02,-2.248381430208261367e-02,1.029838874918296166e-03,9.882788256713816860e-03,-9.719903966590275057e-02,-4.653207961332862189e-04
3.320312500000000000e-01,-5.678203817741463676e-03,-3.354585540731055276e-02,-1.933973404614872278e-03,3.547877990850931834e-02,7.896482587829743022e-03,1.089390193849877099e-02,-1.254539079403467483e-02,-2.485748103087789818e-02,7.328877711784045901e-03,1.609147837690784802e-02,4.552412332098739606e-02,1.420587660162548650e-02,-1.244139917056975506e-02,1.061662425405811641e-02,-2.349478165703691029e-02,-2.078388466223308334e-02,-6.782741290839854487e-04,1.508367521179004682e-02,-9.682973371078745783e-02,1.366285607734997812e-03
3.330078125000000000e-01,-1.029115423344703455e-02,-3.664619320144337639e-02,-3.703727119607114118e-03,3.585693808054091214e-02,6.097561307002262627e-03,1.035500776659980561e-02,-1.354552377039030565e-02,-2.403036371818444150e-02,6.823971778862607945e-03,1.675675982049444970e-02,4.591038887866930041e-02,1.352926446213661982e-02,-1.168177004546193040e-02,1.327707633175203260e-02,-2.004882809681534164e-02,-1.885769482331663138e-02,-2.397727261249277091e-03,2.014981836491713113e-02,-9.591586829810549997e-02,3.170777703457223085e-03
3.339843750000000000e-01,-1.488663164013131687e-02,-3.981640103627149402e-02,-5.237399479181142903e-03,3.615291932619913579e-02,4.267527068564754694e-03,9.705169666669042489e-03,-1.448399711630597372e-02,-2.305638182430099284e-02,6.153849581598681839e-03,1.740538243633183227e-02,4.607991112112212045e-02,1.262432888489178721e-02,-1.091241697983757510e-02,1.580392915388514549e-02,-1.652502073311397368e-02,-1.670301073433804601e-02,-4.107765053696773791e-03,2.502463081792948019e-02,-9.446605459312593100e-02,4.929701260813465317e-03
3.349609375000000000e-01,-1.942920109952194635e-02,-4.301273298353413405e-02,-6.507409673470873276e-03,3.635465679323688498e-02,2.438457582401770685e-03,8.961602174267170942e-03,-1.534651705196592511e-02,-2.194936808662758740e-02,5.320828913135924182e-03,1.804261233067731493e-02,4.604012376294584763e-02,1.149167390276980075e-02,-1.012344134918469890e-02,1.816565108362123634e-02,-1.296947581184954880e-02,-1.431929637067399889e-02,-5.787615316923823416e-03,2.965240796791426131e-02,-9.249538405052876167e-02,6.625504896500883888e-03
3.359375000000000000e-01,-2.388396796163278629e-02,-4.619020140580487599e-02,-7.490081056471342355e-03,3.645042295741555971e-02,6.434550631839138553e-04,8.142163093259501688e-03,-1.611914334171629659e-02,-2.072450034419298648e-02,4.329751375383716905e-03,1.867395487121202569e-02,4.579990623863419014e-02,1.013558534847585138e-02,-9.305080368246674768e-03,2.033177556784111079e-02,-9.426991327653812952e-03,-1.170788193167887105e-02,-7.416767626378326268e-03,3.397900681211653978e-02,-9.002531419205440921e-02,8.241736954938698803e-03
3.369140625000000000e-01,-2.821695282148034209e-02,-4.930319164836099305e-02,-8.166118952248436341e-03,3.642904676021464089e-02,-1.083818592859941976e-03,7.265051723071373410e-03,-1.678848695255191065e-02,-1.939803115862779800e-02,3.187963181733375131e-03,1.930499444490539618e-02,4.536941048743424465e-02,8.564014579334916846e-03,-8.447940741230890171e-03,2.227331597232274502e-02,-5.940467024834338201e-03,-8.872121156369573713e-03,-8.975249178977759076e-03,3.795252231757319933e-02,-8.708346421729475095e-02,9.763226729079079944e-03
3.378906250000000000e-01,-3.239545424152767000e-02,-5.230609554587983823e-02,-8.521028009570108530e-03,3.628012527538854864e-02,-2.709620241766542807e-03,6.348508144028820223e-03,-1.734190299752644271e-02,-1.798700306166805402e-02,1.905253052184358378e-03,1.994123103221479704e-02,4.475987496390022857e-02,6.788505401851959060e-03,-7.543225031492003206e-03,2.396317167498462561e-02,-2.550370992971940504e-03,-5.817533886212949978e-03,-1.044389367244679886e-02,4.152395226332414313e-02,-8.370332234778049552e-02,1.117624750044227989e-02
3.388671875000000000e-01,-3.638839455928623984e-02,-5.515395480819426655e-02,-8.545460991897686764e-03,3.599422623248092062e-02,-4.200610672681517714e-03,5.410518275584661439e-03,-1.776767602370635940e-02,-1.650895410979239669e-02,4.937475014548833689e-04,2.058791661605951714e-02,4.398342872924566882e-02,4.824064893439642017e-03,-6.582946897430624715e-03,2.537651948875481109e-02,7.057398282328365214e-04,-2.551930041660100713e-03,-1.180459895563542617e-02,4.464784191578301253e-02,-7.992386813005408763e-02,1.246865912605163267e-02
3.398437500000000000e-01,-4.016664434501893144e-02,-5.780310508400936936e-02,-8.235491843130476192e-03,3.556307787451411240e-02,-5.524339539766068286e-03,4.468529290432454726e-03,-1.805519481621058187e-02,-1.498161855524656437e-02,-1.032235404971627683e-03,2.124989445889079870e-02,4.305288862731238703e-02,2.688979697161839738e-03,-5.560131538740948828e-03,2.649118453676306204e-02,3.793638945355536259e-03,9.144887067788027776e-04,-1.304056936534049929e-02,4.728289996586521049e-02,-7.578911421174190644e-02,1.363002818582550318e-02
3.408203125000000000e-01,-4.370332138293631097e-02,-6.021181136970289727e-02,-7.592806958496893521e-03,3.497974283708511767e-02,-6.649723020265855579e-03,3.539179764029246056e-03,-1.819511404773137622e-02,-1.342262749376185900e-02,-2.656371985373888640e-03,2.193144424602736647e-02,4.198155265449770440e-02,4.045802249836127733e-04,-4.468997952958115791e-03,2.728798484315981751e-02,6.682784234982510653e-03,4.569053101012052892e-03,-1.413653890201156844e-02,4.939257734126983879e-02,-7.134757333570196369e-02,1.465172402328218833e-02
3.417968750000000000e-01,-4.697406041598906068e-02,-6.234088543556317447e-02,-6.624809799015143712e-03,3.423877300339968344e-02,-7.547507248923077637e-03,2.638048667344612339e-03,-1.817950030399635014e-02,-1.184921432229120615e-02,-4.360555980989087171e-03,2.263613600887028759e-02,4.078299269319538012e-02,-2.005043967877407317e-03,-3.305119912287999510e-03,2.775104413317589294e-02,9.346602507226110801e-03,8.396579552412341066e-03,-1.507897169928393635e-02,5.094560080877547081e-02,-6.665165745182818902e-02,1.552698936049277771e-02
3.427734375000000000e-01,-4.995725031381441361e-02,-6.415427608547620564e-02,-5.344635299267114052e-03,3.333634260971803098e-02,-8.190710757045421495e-03,1.779426975270566097e-03,-1.800196025649648812e-02,-1.027792973588030623e-02,-6.125155405726038019e-03,2.336669560900809378e-02,3.947084979170839558e-02,-4.513373593611647028e-03,-2.065562929870362087e-03,2.786806765484400178e-02,1.176270195772590593e-02,1.237935541384114525e-02,-1.585623660560571413e-02,5.191645369774212232e-02,-6.175701690582516279e-02,1.625098453992812261e-02
3.437500000000000000e-01,-5.263423578926594570e-02,-6.561962334750592873e-02,-3.771071912128051880e-03,3.227035724273329825e-02,-8.555039423173663171e-03,9.761152696239521268e-04,-1.765774903035573912e-02,-8.724370813424626656e-03,-7.929299253725173580e-03,2.412488438573543933e-02,3.805863513937380455e-02,-7.091829060790425659e-03,-7.489948870774738735e-04,2.763057623949953176e-02,1.391301102152794900e-02,1.649715877679749226e-02,-1.645875311430738605e-02,5.228579660374046284e-02,-5.672182861237147489e-02,1.682080483557937475e-02
3.447265625000000000e-01,-5.498948129426899784e-02,-6.670876810923284661e-02,-1.928390589150785978e-03,3.104053677818400039e-02,-8.619267817358788192e-03,2.392502705240588711e-04,-1.714385712277886192e-02,-7.202928490796270747e-03,-9.751189516090157106e-03,2.491139534797201169e-02,3.655953980367810524e-02,-9.710174502384311471e-03,6.442315673408342434e-04,2.703409430472101388e-02,1.578384341351000628e-02,2.072731482916266924e-02,-1.687910634431964013e-02,5.204082156524705849e-02,-5.160604294137251941e-02,1.723547067750956507e-02
3.457031250000000000e-01,-5.701069526291211581e-02,-6.739820925833182874e-02,1.539185112373513478e-04,2.964847075142537647e-02,-8.365581287030675675e-03,-4.218372595734920885e-04,-1.645907456087390697e-02,-5.726557401057459987e-03,-1.156843343643225094e-02,2.572576803051773373e-02,3.498625616704135327e-02,-1.233695041199203007e-02,2.112026266605180995e-03,2.607828806633972693e-02,1.736589039612343455e-02,2.504479027650030956e-02,-1.711212927954985918e-02,5.117553393991256666e-02,-4.647059972712914988e-02,1.749589104157335193e-02
3.466796875000000000e-01,-5.868891343069926325e-02,-6.766950105880267796e-02,2.441499287477073149e-03,2.809764511808574700e-02,-7.779873682425712811e-03,-9.997313207747399004e-04,-1.560403134119386741e-02,-4.306571680692308432e-03,-1.335839049806542694e-02,2.656632383814452533e-02,3.335081382601186306e-02,-1.493992841637380685e-02,3.650539353163425108e-03,2.476705085878194365e-02,1.865414253479166090e-02,2.942232674731782086e-02,-1.715495101214541129e-02,4.969095703178016965e-02,-4.137662434001753570e-02,1.760480066299691809e-02
3.476562500000000000e-01,-6.001854053537267197e-02,-6.750958427777258020e-02,4.895569131971832556e-03,2.639343984818314989e-02,-6.851996245361095979e-03,-1.489004824840543242e-03,-1.458121356112348534e-02,-2.952469904414301363e-03,-1.509852829290127957e-02,2.743012337388156877e-02,3.166443249688577488e-02,-1.748658132994128367e-02,5.254170108197384059e-03,2.310853315730653987e-02,1.964774436380254188e-02,3.383061347901809152e-02,-1.700701029437521467e-02,4.759525542728719472e-02,-3.638461512975215556e-02,1.756667213236065561e-02
3.486328125000000000e-01,-6.099735028812493243e-02,-6.691104546628126593e-02,7.473439278989749829e-03,2.454309729171605739e-02,-5.575953877497541455e-03,-1.886258296247345263e-03,-1.339495502810593083e-02,-1.671791826464018912e-03,-1.676678118082701452e-02,2.831294689515294338e-02,2.993739421194720890e-02,-1.994456135962914892e-02,6.915606696620705054e-03,2.111511564249395762e-02,2.034978647151311493e-02,3.823849892634214459e-02,-1.667003427613281824e-02,4.490377397490865480e-02,-3.155363375201509363e-02,1.738760431881272717e-02
3.496093750000000000e-01,-6.162644408569420418e-02,-6.587229977770413247e-02,1.012910939568965711e-02,2.255566174917657263e-02,-3.950045752821544805e-03,-2.190122915055949058e-03,-1.205140451037306319e-02,-4.700090814357493307e-04,-1.834190551433046573e-02,2.920929866869725194e-02,2.817893679301925608e-02,-2.228217916152944178e-02,8.625896231916334311e-03,1.880332443643370488e-02,2.076704050521308367e-02,4.261324025864918902e-02,-1.614798288032720866e-02,4.163899037868116354e-02,-2.694050992223820384e-02,1.707518893176755356e-02
3.505859375000000000e-01,-6.191016950521270601e-02,-6.439769376573674375e-02,1.281392842615632251e-02,2.044189116800818398e-02,-1.976948032737128186e-03,-2.401228273668336299e-03,-1.055846916604428684e-02,6.495485587767510071e-04,-1.980382518019917909e-02,3.011243560828297597e-02,2.639717025782237908e-02,-2.446887639703026335e-02,1.037454406664057270e-02,1.619368846036876169e-02,2.090964347685550159e-02,4.692078902773278576e-02,-1.544695983681368921e-02,3.783038045632563379e-02,-2.259907200031560301e-02,1.663835737284594801e-02
3.515625000000000000e-01,-6.185600017635240616e-02,-6.249752572514978566e-02,1.547731248148026539e-02,1.821414235725942257e-02,3.362627308918110362e-04,-2.522135792582612390e-03,-8.925735050017761379e-03,1.685730354241046086e-03,-2.113396130009120508e-02,3.101442018415924776e-02,2.459901745434957959e-02,-2.647568449741089999e-02,1.214964073428274199e-02,1.331053970324217600e-02,2.079073850691527670e-02,5.112611060584783262e-02,-1.457509194727839644e-02,3.351419622420854366e-02,-1.857941449934276401e-02,1.608721033869670025e-02
3.525390625000000000e-01,-6.147437915120949198e-02,-6.018798230673154392e-02,1.806750947920471306e-02,1.588623155934067860e-02,2.978146071493653971e-03,-2.557239294877359289e-03,-7.164365944029483721e-03,2.639564766731630069e-03,-2.231554013444502979e-02,3.190619719611550303e-02,2.279017983418248419e-02,-2.827566252153183510e-02,1.393801451411247685e-02,1.018175803729429348e-02,2.042607976296803574e-02,5.519353432628685413e-02,-1.354237867910479398e-02,2.873315809915381880e-02,-1.492721313409233266e-02,1.543283290735694355e-02
3.535156250000000000e-01,-6.077852838385457146e-02,-5.749099133605373863e-02,2.053239929264345787e-02,1.347327263208367154e-02,5.932993672773148944e-03,-2.512634766489445833e-03,-5.286982078949993211e-03,3.514222799652152226e-03,-2.333387354727695095e-02,3.277769360913511398e-02,2.097512887294958328e-02,-2.984430727921418003e-02,1.572540716995228516e-02,6.838463057786643012e-03,1.983360982277666829e-02,5.908713061830421498e-02,-1.236051467665101773e-02,2.353606363597433165e-02,-1.168309738743031519e-02,1.468709807124587811e-02
3.544921875000000000e-01,-5.978422738145277443e-02,-5.443399197641451970e-02,2.282031739236759643e-02,1.099149546899639944e-02,9.180983881370939972e-03,-2.395961820968950644e-03,-3.307520614586354456e-03,4.314945267119929193e-03,-2.417660680858401204e-02,3.361794026800598439e-02,1.915712323087469943e-02,-3.115992928914374654e-02,1.749667003320450401e-02,3.314656246159833862e-03,1.903301801189373824e-02,6.277111082640114692e-02,-1.104268822505849804e-02,1.797731633405321924e-02,-8.882089784280662245e-03,1.386246186467368115e-02
3.554687500000000000e-01,-5.850956449090733563e-02,-5.104962458170602541e-02,2.488088936383866384e-02,8.458047614162921696e-03,1.269839269057626563e-02,-2.216219835498637030e-03,-1.241080006201251626e-03,5.048935324944743910e-03,-2.483392903000274446e-02,3.441521394084400692e-02,1.733825132480136533e-02,-3.220398863891094088e-02,1.923597726604777888e-02,-3.531824534739184170e-04,1.804528842893464088e-02,6.621024485252605118e-02,-9.603359096942621145e-03,1.211637913092639129e-02,-6.553120134481068594e-03,1.297175336950549297e-02
3.564453125000000000e-01,-5.697466463341472470e-02,-4.737534376714107320e-02,2.666586327931763645e-02,5.890782304921283324e-03,1.645785841264828242e-02,-1.983562122448988361e-03,8.962493855156606314e-04,5.725218145330655296e-03,-2.529874213986160053e-02,3.515719779694303354e-02,1.551949856159926498e-02,-3.296138540873921191e-02,2.092705285782388291e-02,-4.126538808343068604e-03,1.689224637641306009e-02,6.937029126960275738e-02,-8.058019549193169706e-03,6.017158240305635515e-03,-4.718621951525200746e-03,1.202796296672744431e-02
3.574218750000000000e-01,-5.520139758931451313e-02,-4.345295936709026030e-02,2.812992669846173938e-02,3.308036395434478874e-03,2.042869649260066131e-02,-1.709071841367166850e-03,3.087565896711896157e-03,6.354470132898307026e-03,-2.556678499582233643e-02,3.583115810702693776e-02,1.370083806797463624e-02,-3.342070000060191892e-02,2.255340768078907543e-02,-7.965343695714305339e-03,1.559611176280520373e-02,7.221843413618751761e-02,-6.422942509763080766e-03,-2.526760284913697092e-04,-3.394217089317874865e-03,1.104403223233605714e-02
3.583984375000000000e-01,-5.321307116321812719e-02,-3.932811103253776308e-02,2.923149507693187030e-02,7.284017737231801917e-04,2.457726020392406521e-02,-1.404523634744756725e-03,5.315345685768856597e-03,6.948820554015816379e-03,-2.563670999535869882e-02,3.642413466874396683e-02,1.188134334992617044e-02,-3.357437947046086613e-02,2.409858276420469292e-02,-1.182848157904138435e-02,1.417906773650770211e-02,7.472372040417850358e-02,-4.714921197945913522e-03,-6.622423927394365840e-03,-2.588493380982318046e-03,1.003264885224987475e-02
3.593750000000000000e-01,-5.103411372166018201e-02,-3.504968322943917414e-02,2.993345857910082591e-02,-1.829506019124582401e-03,2.886734231707856896e-02,-1.082135182903809631e-03,7.561637592790455137e-03,7.521628877085097080e-03,-2.551011036336495522e-02,3.692314221151927339e-02,1.005932093282359101e-02,-3.341886678166352403e-02,2.554639484086052709e-02,-1.567432137196818343e-02,1.266285236143535955e-02,7.685749156244663094e-02,-2.951004552644061283e-03,-1.301913804258710179e-02,-2.302878731224148028e-03,9.006049852772472775e-03
3.603515625000000000e-01,-4.868975069044266524e-02,-3.066916831811087804e-02,3.020387471940443741e-02,-4.347278227653040943e-03,3.326061225409970151e-02,-7.543130156739723735e-04,9.808260890370814472e-03,8.087241491844556623e-03,-2.519149715806510634e-02,3.731537982651798174e-02,8.232460676561482657e-03,-3.295467076947086738e-02,2.688118017919575650e-02,-1.946126254706825529e-02,1.106838055653387720e-02,7.859380300573383382e-02,-1.148232899158965065e-03,-1.936844310554000984e-02,-2.531613726720459683e-03,7.975836311329767558e-03
3.613281250000000000e-01,-4.620567962551155178e-02,-2.623998620850696503e-02,3.001659489341302472e-02,-6.806938673003049348e-03,3.771708274566151070e-02,-4.333969891634619235e-04,1.203700307572167644e-02,8.660731785350496079e-03,-2.468822592597234161e-02,3.758844530269921103e-02,6.398001135376302564e-03,-3.218637551670037317e-02,2.808803273784248739e-02,-2.314828899013824867e-02,9.415402809189725442e-03,7.990982456548344215e-02,6.766217349595102151e-04,-2.559538415681999676e-02,-3.261823408289128701e-03,6.952802528466388819e-03
3.623046875000000000e-01,-4.360774842969982606e-02,-2.181676978411358284e-02,2.935181369730644613e-02,-9.191161289580175586e-03,4.219559959750308203e-02,-1.314078339620998958e-04,1.422981489350895121e-02,9.257627796529249720e-03,-2.401037383813581921e-02,3.773055113133320232e-02,4.552907044249456664e-03,-3.112258877438661003e-02,2.915303276725823844e-02,-2.669552284951199131e-02,7.722206349264757429e-03,8.078621569109284417e-02,2.507306340219518301e-03,-3.162529289080034250e-02,-4.473687415570625284e-03,5.946782408987762343e-03
3.632812500000000000e-01,-4.092164117912338445e-02,-1.745462585712318285e-02,2.819653096272988629e-02,-1.148347596296465066e-02,4.665434785702245180e-02,1.401978931349262048e-04,1.636899986330081144e-02,9.893631846586547346e-03,-2.317056903712776464e-02,3.773073887079469307e-02,2.694055768407331141e-03,-2.977583000454984627e-02,3.006346213367970532e-02,-3.006477048900135091e-02,6.005363552010352900e-03,8.120746892843876130e-02,4.328324536783591248e-03,-3.738466165133657454e-02,-6.140706291202033956e-03,4.966515521065975429e-03
3.642578125000000000e-01,-3.817257584954678734e-02,-1.320838185031328500e-02,2.654491763939581875e-02,-1.366845944680908018e-02,5.105136745239130525e-02,3.707612668590479308e-04,1.843739571351635589e-02,1.058433664679170674e-02,-2.218377480085444858e-02,3.757908854207382687e-02,8.184293537543630087e-04,-2.816235955980243844e-02,3.080800285149795301e-02,-3.322005262688644545e-02,4.279531341772850085e-03,8.116221560769863730e-02,6.125157173709985629e-03,-4.280201432531921535e-02,-8.230060338452069302e-03,4.019534981273715016e-03
3.652343750000000000e-01,-3.538501799775341239e-02,-9.131828689379534181e-03,2.439857802362253511e-02,-1.573190841479319910e-02,5.534507125862405535e-02,5.506388868812965879e-04,2.041854529260113404e-02,1.134494241706002909e-02,-2.106703196921943730e-02,3.726691975370460125e-02,-1.076691332014735646e-03,-2.630195143182055550e-02,3.137691557788422486e-02,-3.612811083434747106e-02,2.557304312818144479e-03,8.064348802294325769e-02,7.884462320572532129e-03,-4.780876329732050567e-02,-1.070305608501921635e-02,3.112078955763823880e-03
3.662109375000000000e-01,-3.258241415986453532e-02,-5.276970528210192350e-03,2.176670233778544780e-02,-1.766099203316050942e-02,5.949475852897960493e-02,6.714015108391915496e-04,2.229685473457126976e-02,1.218997950835606567e-02,-1.983916386729117631e-02,3.678698133236883716e-02,-2.993533972260049858e-03,-2.421761288314082383e-02,3.176219514378517128e-02,-3.875888277558182243e-02,8.491231883806174422e-04,7.964893285843328841e-02,9.594251426447465703e-03,-5.234004168694461612e-02,-1.351565413640910644e-02,2.249027178726165609e-03
3.671875000000000000e-01,-2.978694838251428473e-02,-1.693291915769357461e-03,1.866610529138439806e-02,-1.944438181405335961e-02,6.346111671570879575e-02,7.260100683058059133e-04,2.405773689618413355e-02,1.313304091041567374e-02,-1.852044867907115880e-02,3.613362636125862226e-02,-4.933647331157205163e-03,-2.193525511029920452e-02,3.195770056307063040e-02,-4.108593889750417755e-02,-8.367608756309823049e-04,7.818097118591774142e-02,1.124403884697388299e-02,-5.633550029167187778e-02,-1.661907102413108170e-02,1.433863474927186618e-03
3.681640625000000000e-01,-2.701932490944246312e-02,1.572947153833149448e-03,1.512114797486087750e-02,-2.107235692306099265e-02,6.720670488979200996e-02,7.089660883888388929e-04,2.568773835236798364e-02,1.418652884597070875e-02,-1.713226486539620036e-02,3.530296970061731071e-02,-6.897722564061789692e-03,-1.948331985771382946e-02,3.195925737074081091e-02,-4.308687371648817904e-02,-2.494266749490241762e-03,7.624690101672766673e-02,1.282496241402044865e-02,-5.974005900065119945e-02,-1.996044658463700175e-02,6.686648401543986544e-04
3.691406250000000000e-01,-2.429857961170671724e-02,4.479378185325374843e-03,1.116354222633020310e-02,-2.253688355869987864e-02,7.069641225174522203e-02,6.164340123780124745e-04,2.717464853027628385e-02,1.536141940697209607e-02,-1.569671576544514127e-02,3.429302528129825334e-02,-8.885426854642726469e-03,-1.689236759858249101e-02,3.176473058508636621e-02,-4.474364539838032034e-02,-4.119410250591057886e-03,7.385893913366174679e-02,1.432987323618954527e-02,-6.250460292577272869e-02,-2.348356746053563079e-02,-4.588281132475608164e-05
3.701171875000000000e-01,-2.164192228124439676e-02,6.988143464295639741e-03,6.832038441476146785e-03,-2.383166748896895296e-02,7.389788560021948172e-02,4.463333416203099863e-04,2.850758987513844073e-02,1.666704888170521259e-02,-1.423623996277232663e-02,3.310382071961822520e-02,-1.089525278938251879e-02,-1.419463351021629099e-02,3.137406706039646415e-02,-4.604285797955393750e-02,-5.710180277045472097e-03,7.103419974060554143e-02,1.575339346302173649e-02,-6.458661411021197896e-02,-2.712963651031457049e-02,-7.104425724256160620e-04
3.710937500000000000e-01,-1.906461141226263589e-02,9.066458629904640062e-03,2.171999639389111079e-03,-2.495217931225548330e-02,7.678192008599959983e-02,1.983990816218688595e-04,2.967708826739427416e-02,1.811092505957718687e-02,-1.277321432456176784e-02,3.173748709656849798e-02,-1.292438668755572541e-02,-1.142355798677648950e-02,3.078930648863715050e-02,-4.697598132293624718e-02,-7.266367895276092115e-03,6.779460834119001300e-02,1.709194131183629575e-02,-6.595073041435252359e-02,-3.083807725861446511e-02,-1.326958928621009559e-03
3.720703125000000000e-01,-1.657986258063619961e-02,1.068711023339655695e-02,-2.765133577041067187e-03,-2.589565249802286070e-02,7.932280811892808425e-02,-1.257905222231291338e-04,3.067512324466660154e-02,1.969856638899094778e-02,-1.132955682962326523e-02,3.019832207240465832e-02,-1.496859885739125484e-02,-8.613298843932085808e-03,3.001456081255201441e-02,-4.753950473402090288e-02,-8.789353035486811155e-03,6.416675017900343170e-02,1.834372323376229352e-02,-6.656922403563721169e-02,-3.454736202572153414e-02,-1.898565825943778927e-03
3.730468750000000000e-01,-1.419879100605801574e-02,1.182888084362803890e-02,-7.922480747758893840e-03,-2.666105474807739864e-02,8.149864190587417789e-02,-5.228194127147259979e-04,3.149515791810730131e-02,2.143337141010424191e-02,-9.926336381361356570e-03,2.849282486408546977e-02,-1.702215844969046099e-02,-5.798232670738329847e-03,2.905596232077583413e-02,-4.773502106670405448e-02,-1.028185426677304809e-02,6.018165352732471329e-02,1.950869367456613962e-02,-6.642239308182666668e-02,-3.819585204961362113e-02,-2.429472063478366889e-03
3.740234375000000000e-01,-1.193038835319044921e-02,1.247689523858815444e-02,-1.323845384591756415e-02,-2.724903369299721059e-02,8.329156576979784843e-02,-9.874722133120206972e-04,3.213214880473590218e-02,2.331652039604740351e-02,-8.583396753590020328e-03,2.662970199292609419e-02,-1.907777523244494344e-02,-3.012452969010122241e-03,2.792158119960179430e-02,-4.756923911487556667e-02,-1.174764783215966057e-02,5.587450909161476714e-02,2.058848345620487713e-02,-6.549886067418628222e-02,-4.172263776126287904e-02,-2.924826046761582182e-03
3.750000000000000000e-01,-9.781533304522223651e-03,1.262288229757918719e-02,-1.864757440692592361e-02,-2.766183839191717342e-02,8.468797512300681174e-02,-1.512805134076118576e-03,3.258253611986716008e-02,2.534691062144588808e-02,-7.319001638967204126e-03,2.461984310778228893e-02,-2.112657021851485281e-02,-2.892727864192332597e-04,2.662131380792100155e-02,-4.705392309946232476e-02,-1.319126271032222339e-02,5.128432776803522330e-02,2.158629835661084531e-02,-6.379577719467424690e-02,-4.506836739597235020e-02,-3.390562301995982651e-03
3.759765625000000000e-01,-7.757034926959304778e-03,1.226534836717107710e-02,-2.408136429923335778e-02,-2.790321852904078387e-02,8.567865973096867871e-02,-2.090248101132796427e-03,3.284421538113037331e-02,2.752112614436975913e-02,-6.149507463632550991e-03,2.247626659946097560e-02,-2.315807664847687949e-02,2.339260504867404084e-03,2.516674341362373432e-02,-4.620575910751582860e-02,-1.461765892470771357e-02,4.645353997065397589e-02,2.250678998830648800e-02,-6.131892249447765120e-02,-4.817605231963528051e-02,-3.833232477165967982e-03
3.769531250000000000e-01,-5.859707364000031095e-03,1.140965909876053876e-02,-2.946929762307295975e-02,-2.797830358922386712e-02,8.625888969509243331e-02,-2.709736401853230295e-03,3.291649146274951837e-02,2.983344244579222079e-02,-5.089070201334850926e-03,2.021403513907891678e-02,-2.516027236829754613e-02,4.842830806402872654e-03,2.357097557384322389e-02,-4.504614940470676177e-02,-1.603189663415762606e-02,4.142754068319522143e-02,2.335590156184176244e-02,-5.808270613443086705e-02,-5.099183781563054740e-02,-4.259823839363632673e-03
3.779296875000000000e-01,-4.090473922943115015e-03,1.006802802905984277e-02,-3.473980008453160517e-02,-2.789346464060239381e-02,8.642844339194211134e-02,-3.359869649729240598e-03,3.280001650091998039e-02,3.227586572806598331e-02,-4.149391872159883046e-03,1.785014169089871663e-02,-2.711964415309930931e-02,7.193292082479556607e-03,2.184845075067112091e-02,-4.360093660948339417e-02,-1.743880370645600406e-02,3.625418529278631730e-02,2.414069155911456599e-02,-5.411006501433235361e-02,-5.346572860966617574e-02,-4.677568512863947495e-03
3.789062500000000000e-01,-2.448498198740839231e-03,8.259411478829655970e-03,-3.982128125184265788e-02,-2.765616164813681360e-02,8.619157742044959714e-02,-4.028095422227481043e-03,3.249671328402316955e-02,3.483820613951493089e-02,-3.339511753365390773e-03,1.540336696290470209e-02,-2.902128402103281574e-02,9.365073558482636673e-03,2.001473712180898423e-02,-4.190006077015344388e-02,-1.884264949460516536e-02,3.098324210810572688e-02,2.486913872660380387e-02,-4.943225905080873839e-02,-5.555225909783260280e-02,-5.093746885463560671e-03
3.798828125000000000e-01,-9.313394890469410678e-04,6.009310660876903028e-03,-4.464318437621933588e-02,-2.727477948261881197e-02,8.555693941590442053e-02,-4.700914518999901696e-03,3.200968596133497990e-02,3.750818367447188162e-02,-2.665646573268188810e-03,1.289410966028424650e-02,-3.084901706263444565e-02,1.133554505859495423e-02,1.808630686609895982e-02,-3.997715340923990029e-02,-2.024683240490110503e-02,2.566580823823834401e-02,2.554993212251988749e-02,-4.408856686464861230e-02,-5.721109907660765909e-02,-5.515488737860135653e-03
3.808593750000000000e-01,4.648705857272652326e-04,3.349483196756035831e-03,-4.913703796512892963e-02,-2.675845597059195100e-02,8.453742537806602231e-02,-5.364104433214722523e-03,3.134312006772140696e-02,4.027156500510289255e-02,-2.131083116011374748e-03,1.034419129245426304e-02,-3.258555978881427784e-02,1.308533682343546688e-02,1.608029947185043301e-02,-3.786907357684658748e-02,-2.165358856856358302e-02,2.035369619785962897e-02,2.619225020907207241e-02,-3.812588472088906943e-02,-5.840758673957353875e-02,-5.949575719828376942e-03
3.818359375000000000e-01,1.745233633170010026e-03,3.175675237846988181e-04,-5.323749304245117830e-02,-2.611690544833091682e-02,8.314998391929988297e-02,-6.002957331088902559e-03,3.050217398714757597e-02,4.311232904079632250e-02,-1.736125749427619609e-03,7.776637647989624071e-03,-3.421270748274837792e-02,1.459860884846280946e-02,1.401427582700649245e-02,-3.561539187114438898e-02,-2.306372850992200255e-02,1.509879919667770493e-02,2.680553316679969850e-02,-3.159823321099231724e-02,-5.911318178917659288e-02,-6.402248805997408712e-03
3.828125000000000000e-01,2.915875820800393863e-03,-3.043375088698757613e-03,-5.688333002454153131e-02,-2.536024133515783416e-02,8.141537055631743736e-02,-6.602528598644226074e-03,2.949286406293243762e-02,4.601285858979715232e-02,-1.478100415656863516e-03,5.215439388748114961e-03,-3.571154853548817731e-02,1.586326556305569374e-02,1.190596700107498032e-02,-3.325782922486449772e-02,-2.447640815169376677e-02,9.952443555247315193e-03,2.739925271883260696e-02,-2.456617735921459017e-02,-5.930583269623047188e-02,-6.879024312485397009e-03
3.837890625000000000e-01,3.983728775892376138e-03,-6.685395020453882738e-03,-6.001841938707770663e-02,-2.449880122680793068e-02,7.935785583577820157e-02,-7.147891843935512586e-03,2.832194560658164023e-02,4.895415512247417583e-02,-1.351415611407681336e-03,2.685294520028537121e-03,-3.706270326001831483e-02,1.687111251599063624e-02,9.773021716917512994e-03,-3.083965800823488049e-02,-2.588893982183670256e-02,4.964737055760030590e-03,2.798268378693988950e-02,-1.709616695844335885e-02,-5.897025340682495592e-02,-7.384521943794868440e-03
3.847656250000000000e-01,4.956303955878002196e-03,-1.055625829097467210e-02,-6.259262079396851752e-02,-2.354297792833869377e-02,7.700489169037103010e-02,-7.624396140088460228e-03,2.699679205948422867e-02,5.191607331162463590e-02,-1.347679849426998422e-03,2.113357635746638879e-04,-3.824658422160526206e-02,1.761795263239246401e-02,7.632756534511135962e-03,-2.840507364868280135e-02,-2.729664813917887303e-02,1.839222773316646778e-04,2.856468225757057347e-02,-9.259804978933390898e-03,-5.809810612642519329e-02,-7.922308168528712988e-03
3.857421875000000000e-01,5.841464446357498043e-03,-1.460011207327698533e-02,-6.456260610185994564e-02,-2.250305969947615989e-02,7.438674095970335132e-02,-8.017921260904817618e-03,2.552527452328164775e-02,5.487757175718282338e-02,-1.455874053128829691e-03,-2.181153909007909654e-03,-3.924367470109665218e-02,1.810362054606664411e-02,5.501912728241389362e-03,-2.599854550477564974e-02,-2.869277477090413295e-02,-4.344255925387653650e-03,2.915347301541995617e-02,-1.133052832211546915e-03,-5.668808818392125082e-02,-8.494757994903042245e-03
3.867187500000000000e-01,6.647198136130419432e-03,-1.875820285653388014e-02,-6.589259263319076354e-02,-2.138908277577091996e-02,7.153607547218544804e-02,-8.315126696844844789e-03,2.391564379653550454e-02,5.781697609425082152e-02,-1.662576310996539096e-03,-4.467034136428900230e-03,-4.003482152943355077e-02,1.833195447475538531e-02,3.396423734771575158e-03,-2.366415614681815355e-02,-3.006843509014667584e-02,-8.577159667800962964e-03,2.975645220638645921e-02,7.204617901036769467e-03,-5.474592237332945310e-02,-9.102937935939556940e-03
3.876953125000000000e-01,7.381396149763378919e-03,-2.296963761891432018e-02,-6.655497431484372339e-02,-2.021069896012425357e-02,6.848754846402668739e-02,-8.503690344074797680e-03,2.217641693939877839e-02,6.071225053717112241e-02,-1.952235424840804111e-03,-6.621604831903570021e-03,-4.060153820261076102e-02,1.831070607914975570e-02,1.331196881687529178e-03,-2.144493848150685888e-02,-3.141262873403912609e-02,-1.247583503665458671e-02,3.038000742444403601e-02,1.567111696750908556e-02,-5.228425156663065593e-02,-9.746512623718596446e-03
3.886718750000000000e-01,8.051640289562742372e-03,-2.717217774246193790e-02,-6.653083969195343339e-02,-1.897706075585834165e-02,6.527734740474691599e-02,-8.572532930994553046e-03,2.031627023692685746e-02,6.354127382999479046e-02,-2.307488744448480192e-03,-8.620904964907482454e-03,-4.092631391256466161e-02,1.805138971417261443e-02,-6.800871194193099534e-04,-1.938222030720228653e-02,-3.271230499035460842e-02,-1.600554818001739821e-02,3.102935918257998874e-02,2.418265928144460938e-02,-4.932243976679916847e-02,-1.042367715712877452e-02
3.896484375000000000e-01,8.665003052923125199e-03,-3.130305491643651378e-02,-6.581036742766606384e-02,-1.769672614030969038e-02,6.194273350178232385e-02,-8.512024482218719795e-03,1.834394024868667844e-02,6.628211555570895364e-02,-2.709518908077889095e-03,-1.044200872515071987e-02,-4.099292391620081022e-02,1.756907342787410523e-02,-2.625153714416468987e-03,-1.751498589584258095e-02,-3.395248284400759903e-02,-1.913627225559759448e-02,3.170842663235938497e-02,3.265470979989271161e-02,-4.588628310480357547e-02,-1.113111685387484229e-02
3.906250000000000000e-01,9.227863551161083130e-03,-3.529979794141217819e-02,-6.439309166668893969e-02,-1.637758466359544654e-02,5.852157426781459670e-02,-8.314169415272338812e-03,1.626813442120413414e-02,6.891330880244296575e-02,-3.138443320137971129e-03,-1.206331533308561792e-02,-4.078673651632722108e-02,1.688211497436241382e-02,-4.493290215904618447e-03,-1.587926406547096603e-02,-3.511642441324790143e-02,-2.184311757444113572e-02,3.241972004680665487e-02,4.100293784445627893e-02,-4.200763555833651741e-02,-1.186399563150580989e-02
3.916015625000000000e-01,9.745742366255444322e-03,-3.910105916857761071e-02,-6.228803154751352822e-02,-1.502680610824358443e-02,5.505187555269812349e-02,-7.972767215252064832e-03,1.409745250479895254e-02,7.141411529300117911e-02,-3.573729509414279738e-03,-1.346482880941282483e-02,-4.029501184812527698e-02,1.601184696813401712e-02,-6.275475194154878783e-03,-1.450755193412493933e-02,-3.618585941963780445e-02,-2.410669796862023595e-02,3.316426208507953360e-02,4.914416915230614136e-02,-3.772395536438126473e-02,-1.261597377088417501e-02
3.925781250000000000e-01,1.022315804721157795e-02,-4.264742928982463016e-02,-5.951368116695290866e-02,-1.365081246998274198e-02,5.157131936804010969e-02,-7.483546031462126082e-03,1.184031976213811149e-02,7.376477925189951768e-02,-3.994628936973921261e-03,-1.462842411197102371e-02,-3.950718765542311772e-02,1.498221610439786147e-02,-7.964479484430065509e-03,-1.342828313386727757e-02,-3.714125728587880371e-02,-2.591342721865610640e-02,3.394153932361290010e-02,5.699732396419263797e-02,-3.307777919490925006e-02,-1.337925532628417638e-02
3.935546875000000000e-01,1.066350757354317391e-02,-4.588222933474331300e-02,-5.609785840073999719e-02,-1.225527352688837723e-02,4.811681366870544652e-02,-6.844266980859436966e-03,9.504932687387437559e-03,7.594676650808931950e-02,-4.380621374152254659e-03,-1.553809619075421922e-02,-3.841514730392663057e-02,1.381938209089087800e-02,-9.554937199852415325e-03,-1.266534871764686543e-02,-3.796214246070026693e-02,-2.725574028860738157e-02,3.474948497653042312e-02,6.448432963539918461e-02,-2.811613214906768035e-02,-1.414466494699332007e-02
3.945312500000000000e-01,1.106897270564406212e-02,-4.875226902865619633e-02,-5.207741313340866901e-02,-1.084512576242641080e-02,4.472406000517633456e-02,-6.054797418674579164e-03,7.099217677330069316e-03,7.794298560732103309e-02,-4.711861657484310399e-03,-1.618018869861683265e-02,-3.701346541410457935e-02,1.255128256984781171e-02,-1.104338561977616720e-02,-1.223767831809078645e-02,-3.862744764886254234e-02,-2.813223512170053009e-02,3.558449314816664044e-02,7.153099658477544975e-02,-2.288988247203942866e-02,-1.490175337394262708e-02
3.955078125000000000e-01,1.144045370709507667e-02,-5.120856111710093972e-02,-4.749779761641192977e-02,-9.424613907085353098e-03,4.142714462847500029e-02,-5.117151938895244008e-03,4.630802814595082195e-03,7.973798803043101457e-02,-4.969620456503363003e-03,-1.654359932399710950e-02,-3.529962670393764490e-02,1.120717084418761458e-02,-1.242827332311472431e-02,-1.215888832493947080e-02,-3.911589879414890253e-02,-2.854773183316690333e-02,3.644146437290856494e-02,7.806784687276797918e-02,-1.745305062826496556e-02,-1.563893037964071350e-02
3.964843750000000000e-01,1.177753146907121844e-02,-5.320698186029303167e-02,-4.241250382173778616e-02,-7.997353872698408778e-03,3.825815822108744740e-02,-4.035500388094650191e-03,2.107002643539881287e-03,8.131814497680893428e-02,-5.136710667010468620e-03,-1.661995897962952398e-02,-3.327421390947399304e-02,9.817133651097332755e-03,-1.370993644632187425e-02,-1.243700294716702445e-02,-3.940642493974855221e-02,-2.851324728426668162e-02,3.731388161282011423e-02,8.403088531528873917e-02,-1.186208292504621620e-02,-1.634362343865881917e-02
3.974609375000000000e-01,1.207845859906460373e-02,-5.470886863748902068e-02,-3.688237475534648924e-02,-6.566415382575381023e-03,3.524684894992346357e-02,-2.816142706770964448e-03,-4.651844533534444086e-04,8.267179856942419303e-02,-5.197891169161159529e-03,-1.640378238418459603e-02,-3.094106099623636363e-02,8.411596542208406996e-03,-1.489054345859649672e-02,-1.307425302918095028e-02,-3.947858548754228092e-02,-2.804588421581535526e-02,3.819391531221760783e-02,8.936230378797326013e-02,-6.175100294218076324e-03,-1.700245995706555630e-02
3.984375000000000000e-01,1.234017956236239423e-02,-5.568154646527690571e-02,-3.097479870727415374e-02,-5.134422158271412066e-03,3.242031299866129923e-02,-1.467450944216228776e-03,-3.079066931350607408e-03,8.378938576205038902e-02,-5.140239966395744250e-03,-1.589258790807978119e-02,-2.830736828311575248e-02,7.020824627409261859e-03,-1.597400935422262080e-02,-1.406695641172418972e-02,-3.931300690731391601e-02,-2.716863534344328424e-02,3.907255556090927923e-02,9.401111024470604205e-02,-4.511330895433667996e-04,-1.760147046019784958e-02
3.994140625000000000e-01,1.255837949236683626e-02,-5.609877621321610747e-02,-2.476279731085931357e-02,-3.703667118887792736e-03,2.980272614555046912e-02,2.206827425476048238e-07,-5.728239708130522523e-03,8.466353367340569147e-02,-4.953489145064219473e-03,-1.508698491598713803e-02,-2.538377656756538384e-02,5.674426515832844964e-03,-1.696588065567323014e-02,-1.540548248244191787e-02,-3.889182061830012693e-02,-2.591010405218115153e-02,3.993976890419164566e-02,9.793367495335562889e-02,5.250647156736600908e-03,-1.812630974625012437e-02
4.003906250000000000e-01,1.272756082209602381e-02,-5.594111838088075550e-02,-1.832402003143807773e-02,-2.276239689286166552e-03,2.741511931824105672e-02,1.574656308533001247e-03,-8.406553856081581261e-03,8.528912552921412427e-02,-4.630314660174143608e-03,-1.399072722214204402e-02,-2.218439786083614695e-02,4.400869241413288627e-03,-1.787319309335606843e-02,-1.707430236491727302e-02,-3.819909358580462350e-02,-2.430414455625103803e-02,4.078467686736889780e-02,1.010941875271260532e-01,1.087168815311640932e-02,-1.856249266506574888e-02
4.013671875000000000e-01,1.284114644104608800e-02,-5.519620746668935096e-02,-1.173965927619875088e-02,-8.541620068561380516e-04,2.527520038937269495e-02,3.241927652610484666e-03,-1.110807767786058456e-02,8.566333685404869946e-02,-4.166574652066563217e-03,-1.261073167550775219e-02,-1.872680090795475483e-02,3.227011792277020581e-03,-1.870430427111115929e-02,-1.905212496562429247e-02,-3.722124314924686594e-02,-2.238942559251077061e-02,4.159575284425683778e-02,1.034650194870984363e-01,1.635479881862134457e-02,-1.889564088330970837e-02
4.023437500000000000e-01,1.289160765571241950e-02,-5.385893319419932102e-02,-5.093301685350086309e-03,5.604694310406741452e-04,2.339722378576790732e-02,4.986569653829450374e-03,-1.382705064852270647e-02,8.578564201255056698e-02,-3.561490821595039019e-03,-1.095706130506844331e-02,-1.503195027163601455e-02,2.177664575690577402e-03,-1.946870403374599198e-02,-2.131211785366267028e-02,-3.594742772672417097e-02,-2.020892287437391077e-02,4.236103364070848559e-02,1.050269883146331962e-01,2.164486257435056099e-02,-1.911173675420763454e-02
4.033203125000000000e-01,1.287061483476191481e-02,-5.193152614808393269e-02,1.530267693045771031e-03,1.965340319640009655e-03,2.179190878062043854e-02,6.791779778538180497e-03,-1.655783184305536712e-02,8.565779164679122870e-02,-2.817768324864355911e-03,-9.042872875784977935e-03,-1.112409839415772969e-02,1.275181747794439666e-03,-2.017680561749645232e-02,-2.382221070667653318e-02,-3.436990532393317810e-02,-1.780934662920052522e-02,4.306834167246536421e-02,1.057695202246473759e-01,2.668951227328945908e-02,-1.919738022672944078e-02
4.042968750000000000e-01,1.276920825692962579e-02,-4.942354669136275747e-02,8.046290746385530851e-03,3.357777053801695895e-03,2.046640663259785553e-02,8.639637908941453712e-03,-1.929484456910861637e-02,8.528376198589909807e-02,-1.941650677978316343e-03,-6.884329127796660203e-03,-7.030630707647553788e-03,5.390928261744806294e-04,-2.083972098053004859e-02,-2.654547783649538820e-02,-3.248435220839417797e-02,-1.524051155886673933e-02,4.370551359729238361e-02,1.056907101950670391e-01,3.143975776954283097e-02,-1.914004460905539134e-02
4.052734375000000000e-01,1.257798635642617957e-02,-4.635177736876675697e-02,1.437127292770527982e-02,4.734610985449686470e-03,1.942431603872523879e-02,1.051134340337985841e-02,-2.203251898934764641e-02,8.466967740886482963e-02,-9.429072708848993539e-04,-4.500476390049968668e-03,-2.781864532032355883e-03,-1.422060855147267832e-05,-2.146902397339156554e-02,-2.944059512806988799e-02,-3.029013468695012506e-02,-1.255465748422945720e-02,4.426063101879272599e-02,1.047972791062506959e-01,3.585055794025888976e-02,-1.892832694695349705e-02
4.062500000000000000e-01,1.228730828159504962e-02,-4.274002032934016981e-02,2.042421258355266167e-02,6.092052194758881475e-03,1.866574568946225907e-02,1.238746566185428520e-02,-2.476523454510186698e-02,8.382370801533051141e-02,1.652477409538675827e-04,-1.913088669545563378e-03,1.589196828453686480e-03,-3.717980189488420142e-04,-2.207650521443605893e-02,-3.246236560307315389e-02,-2.779052763650106256e-02,-9.805729744565370304e-03,4.472224883660972511e-02,1.031044291590297590e-01,3.988132989941501477e-02,-1.855218879088793918e-02
4.072265625000000000e-01,1.188750745165020536e-02,-3.861880260562115807e-02,2.612780431591365388e-02,7.425576431049779776e-03,1.818742206428305627e-02,1.424820433232037477e-02,-2.748726398248343278e-02,8.275594429654309359e-02,1.366305187297703339e-03,8.535202861732004527e-04,6.047152714523187228e-03,-5.243185047134168563e-04,-2.267392267948881851e-02,-3.556230677224499204e-02,-2.499287427349196344e-02,-7.048629109351221486e-03,4.507961683655592466e-02,1.006356000334387435e-01,4.349638916699995889e-02,-1.800318320674509226e-02
4.082031250000000000e-01,1.136911261670003025e-02,-3.402499334846820905e-02,3.140959792738933637e-02,8.729828697988523123e-03,1.798283999353350593e-02,1.607365515891500882e-02,-3.019272073425715436e-02,8.147825129448992010e-02,2.640678064567337190e-03,3.772715077564059612e-03,1.055453374301178020e-02,-4.662614152303610950e-04,-2.327275209589705490e-02,-3.868929198431347860e-02,-2.190868259316630651e-02,-4.338441510307768437e-03,4.532289021479769808e-02,9.742212950480605427e-02,4.666531566318090490e-02,-1.727466403343103085e-02
4.091796875000000000e-01,1.072307280028140380e-02,-2.900133831796715758e-02,3.620309499837506134e-02,9.998546704395674251e-03,1.804245294586654183e-02,1.784407740420703922e-02,-3.287551132652323516e-02,8.000410488740371251e-02,3.965983704690321902e-03,6.815784661661364666e-03,1.507216709424851961e-02,-1.960064170789400494e-04,-2.388394124744403629e-02,-4.179023712907272564e-02,-1.855365494938941012e-02,-1.729658306732491640e-03,4.544332491130688434e-02,9.350282343283003450e-02,4.936324156692925569e-02,-1.636197360458621977e-02
4.101562500000000000e-01,9.940982432815922976e-03,-2.359591805492885705e-02,4.044876592617324684e-02,1.122450708016185968e-02,1.835389948786971329e-02,1.954015877456883807e-02,-3.552929436047328610e-02,7.834841304095363501e-02,5.317387278237896073e-03,9.952213721378442776e-03,1.955957452369263411e-02,2.841286014242168801e-04,-2.451767224798206621e-02,-4.481082332135037649e-02,-1.494764836253995033e-02,7.246019507980077734e-04,4.543345388668949131e-02,8.892344116659214870e-02,5.157105829356890825e-02,-1.526260542856795396e-02
4.111328125000000000e-01,9.015302969455695620e-03,-1.786153718851466593e-02,4.409497130923845792e-02,1.239949687110867074e-02,1.890226191035868433e-02,2.114327384051271214e-02,-3.814744746849400153e-02,7.652732501408560095e-02,6.668001812099161145e-03,1.314997653868877660e-02,2.397539862441533387e-02,9.679124353197819837e-04,-2.518313572880516091e-02,-4.769624559293107746e-02,-1.111456431773243797e-02,2.973359199600656821e-03,4.528724080910763450e-02,8.373610344924431459e-02,5.327554108655741666e-02,-1.397633865692557258e-02
4.121093750000000000e-01,7.939577326571189975e-03,-1.185505325913809721e-02,4.709877287123309664e-02,1.351431238302040934e-02,1.967035263001760265e-02,2.263573207091705564e-02,-4.072304346372931927e-02,7.455803160513721495e-02,7.989338799413270298e-03,1.637585025139892680e-02,2.827785237872218818e-02,1.845287942929576359e-03,-2.588832070945126448e-02,-5.039197716087241014e-02,-7.082168028468179867e-03,4.968513995880856002e-03,4.500020801885675631e-02,7.799863084668613722e-02,5.446939096602538416e-02,-1.250534156211828216e-02
4.130859375000000000e-01,6.708633566687625081e-03,-5.636654239220822461e-03,4.942662067121528224e-02,1.455878695051021632e-02,2.063902366029499516e-02,2.400101178902112539e-02,-4.324883669643372897e-02,7.245855956690561150e-02,9.251802461169918168e-03,1.959574414681310162e-02,3.242518660998998381e-02,2.902520589458179763e-03,-2.663982368650172003e-02,-5.284453853090347042e-02,-2.881838370955678783e-03,6.665555336118907971e-03,4.456953610054936038e-02,7.177382155272844788e-02,5.515119501078428327e-02,-1.085424168461007928e-02
4.140625000000000000e-01,5.318774410224662470e-03,7.309053933495789383e-04,5.105490511613913068e-02,1.552184866889691310e-02,2.178749420528556038e-02,2.522397660539843836e-02,-4.571726040309191663e-02,7.024756330918158209e-02,1.042521980375252753e-02,2.277504145860596158e-02,3.637616958668973832e-02,4.122405887202613452e-03,-2.744268018367300443e-02,-5.500226053937515291e-02,1.451749079442559960e-03,8.024223797079626727e-03,4.399413290888166267e-02,6.512867812842758342e-02,5.532530715265753657e-02,-9.030160791272211565e-03
4.150390625000000000e-01,3.767949351416110659e-03,7.183099642157984854e-03,5.197036425437648322e-02,1.639160855578231796e-02,2.309369126710708250e-02,2.629107118441486104e-02,-4.812043558980651226e-02,6.794411694511703903e-02,1.147939782215525936e-02,2.587894998759366488e-02,4.009057274577854102e-02,5.484532544790714573e-03,-2.830022166360733615e-02,-5.681603043992626556e-02,5.881002277190149931e-03,9.009120168036920118e-03,4.327467045474531898e-02,5.813359330666151292e-02,5.500165281375812842e-02,-7.042713304099936997e-03
4.160156250000000000e-01,2.055906402025601751e-03,1.365444626783929132e-02,5.217033895538197158e-02,1.715547901318132881e-02,2.453459807221338926e-02,2.719049355062085754e-02,-5.045019173464522499e-02,6.556750962584714792e-02,1.238469854026339086e-02,2.887285776421157080e-02,4.352965629734641823e-02,6.965597267162926785e-03,-2.921396031258706796e-02,-5.824001030268035478e-02,1.036585141379279054e-02,9.590250443128067043e-03,4.241358865418478480e-02,5.086150542765827121e-02,5.419546180137944924e-02,-4.903967402843291239e-03
4.169921875000000000e-01,1.843207760173946549e-04,2.007933134772373757e-02,5.166287083935701407e-02,1.780032185113797349e-02,2.608660511514066319e-02,2.791234153404924256e-02,-5.269809932952335824e-02,6.313704694901986492e-02,1.311262207093634273e-02,3.172268991124092136e-02,4.665664835071096916e-02,8.539766340726329813e-03,-3.018350378000008924e-02,-5.923231731305968195e-02,1.486424022793589143e-02,9.743498876007552698e-03,4.141506556291743579e-02,4.338703436211444747e-02,5.292693487536914709e-02,-2.628368569003486973e-03
4.179687500000000000e-01,-1.843101843317166300e-03,2.639283203682672024e-02,5.046664017791015200e-02,1.831262452042137223e-02,2.772585868818011265e-02,2.844873138172064261e-02,-5.485551401594070120e-02,6.067186102508015377e-02,1.363638753078382816e-02,3.439526285000876760e-02,4.943721116703188312e-02,1.017907840685777082e-02,-3.120650149143746818e-02,-5.975565603050546348e-02,1.933266304110444964e-02,9.451021761911456223e-03,4.028495435277274633e-02,3.578560892281268391e-02,5.122085030458412708e-02,-2.326259131518637786e-04
4.189453125000000000e-01,-4.020549450173714276e-03,3.253152652435362113e-02,4.861074340655198445e-02,1.867870259605873551e-02,2.942860191005727821e-02,2.879388701949960744e-02,-5.691363180573752456e-02,5.819073154476883669e-02,1.393150146601075147e-02,3.685863202172798281e-02,5.183988819671177251e-02,1.185388218310926695e-02,-3.227862366504430369e-02,-5.977789328851019351e-02,2.372673974314915002e-02,8.701555690623523354e-03,3.903068792211043803e-02,2.813259676238458531e-02,4.910611751936216907e-02,2.264437796177928494e-03
4.199218750000000000e-01,-6.340056882993418130e-03,3.843428040997862866e-02,4.613431233542326926e-02,1.888492596610547372e-02,3.117150348245365660e-02,2.894419892603253622e-02,-5.886355462314497855e-02,5.571191991742927702e-02,1.397630344227829106e-02,3.908242936714924343e-02,5.383652570187402037e-02,1.353330234510968615e-02,-3.339357365276238859e-02,-5.927256717812537379e-02,2.800182017460262768e-02,7.490635192530211220e-03,3.766115265850423360e-02,2.050244760525048865e-02,4.661528563486080912e-02,4.842070914621291432e-03
4.208984375000000000e-01,-8.791489204316240563e-03,4.404299910338616703e-02,4.308597957825033992e-02,1.891796562201159687e-02,3.293196968566654281e-02,2.889825207079162184e-02,-6.069636516285265015e-02,5.325301824795162370e-02,1.375247862605382364e-02,4.103818692106492999e-02,5.540266299430384594e-02,1.518572634172621338e-02,-3.454313370933246446e-02,-5.821932244712418880e-02,3.211360870976230630e-02,5.820715962247994570e-03,3.618653347725088454e-02,1.296786036901597869e-02,4.378401515664952226e-02,7.477810474634557884e-03
4.218750000000000000e-01,-1.136255605766321904e-02,4.930333637275684244e-02,3.952319710338007136e-02,1.876505742876464003e-02,3.468843546848703746e-02,2.865682286302995152e-02,-6.240320983538300698e-02,5.083081459655058865e-02,1.324552753727447491e-02,4.269964303176702891e-02,5.651788563537605420e-02,1.677930458837793154e-02,-3.571724377041084891e-02,-5.660426565387220027e-02,3.601879934891390883e-02,3.701201172079712342e-03,3.461813283236921807e-02,5.598984299902187711e-03,4.065052157830856272e-02,1.014772993982061312e-02
4.228515625000000000e-01,-1.403885732606634067e-02,5.416534982483967031e-02,3.551141710754109754e-02,1.841427878468538532e-02,3.642063088624051398e-02,2.822284554947548235e-02,-6.397538837026331415e-02,4.846117562636892417e-02,1.244518368018953693e-02,4.404302790721195682e-02,5.716613634339150901e-02,1.828245627350193192e-02,-3.690411230502430029e-02,-5.442023452450769905e-02,3.967571128941647929e-02,1.148369761590553205e-03,3.296816692690827250e-02,-1.537336314784300880e-03,3.725499983648544039e-02,1.282671409688591370e-02
4.238281250000000000e-01,-1.680395997379507955e-02,5.858409488086920719e-02,3.112314658649837154e-02,1.785483367168546817e-02,3.810981958791581636e-02,2.760134897772488147e-02,-6.540444847339975387e-02,4.615894739562920179e-02,1.134577045483720938e-02,4.504732541686438246e-02,5.733597883089992797e-02,1.966437292424112401e-02,-3.809035780484100464e-02,-5.166697715844754263e-02,4.304491477095720442e-02,-1.814793010157763828e-03,3.124954282646717416e-02,-8.378264977729686994e-03,3.363903869970106403e-02,1.548875756707536466e-02
4.248046875000000000e-01,-1.963950551233652891e-02,6.252014970704317109e-02,2.643688899240030296e-02,1.707734125546378837e-02,3.973900654083074163e-02,2.679936510166160135e-02,-6.668228379126475702e-02,4.393787470027334802e-02,9.946489606669151745e-03,4.569450833808184204e-02,5.702081034434203916e-02,2.089551191073624886e-02,-3.926117899118566901e-02,-4.835123799333442690e-02,4.608983698464310524e-02,-5.158861057289623395e-03,2.947562059455148889e-02,-1.486561527194649353e-02,2.984503413335054187e-02,1.810728301324075057e-02
4.257812500000000000e-01,-2.252534709998502832e-02,6.594006455217393814e-02,2.153598819298854425e-02,1.607412292902483941e-02,4.129311270126262423e-02,2.582581103729989294e-02,-6.780123332409881964e-02,4.181053902624653346e-02,8.251634474472153286e-03,4.596974452525510318e-02,5.621901929391606711e-02,2.194807222331057045e-02,-4.040055136782632478e-02,-4.448674875803120682e-02,4.877733800043012463e-02,-8.848325921540922331e-03,2.765996491244025399e-02,-2.094642542075439776e-02,2.591561050727394372e-02,2.065547476808994934e-02
4.267578125000000000e-01,-2.543971486751496133e-02,6.881673002373919767e-02,1.650739155326873264e-02,1.483948250839475271e-02,4.275911488350117584e-02,2.469134687526100547e-02,-6.875418035569749731e-02,3.978831483413550890e-02,6.270722432395044524e-03,4.586157179521122007e-02,5.493408503520662289e-02,2.279644513078952703e-02,-4.149144733032494176e-02,-4.009412399199208110e-02,5.107824700153872077e-02,-1.284204375033169004e-02,2.581609091249667184e-02,-2.657345890878680394e-02,2.189305819872940095e-02,2.310662331946073539e-02
4.277343750000000000e-01,-2.835940766608432972e-02,7.112965998102471765e-02,1.144035031926975837e-02,1.336997419158445985e-02,4.412614963919520711e-02,2.340821181322299063e-02,-6.953464893032242078e-02,3.788134357881570852e-02,4.018542173581769565e-03,4.536203965988688108e-02,5.317461758710922970e-02,2.341763271678733507e-02,-4.251607666761257620e-02,-3.520066207156902216e-02,5.296784961395283042e-02,-1.709376506154818703e-02,2.395720913645676964e-02,-3.170562600833264078e-02,1.781879569946447431e-02,2.543447586460699517e-02
4.287109375000000000e-01,-3.126000906312256106e-02,7.286518592362997704e-02,6.425076573327601591e-03,1.166465288440866541e-02,4.538558052494355566e-02,2.199004148250391019e-02,-7.013689590889979342e-02,3.609852456876883053e-02,1.515112831453620029e-03,4.446681639303524947e-02,5.095433583346750672e-02,2.379162778780394630e-02,-4.345614396422009529e-02,-2.984005403856299782e-02,5.442631777702487683e-02,-2.155274033487574251e-02,2.209597462475021076e-02,-3.630832216496078513e-02,1.373286376978848956e-02,2.761358799141482023e-02
4.296875000000000000e-01,-3.411612507243878822e-02,7.401656098791768723e-02,1.551376832116948623e-03,9.725301581969995196e-03,4.653102870013658965e-02,2.045166960259466385e-02,-7.055599667735042158e-02,3.444752149897527260e-02,-1.214446640998529748e-03,4.317526028766703605e-02,4.829198354847737823e-02,2.390174924452964644e-02,-4.429311913727870809e-02,-2.405200385362383717e-02,5.543907440807949172e-02,-2.616439334042175782e-02,2.024424514640221426e-02,-4.035368034681923594e-02,9.673458505882531408e-03,2.961967146308545906e-02
4.306640625000000000e-01,-3.690164080059066265e-02,7.458397291527950335e-02,-3.092717142023441220e-03,7.556630673209718818e-03,4.755836735059514042e-02,1.880891730200999826e-02,-7.078792265925068494e-02,3.293478325237551158e-02,-4.140137936101460567e-03,4.149045434086276463e-02,4.521118339762561500e-02,2.373492769637029418e-02,-4.500851712523513959e-02,-1.788176497730203235e-02,5.599708605763355912e-02,-3.087105309757194604e-02,1.841285349017387357e-02,-4.382073563693163198e-02,5.676509411513894730e-03,3.142993307591340074e-02
4.316406250000000000e-01,-3.958999292656253943e-02,7.457446660647826242e-02,-7.422299558917804657e-03,5.166444307084131632e-03,4.846568096838821393e-02,1.707837359028734070e-02,-7.082960890198095050e-02,3.156557736176823087e-02,-7.227392296026198364e-03,3.941920398831265382e-02,4.174022988568945602e-02,2.328193686804006304e-02,-4.558418258849349092e-02,-1.137959939564909054e-02,5.609707781797575871e-02,-3.561273446613896082e-02,1.661139855655739336e-02,-4.669550153071670706e-02,1.775307705773409607e-03,3.302339962801666140e-02
4.326171875000000000e-01,-4.215445470930633681e-02,7.400177810810472379e-02,-1.135690322035295442e-02,2.565769320294700347e-03,4.925319102659606041e-02,1.527717055235154262e-02,-7.067901015828302602e-02,3.034403435989899839e-02,-1.043746494108094280e-02,3.697199789821563332e-02,3.791182303984648450e-02,2.253756718398510980e-02,-4.600257538828805837e-02,-4.600166337134926030e-03,5.574166591976233848e-02,-4.032795662166061695e-02,1.484805971893376521e-02,-4.897095857537673430e-02,-1.999810830435478498e-03,3.438122417974641409e-02
4.335937500000000000e-01,-4.456843004033531064e-02,7.288608307301908118e-02,-1.482175336257626937e-02,-2.310573258449076495e-04,4.992315006250779702e-02,1.342275686183482149e-02,-7.033514407123445111e-02,2.927320112283849848e-02,-1.372791061506641215e-02,3.416293221883986986e-02,3.376274541792228384e-02,2.150073880827717623e-02,-4.624705258040583827e-02,2.398151043599213057e-03,5.493940471052444208e-02,-4.495458806891967224e-02,1.312943856409416396e-02,-5.064695713754969325e-02,-5.621725148550067372e-03,3.548696900237612722e-02
4.345703125000000000e-01,-4.680575292831503503e-02,7.125366387986788175e-02,-1.774894330290712613e-02,-3.206346123293911648e-03,5.047970661723820418e-02,1.153267317439310782e-02,-6.979812028693957449e-02,2.835510123218420303e-02,-1.705313439577908416e-02,3.100959905203082637e-02,2.933348580798388061e-02,2.017455235044148323e-02,-4.630214269531443549e-02,9.553971827491729296e-03,5.370474603548822112e-02,-4.943070641188766767e-02,1.146043168248499569e-02,-5.173003719505723380e-02,-9.066728065106489237e-03,3.632686089777893007e-02
4.355468750000000000e-01,-4.884098872075397224e-02,6.913650067160938273e-02,-2.007851353567421948e-02,-6.339060531258135234e-03,5.092874386821418659e-02,9.624332866737301054e-03,-6.906915456201437320e-02,2.759080034594203409e-02,-2.036501054388135945e-02,2.753294029231254797e-02,2.466781372491247751e-02,1.856627640687787129e-02,-4.615380817521723411e-02,1.680368636888880315e-02,5.205791041358642790e-02,-5.369546083145157467e-02,9.844137663516395673e-03,-5.223316910275600800e-02,-1.231466396887937777e-02,3.689001492429340445e-02
4.365234375000000000e-01,-5.064973333506089803e-02,6.657179256477141482e-02,-2.175941727518332716e-02,-9.604872679219158757e-03,5.127769512837916654e-02,7.714811434149604526e-03,-6.815056719797515927e-02,2.698047457609763916e-02,-2.361356088273159140e-02,2.375706832420527992e-02,1.981230950169988320e-02,1.668727207810484503e-02,-4.578969199998170897e-02,2.408225760053869097e-02,5.002467079779333164e-02,-5.768992512909634773e-02,8.281800869032997225e-03,-5.217542026745669581e-02,-1.534900487791205845e-02,3.716862297796540149e-02
4.375000000000000000e-01,-5.220890678732236639e-02,6.360141617657388835e-02,-2.275035706560277204e-02,-1.297627078721313651e-02,5.153533966818688028e-02,5.820647651827097480e-03,-6.704576541721617156e-02,2.652347992198054658e-02,-2.674768303807926670e-02,1.970905540541747353e-02,1.481585540801850717e-02,1.455285556888978593e-02,-4.519934475522023598e-02,3.132404350943169408e-02,4.763605110620671573e-02,-6.135792927720151030e-02,6.772793917850334841e-03,-5.158155356974006289e-02,-1.815686564644036424e-02,3.715810414798578765e-02
4.384765625000000000e-01,-5.349703737140245469e-02,6.027132940423087643e-02,-2.302047894621296609e-02,-1.642271906090905439e-02,5.171158254028915963e-02,3.957659347526142936e-03,-6.575920959032435786e-02,2.621842090084636895e-02,-2.971591784084865254e-02,1.541869387736759071e-02,9.729093796856031970e-03,1.218210092638801617e-02,-4.437442867359546461e-02,3.846362935941716188e-02,4.492794308574451362e-02,-6.464685767421053664e-02,5.314640126498566645e-03,-5.048156417975721566e-02,-2.072896011424127383e-02,3.685721428370258151e-02
4.394531250000000000e-01,-5.449453295197118768e-02,5.663092905953623357e-02,-2.254991274814429139e-02,-1.991087001397505440e-02,5.181722225000687243e-02,2.140776329581086865e-03,-6.429636352666405485e-02,2.606321664815225425e-02,-3.246724432766722596e-02,1.091822963401467561e-02,4.603858773260961074e-03,9.597585886001154878e-03,-4.330889551036963547e-02,4.543665807365999953e-02,4.194064640124105237e-02,-6.750840273243650935e-02,3.903076427374290152e-03,-4.891016211965441146e-02,-2.305950093549807844e-02,3.626811277057548355e-02
4.404296875000000000e-01,-5.518393599079429723e-02,5.273237150385460398e-02,-2.133014937465635072e-02,-2.340482834296911049e-02,5.186371021595921615e-02,3.838926710886075258e-04,-6.266362934392247230e-02,2.605516292656469279e-02,-3.495189007913220708e-02,6.242071542494931000e-03,-5.074117099176365421e-04,6.825084661649768319e-03,-4.199913549120046913e-02,5.218064719478845287e-02,3.871833810704504442e-02,-6.989926302189906904e-02,2.532156537564721720e-03,-4.690620851864557572e-02,-2.514604670582012980e-02,3.539638510570056185e-02
4.414062500000000000e-01,-5.555015912347689711e-02,4.862986583741592955e-02,-1.936424834726425265e-02,-2.686646464335743292e-02,5.186290600429250414e-02,-1.300259825796002983e-03,-6.086826773201074736e-02,2.619098868090930302e-02,-3.712214412922243412e-02,1.426479742170417599e-03,-5.552276102334858555e-03,3.893212323169497734e-03,-4.044409498840855627e-02,5.863578101334487869e-02,3.530847883482778060e-02,-7.178177594709488074e-02,1.194393392447573978e-03,-4.451211398116775714e-02,-2.698930081076147611e-02,3.425102048137771554e-02
4.423828125000000000e-01,-5.558069834070283877e-02,4.437894946786490047e-02,-1.666687144802848908e-02,-3.025577642242736551e-02,5.182683229748283327e-02,-2.900215565046146415e-03,-5.891830471670727459e-02,2.646690600157566159e-02,-3.893315937204647886e-02,-3.490764049680473644e-03,-1.047889439737428353e-02,8.330261362366356368e-04,-3.864536103497126507e-02,6.474566679366725030e-02,3.176116410040338151e-02,-7.312447583431666565e-02,-1.190608990272443211e-04,-4.177320783900017459e-02,-2.859286713464426199e-02,3.284434421851921415e-02
4.433593750000000000e-01,-5.526582110025739930e-02,4.003575601387567018e-02,-1.326414091551018047e-02,-3.353129304919333364e-02,5.176743347627880965e-02,-4.405855493980254459e-03,-5.682242630321715504e-02,2.687865260632493064e-02,-4.034373129246202755e-02,-8.470700928877420571e-03,-1.523663057880538657e-02,-2.322410111591208075e-03,-3.660721126639195078e-02,7.045804452595680334e-02,2.812843007581105476e-02,-7.390256934220497398e-02,-1.418200062377123535e-03,-3.873708728152890773e-02,-2.996296838392054421e-02,3.119190553114619194e-02
4.443359375000000000e-01,-5.459872699974450960e-02,3.565628548991372354e-02,-9.193323318213550768e-03,-3.665052049620216162e-02,5.169634155349609600e-02,-5.808463279816059900e-03,-5.458986263405717076e-02,2.742152621462271705e-02,-4.131703995992638823e-02,-1.347355046153823899e-02,-1.977664475736298083e-02,-5.538492221279775647e-03,-3.433662838201678724e-02,7.572544028694604135e-02,2.446352397451853275e-02,-7.409832126273516173e-02,-2.713916827259289094e-03,-3.545295545318116748e-02,-3.110813328570178823e-02,2.931232173930281917e-02
4.453125000000000000e-01,-5.357567897055152267e-02,3.129568656950955374e-02,-4.502342893902151408e-03,-3.957042098650829370e-02,5.162465300441499566e-02,-7.100757201683803414e-03,-5.223026352437382114e-02,2.809041046381221748e-02,-4.182134255176580412e-02,-1.845907407862898419e-02,-2.405246745324106719e-02,-8.779565100527545948e-03,-3.184327873168038558e-02,8.050575408990973125e-02,2.082014984342445835e-02,-7.370134503709474538e-02,-4.017728128814162386e-03,-3.197095757398036447e-02,-3.203885931236490070e-02,2.722708067096946127e-02
4.462890625000000000e-01,-5.219610330663599501e-02,2.700756044033301995e-02,7.508692350902106821e-04,-4.224792197359977797e-02,5.156271979454512405e-02,-8.276898069283746689e-03,-4.975356743633430057e-02,2.887979229675197504e-02,-4.183060421095452508e-02,-2.338694261687802173e-02,-2.802054865327539834e-02,-1.200942831928004592e-02,-2.913945515296336927e-02,8.476277403623748430e-02,1.725170103388924334e-02,-7.270879365263430150e-02,-5.341476828326307234e-03,-2.834152398055383992e-02,-3.276725785223610909e-02,2.496030359468443677e-02
4.472656250000000000e-01,-5.046265721226125128e-02,2.284329535043558637e-02,6.499181022188598757e-03,-4.464044826465744104e-02,5.151995761631679438e-02,-9.332473903000394061e-03,-4.716986611848346389e-02,2.978377102997014844e-02,-4.132505578906502108e-02,-2.821710438934693643e-02,-3.164077454401825751e-02,-1.519185010447525117e-02,-2.623998470097515037e-02,8.846660963186353532e-02,1.381049092649639168e-02,-7.112544799370391913e-02,-6.697014992592465951e-03,-2.461472870490566400e-02,-3.330668889128919619e-02,2.253847159460208721e-02
4.482421875000000000e-01,-4.838126293592074495e-02,1.885144040860884176e-02,1.266720926900367222e-02,-4.670647055926194224e-02,5.150467401720383587e-02,-1.026446251500171165e-02,-4.448926726235519213e-02,3.079605958394844578e-02,-4.029166796846766346e-02,-3.291015017954463523e-02,-3.487694519094946405e-02,-1.829108206581143287e-02,-2.316210241867283290e-02,9.159403828723387819e-02,1.054699360466238023e-02,-6.896370117017837365e-02,-8.095874246387956344e-03,-2.083967181268203683e-02,-3.367139229070336554e-02,1.999011883007543317e-02
4.492187500000000000e-01,-4.596110794831188145e-02,1.507712655192719117e-02,1.917239959209634387e-02,-4.840606322653437377e-02,5.152391873878785916e-02,-1.107117350957036866e-02,-4.172175761424805340e-02,3.190997861702470073e-02,-3.872453238697013550e-02,-3.742767159943159727e-02,-3.769720689532415209e-02,-2.127236695293496446e-02,-1.992529278368130458e-02,9.412876026227783022e-02,7.509106107525934104e-03,-6.624343882157673891e-02,-9.548929100985748680e-03,-1.706389321893335073e-02,-3.387612264126823453e-02,1.734549660461420090e-02
4.501953125000000000e-01,-4.321461101532845378e-02,1.156154184076784580e-02,2.592622090867044080e-02,-4.970146379247432356e-02,5.158335819561445101e-02,-1.175217156701541948e-02,-3.887706902266696574e-02,3.311844454598868170e-02,-3.662514168757913247e-02,-4.173260933318340832e-02,-4.007443350793692127e-02,-2.410243187121688391e-02,-1.655110093013978378e-02,9.606155862983911664e-02,4.741443642717713819e-03,-6.299181687029767329e-02,-1.106605945538516669e-02,-1.333282509639538947e-02,-3.393579445132897249e-02,1.463621259695456131e-02
4.511718750000000000e-01,-4.015735440768206099e-02,8.341467397881677237e-03,3.283545693743063210e-02,-5.055762636330403403e-02,5.168717561097831842e-02,-1.230818318298730618e-02,-3.596454990000465951e-02,3.441395265451623747e-02,-3.400256186767854766e-02,-4.578958790404998036e-02,-4.198655160645058115e-02,-2.674995962582311579e-02,-1.306291617437978746e-02,9.739036219297954322e-02,2.284678707602289752e-03,-5.924293965297956072e-02,-1.265581865881539557e-02,-9.689289299276527406e-03,-3.386514408557433908e-02,1.189484997356487703e-02
4.521484375000000000e-01,-3.680798287212729697e-02,5.448879386541007758e-03,3.980357564117789626e-02,-5.094276107581381663e-02,5.183799790075972053e-02,-1.274098929856170605e-02,-3.299304452985132169e-02,3.578855668035448717e-02,-3.087349188466924008e-02,-4.956523374962811673e-02,-4.341680514183417217e-02,-2.918603121786150084e-02,-9.485730764928710160e-03,9.812021068346601926e-02,1.749344593440870345e-04,-5.503744277298867893e-02,-1.432511360785714873e-02,-6.173045455787291858e-03,-3.367841442471607855e-02,9.154571401649037182e-03
4.531250000000000000e-01,-3.318807036076413391e-02,2.910621437515820836e-03,4.673215625221942976e-02,-5.082885164623941049e-02,5.203684996298956617e-02,-1.305330647155261356e-02,-2.997078255894647728e-02,3.723384642940023165e-02,-2.726220716565886867e-02,-5.302847356963284742e-02,-4.435395592077327753e-02,-3.138453297606980108e-02,-5.845877124692907233e-03,9.826312297015665775e-02,-1.556758101497273793e-03,-5.042198636880276114e-02,-1.607890332555394347e-02,-2.820394547505535206e-03,-3.338906766999938380e-02,6.448713210082585891e-03
4.541015625000000000e-01,-2.932195587018598254e-02,7.481509004735169841e-04,5.352235254161427647e-02,-5.019214318758764837e-02,5.228313659675128122e-02,-1.324865940253068877e-02,-2.690528087609456859e-02,3.874092508588804912e-02,-2.320038544172117051e-02,-5.615081011783693010e-02,-4.479241710464938742e-02,-3.332252236521103528e-02,-2.170747151206110781e-03,9.783787039627520055e-02,-2.884930500596320432e-03,-4.544866576275513603e-02,-1.791992233135677667e-02,3.361580937860789218e-04,-3.300953108211313741e-02,3.810375099249899925e-03
4.550781250000000000e-01,-2.523655007731977554e-02,-1.022638772249840006e-03,6.007637033525720094e-02,-4.901359268228103888e-02,5.257465184601638891e-02,-1.333124773725485532e-02,-2.380325990101304565e-02,4.030038796991589067e-02,-1.872681515549457637e-02,-5.890657284399233168e-02,-4.473231776105202756e-02,-3.498054715899860667e-02,1.511502614716465302e-03,9.686965872327141236e-02,-3.790067152583945307e-03,-4.017434762364158196e-02,-1.984843485970818819e-02,3.268177367250122822e-03,-3.255097973345738582e-02,1.272010877100757760e-03
4.560546875000000000e-01,-2.096111477001725773e-02,-2.391518287027321645e-03,6.629893695555202915e-02,-4.727927483140728637e-02,5.290761514849606773e-02,-1.330581011896563200e-02,-2.067057608652119599e-02,4.190230453430614926e-02,-1.388698854615718833e-02,-6.127314104982389820e-02,-4.417949738938213577e-02,-3.634291339054562808e-02,5.172255954093462824e-03,9.538972346609844721e-02,-4.258909354981425290e-03,-3.465994082795792464e-02,-2.186202562345548883e-02,5.951508508308012320e-03,-3.202315957906723409e-02,-1.134974303272115502e-03
4.570312500000000000e-01,-1.652701735455266996e-02,-3.353945280526114594e-03,7.209874028354698594e-02,-4.498073645081905603e-02,5.327673327266843617e-02,-1.317748845852620594e-02,-1.751217218088866115e-02,4.353620539098679298e-02,-8.732583368975676760e-03,-6.323113750292456980e-02,-4.314543024604663990e-02,-3.739789828540489997e-02,8.782747942845220770e-03,9.343484464109005905e-02,-4.284667856244017345e-03,-2.896961212269623387e-02,-2.395543234991094270e-02,8.366421625446299540e-03,-3.143425332897772234e-02,-3.380614809632905525e-03
4.580078125000000000e-01,-1.196746297634578710e-02,-3.911010540595134116e-03,7.738981549426879325e-02,-4.211529314310016869e-02,5.367528665348697547e-02,-1.295169532806981355e-02,-1.433204650743318334e-02,4.519107611211996972e-02,-3.320839028211926627e-03,-6.476459075077814487e-02,-4.164708020486410783e-02,-3.813790522863475668e-02,1.231437774008459218e-02,9.104678809498940872e-02,-3.867140331716685617e-03,-2.316995746432027464e-02,-2.612042474790978938e-02,1.049769053330451563e-02,-3.079079074831724341e-02,-5.436758262896734632e-03
4.589843750000000000e-01,-7.317207012105086082e-03,-4.069309660902470024e-03,8.209285821369755043e-02,-3.868626263653466429e-02,5.409523839405292606e-02,-1.263398726595811941e-02,-1.113324220011306306e-02,4.685535946343521996e-02,2.286165337176611877e-03,-6.586106469122972318e-02,-3.970668779228147399e-02,-3.855955870458224050e-02,1.573901899374292868e-02,8.827168162524906547e-02,-3.012731556452443848e-03,-1.732914052260977472e-02,-2.834573390109972058e-02,1.233460668674749190e-02,-3.009760413631517445e-02,-7.277417130956418886e-03
4.599609375000000000e-01,-2.612250879293853429e-03,-3.840743115876764976e-03,8.613644387021603122e-02,-3.470312993953025837e-02,5.452736389133130274e-02,-1.222994660982452270e-02,-7.917856991991567908e-03,4.851696759777358869e-02,8.022321604659892261e-03,-6.651175428242760146e-02,-3.735149192257086748e-02,-3.866373806224598225e-02,1.902932372193183105e-02,8.515933502217985784e-02,-1.734375560255802928e-03,-1.151601028570229356e-02,-3.061703533505815214e-02,1.387092992959297090e-02,-2.935782885723657934e-02,-8.879093483259666020e-03
4.609375000000000000e-01,2.110475739042562936e-03,-3.242248687611382421e-03,8.945813435216609655e-02,-3.018164030176843926e-02,5.496139877276686597e-02,-1.174507425357117392e-02,-4.687073793639239330e-03,5.016330556770765697e-02,1.381838149219032086e-02,-6.671154661143122167e-02,-3.461338971326848035e-02,-3.845554988583079620e-02,2.215901564498597154e-02,8.176251394943762074e-02,-5.136056423317942124e-05,-5.799209977542681832e-03,-3.291698818435971619e-02,1.510477863695536618e-02,-2.857294793052589377e-02,-1.022107257629060149e-02
4.619140625000000000e-01,6.813443040386099603e-03,-2.295471051771947289e-03,9.200545471714816070e-02,-2.514381689052800142e-02,5.538620260066318829e-02,-1.118469545761719731e-02,-1.441211926770662351e-03,5.178130731004273318e-02,1.960291128145014508e-02,-6.645904688307469055e-02,-3.152853857405756022e-02,-3.794423967498707084e-02,2.510316911778881152e-02,7.813617821921624296e-02,2.010940994533965721e-03,-2.462895973510614779e-04,-3.522533200250862334e-02,1.603846263987970810e-02,-2.774287884930716833e-02,-1.128568137249524178e-02
4.628906250000000000e-01,1.145885632733980447e-02,-1.026374123649732850e-03,9.373672460405635398e-02,-1.961790106975802583e-02,5.578993561499608761e-02,-1.055388053448700486e-02,1.820201499046490571e-03,5.335748501555499096e-02,2.530329902466358152e-02,-6.575656923605102677e-02,-2.813690552193323993e-02,-3.714304444788096848e-02,2.783847004176874529e-02,7.433669550309639218e-02,4.421433566908897217e-03,5.077165688484773336e-03,-3.751904182602302379e-02,1.667826306418191198e-02,-2.686610000043008692e-02,-1.205850858260386523e-02
4.638671875000000000e-01,1.600899497636749935e-02,5.351975318725473666e-04,9.462173114737959523e-02,-1.363821419702817596e-02,5.616024564472164859e-02,-9.857381889763715960e-03,5.098340955428670024e-03,5.487799252870246419e-02,3.084679976737790541e-02,-6.461009263827383053e-02,-2.448176937139029744e-02,-3.606898875865654358e-02,3.034345541704959459e-02,7.042104184180025817e-02,7.143745518596302142e-03,1.010837932694493707e-02,-3.977254113827051463e-02,1.703416388244064980e-02,-2.593981331923969971e-02,-1.252858335652236657e-02
4.648437500000000000e-01,2.042655181083349869e-02,2.356001320260748405e-03,9.464223255300961701e-02,-7.244940915058442274e-03,5.648446222366520358e-02,-9.099588527925481576e-03,8.394973868084288499e-03,5.632870312910324972e-02,3.616160347680017623e-02,-6.302918245513329520e-02,-2.060918207095194937e-02,-3.474262745556015719e-02,3.259872852309069619e-02,6.644600047258925057e-02,1.013675552924086717e-02,1.478818778335250043e-02,-4.195797139407633075e-02,1.711954056044338521e-02,-2.496013914086750787e-02,-1.268851032304195957e-02
4.658203125000000000e-01,2.467496956844965686e-02,4.399915865931197309e-03,9.379228403021248883e-02,-4.838349949907689651e-04,5.674979490004038174e-02,-8.284498740582256493e-03,1.171233560711170199e-02,5.769530173468491452e-02,4.117790974782270519e-02,-6.102687861910852801e-02,-1.656739599800209628e-02,-3.318773928429249315e-02,3.458714708549973788e-02,6.246737047963620698e-02,1.335519056667190847e-02,1.906179461515786558e-02,-4.404551577839233012e-02,1.695081166999702973e-02,-2.392233861853850993e-02,-1.253455928505149350e-02
4.667968750000000000e-01,2.871877121733986196e-02,6.628489106035239178e-03,9.207838044726643356e-02,6.594150127664376478e-03,5.694353272807788080e-02,-7.415711288493078562e-03,1.505299004329813117e-02,5.896339124139792637e-02,4.582899297962556018e-02,-5.861955165419158176e-02,-1.240626447510379156e-02,-3.143097615130765327e-02,3.629398219172471490e-02,5.853919659086793958e-02,1.675028651197086813e-02,2.287946400729591948e-02,-4.600377389750588686e-02,1.654705973328685076e-02,-2.282105857813609973e-02,-1.206670850574972226e-02
4.677734375000000000e-01,3.252388097149949697e-02,9.001507180291228732e-03,8.951941284795024434e-02,1.393330291222896408e-02,5.705324197499780925e-02,-6.496434976104705460e-03,1.841967792763972087e-02,6.011861238242435790e-02,5.005224158399096401e-02,-5.582672812070566676e-02,-8.176623126494746152e-03,-2.950147349317497336e-02,3.770704615267912729e-02,5.471303109746458726e-02,2.027050152107279582e-02,2.619714445487341184e-02,-4.780018315553313801e-02,1.592962785583823884e-02,-2.165059327542655232e-02,-1.128864116328140779e-02
4.687500000000000000e-01,3.605793298347380327e-02,1.147757592063750921e-02,8.614643879034736274e-02,2.147366311214045365e-02,5.706695916477570046e-02,-5.529516105997321976e-03,2.181515562762844848e-02,6.114677615728637827e-02,5.379015490773234737e-02,-5.267088734244759762e-02,-3.929659948274954497e-03,-2.743042774147783427e-02,3.881678796430170636e-02,5.103723836482555037e-02,2.386227137209345067e-02,2.897701430294837011e-02,-4.940148166823925269e-02,1.512169889313498550e-02,-2.040515722452919053e-02,-1.020769519680223350e-02
4.697265625000000000e-01,3.929056484730377580e-02,1.401470671618244151e-02,8.200226930506229750e-02,2.915159376031016894e-02,5.697337670935912618e-02,-4.517482898340858047e-03,2.524202699252674209e-02,6.203400755469639510e-02,5.699128192754078504e-02,-4.917723155588761552e-02,2.837178836610479340e-04,-2.525064732018716604e-02,3.961635549556389441e-02,4.755635174417259525e-02,2.747079537817737754e-02,3.118794199270027989e-02,-5.077420672608558283e-02,1.414786397918820632e-02,-1.907916307817309962e-02,-8.834767406746320967e-03
4.707031250000000000e-01,4.219369322567826514e-02,1.657089861790895374e-02,7.714087807332592472e-02,3.690040954668113299e-02,5.676201854513296396e-02,-3.462605574927798188e-03,2.870257131607609202e-02,6.276689897890155856e-02,5.961108640376454326e-02,-4.537343187782526266e-02,4.413512399818197290e-03,-2.299608395773488842e-02,4.010162401030994972e-02,4.431049189209292083e-02,3.104084095444722968e-02,3.280585510120055670e-02,-5.188522205363683970e-02,1.303368722453022120e-02,-1.766749846483199604e-02,-7.184173296667584890e-03
4.716796875000000000e-01,4.474176911906367626e-02,1.910470875063821627e-02,7.162664115334885229e-02,4.465105452771011424e-02,5.642340339392409865e-02,-2.366970445950047647e-03,3.219857051468869719e-02,6.333267149404833707e-02,6.161272405386161027e-02,-4.128935272100543036e-02,8.411250412377132765e-03,-2.070135133448643139e-02,4.027119111226241249e-02,4.133485457338773039e-02,3.451755462280195474e-02,3.381401357970040267e-02,-5.270226643693567276e-02,1.180527326848005917e-02,-1.616579572581892596e-02,-5.273464744352397704e-03
4.726562500000000000e-01,4.691201051848116477e-02,2.157580341204412208e-02,6.553341819338401320e-02,5.233282132805425202e-02,5.594919349968127675e-02,-1.232566007439680859e-03,3.573113873870537027e-02,6.371934173091153841e-02,6.296771841628635846e-02,-3.695675749453954106e-02,1.223057844400077948e-02,-1.840123821505906462e-02,4.012633867831501971e-02,3.865927497464129170e-02,3.784726712507858332e-02,3.420318397317296394e-02,-5.319451571686672348e-02,1.048884414983874448e-02,-1.457068864572756868e-02,-3.123208157265365808e-03
4.736328125000000000e-01,4.868461042461002392e-02,2.394548265367001105e-02,5.894348852172058562e-02,5.987410331457566209e-02,5.533232694976075727e-02,-6.137876467538156203e-05,3.930055768110320147e-02,6.391589206097832154e-02,6.365652340739928750e-02,-3.240899860556552964e-02,1.582782944828325586e-02,-1.613022323280267900e-02,3.967096280777952094e-02,3.630787440773954738e-02,4.097828039562002866e-02,3.397171282125688307e-02,-5.333314968615030655e-02,9.110331646587647297e-03,-1.288005052913874376e-02,-7.567262936171840516e-04
4.746093750000000000e-01,5.004291847095056200e-02,2.617717164917189934e-02,5.194635775892914725e-02,6.720317065287929881e-02,5.456713196883414968e-02,1.144503752280627389e-03,4.290612084027591727e-02,6.391244143972721337e-02,6.366896210999072048e-02,-2.768069492865992548e-02,1.916255413412484149e-02,-1.392199840133654179e-02,3.891147325772538468e-02,3.429879405137547382e-02,4.386162441762758712e-02,3.312549887672138621e-02,-5.309191509012180232e-02,7.694990835164146684e-03,-1.109320834030251904e-02,1.800192592082134994e-03
4.755859375000000000e-01,5.097359465486874658e-02,2.823687275135401339e-02,4.463745262074195891e-02,7.424896070644497470e-02,5.364942186893009030e-02,2.382785515316657513e-03,4.654598993025292619e-02,6.370041415877053526e-02,6.300453305120115588e-02,-2.280740002860947441e-02,2.219801017595163933e-02,-1.180900822769177100e-02,3.785666425050238787e-02,3.264401908281998332e-02,4.645177244974759562e-02,3.167786521089229618e-02,-5.244767572474424988e-02,6.267040141162819912e-03,-9.211128083770751471e-03,4.519614197948693818e-03
4.765625000000000000e-01,5.146673395440121840e-02,3.009357281181094385e-02,3.711672333905178395e-02,8.094187291580343113e-02,5.257656964602783894e-02,3.650852949407286299e-03,5.021706651292671270e-02,6.327270362947395865e-02,6.167257710590152986e-02,-1.782526450901012263e-02,2.490160315042315442e-02,-9.822010997362943044e-03,3.651755892294648170e-02,3.134929521127710617e-02,4.870730375308070931e-02,2.964933368505695555e-02,-5.138094055534702526e-02,4.849332604613797865e-03,-7.236567154245617320e-03,7.371801776214694825e-03
4.775390625000000000e-01,5.151596088778666316e-02,3.171960107404644957e-02,2.948717459568094348e-02,8.721455810612793735e-02,5.134756152690751058e-02,4.945667281842773023e-03,5.391488175342074723e-02,6.262382825212479964e-02,5.969230017214802175e-02,-1.277069591286706177e-02,2.724527368050146114e-02,-7.989668399103722410e-03,3.490723003220171095e-02,3.041413825797273721e-02,5.059150376414865702e-02,2.706730563206578843e-02,-4.987636085026606741e-02,3.463062473998451858e-03,-5.174190013228985134e-03,1.032557915072100999e-02
4.785156250000000000e-01,5.111849335392743693e-02,3.309093374091175849e-02,2.185334701528184390e-02,9.300269212018100196e-02,4.996302908464631681e-02,6.263661296290756048e-03,5.763350697345680923e-02,6.175007640728029379e-02,5.709264887893174267e-02,-7.680019621246535720e-03,2.920582598076933850e-02,-6.338169163780747913e-03,3.304059983571245446e-02,2.983193605708860108e-02,5.207289263353456765e-02,2.396565389328944931e-02,-4.792318753666560682e-02,2.127510584307654769e-03,-3.030644247059466508e-03,1.334870818934376716e-02
4.794921875000000000e-01,5.027517537262599784e-02,3.418744214764921768e-02,1.431977208123232613e-02,9.824572376185146394e-02,4.842525985236151298e-02,7.600643471643206937e-03,6.136548740118143164e-02,6.064963764130573698e-02,5.391203877200030636e-02,-2.589144181743022795e-03,3.076519377396664048e-02,-4.890891815608677459e-03,3.093422231861640490e-02,2.959014059608205613e-02,5.312567416753788407e-02,2.038423257395993379e-02,-4.551568034087874470e-02,8.598312767675495537e-04,-8.145948131107282443e-04,1.640827561876702714e-02
4.804687500000000000e-01,4.899047862091545497e-02,3.499308232989641748e-02,6.989423808038237700e-03,1.028875872636427491e-01,4.673818666789940346e-02,8.951712398745080915e-03,6.510180119297034884e-02,5.932271720712440494e-02,5.019793664842455566e-02,2.466765549990775248e-03,3.191064037728870428e-02,-3.668110985450853765e-03,2.860605114712881647e-02,2.967054699393719547e-02,5.373009845357371028e-02,1.636831199723725455e-02,-4.265346076995068375e-02,-3.251171072169903699e-04,1.463284925168380516e-03,1.947108399218943839e-02
4.814453125000000000e-01,4.727247293367661807e-02,3.549602464866615653e-02,-3.780938274448820621e-05,1.068773698574616848e-01,4.490735627275518199e-02,1.031118422200891921e-02,6.883184543765652474e-02,5.777163126372473340e-02,4.600630094124308345e-02,7.453604154865953353e-03,3.263489062674588409e-02,-2.686751025487106592e-03,2.607519687897432228e-02,3.004965465093742752e-02,5.387273279943983334e-02,1.196794733821392696e-02,-3.934180161980894291e-02,-1.414896866139395137e-03,3.790365952210875654e-03,2.250404161902283887e-02
4.824218750000000000e-01,4.513276620081225349e-02,3.568872300856933827e-02,-6.666609381540941626e-03,1.101699255279081219e-01,4.293987796254221390e-02,1.167253564950192571e-02,7.254345045157574445e-02,5.600088023292303097e-02,4.140088625790144805e-02,1.233862709619385802e-02,3.293619320697269842e-02,-1.960189904234549852e-03,2.336167705972979139e-02,3.069910471228885773e-02,5.354663705052582767e-02,7.237290289462287862e-03,-3.559184645154561677e-02,-2.399570165498238553e-03,6.152159886711638936e-03,2.547454633883188338e-02
4.833984375000000000e-01,4.258641434750896210e-02,3.556792406857313404e-02,-1.280764710497727006e-02,1.127264266550056376e-01,4.084435334015756175e-02,1.302836481731866822e-02,7.622292323967067018e-02,5.401719805726006018e-02,3.645242031629518376e-02,1.709073483012985700e-02,3.281831287003336706e-02,-1.498115563160041120e-03,2.048616287622535836e-02,3.158618688782849349e-02,5.275144084468737227e-02,2.233853837604857489e-03,-3.142075335151862936e-02,-3.271733042106733658e-03,8.532457711351245505e-03,2.835085816800473474e-02
4.843750000000000000e-01,3.965180232677649463e-02,3.513461768397876245e-02,-1.837891355533412957e-02,1.145148460010730063e-01,3.863078845319685428e-02,1.437037198589111858e-02,7.985512054007282146e-02,5.182957539576312639e-02,3.123766356660893223e-02,2.168073672372828817e-02,3.229045294752789369e-02,-1.306436093952976704e-03,1.746972602482892156e-02,3.267440767718800959e-02,5.149332189799431247e-02,-2.982259194033910592e-03,-2.685175827222061398e-02,-4.026505094025418195e-03,1.091350904100235088e-02,3.110245606415193084e-02
4.853515625000000000e-01,3.635049728294004884e-02,3.439393062223689707e-02,-2.330694285951226061e-02,1.155103623544986025e-01,3.631048980143003480e-02,1.568936169227430968e-02,8.342355139407819919e-02,4.944925513081624424e-02,2.583836370347634970e-02,2.608159213300118712e-02,3.136710947312996989e-02,-1.387244262225633068e-03,1.433358938435970106e-02,3.392411117859450015e-02,4.978488596140132755e-02,-8.349152765839267312e-03,-2.191415432614818651e-02,-4.661476453058298677e-03,1.327623924001244786e-02,3.370037433617573824e-02
4.863281250000000000e-01,3.270707525972851859e-02,3.335496635259422443e-02,-2.752790852160714313e-02,1.156956841002141911e-01,3.389594587603875914e-02,1.697526758916759887e-02,8.691050869759069097e-02,4.688969893489160906e-02,2.034011903053026260e-02,3.026862623071886402e-02,3.006785912518407725e-02,-1.738836072319658406e-03,1.109888496214616466e-02,3.529314292252653390e-02,4.764495062385089991e-02,-1.380394808350542124e-02,-1.664318455959690191e-02,-5.176614285344556532e-03,1.560050095983860421e-02,3.611751457253913056e-02
4.873046875000000000e-01,2.874892302592504598e-02,3.203059441020824488e-02,-3.098857601483055030e-02,1.150612860297906825e-01,3.140069603815776045e-02,1.821720077508236224e-02,9.029722870158721215e-02,4.416652405497714651e-02,1.483116620952760166e-02,3.421971843690264914e-02,2.841708405905620308e-02,-2.355782252235075550e-03,7.786422409816809269e-03,3.673754657925062950e-02,4.509823663685067624e-02,-1.928359649521987559e-02,-1.107984695132065329e-02,-5.574131664839560539e-03,1.786535598741243250e-02,3.832892936077341578e-02
4.882812500000000000e-01,2.450601677430546896e-02,3.043719347012245613e-02,-3.364709699362622430e-02,1.136055558190852133e-01,2.883918865890603908e-02,1.940352196790023215e-02,9.356407694576865386e-02,4.129740990908736115e-02,9.401109282815456325e-03,3.791546159165767871e-02,2.644363751493796974e-02,-3.229050750293432220e-03,4.416471185961377312e-03,3.821228295015933335e-02,4.217497187517418172e-02,-2.472568350235102713e-02,-5.270611645017801022e-03,-5.858322205903964026e-03,2.004938268434695858e-02,4.031207452118205220e-02
4.892578125000000000e-01,2.001067961507533438e-02,2.859435282736962763e-02,-3.547363279291829846e-02,1.113348477729534935e-01,2.622663052595712932e-02,2.052193740389793644e-02,9.669075863915385649e-02,3.830197454656681516e-02,4.139607977830184887e-03,4.133929031754163264e-02,2.418045484773904963e-02,-4.346177588270421638e-03,1.008559179713033969e-03,3.967196037284378973e-02,3.891041440497592513e-02,-3.006921280978878605e-02,7.329482836492308157e-04,-6.035364317350292405e-03,2.213100376844679903e-02,4.204702706981378046e-02
4.902343750000000000e-01,1.529731993269872053e-02,2.652453745974439267e-02,-3.645079746234416995e-02,1.082634426484350293e-01,2.357882957271735178e-02,2.155961786439759484e-02,9.965655105173701345e-02,3.520162149480690617e-02,-8.649558341805698228e-04,4.447757734418197884e-02,2.166411532135900653e-02,-5.691482720885555555e-03,-2.418709692915001208e-03,4.107156555258001385e-02,3.534430238257956630e-02,-3.525535974999993022e-02,6.874609924319033914e-03,-6.113099344799631865e-03,2.408882875153856365e-02,4.351666665226314873e-02
4.912109375000000000e-01,1.040215280454234205e-02,2.425272224405097127e-02,-3.657391331979906873e-02,1.044134136031557025e-01,2.091203300582674535e-02,2.250333975106442660e-02,1.024405550600061970e-01,3.201935799194700200e-02,-5.526814062031849828e-03,4.731969690823518288e-02,1.893436063069819236e-02,-7.246326919274675461e-03,-5.847816744391278257e-03,4.236718387955781817e-02,3.152023963444962329e-02,-4.022818397506568860e-02,1.309403360251095924e-02,-6.100788195949463470e-03,2.590200500942882456e-02,4.470681874246144188e-02
4.921875000000000000e-01,5.362906790935639649e-03,2.180600120090845501e-02,-3.585107485888754109e-02,9.981439955708738820e-02,1.824276289593233791e-02,2.333964665721545081e-02,1.050219626033619263e-01,2.877958608031989593e-02,-9.764130931512298925e-03,4.985805469373868343e-02,1.603357665301927484e-02,-8.989405135820480522e-03,-9.262466811995063651e-03,4.351669850046462062e-02,2.748502675337948301e-02,-4.493529201382891886e-02,1.932737077299491110e-02,-6.008851290524577435e-03,2.755057122714804976e-02,4.560635847071803362e-02
4.931640625000000000e-01,2.185184990201525764e-04,1.921317785490365623e-02,-3.430301976530584357e-02,9.450328848581475427e-02,1.558765125692964867e-02,2.405502942499089525e-02,1.073803364650571662e-01,2.550786850090416141e-02,-1.350028435193051900e-02,5.208808413794756981e-02,1.300624537862081834e-02,-1.089707132767694236e-02,-1.264770217182170815e-02,4.448045778122537708e-02,2.328794837197440196e-02,-4.932844112506050427e-02,2.550794037549263676e-02,-5.848596840731021436e-03,2.901580684005897193e-02,4.620727452408508046e-02
4.941406250000000000e-01,-4.991182602812434775e-03,1.650434291491458330e-02,-3.196280874292987961e-02,8.852381436459640096e-02,1.296327657197954113e-02,2.463612224543642801e-02,1.094958984964037874e-01,2.223067177696604751e-02,-1.666509061114015977e-02,5.400820929228527384e-02,9.898374323426691393e-03,-1.294368932325750017e-02,-1.598999105102960963e-02,4.522190131872892011e-02,1.898002792892584598e-02,-5.336407682864399010e-02,3.156696615084965407e-02,-5.631942547795676032e-03,3.028057108152938659e-02,4.650469314075753730e-02
4.951171875000000000e-01,-1.022579658685362353e-02,1.371044550409338154e-02,-2.887531877614047532e-02,8.192607263775335269e-02,1.038600363280355043e-02,2.506991195866428018e-02,1.113498221622316459e-01,1.897508929762976165e-02,-1.919595347534638202e-02,5.561977479332452096e-02,6.756910978559076304e-03,-1.510200401519423176e-02,-1.927729013278698181e-02,4.570813532488322145e-02,1.461326171594617626e-02,-5.700379754987532771e-02,3.743436636112176807e-02,-5.371135795792810960e-03,3.132962535137094606e-02,4.649686278993327149e-02
4.960937500000000000e-01,-1.544468011303864151e-02,1.086286410201843348e-02,-2.509655731553443736e-02,7.476596018073715377e-02,7.871828444587924620e-03,2.534395735212499265e-02,1.129245251036802011e-01,1.576854760183362195e-02,-2.103891963729518852e-02,5.692694386097465337e-02,3.629150001178220106e-03,-1.734352695853580081e-02,-2.249908086582224145e-02,4.591044900585769528e-02,1.023984427611195590e-02,-6.021474095036901536e-02,4.303958640614498343e-02,-5.078477336915068405e-03,3.214993283487160153e-02,4.618510068075306479e-02
4.970703125000000000e-01,-2.060727552891802178e-02,7.992983205973473032e-03,-2.069280762542219376e-02,6.710454673700939898e-02,5.436229815108339219e-03,2.544661494383474235e-02,1.142039572953148924e-01,1.263849941291529146e-02,-2.214962360380149514e-02,5.793656559641907622e-02,5.621408952227551197e-04,-1.963893034636707974e-02,-2.564637980502553274e-02,4.580476448043047100e-02,5.911397313351907448e-03,-6.296988772485569152e-02,4.831246399791213481e-02,-4.766053295390359004e-03,3.273092962679517715e-02,4.557370277041361550e-02
4.980468750000000000e-01,-2.567343942721989070e-02,5.131781478530024823e-03,-1.573961813076273086e-02,5.900738573399667147e-02,3.094029096437263867e-03,2.536726748068275639e-02,1.151738803202539962e-01,9.612107277372675118e-03,-2.249410652685126036e-02,5.865801319700258282e-02,-2.397896130003795111e-03,-2.195844332708478050e-02,-2.871172361483018826e-02,4.537201380973026471e-02,1.678214166660374007e-03,-6.524827989760489944e-02,5.318411585670694552e-02,-4.445480074344233812e-03,3.306476204311225436e-02,4.466981943454225584e-02
4.990234375000000000e-01,-3.060376807906743657e-02,2.309436830141092800e-03,-1.032065100803214452e-02,5.054377319861036444e-02,8.592593839952496811e-04,2.509655118536312582e-02,1.158221333015084925e-01,6.715921912254341208e-03,-2.204949514344355099e-02,5.910299503539169497e-02,-5.206138599875610902e-03,-2.427224471710446793e-02,-3.168912975699129941e-02,4.459843783055218031e-02,-2.411468396775355138e-03,-6.703515193595446786e-02,5.758783434188170791e-02,-4.127666436172369377e-03,3.314648532858741059e-02,4.348329941528678022e-02
5.000000000000000000e-01,-3.535991719085991580e-02,-4.450465050948530354e-04,-4.526407441474216212e-03,4.178596419130437695e-02,-1.254954695993755216e-03,2.462657765378015173e-02,1.161388811110483643e-01,3.975559558985209720e-03,-2.080452887573668377e-02,5.928534086218837512e-02,-7.819707255012841099e-03,-2.655084634704122162e-02,-3.457403425301668054e-02,4.347580267872327986e-02,-6.312159802937413085e-03,-6.832197429184164172e-02,6.145998203582930808e-02,-3.822596648566155796e-03,3.297421958210004084e-02,4.202650506784798290e-02
5.009765625000000000e-01,-3.990491347882066386e-02,-3.104184297394908029e-03,1.547151120799239183e-03,3.280835674827063675e-02,-3.236505660100302741e-03,2.395114624167529044e-02,1.161168406301508332e-01,1.415382772916843560e-03,-1.875992522912700924e-02,5.922076568117266154e-02,-1.019818167656215760e-02,-2.876546155410802594e-02,-3.736320825344985330e-02,4.200153113954038092e-02,-9.981756107931383931e-03,-6.910641026572335310e-02,6.474087207034354141e-02,-3.539138152316389802e-03,3.254925941362771941e-02,4.031410227870236423e-02
5.019531250000000000e-01,-4.420345561682591934e-02,-5.642327961044761066e-03,7.800064757323360055e-03,2.368665375580502816e-02,-5.074399535887084978e-03,2.306594278732107886e-02,1.157514810542216721e-01,-9.418108558711669716e-04,-1.592857588257370546e-02,5.892661411100404145e-02,-1.230407961406882605e-02,-3.088835369283640664e-02,-4.005465545646406250e-02,4.017874725014863868e-02,-1.338212148842601867e-02,-6.939218834152977022e-02,6.737562192606430522e-02,-3.284876721298016049e-03,3.187613460567000762e-02,3.836282872373573266e-02
5.029296875000000000e-01,-4.822220218992726015e-02,-8.035945972234217680e-03,1.412989765729139903e-02,1.449701347273845559e-02,-6.758839342766832271e-03,2.196872059786260725e-02,1.150411945203215908e-01,-3.075087556388295465e-03,-1.233556826089153916e-02,5.842158828328541248e-02,-1.410329411219242088e-02,-3.289315997312076967e-02,-4.264749269234356654e-02,3.801623388445885682e-02,-1.647960201560014215e-02,-6.918889334767988619e-02,6.931496855152645409e-02,-3.065981558190001340e-03,3.096261986486573137e-02,3.619124436810670919e-02
5.039062500000000000e-01,-5.193004437755143615e-02,-1.026386812696255917e-02,2.043329828549505026e-02,5.315199561779613766e-03,-8.281295285514463783e-03,2.065945978048999015e-02,1.139874336828123891e-01,-4.965659381394961491e-03,-8.018029878594257545e-03,5.772546253136427719e-02,-1.556548314770008976e-02,-3.475518644067087520e-02,-4.514181622456719251e-02,3.552830435517318614e-02,-1.924546407379755866e-02,-6.851168093991472086e-02,7.051603293937593053e-02,-2.887102210611478675e-03,2.981969260300995975e-02,3.381946827902739677e-02
5.048828125000000000e-01,-5.529836119627368207e-02,-1.230749032421550940e-02,2.660757331173961918e-02,-3.784258513583873759e-03,-9.634561436977454041e-03,1.914050122510511584e-02,1.125948132676470176e-01,-6.597145078693439357e-03,-3.024795313011780385e-03,5.685878829437226306e-02,-1.666440717124284890e-02,-3.645167048078056665e-02,-4.753855650916282566e-02,3.273459035019734426e-02,-2.165625103677846705e-02,-6.738092096019165922e-02,7.094302276192686330e-02,-2.751298610950362461e-03,2.846143856620926560e-02,3.126890592598933344e-02
5.058593750000000000e-01,-5.830125525190450048e-02,-1.415093820021617183e-02,3.255225124990147184e-02,-1.272888402340475837e-02,-1.081279885513579050e-02,1.741665184026704172e-02,1.108711730936543932e-01,-7.955805752730136723e-03,2.584101736693126313e-03,5.584259279437042700e-02,-1.737821068955418963e-02,-3.796200784154699776e-02,-4.983932429928367852e-02,2.965974976301241281e-02,-2.369405316615622037e-02,-6.582177618694537435e-02,7.056786230218226041e-02,-2.660004948944275256e-03,2.690490602161059452e-02,2.856197117953689774e-02
5.068359375000000000e-01,-6.091576708397000717e-02,-1.578118858735245988e-02,3.817061188325900078e-02,-2.144904003421447408e-02,-1.181156523804212898e-02,1.549525800555348956e-02,1.088276005536465973e-01,-9.030751514448209782e-03,8.738106256656811080e-03,5.469807513899452994e-02,-1.768964481230991120e-02,-3.926794182620402945e-02,-5.204625107978130827e-02,2.633309916003118145e-02,-2.534668712618333430e-02,-6.386372384213018227e-02,6.937073971294685504e-02,-2.613027488839090706e-03,2.516991009785349287e-02,2.572180718979828057e-02
5.078125000000000000e-01,-6.312206633205935669e-02,-1.718814841632525237e-02,4.337115805261870793e-02,-2.987867504158615156e-02,-1.262783136636121302e-02,1.338624462642914667e-02,1.064784110924383576e-01,-9.814115654885279677e-03,1.535698199846026110e-02,5.344630355600617222e-02,-1.758622851273156096e-02,-4.035371298445188798e-02,-5.416182686591092948e-02,2.278817673506651487e-02,-2.660778299311725159e-02,-6.154002794790602859e-02,6.734056258650084059e-02,-2.608575852412778947e-03,2.327878974294369380e-02,2.277201023101002586e-02
5.087890625000000000e-01,-6.490361811249786839e-02,-1.836469131237545779e-02,4.806900724499223870e-02,-3.795601779371125112e-02,-1.325998471559149995e-02,1.110211765658470143e-02,1.038410857953420974e-01,-1.030119327473812477e-02,2.235180377833763735e-02,5.210791747836709953e-02,-1.706034720043273986e-02,-4.120616832759169124e-02,-5.618873840091245797e-02,1.906224261552619259e-02,-2.747677815165995921e-02,-5.888717122093223288e-02,6.447531390888226743e-02,-2.643326714794447686e-03,2.125612059672693857e-02,1.973636044058174610e-02
5.097656250000000000e-01,-6.624732316487601247e-02,-1.930665274677301549e-02,5.218718163043652158e-02,-4.562421263630859342e-02,-1.370782073731640141e-02,8.657928480736563903e-03,1.009361658012428720e-01,-1.049054175289126575e-02,2.962608960236209205e-02,5.070283816804147664e-02,-1.610928806702846897e-02,-4.181482978981195670e-02,-5.812971073955926216e-02,1.519572429199300169e-02,-2.795881899066500476e-02,-5.594425564742809553e-02,6.078230169236673031e-02,-2.712518310932539832e-03,1.912838786014036535e-02,1.663856316421925829e-02
5.107421875000000000e-01,-6.714363051056410070e-02,-2.001278518430651965e-02,5.565777673503044531e-02,-5.283188753661115927e-02,-1.397252241009120516e-02,6.071199120392508676e-03,9.778710387030818685e-02,-1.038404093566219592e-02,3.707705804289071483e-02,4.924999149331872605e-02,-1.473521252756328226e-02,-4.217192234606927798e-02,-5.998735511006175053e-02,1.123161572932158785e-02,-2.806457281057285133e-02,-5.275238119213597476e-02,5.627829691142778590e-02,-2.810073635360392508e-03,1.692362396627545076e-02,1.350200434651295175e-02
5.117187500000000000e-01,-6.758662155885752920e-02,-2.048467520819970480e-02,5.842299078554681613e-02,-5.953364787832916838e-02,-1.405662874527907960e-02,3.361807827586455605e-03,9.442007405880942228e-02,-9.986911468345148479e-03,4.459699430121114028e-02,4.776704635814073979e-02,-1.294506693182974517e-02,-4.227236286392743042e-02,-6.176402580688791777e-02,7.214839371985820420e-03,-2.780995381133380753e-02,-4.935401225606367986e-02,5.098955579369387342e-02,-2.928749744512263928e-03,1.467101650631809015e-02,1.034952308433339206e-02
5.126953125000000000e-01,-6.757406480014487016e-02,-2.072662509840992456e-02,6.043599888812554999e-02,-6.569049014705778677e-02,-1.396399300113039879e-02,5.518352578638863627e-04,9.086374107319876436e-02,-9.307690263874845993e-03,5.207470662351799950e-02,4.627017212331794443e-02,-1.075043354732433711e-02,-4.211371140113385342e-02,-6.346168868469760638e-02,3.191580769923753509e-03,-2.721576841808359681e-02,-4.579234151071059217e-02,4.495172401903666654e-02,-3.060310146433040286e-03,1.240049242515561811e-02,7.203204094199520090e-03
5.136718750000000000e-01,-6.710744043865689290e-02,-2.074550178124210525e-02,6.166165857670536515e-02,-7.127013073196086790e-02,-1.369973140982442238e-02,-2.334627945885647295e-03,8.714899148326199496e-02,-8.358162701775900122e-03,5.939705322025243261e-02,4.477381815970787188e-02,-8.167324608491600968e-03,-4.169608725204294181e-02,-6.508180360192145075e-02,-7.913940835602075331e-04,-2.630728649984045986e-02,-4.211066060203241812e-02,3.820962193644319993e-02,-3.195716893615739487e-03,1.014228496676513290e-02,4.084192441033812279e-03
5.146484375000000000e-01,-6.619193453908818470e-02,-2.055055645224341740e-02,6.207703585083401698e-02,-7.624724623893121278e-02,-1.327016325757023399e-02,-5.271710682970606916e-03,8.330862956064340186e-02,-7.153251765212798735e-03,6.645051859715174480e-02,4.329051843401685723e-02,-5.215922974160157495e-03,-4.102205258442532393e-02,-6.662522290531426583e-02,-4.687428397972497399e-03,-2.511374622276385526e-02,-3.835174693959056413e-02,3.081691149830050741e-02,-3.325338686237547855e-03,7.926490209896927541e-03,1.012532441429017703e-03
5.156250000000000000e-01,-6.483640249064348549e-02,-2.015321849606069998e-02,6.167174357709459542e-02,-8.060362292616567170e-02,-1.268274317800513994e-02,-8.232025924387060406e-03,7.937704106533322035e-02,-5.710864945704326005e-03,7.312281726090440193e-02,4.183072375094190609e-02,-1.920273626487980102e-03,-4.009646698497525835e-02,-6.809210775839112662e-02,-8.450660855236434219e-03,-2.366780133465468811e-02,-3.455727537126714044e-02,2.283564721297905858e-02,-3.439171049577681785e-03,5.782620283240050806e-03,-1.992967802779762806e-03
5.166015625000000000e-01,-6.305330182773227765e-02,-1.956686758309987909e-02,6.044808701144389895e-02,-8.432821411786574350e-02,-1.194598652512450163e-02,-1.118696750819907909e-02,7.538982882015765608e-02,-4.051700364502318179e-03,7.930450212967027346e-02,4.040266396346955252e-02,1.692069129028927988e-03,-3.892631663931765684e-02,-6.948186380172102772e-02,-1.203669824095983908e-02,-2.200492058413474478e-02,-3.076726299980329232e-02,1.433571500660942022e-02,-3.527064474116950454e-03,3.739160481229772230e-03,-4.914845257435668420e-03
5.175781250000000000e-01,-6.085859468735033834e-02,-1.880658801127860907e-02,5.842101416682906473e-02,-8.741710570790847679e-02,-1.106938868516416270e-02,-1.410703587354632943e-02,7.138342438377991150e-02,-2.199014167225242337e-03,8.489055467098785557e-02,3.901224211932738384e-02,5.590433350242931566e-03,-3.752052220418344158e-02,-7.079309729670688056e-02,-1.540326442794859481e-02,-2.016274972151016476e-02,-2.701955473434891966e-02,5.394164441116544237e-03,-3.578956301859200721e-03,1.823137513891809813e-03,-7.737063692163974327e-03
5.185546875000000000e-01,-5.827162042771701078e-02,-1.788890948091523964e-02,5.561787175580558407e-02,-8.987339111495128152e-02,-1.006333916876056903e-02,-1.696218885036965621e-02,6.739468054861119661e-02,-1.783518346334347264e-04,8.978193381411954388e-02,3.766296213931290271e-02,9.741454147641761749e-03,-3.588972968070019975e-02,-7.202359255206433608e-02,-1.851081610388019549e-02,-1.818044709655401020e-02,-2.334935640007980429e-02,-3.905558764397310586e-03,-3.585102108732476749e-03,5.970601556271379730e-05,-1.044506827553493694e-02
5.195312500000000000e-01,-5.531493917944398098e-02,-1.683153854196580909e-02,5.207797043505861534e-02,-9.170695827585567672e-02,-8.939031297038831092e-03,-1.972221311358189622e-02,6.346044974454331800e-02,1.982753391816225157e-03,9.388706104317379175e-02,3.635589122639422410e-02,1.410952510721582252e-02,-3.404608876495100050e-02,-7.317031106930620143e-02,-2.132311617863186237e-02,-1.609800425209403224e-02,-1.978882136517249452e-02,-1.347447153964479068e-02,-3.536302370347111767e-03,-1.528239791059622351e-03,-1.302581347571391511e-02
5.205078125000000000e-01,-5.201414734768933928e-02,-1.565308493663161715e-02,4.785196602138690192e-02,-9.293419244818461322e-02,-7.708368259826332489e-03,-2.235711145846910539e-02,5.961715371653183992e-02,4.255111254692664317e-03,9.712321976896767795e-02,3.508965778736033297e-02,1.865726988473144152e-02,-3.200302323309230090e-02,-7.422941247575694235e-02,-2.380775648375834178e-02,-1.395556310513757121e-02,-1.636669570178214683e-02,-2.321899390367231433e-02,-3.424120305585585163e-03,-2.920422724331156027e-03,-1.546776516724062203e-02
5.214843750000000000e-01,-4.839766632954690256e-02,-1.437278697908195464e-02,4.300106619124755003e-02,-9.357759971816002886e-02,-6.383866282835873839e-03,-2.483750066696650827e-02,5.590035005872855817e-02,6.608230212161322892e-03,9.941784809415689372e-02,3.386048521598166577e-02,2.334602721133386544e-02,-2.977499791298136161e-02,-7.519629694669509312e-02,-2.593662217622258459e-02,-1.179274130623178540e-02,-1.310802589199022705e-02,-3.304196014161958628e-02,-3.241086967061860506e-03,-4.099501472513667269e-03,-1.776087827506563424e-02
5.224609375000000000e-01,-4.449650595337484305e-02,-1.301023997093143404e-02,3.759607487426731842e-02,-9.366535716205245943e-02,-4.978555595306999836e-03,-2.713501441964351335e-02,5.234430132603735963e-02,9.010693560074920644e-03,1.007097054154662413e-01,3.266226144304307938e-02,2.813634244989897740e-02,-2.737728670353531402e-02,-7.606566845770328100e-02,-2.768629116809403004e-02,-9.647977172967154777e-03,-1.003393203763347334e-02,-4.284368875013541689e-02,-2.980889885937800573e-03,-5.051346090315537996e-03,-1.989655168681406586e-02
5.234375000000000000e-01,-4.034400438377704068e-02,-1.158513145036833662e-02,3.171628906329411468e-02,-9.323079657180219360e-02,-3.505879842107758465e-03,-2.922270547221978571e-02,4.898155250269740912e-02,1.143055099791313173e-02,1.009498949319225514e-01,3.148664370933207390e-02,3.298845883915688115e-02,-2.482574592958763232e-02,-7.683161785969672142e-02,-2.903836290932802766e-02,-7.557905208297619783e-03,-7.161448451705877509e-03,-5.252309826688800198e-02,-2.638541876485614012e-03,-5.765265290136769964e-03,-2.186756252707410669e-02
5.244140625000000000e-01,-3.597554646530110728e-02,-1.011698681944160107e-02,2.544826505046647591e-02,-9.231182951636696110e-02,-1.979594536478128299e-03,-3.107544116359589950e-02,4.584252258496684246e-02,1.383572041021285080e-02,1.001027260274035824e-01,3.032319756804711941e-02,3.786280165764447508e-02,-2.213659706792885790e-02,-7.748772443760568174e-02,-2.997971193634378639e-02,-5.556772645146775165e-03,-4.503432416125496829e-03,-6.197885534910567429e-02,-2.210526957758363921e-03,-6.234181400014139098e-03,-2.366798220760861146e-02
5.253906250000000000e-01,-3.142826269732944960e-02,-8.624928593728783607e-03,1.888447312477911297e-02,-9.095032225699743733e-02,-4.136651031368271132e-04,-3.267028625881594067e-02,4.295511593055578725e-02,1.619439442720700326e-02,9.814640264392154867e-02,2.915956867854663931e-02,4.272044872995085091e-02,-1.932622255501374037e-02,-7.802717430422753675e-02,-3.050266274818568338e-02,-3.675906715099796704e-03,-2.068540803550407859e-03,-7.111054089390975164e-02,-1.694920749631221397e-03,-6.454749679695599360e-03,-2.529307693981789132e-02
5.263671875000000000e-01,-2.674071123974645914e-02,-7.127452177755434770e-03,1.212186150004406632e-02,-8.919142965716944649e-02,1.177834982094445046e-03,-3.398686715790179280e-02,4.034435884170723546e-02,1.847544619824747006e-02,9.507352612935987546e-02,2.798168551939692744e-02,4.752358098005984854e-02,-1.641097799530937332e-02,-7.844289369788834398e-02,-3.060508376698549068e-02,-1.943241433262119389e-03,1.387268031988733372e-04,-7.981981960878704874e-02,-1.091483141414105983e-03,-6.427419567095359575e-03,-2.673919561640002510e-02
5.273437500000000000e-01,-2.195254554136511632e-02,-5.642220694974543066e-03,5.260351655828319518e-03,-8.708289771793051304e-02,2.780825489316318590e-03,-3.500771162150240201e-02,3.803206658351090952e-02,2.064882876209594292e-02,9.089140359692494953e-02,2.677399073077646463e-02,5.223590710616758670e-02,-1.340702363941391820e-02,-7.872769500035521617e-02,-3.029039936200663904e-02,-3.829116386945480895e-04,2.117920885074614859e-03,-8.801159825068630149e-02,-4.017215057641135983e-04,-6.156436355426473349e-03,-2.800364813471593883e-02
5.283203125000000000e-01,-1.710417035838924030e-02,-4.185881000044621228e-03,-1.598711654349266667e-03,-8.467434472053185501e-02,4.381319735337816518e-03,-3.571855837679879797e-02,3.603654569710743050e-02,2.268596243099003235e-02,8.562215553747024033e-02,2.551969839986716754e-02,5.682305690220071370e-02,-1.033017750189309247e-02,-7.887443307352244581e-02,-2.956752014820345290e-02,9.850791522292086551e-04,3.872474014156513083e-03,-9.559515776101648599e-02,3.710767691914913400e-04,-5.649782761557101129e-03,-2.908457734257499649e-02
5.292968750000000000e-01,-1.223638908597308658e-02,-2.773902581024593854e-03,-8.354131760527716208e-03,-8.201653116607632299e-02,5.965523483005596810e-03,-3.610863127061377659e-02,3.437233605299250261e-02,2.456010472092291438e-02,7.930261924168231780e-02,2.420107423317661641e-02,6.125293827631281274e-02,-7.195791950160328014e-03,-7.887616933282011467e-02,-2.845069299235418459e-02,2.145111813933873318e-03,5.409476393431107005e-03,-1.024852447325495519e-01,1.221843139030305515e-03,-4.919060822935845609e-03,-2.998082783665055595e-02
5.302734375000000000e-01,-7.390045459900160957e-03,-1.420440627502288439e-03,-1.490642849010295062e-02,-7.916062876424755090e-02,7.519932054630000182e-03,-3.617087302831957507e-02,3.304999660786033661e-02,2.624669755797080090e-02,7.198404747663522674e-02,2.279973522183910070e-02,6.549605360778500140e-02,-4.018655028208741216e-03,-7.872634083452900722e-02,-2.695927335406340594e-02,3.086121715460893485e-03,6.739399983318785856e-03,-1.086031080513690655e-01,2.143758336505819252e-03,-3.979315537768416365e-03,-3.069181483418408768e-02
5.312500000000000000e-01,-2.605662795282807833e-03,-1.382241051283544504e-04,-2.115937936216041523e-02,-7.615749863986119583e-02,9.031425288569214574e-03,-3.590213415257836188e-02,3.207593828554879817e-02,2.772368676762322279e-02,6.373160477877964913e-02,2.129696510461360354e-02,6.952577173198881688e-02,-8.129171936822206755e-04,-7.841893155509599422e-02,-2.511742373740537618e-02,3.801683419115891877e-03,7.875777009021528788e-03,-1.138774671582010733e-01,3.128314035403017418e-03,-2.848802624886152910e-03,-3.121739627064314820e-02
5.322265625000000000e-01,2.076915987111007441e-03,1.061530755045890159e-03,-2.702150969617035658e-02,-7.305698869897429837e-02,1.048735997420613755e-02,-3.530331304951381949e-02,3.145230680583055438e-02,2.897180920755387107e-02,5.462366663071611950e-02,1.967404167294459216e-02,7.331855253860079802e-02,2.407956444980503125e-03,-7.794864298435656702e-02,-2.295374311461711309e-02,4.290009018823366486e-03,8.834839256647721017e-03,-1.182453991615783490e-01,4.165404882021076123e-03,-1.548703709962190398e-03,-3.155775115118656521e-02
5.332031250000000000e-01,6.618884240722131690e-03,2.169181565503343432e-03,-3.240750854839209716e-02,-6.990725972964842438e-02,1.187565939958216271e-02,-3.437944409460293865e-02,3.117691764204088764e-02,2.997484332953831085e-02,4.475092963968610449e-02,1.791257174709907918e-02,7.685412190067403282e-02,5.631208891292333735e-03,-7.731106114185552769e-02,-2.050083318998812548e-02,4.553860664782034828e-03,9.635125065632204125e-03,-1.216531330005621858e-01,5.243449529011744853e-03,-1.027931278779478175e-04,-3.171326700467674148e-02
5.341796875000000000e-01,1.098282004735431742e-02,3.176695906662694354e-03,-3.723954852706801155e-02,-6.675414931227895143e-02,1.318489963832338539e-02,-3.313973103819471688e-02,3.124324460858749972e-02,3.071981944755698690e-02,3.421534358969113149e-02,1.599482948556093034e-02,8.011559541058814460e-02,8.844790093576070447e-03,-7.650281715617754386e-02,-1.779480828515998467e-02,4.600379313487058287e-03,1.029706130369330806e-02,-1.240567399847593844e-01,6.349538828050533580e-03,1.462938647737151241e-03,-3.168443905901674462e-02
5.351562500000000000e-01,1.513302391934481968e-02,4.077663264431153657e-03,-4.144848901615191816e-02,-6.364058198863221938e-02,1.440439218893237172e-02,-3.159752389180957299e-02,3.164046287158915616e-02,3.119718653974207223e-02,2.312887885579868394e-02,1.390409357456627581e-02,8.308955017210224725e-02,1.203733346089535215e-02,-7.552173862062336318e-02,-1.487475643314147868e-02,4.440833200297915340e-03,1.084252786395892808e-02,-1.254227113194695820e-01,7.469608891317092159e-03,3.120699191392015300e-03,-3.147178348002212939e-02
5.361328125000000000e-01,1.903584246167323163e-02,4.867283929775326201e-03,-4.497494413429744403e-02,-6.060603339717662158e-02,1.552426256100224861e-02,-2.977023822097865646e-02,3.235354645006052743e-02,3.140093301397429287e-02,1.161214510951619899e-02,1.162497878332196914e-02,8.576604467437201618e-02,1.519811217966267336e-02,-7.436698905341643240e-02,-1.178215995587031384e-02,4.090290930897089346e-03,1.129441234955591740e-02,-1.257284146369930244e-01,8.588636323932944891e-03,4.841339515873082158e-03,-3.107576669790833648e-02
5.371093750000000000e-01,2.265997477757249537e-02,5.542336326031773765e-03,-4.777019884356323298e-02,-5.768605523634443011e-02,1.653552438062691476e-02,-2.767921658725049777e-02,3.336341954136212706e-02,3.132865951201202481e-02,-2.071205284891533549e-04,9.143757364860885181e-03,8.813858754251621686e-02,1.831697790519861563e-02,-7.303919294496828696e-02,-8.560284359342088673e-03,3.567225404538254280e-03,1.167616260859429857e-02,-1.249624230826075350e-01,9.690852566602558074e-03,6.594823695668811277e-03,-3.049675249147112965e-02
5.380859375000000000e-01,2.597675850686421636e-02,6.101124507926308956e-03,-4.979695896866498384e-02,-5.491186697991236321e-02,1.743014856260927115e-02,-2.534953271935928842e-02,3.464716027338277798e-02,3.098160250568992441e-02,-1.219567575132426973e-02,6.448665833787829704e-03,9.020405670895050021e-02,2.138428480220466027e-02,-7.154054406612835038e-02,-5.253544803435893085e-03,2.893055993570759800e-03,1.201134465387406966e-02,-1.231247121249355869e-01,1.075997397522215904e-02,8.350715306708294053e-03,-2.973496811644026072e-02
5.390625000000000000e-01,2.896043252607932716e-02,6.543407812430622125e-03,-5.102992345644902922e-02,-5.231001925387099294e-02,1.820112707153201739e-02,-2.280973983916548958e-02,3.617825476751571068e-02,3.036460814103736014e-02,-2.421648390368360756e-02,3.530192760803702728e-03,9.196257126941689841e-02,2.439080224284556966e-02,-6.987489493682502717e-02,-1.906859684921403996e-03,2.091637489699971469e-03,1.232321325065237165e-02,-1.202267209534099018e-01,1.177944400681994741e-02,1.007867293628554421e-02,-2.879049035805245071e-02
5.400390625000000000e-01,3.158837351323058595e-02,6.870314833005519359e-03,-5.145616995693069740e-02,-4.990213270717391153e-02,1.884253076899563423e-02,-2.009156540927229881e-02,3.792689870115829864e-02,2.948605650175732326e-02,-3.613049015338445219e-02,3.813433895830869525e-04,9.341731896708631300e-02,2.732761973414680676e-02,-6.804782561063345281e-02,1.434998991739112970e-03,1.188705269166943478e-03,1.263430208820815956e-02,-1.162912770673463769e-01,1.273268368261917631e-02,1.174894681192187491e-02,-2.766325196571781803e-02
5.410156250000000000e-01,3.384130378724389127e-02,7.084244033683851673e-03,-5.107534769919461204e-02,-4.770471508563160074e-02,1.934956082205295524e-02,-1.722955539350245341e-02,3.986034289621836341e-02,2.835773718171288524e-02,-4.779843868056755929e-02,-3.002122896675047878e-03,9.457434287758195723e-02,3.018604783221172719e-02,-6.606669021377332973e-02,4.728048791543201096e-03,2.112869102562721141e-04,1.296603997440719247e-02,-1.113523844279231401e-01,1.360334636207284793e-02,1.333286852100862285e-02,-2.635306849711824620e-02
5.419921875000000000e-01,3.570346807146387857e-02,7.188753416927759661e-03,-4.989967462293995459e-02,-4.572905806554718872e-02,1.971859312981811760e-02,-1.426067191606970354e-02,4.194327884049665889e-02,2.699467776611689379e-02,-5.908270583658813135e-02,-6.621485955641124264e-03,9.544229143835050722e-02,3.295751890531585515e-02,-6.394063998264477855e-02,7.929724065691555468e-03,-8.129088964027980082e-04,1.333839891632820907e-02,-1.054548773120146249e-01,1.437557278821222258e-02,1.480332584650119812e-02,-2.485968516763472150e-02
5.429687500000000000e-01,3.716277710082817320e-02,7.188441709213341108e-03,-4.795373876318463624e-02,-4.398121423842157179e-02,1.994721521311918627e-02,-1.122384895793001637e-02,4.413825948087226475e-02,2.541492751225236588e-02,-6.984912384821051479e-02,-1.047489248189313604e-02,9.603213646947240945e-02,3.563349162868097858e-02,-6.168062186783068723e-02,1.099947799779775470e-02,-1.856114882145531607e-03,1.376957928519448489e-02,-9.865394375104509506e-02,1.503424235537866374e-02,1.613521492767886617e-02,-2.318284287614830880e-02
5.439453125000000000e-01,3.821091629131936201e-02,7.088823531683423156e-03,-4.527410692452342456e-02,-4.246205347720070217e-02,2.003425500755398256e-02,-8.159511427550955945e-03,4.640615011924716787e-02,2.363929918225481791e-02,-7.996876962923052390e-02,-1.455722081069728627e-02,9.635686426273198935e-02,3.820536302967136172e-02,-5.929935210984966371e-02,1.389935070471523884e-02,-2.891127687141783857e-03,1.427573652257792432e-02,-9.101452413486539605e-02,1.556521660515343929e-02,1.730586226692136520e-02,-2.132236216733956330e-02
5.449218750000000000e-01,3.884341801578188036e-02,6.896200981586947908e-03,-4.190874667519123298e-02,-4.116739677495852984e-02,1.997980100495165903e-02,-5.109063576916293876e-03,4.870660380172788656e-02,2.169107260257662970e-02,-8.931969361320696299e-02,-1.885998550020951542e-02,9.643114516570384931e-02,4.066439175386966226e-02,-5.681126453804977161e-02,1.659449518207032140e-02,-3.891918775542964771e-03,1.487075304051703288e-02,-8.261059218674654536e-02,1.595557107384670131e-02,1.829540953932464950e-02,-1.927824350073988058e-02
5.458984375000000000e-01,3.905969637934608718e-02,6.617533966017684344e-03,-3.791627059349170215e-02,-4.008822454502748711e-02,1.978521320342904385e-02,-2.114353291547617451e-03,5.099855522510840511e-02,1.959566409762527814e-02,-9.778856423438636591e-02,-2.337128380105125275e-02,9.627098735301954646e-02,4.300163599214171933e-02,-5.423243369401068575e-02,1.905365356989532910e-02,-4.834222420878877755e-03,1.556605811508149188e-02,-7.352432704853073542e-02,1.619381179306548374e-02,1.908715471550380058e-02,-1.705078183471804218e-02
5.468750000000000000e-01,3.886304375733957983e-02,6.260311505783727574e-03,-3.336501446477108113e-02,-3.921095532318814164e-02,1.945312435317562288e-02,7.828807437973674599e-04,5.324072689791847085e-02,1.738026645975051035e-02,-1.052722047506405856e-01,-2.807578562530433849e-02,9.589338065446625925e-02,4.520790920010811509e-02,-5.158047322982287075e-02,2.124957700833356167e-02,-5.696089766396855367e-03,1.637049768599937657e-02,-6.384518663366971214e-02,1.627007298053068790e-02,1.966784367084826318e-02,-1.464069320560031431e-02
5.478515625000000000e-01,3.826058874512166391e-02,5.832426067852052032e-03,-2.833196371297872634e-02,-3.851778983249567329e-02,1.898743102477861919e-02,3.541571622612547324e-03,5.539214109054753366e-02,1.507346456615373496e-02,-1.116790005085725457e-01,-3.295476810055995853e-02,9.531593639697212572e-02,4.727375635961209716e-02,-4.887441037481971701e-02,2.315938324456112002e-02,-6.458398518897683245e-03,1.729025506957771602e-02,-5.366889369075360239e-02,1.617629274745382290e-02,2.002790721672937854e-02,-1.204925069393732173e-02
5.488281250000000000e-01,3.726321556883136626e-02,5.342052794028812231e-03,-2.290154471665969277e-02,-3.798711447342848629e-02,1.839327408002669820e-02,6.121888877153420019e-03,5.741263099350897570e-02,1.270483212822569145e-02,-1.169301564781224101e-01,-3.798619524491341631e-02,9.455652921407604883e-02,4.918945308345484824e-02,-4.613453759712537322e-02,2.476484712574202399e-02,-7.105308571094822757e-03,1.832882268383702329e-02,-4.309634715353117401e-02,1.590636398663071438e-02,2.016163933893950350e-02,-9.278426926600281954e-03
5.498046875000000000e-01,3.588544541438459801e-02,4.797535276151262788e-03,-1.716429976802933896e-02,-3.759395749878176318e-02,1.767700819213700522e-02,8.485797388860400262e-03,5.926334447677969464e-02,1.030451535421185970e-02,-1.209607869084830811e-01,-4.314484273232002676e-02,9.363294668269195320e-02,5.094502935779351288e-02,-4.338224290425857221e-02,2.605262015373241424e-02,-7.624654754999325018e-03,1.948702398893126589e-02,-3.223247231975083504e-02,1.545625798641932398e-02,2.006731335271515204e-02,-6.331040069220006047e-03
5.507812500000000000e-01,3.414528054470031271e-02,4.207279289225642968e-03,-1.121546625262825544e-02,-3.731049043508664204e-02,1.684616014334452613e-02,1.059760265287322707e-02,6.090723390710083007e-02,7.902809517036590847e-03,-1.237208212509060684e-01,-4.840246714145900880e-02,9.256255246472187836e-02,5.253031916030238835e-02,-4.063982052584617921e-02,2.701437636916828935e-02,-8.008268992787672194e-03,2.076308397761517793e-02,-2.118502418720389843e-02,1.482411873381012449e-02,1.974723366750493966e-02,-3.210900121971947772e-03
5.517578125000000000e-01,3.206401248739810389e-02,3.579655639076375750e-03,-5.153482127448635874e-03,-3.710656672969072506e-02,1.590937572256950414e-02,1.242447455088099492e-02,6.230952563361975838e-02,5.529734541934339977e-03,-1.251757130249816774e-01,-5.372801850239709159e-02,9.136196836351495598e-02,5.393503659662921695e-02,-3.793026399732914861e-02,2.764688295859926009e-02,-8.252225314855823890e-03,2.215274572417698720e-02,-1.006335887039617322e-02,1.401032631817386749e-02,1.920772188258550867e-02,7.704775450756578300e-05
5.527343750000000000e-01,2.966599598223599796e-02,2.922913015757461815e-03,9.215590662047729639e-04,-3.695028914257181274e-02,1.487635515387185706e-02,1.393694195032927491e-02,6.343816299349522292e-02,3.214615760903297929e-03,-1.253069410375377557e-01,-5.908789438128844718e-02,9.004678035669595737e-02,5.514887857386688297e-02,-3.527704391290616831e-02,2.795199512113904008e-02,-8.357002537694446787e-03,2.364942972949704916e-02,1.022811582694542129e-03,1.301752831888549483e-02,1.845903699028088665e-02,3.526586185502414601e-03
5.537109375000000000e-01,2.697839077440797317e-02,2.245101473852835657e-03,6.909479620779365901e-03,-3.680859707023567684e-02,1.375777710673207511e-02,1.510935072473490806e-02,6.426421701500630024e-02,9.856759219455436555e-04,-1.241122952586480310e-01,-6.444623318155104363e-02,8.863127324308520127e-02,5.616165338937462864e-02,-3.270387283572568499e-02,2.793657587320175564e-02,-8.327560815150417128e-03,2.524443209725734868e-02,1.196466546256091772e-02,1.185063854746567537e-02,1.751523052993705920e-02,7.130098074742157420e-03
5.546875000000000000e-01,2.403087372152206205e-02,1.554006891454673238e-03,1.271159105203151923e-02,-3.664786478944886267e-02,1.256521147061948410e-02,1.592027817712660456e-02,6.476225940203825249e-02,-1.130355608995448026e-03,-1.216059426760520978e-01,-6.976524379786916419e-02,8.712819804894886278e-02,5.696343396849335577e-02,-3.023446004084292052e-02,2.761234259388590032e-02,-8.173329772129488829e-03,2.692715695309341045e-02,2.265550326246684384e-02,1.051680301054753325e-02,1.639393859569692954e-02,1.087845183071418052e-02
5.556640625000000000e-01,2.085532404367807652e-02,8.570964964775610023e-04,1.823224495543551357e-02,-3.643450154290611698e-02,1.131102121727438174e-02,1.635289734234958436e-02,6.491069286513083403e-02,-3.108610754731538917e-03,-1.178182715443054640e-01,-7.500556824432814962e-02,8.554857578531303852e-02,5.754473384791631424e-02,-2.789225891950276870e-02,2.699564320245450080e-02,-7.908107475038939765e-03,2.868537798448898835e-02,3.299194985976559163e-02,9.025333456198623983e-03,1.511611363727161095e-02,1.476090237168037680e-02
5.566406250000000000e-01,1.748548488273164031e-02,1.614752972359299150e-04,2.338033716048667360e-02,-3.613554445705384477e-02,1.000825382276909065e-02,1.639528523844412458e-02,6.469203441406726207e-02,-4.926422368750128268e-03,-1.127955155736365955e-01,-8.012667339711190828e-02,8.390154054206812317e-02,5.789670338515177928e-02,-2.570020999018731572e-02,2.610716589673905963e-02,-7.549871062507203072e-03,3.050552354270168187e-02,4.287511216260548458e-02,7.387609355285554291e-03,1.370569998835003203e-02,1.876501075711081365e-02
5.576171875000000000e-01,1.395660464388115765e-02,-5.261469813004022783e-04,2.807074172559451478e-02,-3.571923548202057125e-02,8.670522875583314137e-03,1.604066982530091487e-02,6.409314783776129398e-02,-6.563630645708289774e-03,-1.065991627205387926e-01,-8.508726755229278904e-02,8.219422425533715049e-02,5.801134309093609193e-02,-2.368048254136685682e-02,2.497158735168060473e-02,-7.120501426834987928e-03,3.237297941549208830e-02,5.221167799059137082e-02,5.616949644197815304e-03,1.218925799563193649e-02,2.287658504448980556e-02
5.585937500000000000e-01,1.030506186571779337e-02,-1.199479069043824083e-03,3.222565239311419444e-02,-3.515557387085842256e-02,7.311880654230358025e-03,1.528761120159955779e-02,6.310542226060097959e-02,-8.002851816344943095e-03,-9.930515630234379443e-02,-8.984573710673623981e-02,8.043168480197603054e-02,5.788173044248942634e-02,-2.185421797232266899e-02,2.361716516620580852e-02,-6.645425874808699382e-03,3.427240315560115685e-02,6.091494276568196892e-02,3.728456008184955536e-03,1.059554248713569062e-02,2.707964467390334626e-02
5.595703125000000000e-01,6.567977599706137197e-03,-1.852662233967826162e-03,3.577581054967340912e-02,-3.441683616412379021e-02,5.946682615798967383e-03,1.414011341862047265e-02,6.172489437130018047e-02,-9.229705193923522580e-03,-9.100289911684045219e-02,-9.436059833092141913e-02,7.861687836943104246e-02,5.750225605242982596e-02,-2.024127790159140419e-02,2.207528114116302093e-02,-6.153184179842550484e-03,3.618804373759303833e-02,6.890575157325218303e-02,1.738829909004155480e-03,8.955042096934538384e-03,3.135641034304989527e-02
5.605468750000000000e-01,2.782819472954903284e-03,-2.480276243326263227e-03,3.866160048940742860e-02,-3.347805620851814629e-02,4.589444892354200764e-03,1.260766420063779911e-02,5.995231266093948436e-02,-1.023299525131674687e-02,-8.179407406218067167e-02,-9.859095892188025900e-02,7.675067633115988108e-02,5.686886465140341546e-02,-1.886000007780983673e-02,2.037994265956696513e-02,-5.674924840564118771e-03,3.810406031572128455e-02,7.611334529883156952e-02,-3.338340497605469495e-04,7.299486641654103977e-03,3.568732095757474326e-02
5.615234375000000000e-01,-1.012998244239883289e-03,-3.077338301358018609e-03,4.083399483004346298e-02,-3.231745840553268412e-02,3.254696042572019759e-03,1.070520082395652085e-02,5.779314277100675717e-02,-1.100484607157247753e-02,-7.179129738058162569e-02,-1.024969838071146250e-01,7.483192613821311456e-02,5.597929600148934814e-02,-1.772696505584082927e-02,1.856725001306400863e-02,-5.243839659750246761e-03,4.000483396685922816e-02,8.247610083732061226e-02,-2.470275477191446589e-03,5.661330310303951813e-03,4.005107883181938111e-02
5.625000000000000000e-01,-4.782514145064576533e-03,-3.639296161449576562e-03,4.225533525228296339e-02,-3.091683814698430524e-02,1.956824448305798103e-03,8.453001407073699319e-03,5.525751382928402455e-02,-1.154078622041502383e-02,-6.111662305300663567e-02,-1.060403595201798027e-01,7.285755502717258802e-02,5.483332060041458400e-02,-1.685677649327538968e-02,1.667483796732378148e-02,-4.894545929361752631e-03,4.187526652229665858e-02,8.794215679024423860e-02,-4.650313023219789475e-03,4.073218873446642248e-03,4.442472387959548602e-02
5.634765625000000000e-01,-8.489614296923761114e-03,-4.162016676431773594e-03,4.289993628575417689e-02,-2.926188423688568657e-02,7.099228770194460905e-04,5.876501889055546317e-03,5.236010643061315972e-02,-1.183978282611702210e-02,-4.989991901557008780e-02,-1.091847513887210380e-01,7.082271465407478928e-02,5.343296487044604803e-02,-1.626185778045104863e-02,1.474130017790651302e-02,-4.662426531692465993e-03,4.370106091558499661e-02,9.246991759291163515e-02,-6.853103180644143019e-03,2.567449432371813993e-03,4.878373708030431244e-02
5.644531250000000000e-01,-1.209941748905866109e-02,-4.641771081976421576e-03,4.275450261042371136e-02,-2.734243901002085878e-02,-4.723681517592160620e-04,3.006040007658282182e-03,4.911998369009629856e-02,-1.190422440948087600e-02,-3.827713772002765830e-02,-1.118962477683350248e-01,6.872096410352043772e-02,5.178272045589167594e-02,-1.595226754309124126e-02,1.280560525301986836e-02,-4.582939125015954469e-03,4.546897789407124829e-02,9.602843062581521705e-02,-9.057409360786332006e-03,1.175431407933607902e-03,5.310217303976833697e-02
5.654296875000000000e-01,-1.557864670599796650e-02,-5.075218305064790533e-03,4.181835323821528339e-02,-2.515269282277727073e-02,-1.577016457441546759e-03,-1.234713816736034728e-04,4.556036754747246759e-02,-1.173985277288342247e-02,-2.638850509275774206e-02,-1.141437856220273994e-01,6.654448810173710371e-02,4.988973228317820918e-02,-1.593553635303287738e-02,1.090651330850941382e-02,-4.690906258890870442e-03,4.716706445115421975e-02,9.859763254073349026e-02,-1.124187739831243593e-02,-7.284249171830751524e-05,5.735282099489635160e-02
5.664062500000000000e-01,-1.889598252552149651e-02,-5.459387553061352365e-03,4.010344894077746969e-02,-2.269131059639352757e-02,-2.591751927462101687e-03,-3.472938294756655782e-03,4.170836322286194248e-02,-1.135564502088267334e-02,-1.437665313605668641e-02,-1.158995518856105328e-01,6.428434669113032573e-02,4.776396016956881846e-02,-1.621652675205383781e-02,9.082001773567296293e-03,-5.019798746681920082e-03,4.878484992499351747e-02,1.001684627485152634e-01,-1.338531355434019292e-02,-1.149306686645295856e-03,6.150739314421061615e-02
5.673828125000000000e-01,-2.202239430286316926e-02,-5.791661370568947087e-03,3.763422234926015741e-02,-1.996148912153795571e-02,-3.505216006188069389e-03,-6.999542588515214082e-03,3.759463540580625096e-02,-1.076364753415730464e-02,-2.384722244274542144e-03,-1.171393552735354171e-01,6.193075211034448219e-02,4.541830900098417501e-02,-1.679731843961447882e-02,7.368708985255351986e-03,-5.601024901196475538e-03,5.031350636645740004e-02,1.007428437486614370e-01,-1.546696105932509821e-02,-2.028306127535256347e-03,6.553673872973536652e-02
5.683593750000000000e-01,-2.493144521829687016e-02,-6.069760253138962482e-03,3.444721322306990019e-02,-1.697094487054045392e-02,-4.307105030670498567e-03,-1.065725665720526107e-02,3.325304039214929674e-02,-9.978764442132210394e-03,9.445540237535261091e-03,-1.178429634657903180e-01,5.947336817565517658e-02,4.286872283462243166e-02,-1.767712020068669052e-02,5.801403760291193833e-03,-6.463238307267200888e-03,5.174597049245923536e-02,1.003335297067134563e-01,-1.746677126837183763e-02,-2.687044667393534078e-03,6.941108185705048561e-02
5.693359375000000000e-01,-2.759956753135412583e-02,-6.291729781828965529e-03,3.059051441911389557e-02,-1.373183309416001197e-02,-4.988305491542269730e-03,-1.439740973512296934e-02,2.872021895811221331e-02,-9.018503826456905278e-03,2.097565861060891879e-02,-1.179944009720715892e-01,5.690162708328490304e-02,4.013423871478656590e-02,-1.885220985824779746e-02,4.412488659918487044e-03,-7.631676659697511460e-03,5.307702529753419857e-02,9.896382638048389913e-02,-1.936566559066738025e-02,-3.105990895466081807e-03,7.310028062644428892e-02
5.703125000000000000e-01,-3.000630469937645012e-02,-6.455931093856939404e-03,2.612303704378043240e-02,-1.026059998823802659e-02,-5.541019316153391987e-03,-1.816929889553877200e-02,2.403515527003474359e-02,-7.902685526996298601e-03,3.207225828190345129e-02,-1.175822033909197095e-01,5.420505825355487889e-02,3.723699651545536032e-02,-2.031590323008299059e-02,3.231544076193205214e-03,-9.127543836792522541e-03,5.430334018290364217e-02,9.666718713721969558e-02,-2.114578449992893239e-02,-3.269234561423816059e-03,7.657410476567748370e-02
5.712890625000000000e-01,-3.213451737785216061e-02,-6.561035335968289431e-03,2.111360609088583362e-02,-6.577770687178442766e-03,-5.958877318411957835e-03,-2.192083713219865337e-02,1.923870756476428814e-02,-6.653115004296275385e-03,4.260882048045268322e-02,-1.165996242644622705e-01,5.137362362106970975e-02,3.420220173384679735e-02,-2.205855275496983875e-02,2.284919575526372926e-03,-1.096744681280880686e-02,5.542346926426378051e-02,9.348669136871169683e-02,-2.279072013150868631e-02,-3.164787467911637456e-03,7.980252861004011322e-02
5.722656250000000000e-01,-3.397055072134304299e-02,-6.606022562785720392e-03,1.563990051605648746e-02,-2.707676761824337995e-03,-6.237039036388865657e-03,-2.559923030411334621e-02,1.437311669368553611e-02,-5.293228228568109400e-03,5.246733768253339369e-02,-1.150447912684867818e-01,4.839805364360899587e-02,3.105803884709646204e-02,-2.406757613284657774e-02,1.595378149255788879e-03,-1.316289824461428122e-02,5.643780832282019322e-02,8.947441307915447728e-02,-2.428572922072690099e-02,-2.784823563265421357e-03,8.275603597370219389e-02
5.732421875000000000e-01,-3.550436084245421620e-02,-6.590185346822172684e-03,9.787254130202720573e-03,1.321872244232236843e-03,-6.372277284719952452e-03,-2.915167422602251562e-02,9.481498898127044619e-03,-3.847713007052046448e-03,6.153984660986201727e-02,-1.129208090666076469e-01,4.527017825802028689e-02,2.783553359924632875e-02,-2.632751500091757083e-02,1.181798154189455654e-03,-1.571989460957855939e-02,5.734851165439971976e-02,8.469068877175503496e-02,-2.561792343201770017e-02,-2.125853910395888915e-03,8.540593320273684452e-02
5.742187500000000000e-01,-3.672959875734681245e-02,-6.513137164699553047e-03,3.647335873871967223e-03,5.479967925667425174e-03,-6.363045883862255420e-03,-3.252606280391966836e-02,4.607329371782063754e-03,-2.342112522232285554e-03,6.972981741228356789e-02,-1.102358067893702553e-01,4.198324705485503155e-02,2.456836339668820243e-02,-2.882012334647898744e-02,1.058936792459590475e-03,-1.863857863733801509e-02,5.815937083482306674e-02,7.920329497696168564e-02,-2.677643446480231643e-02,-1.188833227873500918e-03,8.772466649878017664e-02
5.751953125000000000e-01,-3.764365064433554398e-02,-6.374825420240249479e-03,-2.683270073746406303e-03,9.733026766441898320e-03,-6.209529191497244367e-03,-3.567169785383160485e-02,-2.060767354986449765e-04,-8.024171270655847642e-04,7.695337970359077129e-02,-1.070029287666313944e-01,3.853223307415554882e-02,2.129261584451502473e-02,-3.152448504111851624e-02,1.237257994599198644e-03,-2.191299348473021991e-02,5.887565814264798802e-02,7.308654683205467739e-02,-2.775255169432898003e-02,2.080422085159026692e-05,8.968613945646121410e-02
5.761718750000000000e-01,-3.824763376126965458e-02,-6.175548764320005178e-03,-9.104562322212638587e-03,1.404525192694399717e-02,-5.913672251475849719e-03,-3.853999110743705492e-02,-4.916079209727762349e-03,7.453493742450896390e-04,8.314036845664202202e-02,-1.032402678362854820e-01,3.491411484079196687e-02,1.804649634036175829e-02,-3.441715957326876157e-02,1.722826548176400541e-03,-2.553093467075344750e-02,5.950393805017323290e-02,6.642033002523815843e-02,-2.853983050820567760e-02,1.493180491424412433e-03,9.126602666996076751e-02
5.771484375000000000e-01,-3.854634790141536760e-02,-5.915978178457556580e-03,-1.551467517104670839e-02,1.837912597128063888e-02,-5.479190590820268679e-03,-4.108514890310587669e-02,-9.481216979390806945e-03,2.275542643374604650e-03,8.823517534807776008e-02,-9.897074126564887886e-02,3.112813155594470679e-02,1.486998654193126546e-02,-3.747235476010182115e-02,2.517269272734084379e-03,-2.947390423917682634e-02,6.005185079846765694e-02,5.928907914624308856e-02,-2.913416992578381909e-02,3.214081529334365545e-03,9.244207923599086218e-02
5.781250000000000000e-01,-3.854818280986807566e-02,-5.597181108660904611e-03,-2.181146224956599308e-02,2.269592705730358317e-02,-4.911558933096513146e-03,-4.326483018672978853e-02,-1.386169522559006773e-02,3.763303614232234914e-03,9.219739393624312718e-02,-9.422191004453420171e-02,2.717600673738143277e-02,1.180445642460035971e-02,-4.066212493847052439e-02,3.617802996555197562e-03,-3.371716997482622491e-02,6.052787260155408772e-02,5.178071603129081463e-02,-2.953385853141821116e-02,5.165135246588240664e-03,9.319441801277639215e-02
5.791015625000000000e-01,-3.826498252630806257e-02,-5.220647772396723105e-03,-2.789408626241352690e-02,2.695626084571282541e-02,-4.217978354149890668e-03,-4.504076870264486776e-02,-1.801984924069170713e-02,5.184950983812841759e-03,9.500225001782938716e-02,-8.902574303186361337e-02,2.306213604963524427e-02,8.892233531041232944e-03,-4.395659287080124628e-02,5.017328058234714512e-03,-3.822993079170377423e-02,6.094105746947849761e-02,4.398556204723474972e-02,-2.973958820720917079e-02,7.324057760886872742e-03,9.350581058707228832e-02
5.800781250000000000e-01,-3.771186815825224026e-02,-4.788318618688344221e-03,-3.366459009300123983e-02,3.112060023625249847e-02,-3.407321680514752670e-03,-4.637935063850529005e-02,-2.192057921839897158e-02,6.518354381403558551e-03,9.664081159614626437e-02,-8.341832815113238431e-02,1.879373557952768517e-02,6.176133870355018408e-03,-4.732419335804392141e-02,6.704585052235006136e-03,-4.297558766437552247e-02,6.130076599205382115e-02,3.599523842466571116e-02,-2.975443560934136478e-02,9.664964341653167409e-03,9.336192805270018824e-02
5.810546875000000000e-01,-3.690702111483313425e-02,-4.302611802850633653e-03,-3.902942478724495678e-02,3.514982500952848476e-02,-2.490057218150951678e-03,-4.725213949481799763e-02,-2.553175057299422734e-02,7.743282500463672877e-03,9.711997606181432818e-02,-7.743953352462566719e-02,1.438094738522298875e-02,3.698959734641096581e-03,-5.073193633020120497e-02,8.664371578033940730e-03,-4.791211771674981634e-02,6.161638667845144302e-02,2.790156872237103611e-02,-2.958381178776890025e-02,1.215874054344176156e-02,9.275157791248235528e-02
5.820312500000000000e-01,-3.587142933761564706e-02,-3.766449446306232695e-03,-4.390091059121773581e-02,3.900575354145652957e-02,-1.478151195548373532e-03,-4.763634057388561188e-02,-2.882455487105185787e-02,8.841720855571619589e-03,9.646223538875275949e-02,-7.113262210262023821e-02,9.836899769829068191e-03,1.502970451495201209e-03,-5.414568698753598891e-02,1.087781485187598422e-02,-5.299254734314478438e-02,6.189705559808960506e-02,1.979549728812701748e-02,-2.923538079510674959e-02,1.477346800928396216e-02,9.166690967789717370e-02
5.830078125000000000e-01,-3.462859954523087730e-02,-3.183281390812741588e-03,-4.819860823885560586e-02,4.265165896114406913e-02,-3.849496064327206533e-04,-4.751519821631312174e-02,-3.177382700812671212e-02,9.798154286937560409e-03,9.470522333781734858e-02,-6.454382397272416527e-02,5.177720394435541759e-03,-3.706672324171072412e-04,-5.753046039389291683e-02,1.332269521223497163e-02,-5.816551854401386806e-02,6.215138011283505987e-02,1.176603717843362380e-02,-2.871894856070407800e-02,1.747489851083789195e-02,9.010359005353510420e-02
5.839843750000000000e-01,-3.320423895608640846e-02,-2.557105127161436384e-03,-5.185057906401687594e-02,4.605276243775151962e-02,7.749595611820367987e-04,-4.687831974662511753e-02,-3.435831486780512728e-02,1.059980987024624309e-02,9.190105179062811602e-02,-5.772187111723788705e-02,4.225010407566065170e-04,-1.882441851956095620e-03,-6.085072777898279522e-02,1.597381480740017040e-02,-6.337594104096651304e-02,6.238717242859738443e-02,3.899260420078532168e-03,-2.804632371387387468e-02,2.022696897406562125e-02,8.806094495201791106e-02
5.849609375000000000e-01,-3.162591036185584403e-02,-1.892480582233667299e-03,-5.479451422384911535e-02,4.917669670157359674e-02,1.985902425640915635e-03,-4.572192101203785553e-02,-3.656089835237531782e-02,1.123685649197620623e-02,8.811544636114376772e-02,-5.071749991464270801e-02,-4.406786449849478191e-03,-2.995065232929201848e-03,-6.407073168993904222e-02,1.880340510722261146e-02,-6.856572121989312762e-02,6.261119852705099298e-02,-3.722657250572231243e-03,-2.723115242038626205e-02,2.299234953229771852e-02,8.554206598429775488e-02
5.859375000000000000e-01,-2.992266478803748062e-02,-1.194538485793199267e-03,-5.697871534120124704e-02,5.199393342171028387e-02,3.231292069849588978e-03,-4.404898939785848594e-02,-3.836875536390010888e-02,1.170255801075465417e-02,8.342669430805674247e-02,-4.358292714739896850e-02,-9.285422806684597366e-03,-3.674037654042643618e-03,-6.715480704464871220e-02,2.178156634054061180e-02,-7.367455756276421186e-02,6.282894776836417394e-02,-1.102232593655762607e-02,-2.628872964334918669e-02,2.573301606502312322e-02,8.255387950439775635e-02
5.869140625000000000e-01,-2.812465629126304281e-02,-4.689811094123596397e-04,-5.836291117152642843e-02,5.447816866833962018e-02,4.493816310431747452e-03,-4.186936126600940278e-02,-3.977347303187942634e-02,1.199337763373203337e-02,7.792442045488641444e-02,-3.637130567515568097e-02,-1.418612154712252209e-02,-3.888201742805597397e-03,-7.006770508063710212e-02,2.487673153296994857e-02,-7.864079099185818100e-02,6.304442808815577393e-02,-1.792795522594322483e-02,-2.523578954880643585e-02,2.841083823069909253e-02,7.910717675042254482e-02
5.878906250000000000e-01,-2.626274370151576026e-02,2.779257263405281349e-04,-5.891889743884744235e-02,5.660666137160893369e-02,5.755638275163439330e-03,-3.919971187550069791e-02,-4.077110321883821442e-02,1.210903188263708248e-02,7.170820927738692785e-02,-2.913616625415618028e-02,-1.907925508116332936e-02,-3.610276550499890835e-03,-7.277491716371981001e-02,2.805614751258884987e-02,-8.340229748635588636e-02,6.325999125283636448e-02,-2.437408290896669188e-02,-2.409027804369482523e-02,3.098817369336196934e-02,7.521660410836940314e-02
5.888671875000000000e-01,-2.436808431688813198e-02,1.039370345408390439e-03,-5.863098972659654129e-02,5.836052044028527258e-02,6.998607452802736717e-03,-3.606345699024492840e-02,-4.136216207776188813e-02,1.205249329572334258e-02,6.488609350353316541e-02,-2.193085222483307645e-02,-2.393312430597849261e-02,-2.817363246389953391e-03,-7.524299542000910390e-02,3.128636506765503089e-02,-8.789740945937729588e-02,6.347619209500143800e-02,-3.030221101437066342e-02,-2.287111065582922084e-02,3.342845908167041413e-02,7.090061302490206774e-02
5.898437500000000000e-01,-2.247172469563785135e-02,1.808023415476213728e-03,-5.749628221001908124e-02,5.972493700943068418e-02,8.204478673360961899e-03,-3.249056654481709966e-02,-4.155157417498935718e-02,1.182994179745648460e-02,5.757293145786345628e-02,-1.480795394615116133e-02,-2.871426862677014386e-02,-1.491414001176606489e-03,-7.743986718269192659e-02,3.453373038296413122e-02,-9.206585171965821213e-02,6.369168503411697102e-02,-3.566134277238978273e-02,-2.159791913962895438e-02,3.569678820871671765e-02,6.618136960264289770e-02
5.908203125000000000e-01,-2.060419376250839651e-02,2.576077267830331665e-03,-5.552470803235744212e-02,6.068935913465788035e-02,9.355136301885082911e-03,-2.851729190666716512e-02,-4.134856241872682248e-02,1.145066545547081781e-02,4.988869694166497837e-02,-7.818749924055229741e-03,-3.338781271406177781e-02,3.803441044282402685e-04,-7.933514030054239496e-02,3.776486994991170437e-02,-9.584967739894752203e-02,6.390316050806822690e-02,-4.040841553841975631e-02,-2.029079031543719672e-02,3.776046822260341329e-02,6.108462441939978976e-02
5.917968750000000000e-01,-1.879510345184171038e-02,3.335296739808599979e-03,-5.273890021040403275e-02,6.124760712766801757e-02,1.043282078850752033e-02,-2.418580942785700585e-02,-4.076648573681312948e-02,1.092691212195991309e-02,4.195670665057058685e-02,-1.012661560444737480e-03,-3.791784573072586040e-02,2.805037909077669721e-03,-8.090039643744091624e-02,4.094716133786963086e-02,-9.919418901319991544e-02,6.410532321015374735e-02,-4.450862618373407215e-02,-1.897000072333542703e-02,3.958954465005441736e-02,5.563954361383673802e-02
5.927734375000000000e-01,-1.707276204804796665e-02,4.077081709961706373e-03,-4.917385505832793519e-02,6.139792862016143354e-02,1.142035461500846664e-02,-1.954378410469361296e-02,-3.982262711818453788e-02,1.027369421228666556e-02,3.390181097393155790e-02,5.563271662362203121e-03,-4.226782824300311797e-02,5.783836968033647698e-03,-8.210946960005591211e-02,4.404918252729609490e-02,-1.020488298484535372e-01,6.429091325652093458e-02,-4.793564695632140937e-02,-1.765575069393126098e-02,4.115728673445857161e-02,4.987850276731855409e-02
5.937500000000000000e-01,-1.546380525453577501e-02,4.792541249653612875e-03,-4.487640319369182174e-02,6.114299333717392732e-02,1.230136461603260727e-02,-1.464385824410453091e-02,-3.853793526164028121e-02,9.508549595553141345e-03,2.584857448362568380e-02,1.186488994827957812e-02,-4.640102157601014299e-02,9.311708888160664943e-03,-8.293870726296440066e-02,4.704113293234982868e-02,-1.043680311228702140e-01,6.445077061436803312e-02,-5.067173131450920104e-02,-1.636790140906185451e-02,4.244062504957853837e-02,4.383684557813772448e-02
5.947265625000000000e-01,-1.399284982617313676e-02,5.472579058617804172e-03,-3.990449618845268165e-02,6.048982844288688931e-02,1.306049763346607551e-02,-9.543071056253916648e-03,-3.693672365465281576e-02,8.651262249008105643e-03,1.791947249716288257e-02,1.785137758185493737e-02,-5.028093399238042077e-02,1.337724699101372830e-02,-8.336721161529975221e-02,4.989521977515538886e-02,-1.061120008729445063e-01,6.457394231539091700e-02,-5.270771071724369983e-02,-1.512571844584184241e-02,4.342053408227444788e-02,3.755260976357215064e-02
5.957031250000000000e-01,-1.268217433957188542e-02,6.107989590971217575e-03,-3.432631980377463810e-02,5.944969617880049156e-02,1.368362648673726242e-02,-4.302216039520959621e-03,-3.504633142652958944e-02,7.723546950001345356e-03,1.023312979020502000e-02,2.348568800270568052e-02,-5.387177776830699705e-02,1.796257520471999936e-02,-8.337705862886864161e-02,5.258600410609322318e-02,-1.072474412386924536e-01,6.464783117611429264e-02,-5.404288479698781539e-02,-1.394762516982669433e-02,4.408235331136835244e-02,3.106622303115169625e-02
5.966796875000000000e-01,-1.155143135268076916e-02,6.689564017574720599e-03,-2.821924745585956129e-02,5.803791633319023424e-02,1.415804331074385289e-02,1.014856116654125990e-03,-3.289675077754075638e-02,6.748702836065770955e-03,2.902626841811734634e-03,2.873492406949364197e-02,-5.713893101882830394e-02,2.304333409696028220e-02,-8.295349284278354107e-02,5.509070148387925497e-02,-1.077481817703259126e-01,6.465838396106422803e-02,-5.468480872427460004e-02,-1.285096916980602369e-02,4.441604125260858321e-02,2.442017232762205489e-02
5.976562500000000000e-01,-1.061739482393614202e-02,7.208204915718692020e-03,-2.166865005847470188e-02,5.627363685009142275e-02,1.447263742681697239e-02,6.341980625446871911e-03,-3.052022617297410825e-02,5.751241146957684555e-03,-3.966102067577473994e-03,3.357066855653820930e-02,-6.004939798704136272e-02,2.858875088731894706e-02,-8.208509597213126119e-02,5.738943312371651284e-02,-1.075957175344837008e-01,6.459031617011345983e-02,-5.464898287824094397e-02,-1.185180471103862258e-02,4.441635797712289307e-02,1.765864989746732117e-02
5.986328125000000000e-01,-9.893746225947975745e-03,7.655048333206165151e-03,-1.476658063740531393e-02,5.417955659466025531e-02,1.461805507001987491e-02,1.161145855708920795e-02,-2.795083080381230087e-02,4.756492864559880469e-03,-1.027575600412075629e-02,3.796926052985281907e-02,-6.257226146212087337e-02,3.456179513233707118e-02,-8.076392767607520895e-02,5.946542417827648669e-02,-1.067796421450788041e-01,6.442736992117163719e-02,-5.395845114757513022e-02,-1.096469392934664062e-02,4.408297272674188000e-02,1.082717995828521781e-02
5.996093750000000000e-01,-9.390902304605302370e-03,8.021591646197505018e-03,-7.610354077503115634e-03,5.178160492971685402e-02,1.458683849681792315e-02,1.675486398730230767e-02,-2.522402605030162059e-02,3.790202281148392655e-03,-1.593901862593774532e-02,4.191201391584937347e-02,-6.467912102945798380e-02,4.091942057688702228e-02,-7.898563706205576074e-02,6.130514672058831604e-02,-1.052979673625635965e-01,6.415260074639847487e-02,-5.264331528547101791e-02,-1.020252919964632389e-02,4.342049442671856024e-02,3.972230024327703252e-03
6.005859375000000000e-01,-9.115886907464801348e-03,8.299825423660355320e-03,-3.010440135610297809e-04,4.910858331687117939e-02,1.437354223874442137e-02,2.170386826860246435e-02,-2.237620983870448887e-02,2.878112748677282007e-03,-2.087975443771245693e-02,4.538537529694706280e-02,-6.634451098250493395e-02,4.761289242828599388e-02,-7.674954375534283335e-02,6.289840593526466184e-02,-1.031573225733907195e-01,6.374868853602709551e-02,-5.074017371647602387e-02,-9.576378793905833409e-03,4.243842411619617311e-02,-2.859188920548631600e-03
6.015625000000000000e-01,-9.072248741902854893e-03,8.482367330631498947e-03,7.058079814015571184e-03,4.619177462746827667e-02,1.397482454741159376e-02,2.639107108147987352e-02,-1.944425985376942861e-02,2.045550987896479610e-03,-2.503403330357421158e-02,4.838101873475506021e-02,-6.754629193843089685e-02,5.458819805309051559e-02,-7.405868762501532920e-02,6.423836897958767889e-02,-1.003730292534658897e-01,6.319826735931517725e-02,-4.829149403064801616e-02,-9.095357600239235146e-03,4.115102955999058038e-02,-9.619929085282117459e-03
6.025390625000000000e-01,-9.260026330881753615e-03,8.562595952038003222e-03,1.436314946947190273e-02,4.306452622772623251e-02,1.338951239071839612e-02,3.075082778698573840e-02,-1.646507755988038668e-02,1.317016364223955530e-03,-2.835096904622766423e-02,5.089587622358620472e-02,-6.826601049561654977e-02,6.178653783960061374e-02,-7.091984652640211106e-02,6.532153693330911004e-02,-9.696904740820833091e-02,6.248426847638960391e-02,-4.534492909148360451e-02,-8.766524312194540550e-03,3.957714355211282287e-02,-1.626311499704814409e-02
6.035156250000000000e-01,-9.675760819896215420e-03,8.534782302367949561e-03,2.151130715683051420e-02,3.976181318441654455e-02,1.261863870539711545e-02,3.472006260530112465e-02,-1.347513889357154597e-02,7.157814667862604386e-04,-3.079336074234909765e-02,5.293210320439322575e-02,-6.848922164636501997e-02,6.914489173096585728e-02,-6.734352169401151833e-02,6.614766120008373773e-02,-9.297779293831502645e-02,6.159027053558927683e-02,-4.195258722122716111e-02,-8.594806120805662322e-03,3.773988865199473519e-02,-2.274255071745557091e-02
6.044921875000000000e-01,-1.031255666069319336e-02,8.394216707290083623e-03,2.840229895269542892e-02,3.631978811937833923e-02,1.166545098256456005e-02,3.823905728655366265e-02,-1.051005732139420092e-02,2.635101588944721812e-04,-3.233812826780955302e-02,5.449697941096048881e-02,-6.820576910788483938e-02,7.659665573367788194e-02,-6.334389069591979393e-02,6.671960663904615008e-02,-8.843982687411650057e-02,6.050085073455681306e-02,-3.817026730538383705e-02,-8.582951557265241019e-03,3.566633228882488960e-02,-2.901312083360459149e-02
6.054687500000000000e-01,-1.116018956393085605e-02,8.137328704032607482e-03,3.494002911234261183e-02,3.277532432175562366e-02,1.053539065563107412e-02,4.125220521874328750e-02,-7.604164713342584717e-03,-2.010099508409713336e-05,-3.297653670730102404e-02,5.560274616515994972e-02,-6.741001925247688820e-02,8.407234156318263429e-02,-5.893872813840878022e-02,6.704316457742014179e-02,-8.340341942126881791e-02,5.920193061418631275e-02,-3.405666987491346581e-02,-8.731511746797215173e-03,3.338707730839257648e-02,-3.503118101936483764e-02
6.064453125000000000e-01,-1.220526048245791813e-02,7.761797609899354945e-03,4.103405071357510425e-02,2.916555870638866052e-02,9.236043168261001690e-03,4.370872132948092070e-02,-4.790115167582199157e-03,-1.176523760057277381e-04,-3.271420737570654436e-02,5.626638207497126204e-02,-6.610104489687888829e-02,9.150033152083228427e-02,-5.414929458631645431e-02,6.712681967026093433e-02,-7.792399373487769731e-02,5.768111015526626584e-02,-2.967259527951723180e-02,-9.038849950024921420e-03,3.093579410183061595e-02,-4.075493412602026327e-02
6.074218750000000000e-01,-1.343139376778823210e-02,7.266651453951088364e-03,4.660096936895345709e-02,2.552744108712482612e-02,7.777059018195866050e-03,4.556329867784741222e-02,-2.098516542422515681e-03,-1.433691925859978920e-05,-3.157091635628501286e-02,5.650931990642270308e-02,-6.428275584297087064e-02,9.880767972205847793e-02,-4.900019443807025754e-02,6.698147531843647029e-02,-7.206345625658168441e-02,5.592798395900250991e-02,-2.508013996084756600e-02,-9.501178892278198257e-03,2.834870142913048507e-02,-4.614478797468984927e-02
6.083984375000000000e-01,-1.481947704299205366e-02,6.652352056062452688e-03,5.156573806569873797e-02,2.189729601831013478e-02,6.170046494501676797e-03,4.677670329279253608e-02,4.424059874545887899e-04,3.018029035809820042e-04,-2.958018459634709565e-02,5.635710818746213907e-02,-6.196397373890245863e-02,1.059209499310148628e-01,-4.351920376276626617e-02,6.662014301892411894e-02,-6.588942227887198411e-02,5.393443351345662135e-02,-2.034190157495537055e-02,-1.011262501904420727e-02,2.566400391616883991e-02,-5.116369128190952770e-02
6.093750000000000000e-01,-1.634793976381211308e-02,5.920864169953781592e-03,5.586282286348517173e-02,1.831040315117735476e-02,4.428437244836815230e-03,4.731629958621173110e-02,2.807110524577559156e-03,8.396607308171220906e-04,-2.678866666784305087e-02,5.583902184710869826e-02,-5.915844954194601768e-02,1.127670795171179796e-01,-3.773706936801214662e-02,6.605760159191924330e-02,-5.947434711338094732e-02,5.169488987529147900e-02,-1.552020330562985453e-02,-1.086531847203204941e-02,2.292129494771079357e-02,-5.577744445008805257e-02
6.103515625000000000e-01,-1.799306690421746679e-02,5.075706781268063406e-03,5.943722116782265696e-02,1.480060166043416225e-02,2.567326219245554420e-03,4.715649954171644703e-02,4.972999901744278722e-03,1.604897931789960605e-03,-2.325534825253321863e-02,5.498762688665763398e-02,-5.588482260229477028e-02,1.192742584473828055e-01,-3.168728061970018522e-02,6.531003269814632251e-02,-5.289457480706427628e-02,4.920656152524718191e-02,-1.067634716339226075e-02,-1.174950725960588298e-02,2.016093428780672131e-02,-5.995498229129180706e-02
6.113281250000000000e-01,-1.972934371032290454e-02,4.121984866402128404e-03,6.224531657016678377e-02,1.139992382745555997e-02,6.032879313348918967e-04,4.627912984235282162e-02,6.920641276177970196e-03,2.599823845698688834e-03,-1.905056520529156347e-02,5.383830471137750900e-02,-5.216652114061324369e-02,1.253728117767881900e-01,-2.540581577660738777e-02,6.439463941981238282e-02,-4.622931774621642093e-02,4.646962267989877132e-02,-5.869905389630734709e-03,-1.275369380171483338e-02,1.742341022262778802e-02,-6.366862612061038873e-02
6.123046875000000000e-01,-2.152982702456502154e-02,3.066400169933058886e-03,6.425555677023797596e-02,8.138262328614793636e-03,-1.445828649793501255e-03,4.467371213908242350e-02,8.633941746139482676e-03,3.823326534668566954e-03,-1.425485964315966261e-02,5.242874231198615953e-02,-4.803160465116057543e-02,1.309960738065924224e-01,-1.893086483196574493e-02,6.332925492427468606e-02,-3.955958168975137051e-02,4.348735795322657832e-02,-1.158058294296209368e-03,-1.386479176651081967e-02,1.474869633077996976e-02,-6.689430304843319020e-02
6.132812500000000000e-01,-2.336653829660540263e-02,1.917239844693414876e-03,6.544894383228196111e-02,5.043075179893155222e-03,-3.561123918910178657e-03,4.233765276268133121e-02,1.010027849004652145e-02,5.270855171927489244e-03,-8.957690863643789220e-03,5.079839496702695523e-02,-4.351254951651060965e-02,1.360812419547813845e-01,-1.230253106920683667e-02,6.213194835703249319e-02,-3.296705175962788559e-02,4.026625994961281763e-02,3.405014037145502430e-03,-1.506830088664725190e-02,1.217561313661134556e-02,-6.961173071333626172e-02
6.142578125000000000e-01,-2.521087307422885046e-02,6.843421147573839356e-04,6.581932893286338015e-02,2.139131642253060475e-03,-5.722887196496997779e-03,3.927633932995569510e-02,1.131058255680046816e-02,6.934454392505574535e-03,-3.256020978671707571e-03,4.898792853290594163e-02,-3.864597985910052380e-02,1.405701984284614126e-01,-5.562513738320212092e-03,6.082063511829213787e-02,-2.653295567050311179e-02,3.681607712392274967e-02,7.768679710772637484e-03,-1.634849725029172141e-02,9.741204889601506878e-03,-7.180456612270391670e-02
6.152343750000000000e-01,-2.703402151138543583e-02,-6.209615369180718041e-04,6.537350678829151329e-02,-5.516982927852926355e-04,-7.910848792410083569e-03,3.550314287533867796e-02,1.225937606565302013e-02,8.802850134954640429e-03,2.747203069980300779e-03,4.703864869172468682e-02,-3.347234636913784533e-02,1.444102880072998807e-01,1.246225558896048259e-03,5.941269856525479426e-02,-2.033692098894412936e-02,3.314981005204746534e-02,1.188633725728459496e-02,-1.768863640705874499e-02,7.480141536798799035e-03,-7.346051770047100360e-02
6.162109375000000000e-01,-2.880739424543875965e-02,-1.985927792953208048e-03,6.413110805797853087e-02,-3.010608930031840290e-03,-1.010444110279785923e-02,3.103932533513373629e-02,1.294476319569837393e-02,1.086158571056210914e-02,8.944647998101264846e-03,4.499192473329128444e-02,-2.803555652822038724e-02,1.475550406397404535e-01,8.079810023484625472e-03,5.792462995252474489e-02,-1.445584346490850700e-02,2.928365510337304495e-02,1.571582782438588066e-02,-1.907116651366800794e-02,5.424155617259293106e-03,-7.457142007417567886e-02
6.171875000000000000e-01,-3.050304788467708347e-02,-3.396506299075543935e-03,6.212429115777781674e-02,-5.221977230243246386e-03,-1.228306509194562399e-02,2.591385340786397234e-02,1.336837595035069749e-02,1.309320606367700250e-02,1.522624895420499579e-02,4.288861555325150510e-02,-2.238256028433064510e-02,1.499648281167623720e-01,1.489380546005933913e-02,5.637169307960365056e-02,-8.962783468772893974e-03,2.523689538105398575e-02,1.921977415786573981e-02,-2.047794866884146761e-02,3.601523311952078022e-03,-7.513327156079604996e-02
6.181640625000000000e-01,-3.209410431228077593e-02,-4.837467211716999643e-03,5.939723803595367557e-02,-7.173434054164254912e-03,-1.442635838270543182e-02,2.016312099438192021e-02,1.353527626274589162e-02,1.547748744506003728e-02,2.148089563404742552e-02,4.076850555192929743e-02,-1.656289581823432167e-02,1.516074448158425680e-01,2.164358570885821856e-02,5.476761966314859509e-02,-3.925907294073043875e-03,2.103173968211626346e-02,2.236584435373826715e-02,-2.189048155183891814e-02,2.036598236567496636e-03,-7.514623472667612825e-02
6.191406250000000000e-01,-3.355515805525687012e-02,-6.292550486890056971e-03,5.600546151549816443e-02,-8.855888566423135086e-03,-1.651446110575284509e-02,1.383058356987774615e-02,1.345381655617145823e-02,1.799170902112417689e-02,2.759812442902567775e-02,3.866975801738712498e-02,-1.062820056605750206e-02,1.524586033924144879e-01,2.828470259633044867e-02,5.312434090006817877e-02,5.925104484010414261e-04,1.669311111243127616e-02,2.512693951578985965e-02,-2.329012748356708642e-02,7.494057774951238095e-04,-7.461460079567405757e-02
6.201171875000000000e-01,-3.486266608636210546e-02,-7.744635520500638831e-03,5.201493474265272976e-02,-1.026350677950923877e-02,-1.852827564113793124e-02,6.966308941489429002e-03,1.313546138226149781e-02,2.061096229640379737e-02,3.346979132647574795e-02,3.662839337200961276e-02,-4.631693121095998775e-03,1.525023373269009108e-01,3.477325721749303239e-02,5.145176004478298204e-02,4.537007909041053388e-03,1.224838785656172380e-02,2.748130558634142087e-02,-2.465833707229998090e-02,-2.446951453873692046e-04,-7.354671905629817097e-02
6.210937500000000000e-01,-3.599531462269197485e-02,-9.175929380520073120e-03,4.750105605705243206e-02,-1.139364589316046485e-02,-2.044971642667920558e-02,-3.735501146282967089e-04,1.259457322238669019e-02,2.330849364462472817e-02,3.899170068257598598e-02,3.467779935661056967e-02,1.372367976177328195e-03,1.517313033993917260e-01,4.106626931439539413e-02,4.975757010071023972e-02,7.859766148345314132e-03,7.727099434682395407e-03,2.941257071605254264e-02,-2.597686968606661290e-02,-9.352770377198153188e-04,-7.195489276831698588e-02
6.220703125000000000e-01,-3.693435775434204121e-02,-1.056817151957127436e-02,4.254746517072822976e-02,-1.224674671976197504e-02,-2.226194610701070012e-02,-8.127354877771596556e-03,1.184816594878855545e-02,2.605607473438722316e-02,4.406516576333308760e-02,3.284827982309474620e-02,7.329242242314125064e-03,1.501469784461207380e-01,4.712204149211932785e-02,4.804711993417747073e-02,1.052133521853917258e-02,3.160582563969310810e-03,3.090971058513185959e-02,-2.722800710857691334e-02,-1.317030792182105788e-03,-6.985524338799568855e-02
6.230468750000000000e-01,-3.766392307723710753e-02,-1.190285252883900927e-02,3.724472887121009490e-02,-1.282618707247660042e-02,-2.394959445396925221e-02,-1.622864403202111186e-02,1.091562979678923143e-02,2.882439520666717214e-02,4.859847808322809160e-02,3.116664831089171681e-02,1.318427550419040348e-02,1.477597461349710872e-01,5.290051501756691532e-02,4.632333127155473240e-02,1.249124451643500618e-02,-1.418398533534762779e-03,3.196694506841953054e-02,-2.839475788256488539e-02,-1.389871147810623755e-03,-6.726754521512055829e-02
6.240234375000000000e-01,-3.817127991180395419e-02,-1.316144419688154016e-02,3.168891651188491393e-02,-1.313809952138340724e-02,-2.549895670202747058e-02,-2.460685322481810308e-02,9.818431993988347220e-03,3.158347161976471362e-02,5.250826404635935973e-02,2.965587199985337055e-02,1.888347171262242177e-02,1.445888709624695567e-01,5.836361397746641505e-02,4.458666815134647993e-02,1.374848741296395664e-02,-5.976061883153947069e-03,3.258357053685895233e-02,-2.946105002064911688e-02,-1.158958420517854125e-03,-6.421503281143102482e-02
6.250000000000000000e-01,-3.844706615859483367e-02,-1.432563787558503027e-02,2.598008728859209013e-02,-1.319115738655116978e-02,-2.689816820927088195e-02,-3.318808204871572659e-02,8.579797423840625908e-03,3.430306642833149539e-02,5.572070918803355422e-02,2.833477097044354021e-02,2.437406156927182307e-02,1.406623582017698104e-01,6.347557463098518760e-02,4.283515948689946284e-02,1.428187199759284841e-02,-1.047804150977196640e-02,3.276373289576187814e-02,-3.041190996590943316e-02,-6.346355999688686788e-04,-6.072418374671729319e-02
6.259765625000000000e-01,-3.848547036737810095e-02,-1.537758793535863241e-02,2.022071269802509785e-02,-1.299633322952436880e-02,-2.813735267174200319e-02,-4.189589910656563859e-02,7.224373867467782581e-03,3.695311061057334617e-02,5.817263239763098559e-02,2.721777696939638169e-02,2.960506124743123718e-02,1.360167000985000318e-01,6.820325687933620484e-02,4.106447446729799555e-02,1.409023174708516797e-02,-1.488983865797592274e-02,3.251614716557939960e-02,-3.123362590873150768e-02,1.677187474681311415e-04,-5.682447939413291099e-02
6.269531250000000000e-01,-3.828436617089572835e-02,-1.630015691731308627e-02,1.451405860893693195e-02,-1.256663442119967597e-02,-2.920874148274947568e-02,-5.065217539010736375e-02,5.777886468068977113e-03,3.950412350406688755e-02,5.981239484377782328e-02,2.631475508514353329e-02,3.452781460004314407e-02,1.306965101966283682e-01,7.251643488984407804e-02,3.926804959916806864e-02,1.318249200800757776e-02,-1.917728357976430584e-02,3.185377000500733136e-02,-3.191389380926355074e-02,1.227919983862260167e-03,-5.254814661937506209e-02
6.279296875000000000e-01,-3.784539685104833934e-02,-1.707715886551840201e-02,8.962552035068845763e-03,-1.191682060087682730e-02,-3.010676223410218427e-02,-5.937793589988233506e-02,4.266786096915321964e-03,4.192762345670213164e-02,6.060063088412185467e-02,2.563089089272297533e-02,3.909651244436167933e-02,1.247540492567523196e-01,7.638806405495168761e-02,3.743726528567874884e-02,1.157759033937247155e-02,-2.330700073151379184e-02,3.079343205252070212e-02,-3.244194473206220286e-02,2.521286200861671233e-03,-4.792988328918535573e-02
6.289062500000000000e-01,-3.717400845569561463e-02,-1.769359725066034505e-02,3.666157968650525425e-03,-1.106310799607853647e-02,-3.082809479758384652e-02,-6.799421926369307589e-02,2.717896269673140183e-03,4.419652304438026480e-02,6.051079098477134266e-02,2.516664474385604117e-02,4.326868278907609888e-02,1.182486477812999814e-01,7.979452163717762336e-02,3.556166896591615723e-02,9.304250962787670790e-03,-2.724687007962224225e-02,2.935543731616899535e-02,-3.280865236712945943e-02,4.019021919584011594e-03,-4.300657056370010140e-02
6.298828125000000000e-01,-3.627943056002617961e-02,-1.813589387983723100e-02,-1.279208489245446233e-03,-1.002286564460776359e-02,-3.137169389609915926e-02,-7.642293507272751585e-02,1.158063168655939883e-03,4.628550284902506473e-02,5.952948955649066398e-02,2.491777396632199187e-02,4.700564622248266933e-02,1.112460316619940937e-01,8.271581864847468712e-02,3.362924101238121827e-02,6.400615778520788758e-03,-3.096647719089975007e-02,2.756313707006247116e-02,-3.300661988546774867e-02,5.688671068615365305e-03,-3.781697493577848568e-02
6.308593750000000000e-01,-3.517460445864948465e-02,-1.839210522733470896e-02,-5.783209978682911714e-03,-8.814308549676035456e-03,-3.173877756800037864e-02,-8.458770874842394538e-02,-3.861868265937922796e-04,4.817135812546573942e-02,5.765665359180052046e-02,2.487542281005155828e-02,5.027293110444718688e-02,1.038175588920654813e-01,8.513578073586626493e-02,3.162669882023017021e-02,2.913736592683705169e-03,-3.443754488070846498e-02,2.544248581887434760e-02,-3.303024555348696434e-02,7.494632477705404083e-03,-3.240144294043841716e-02
6.318359375000000000e-01,-3.387605927399964245e-02,-1.845212271851568234e-02,-9.762530885101223382e-03,-7.456192707542759132e-03,-3.193278143788784440e-02,-9.241470397679836524e-02,-1.888977907585194949e-03,4.983331310862220559e-02,5.490547101361531457e-02,2.502627904816423499e-02,5.304064369456531342e-02,9.603937661737568798e-02,8.704219609351991627e-02,2.953983383168599583e-02,-1.101064670802697799e-03,-3.763433940840217595e-02,2.302158687035111423e-02,-3.287576680515558181e-02,9.398730083221853993e-03,-2.680159138141389313e-02
6.328125000000000000e-01,-3.240373716398621540e-02,-1.830785365309021279e-02,-1.314221493816411512e-02,-5.967516777996955020e-03,-3.195927922505747282e-02,-9.983341309620877291e-02,-3.325399972777367923e-03,5.125329821661312596e-02,5.130214067573088399e-02,2.535279522229113083e-02,5.528378889740292318e-02,8.799150901629199106e-02,8.842692869310742054e-02,2.735387563423948704e-02,-5.580958963084171887e-03,-4.053404454316181932e-02,2.033023491371102609e-02,-3.254128273996317877e-02,1.136082911731439542e-02,-2.105999581259949266e-02
6.337890625000000000e-01,-3.078076949772699106e-02,-1.795337966364099480e-02,-1.585687546236356354e-02,-4.367234925450664239e-03,-3.182587043889455874e-02,-1.067774062935800128e-01,-4.671804508307346622e-03,5.241618598306604232e-02,4.688542894220236457e-02,2.583347162567872779e-02,5.698253790557505916e-02,7.975688757878604540e-02,8.928599541769499659e-02,2.505387676193373409e-02,-1.045648558485388901e-02,-4.311709726927021036e-02,1.739946274426333594e-02,-3.202675527501309266e-02,1.333948876142163412e-02,-1.521987987324418222e-02
6.347656250000000000e-01,-2.903320653339868176e-02,-1.738508986810795645e-02,-1.785175927894761330e-02,-2.673985047783574223e-03,-3.154203672090855753e-02,-1.131850310456351399e-01,-5.906077940453327221e-03,5.330998219406762190e-02,4.170604067103728108e-02,2.644319725726600873e-02,5.812243966467298822e-02,7.142033628352092989e-02,8.961960599752712142e-02,2.262511142374836609e-02,-1.565252766058186987e-02,-4.536747945173978669e-02,1.426109890871218172e-02,-3.133398942766225242e-02,1.529264109959195192e-02,-9.324807911037243102e-03
6.357421875000000000e-01,-2.718970376773647765e-02,-1.660178618779552945e-02,-1.908364749698217636e-02,-9.058362378036681744e-04,-3.111896878780890871e-02,-1.190000539268019214e-01,-7.007889571541069465e-03,5.392596940184544996e-02,3.582581519378124496e-02,2.715364416724399751e-02,5.869457376215628241e-02,6.306752493245006141e-02,8.943216497662734299e-02,2.005348108876925037e-02,-2.108937355436901404e-02,-4.727296043274025611e-02,1.094734258016326692e-02,-3.046659343811337212e-02,1.717828571921018246e-02,-3.418383140873455794e-03
6.367187500000000000e-01,-2.528116872385113498e-02,-1.560475866129674635e-02,-1.952157893102773184e-02,9.199411044122544163e-04,-3.056936640118849621e-02,-1.241722376840973668e-01,-7.958911624420687836e-03,5.425880072758699352e-02,2.931676047473641411e-02,2.793370986104096176e-02,5.869564304639790508e-02,5.478390448278232239e-02,8.873223528462327592e-02,1.732591967957782669e-02,-2.668384880078876475e-02,-4.882528626651316817e-02,7.490361417037812337e-03,-2.942991965667701368e-02,1.895518898479015002e-02,2.456046616524804656e-03
6.376953125000000000e-01,-2.334037249463195504e-02,-1.439782898466384145e-02,-1.914738460554332028e-02,2.787079562863665864e-03,-2.990721422942258650e-02,-1.286578473400689926e-01,-8.743009355924100459e-03,5.430654263823993244e-02,2.225994101276629333e-02,2.875000174497181066e-02,5.812800500296154416e-02,4.665363860569562288e-02,8.753246334579097010e-02,1.443079106638261479e-02,-3.235050198561437856e-02,-5.002031211398171723e-02,3.921917527390218761e-03,-2.823098731584415544e-02,2.058357686061600827e-02,8.255673788266361737e-03
6.386718750000000000e-01,-2.140153085550087347e-02,-1.298736094355877786e-02,-1.795602470980072612e-02,4.680490965557568619e-03,-2.914753686910348529e-02,-1.324200800155261315e-01,-9.346399649963638492e-03,5.407066617467384817e-02,1.474423717932651229e-02,2.956735699277508039e-02,5.699964164363290064e-02,3.875854589226868097e-02,8.584946602396764659e-02,1.135827161619969335e-02,-3.800282712170987426e-02,-5.085807519526241993e-02,2.730259620655406047e-04,-2.687838848103821579e-02,2.202581018358359607e-02,1.393850489180890363e-02
6.396484375000000000e-01,-1.949986019578603402e-02,-1.138223686770918619e-02,-1.595572240703997668e-02,6.586412716568797177e-03,-2.830613664998127624e-02,-1.354294141511826477e-01,-9.757776959216925630e-03,5.355598690886297086e-02,6.864995536865826573e-03,3.034939069671942213e-02,5.532406839045466568e-02,3.117706711493306929e-02,8.370368007442077762e-02,8.100710733280336306e-03,-4.355450443958135132e-02,-5.134280662486837704e-02,-3.426350589898636764e-03,-2.538217862457383539e-02,2.324703148923239551e-02,1.946362199090525755e-02
6.406250000000000000e-01,-1.767111388642324948e-02,-9.593799724902284110e-03,-1.316789203095637510e-02,8.492522861213585433e-03,-2.739931815287364320e-02,-1.376638748377257970e-01,-9.968405923803904528e-03,5.277055470330892228e-02,-1.277408775183760774e-03,3.105906474748583793e-02,5.312018315288784265e-02,2.398327173548276889e-02,8.111917514848940303e-02,4.652962626467934022e-03,-4.892064116109166166e-02,-5.148288141573430926e-02,-7.147568018245307152e-03,-2.375375339395039559e-02,2.421577286951628188e-02,2.479143061665892156e-02
6.416015625000000000e-01,-1.595110499786675518e-02,-7.635760973646031971e-03,-9.626862373078391016e-03,1.038802311189067178e-02,-2.644360361892925115e-02,-1.391092130230902335e-01,-9.972180449322879878e-03,5.172549512435405117e-02,-9.579075286386674187e-03,3.165926956991462621e-02,5.041205749234597966e-02,1.724591742945845788e-02,7.812343177017780360e-02,1.012682951828448082e-03,-5.401899375532361741e-02,-5.129070691881383592e-02,-1.086352584712553873e-02,-2.200571324761561864e-02,2.490451488539934324e-02,2.988389322735126793e-02
6.425781250000000000e-01,-1.437522150176055724e-02,-5.524074802827416870e-03,-5.379398927250068040e-03,1.226368962819654462e-02,-2.545544361639407588e-02,-1.397589974394586321e-01,-9.765649468678241560e-03,5.043480511021518342e-02,-1.793412390672858084e-02,3.211341063185139955e-02,4.722867243619350425e-02,1.102757577573355678e-02,7.474708607206129174e-02,-2.819415501494396820e-03,-5.877115338985883924e-02,-5.078255094899883360e-02,-1.454884987649525223e-02,-2.015171770859690986e-02,2.529018726324345004e-02,3.470474749358816446e-02
6.435546875000000000e-01,-1.297794022986729912e-02,-3.276779895282090713e-03,-4.840320634142258188e-04,1.411189190097211950e-02,-2.445092745392381944e-02,-1.396146191664038028e-01,-9.348010036281580518e-03,4.891510620281343258e-02,-2.623625942987016513e-02,3.238599154415710418e-02,4.360360213480246605e-02,5.383836446498223294e-03,7.102364343692464665e-02,-6.839353295666125536e-03,-6.310367678671520431e-02,-4.997831181943227646e-02,-1.818003197205392274e-02,-1.820633103916951406e-02,2.535460296094089669e-02,3.921970889548793970e-02
6.445312500000000000e-01,-1.179234592181670725e-02,-9.138103521441335491e-04,4.989798895769843867e-03,1.592658062683617592e-02,-2.344549788476846600e-02,-1.386852098064352279e-01,-8.721068803884244117e-03,4.718535930874995232e-02,-3.438033101280833781e-02,3.244318558335596014e-02,3.957464914293988556e-02,3.626012366299787883e-04,6.698916353752086550e-02,-1.103972550427249032e-02,-6.694914546332779437e-02,-4.890123344897547020e-02,-2.173552736300196978e-02,-1.618486116862745405e-02,2.508481818514247258e-02,4.339665730288471551e-02
6.455078125000000000e-01,-1.084966166836067759e-02,1.543222101840716542e-03,1.096277287164366260e-02,1.770324596883323526e-02,-2.245367463208683759e-02,-1.369874752812590968e-01,-7.889173299481817142e-03,4.526654554886250931e-02,-4.226386304061719584e-02,3.225338759471720051e-02,3.518343564378240140e-02,-3.996521894531911492e-03,6.268191959566291049e-02,-1.540959726726967745e-02,-7.024713737441645733e-02,-4.757756960607587016e-02,-2.519581057083929848e-02,-1.410319371220679872e-02,2.447341205979352424e-02,4.720580737511735625e-02
6.464843750000000000e-01,-1.017879694906796348e-02,4.071272053007322402e-03,1.734687002058004843e-02,1.943884807201125275e-02,-2.148879118156085677e-02,-1.345454482481149572e-01,-6.859114769995750677e-03,4.318131827842637549e-02,-4.978853436989269521e-02,3.178773847154015703e-02,3.047495541414625697e-02,-7.662715916292120802e-03,5.814203498955106825e-02,-1.993445660746040807e-02,-7.294509625530921915e-02,-4.603620219159513388e-02,-2.854339181124051703e-02,-1.197762290354731710e-02,2.351868087152188605e-02,5.061986276168121274e-02
6.474609375000000000e-01,-9.805919273924042917e-03,6.646127467630434313e-03,2.404669262129534996e-02,2.113172213273389194e-02,-2.056274913376794286e-02,-1.313901630731945380e-01,-5.640004651036130065e-03,4.095363180311740320e-02,-5.686158387972493206e-02,3.102061475322856823e-02,2.549709174781597879e-02,-1.061433555867644790e-02,5.341110062086040083e-02,-2.459622647007810720e-02,-7.499908548229895777e-02,-4.430821922922469069e-02,-3.176279637313018239e-02,-9.824681227302773864e-03,2.222474313046481076e-02,5.361415420716895280e-02
6.484375000000000000e-01,-9.754055169400678571e-03,9.242696501479333651e-03,3.096090381501671179e-02,2.278146070086656261e-02,-1.968579418693139002e-02,-1.275592581718761886e-01,-4.243126989902682236e-03,3.860835267242307411e-02,-6.339712152846574411e-02,2.993007633602365672e-02,2.030010690575115989e-02,-1.283916606090428764e-02,4.853177670683169603e-02,-2.937333700356495672e-02,-7.637441498820782271e-02,-4.242645891197125568e-02,-3.484051007405999240e-02,-7.660969484382653891e-03,2.060155306561297500e-02,5.616676176239850105e-02
6.494140625000000000e-01,-1.004272590456907824e-02,1.183531031475958638e-02,3.798376231652292323e-02,2.438877621914740945e-02,-1.886631753327493513e-02,-1.230965113229252061e-01,-2.681769368770851609e-03,3.617085969675170459e-02,-6.931732569711758496e-02,2.849826584018303258e-02,1.493610894396588291e-02,-1.433455568168733561e-02,4.354738288380264472e-02,-3.424085813266421890e-02,-7.704613167551883912e-02,-4.042502663519683542e-02,-3.776489440981437712e-02,-5.502988951776597963e-03,1.866482160027195178e-02,5.825862137791994189e-02
6.503906250000000000e-01,-1.068762293612764494e-02,1.439803786705905544e-02,4.500672971085860341e-02,2.595534706959740090e-02,-1.811068610287845659e-02,-1.180513142766836110e-01,-9.710350521332637187e-04,3.366663900293044576e-02,-7.455350946993119510e-02,2.671175381867521570e-02,9.458501979474285767e-03,-1.510741955605846877e-02,3.850148069384786570e-02,-3.917069149985484555e-02,-7.699936582623052861e-02,-3.833879242073093274e-02,-4.052607545127737132e-02,-3.366977214047623106e-03,1.643584530351332659e-02,5.987361620625743230e-02
6.513671875000000000e-01,-1.170032756813932373e-02,1.690500843381999990e-02,5.192012580596074706e-02,2.748365059935605967e-02,-1.742310468230641105e-02,-1.124780935977406915e-01,8.723607848134466280e-04,3.112088051251973506e-02,-7.904704062948050836e-02,2.456182471654843116e-02,3.921426090290855079e-03,-1.517411426933628314e-02,3.343745267233819846e-02,-4.413181988345830226e-02,-7.622952818557060528e-02,-3.620287649424870635e-02,-4.311581088701543080e-02,-1.268749146562851487e-03,1.394124526476064538e-02,6.099865296593850322e-02
6.523437500000000000e-01,-1.308807877907674534e-02,1.933073741412354510e-02,5.861480674333383045e-02,2.897678673561557630e-02,-1.680551247693602007e-02,-1.064356852041473678e-01,2.830307802140325305e-03,2.855808219734143685e-02,-8.275010249291427089e-02,2.204469928724590161e-02,-1.620806893541267262e-03,-1.456018432586109017e-02,2.839808235846684806e-02,-4.909061125588118357e-02,-7.474235466237562353e-02,-3.405213101284566141e-02,-4.552733986146491330e-02,7.764555764442516040e-04,1.121261926802571626e-02,6.162372372478387011e-02
6.533203125000000000e-01,-1.485359257249651080e-02,2.165045089264337405e-02,6.498384018925219829e-02,3.043829587028185416e-02,-1.625751618231406279e-02,-9.998667048292583792e-02,4.883527226818076827e-03,2.600166833733523128e-02,-8.562628525076716735e-02,1.916169003145394914e-02,-7.114275464212397454e-03,-1.329998349230119073e-02,2.342513961070310721e-02,-5.401117373855440079e-02,-7.255379790737581658e-02,-3.192062604697603473e-02,-4.775522041348792546e-02,2.754117190598781920e-03,8.286112027121116108e-03,6.174195344381095546e-02
6.542968750000000000e-01,-1.699493556609107947e-02,2.384040437896984416e-02,7.092415194375906173e-02,3.187197469969536151e-02,-1.577636108825036104e-02,-9.319668217195931081e-02,7.011805580024737736e-03,2.347362777937666081e-02,-8.765100014939186668e-02,1.591928713382257873e-02,-1.250600221831183780e-02,-1.143617576651762870e-02,1.855897562272051590e-02,-5.885575685575474003e-02,-6.968976736590495880e-02,-2.984114789810004761e-02,-4.979515937753604959e-02,4.650571628818331651e-03,5.201909561347263164e-03,6.134963358864607003e-02
6.552734375000000000e-01,-1.950545485536860080e-02,2.587819117654750409e-02,7.633811871387768955e-02,3.328169364442383482e-02,-1.535694116764617367e-02,-8.613368839940729882e-02,9.194232449647381927e-03,2.099417787559350324e-02,-8.881171164039582122e-02,1.232917332059150356e-02,-1.774449334664215255e-02,-9.019122437362102340e-03,1.383813200108760001e-02,-6.358519370143067562e-02,-6.618572171739914300e-02,-2.784471768009462098e-02,-5.164383957065083602e-02,6.453136373192688499e-03,2.003665021552677571e-03,6.044624206518905973e-02
6.562500000000000000e-01,-2.237376548167252510e-02,2.774303593155623762e-02,8.113508259480144147e-02,3.467121935111474457e-02,-1.499184850873226324e-02,-7.886726336319613284e-02,1.140943943528355438e-02,1.858145937104415182e-02,-8.910798546163900546e-02,8.408167033699827028e-03,-2.278025805637788267e-02,-6.106163333198684311e-03,9.298968182893200055e-03,-6.815937792416550123e-02,-6.208611987437325647e-02,-2.596013781041135032e-02,-5.329874895562291409e-02,8.150225482435694349e-03,-1.262135600751474341e-03,5.903444967343857153e-02
6.572265625000000000e-01,-2.558379610891879305e-02,2.941606907846430405e-02,8.523276397621389056e-02,3.604404559605325908e-02,-1.467146184338609730e-02,-7.146785311605220736e-02,1.363583750609103501e-02,1.625126701979617491e-02,-8.855135346983331046e-02,4.178094300875232966e-03,-2.756630243922907758e-02,-2.760801883254988473e-03,4.975311339045176973e-03,-7.253776881706341939e-02,-5.744373888302203857e-02,-2.421357364992689568e-02,-5.475801624807129231e-02,9.731453031211952445e-03,-4.546858451636106961e-03,5.712011320118028784e-02
6.582031250000000000e-01,-2.911489277880491972e-02,3.088057813185590694e-02,8.855855112237281945e-02,3.740323567275832123e-02,-1.438407331473555255e-02,-6.400604479857716078e-02,1.585185015666380412e-02,1.401682014317115303e-02,-8.716499886999150293e-02,-3.344093371981332694e-04,-3.205859264770730133e-02,9.481949865993402789e-04,8.981327273426955660e-04,-7.667991728178524813e-02,-5.231886911216190872e-02,-2.262817700428924189e-02,-5.602025712875506602e-02,1.118772432100536597e-02,-7.800447196082693768e-03,5.471225520120099467e-02
6.591796875000000000e-01,-3.294197987994502974e-02,3.212223207059484997e-02,9.105064654069655594e-02,3.875127905892069430e-02,-1.411605202372964371e-02,-5.655184743807403075e-02,1.803613991888316365e-02,1.188857671307319390e-02,-8.498326823798556251e-02,-5.098164515938215409e-03,-3.621648264432356101e-02,4.947769854350973946e-03,-2.904745770703888539e-03,-8.054600502780759341e-02,-4.677839900476581103e-02,-2.122375756216384607e-02,-5.708443483928814927e-02,1.251131434236437204e-02,-1.097217781984395797e-02,5.182303041552284439e-02
6.601562500000000000e-01,-3.703577674201617015e-02,3.312927541648889168e-02,9.265905242568540923e-02,4.008996482725366017e-02,-1.385204230617458065e-02,-4.917399210957019290e-02,2.016782598427300024e-02,9.874093856773385330e-03,-8.205101936668460216e-02,-1.007777808938828748e-02,-4.000310223981524277e-02,9.161607350325569332e-03,-6.408911472626764756e-03,-8.409738907610707359e-02,-4.089480336703658209e-02,-2.001650760682108926e-02,-5.794973848806053013e-02,1.369593308416466003e-02,-1.401143133919786204e-02,4.846767873160163359e-02
6.611328125000000000e-01,-4.136306756102507004e-02,3.389268902045774329e-02,9.334637990976302202e-02,4.142027389710267044e-02,-1.357519412817547941e-02,-4.193925884432359724e-02,2.222669090744121279e-02,7.977936948040798351e-03,-7.842281644299772814e-02,-1.523403337003104673e-02,-4.338570163007252067e-02,1.351121201159461056e-02,-9.593583943160890679e-03,-8.729714346599967700e-02,-3.474505065689156152e-02,-1.901878450839360885e-02,-5.861548188316657165e-02,1.473677739605813546e-02,-1.686847255324917805e-02,4.466446448225992738e-02
6.621093750000000000e-01,-4.588702168541035353e-02,3.440631502895267341e-02,9.308846953248413325e-02,4.274229182617360345e-02,-1.326742245799595807e-02,-3.491183717774497958e-02,2.419337459225913076e-02,6.201638684536093377e-03,-7.416198634468905426e-02,-2.052433557154769578e-02,-4.633594917068963731e-02,1.791701650562736725e-02,-1.244179849881337299e-02,-9.011059001796474510e-02,-2.840944598323142528e-02,-1.823895459781148948e-02,-5.908102515102337665e-02,1.563056921483947301e-02,-1.949522280453751255e-02,4.043460183697077104e-02
6.630859375000000000e-01,-5.056756065367245395e-02,3.466694400537417148e-02,9.187481321337599705e-02,4.405514342213706636e-02,-1.290969198462885506e-02,-2.815272666172961499e-02,2.604955400402512999e-02,4.543708764882959522e-03,-6.933955189736570879e-02,-2.590320668905495352e-02,-4.883017968609347503e-02,2.229950480210374231e-02,-1.494054780449986276e-02,-9.250581008521437110e-02,-2.197042751945415054e-02,-1.768130105415769218e-02,-5.934572080439401431e-02,1.637558006363179497e-02,-2.184601473218477849e-02,3.580216598045038445e-02
6.640625000000000000e-01,-5.536176778085873107e-02,3.467436271811341619e-02,8.970877103731207669e-02,4.535695002007105597e-02,-1.248232311589240334e-02,-2.171918303535584627e-02,2.777810729853913418e-02,2.999693983098094142e-03,-6.403305972262615664e-02,-3.132282335820721353e-02,-5.084959118988378879e-02,2.658033460565890904e-02,-1.708087963828518879e-02,-9.445412943180932219e-02,-1.551133475335765219e-02,-1.734599742036559838e-02,-5.940888530351944724e-02,1.697164182436053381e-02,-2.387831720829265703e-02,3.079398973855271629e-02
6.650390625000000000e-01,-6.022433555116138426e-02,3.443136167060234509e-02,8.660757928833674735e-02,4.664480983175191275e-02,-1.196531480895503090e-02,-1.566421506286874363e-02,2.936326130846980687e-02,1.562287765520810248e-03,-5.832532181129471138e-02,-3.673359062920241586e-02,-5.238038848715637075e-02,3.068344331933021973e-02,-1.885794937204848462e-02,-9.593056870258961921e-02,-9.115167429117960324e-03,-1.722914731402276634e-02,-5.926979652112814023e-02,1.742014386898078221e-02,-2.555341904043547177e-02,2.543954529408609666e-02
6.660156250000000000e-01,-6.510804559405217184e-02,3.394370203091358340e-02,8.260214935023071914e-02,4.791480133471684444e-02,-1.133867947037016030e-02,-1.003613631944281007e-02,3.079072157451904004e-02,2.214873984049677642e-04,-5.230309114891597277e-02,-4.208474408280184903e-02,-5.341387273095002386e-02,3.453612199026846741e-02,-2.027102621423363185e-02,-9.691425239546665182e-02,-2.863354178155148866e-03,-1.732288983740109048e-02,-5.892771688847344563e-02,1.772401671356799852e-02,-2.683706059562096513e-02,1.977081063884181256e-02
6.669921875000000000e-01,-6.996427560786042110e-02,3.322004221016062325e-02,7.773666028098100145e-02,4.916200924066750633e-02,-1.058278491656536140e-02,-4.878175444350886167e-03,3.204778434984658503e-02,-1.035203554964232069e-03,-4.605569258718399117e-02,-4.732497231023501810e-02,-5.394647660644381199e-02,3.807004209420070118e-02,-2.132345278041758094e-02,-9.738876980327379473e-02,3.165450318288340770e-03,-1.761556913084962733e-02,-5.838194137737077322e-02,1.788770243209302988e-02,-2.770000324587446744e-02,1.382212043487224609e-02
6.679687500000000000e-01,-7.474352725272992437e-02,3.227182493114037765e-02,7.206795101474469667e-02,5.038057217172611790e-02,-9.678698213850565196e-03,-2.281475989447534903e-04,3.312343023752024190e-02,-2.222530858718086560e-03,-3.967363068289918304e-02,-5.240305148313151307e-02,-5.397974541118144565e-02,4.122222063828311078e-02,-2.202255809248140905e-02,-9.734248205216380900e-02,8.896521239193624225e-03,-1.809196547359099433e-02,-5.763186887426735572e-02,1.791711213404127701e-02,-2.811852744174505800e-02,7.630001009362232314e-03
6.689453125000000000e-01,-7.939596876867581476e-02,3.111312621218633931e-02,6.566472120060128093e-02,5.156375078643085641e-02,-8.608526122851808612e-03,3.881810925628245354e-03,3.400839933929083320e-02,-3.357207101068137873e-03,-3.324719640897696310e-02,-5.726848355768693333e-02,-5.352026488073056976e-02,4.393590989519938900e-02,-2.237952465158711546e-02,-9.676877011664773709e-02,1.426015494453993816e-02,-1.873358433272117110e-02,-5.667709493796502240e-02,1.781957087270165732e-02,-2.807485127407983311e-02,1.232989284249272214e-03
6.699218750000000000e-01,-8.387198588723968062e-02,2.976046825698777654e-02,5.860655260549231527e-02,5.270401474175851614e-02,-7.355746858142396365e-03,7.425443797876370329e-03,3.469524799709198387e-02,-4.457595552755680597e-03,-2.686509447902787548e-02,-6.187212959180649063e-02,-5.257953717044803327e-02,4.616139911340581131e-02,-2.240921077753198903e-02,-9.566621952647938465e-02,1.919267905420844050e-02,-1.951899881131583317e-02,-5.551752341326646190e-02,1.760375040972347524e-02,-2.755746257048492104e-02,-5.328564455589121160e-03
6.708984375000000000e-01,-8.812273449916484258e-02,2.823259878030798947e-02,5.098276574455205129e-02,5.379314655880686191e-02,-5.905527940803461003e-03,1.038251106007678608e-02,3.517838739412351701e-02,-5.543365385853444433e-03,-2.061311252265878718e-02,-6.616682970601973912e-02,-5.117380693948039849e-02,4.785671676506766253e-02,-2.212992995074749072e-02,-9.403873838507512128e-02,2.363736590177738933e-02,-2.042424006567584646e-02,-5.415349390819976932e-02,1.727959031727083553e-02,-2.656135887300714593e-02,-1.201270992351641254e-02
6.718750000000000000e-01,-9.210068851664855727e-02,2.655023980359098520e-02,4.289112891359398577e-02,5.482236018323959070e-02,-4.245025069532731496e-03,1.273886125379255531e-02,3.545410444848751813e-02,-6.635123702366791179e-03,-1.457285251283701143e-02,-7.010800138789508029e-02,-4.932383998731355856e-02,4.898822327751593819e-02,-2.156318942645026396e-02,-9.189560627933462955e-02,2.754523548983455611e-02,-2.142322946456591201e-02,-5.258592174115155754e-02,1.685820795265373373e-02,-2.508819103784006369e-02,-1.877612613667656652e-02
6.728515625000000000e-01,-9.576017642707705668e-02,2.473580941537726827e-02,3.443643904743482614e-02,5.578243180150176117e-02,-2.363657163299662332e-03,1.448644037194936861e-02,3.552056557790021774e-02,-7.754030187898463579e-03,-8.820543694582263367e-03,-7.365420812323024424e-02,-4.705465736114926301e-02,4.953108572646890140e-02,-2.073339090642029731e-02,-8.925145266196983507e-02,3.087573580037904913e-02,-2.248824556317891021e-02,-5.081644663359954212e-02,1.635179789254121926e-02,-2.314630766486512267e-02,-2.557436630474917150e-02
6.738281250000000000e-01,-9.905790017459800700e-02,2.281312040185072207e-02,2.572899577960607517e-02,5.666384029358554481e-02,-2.533530327359124492e-04,1.562323944146770151e-02,3.537780403830675935e-02,-8.921400480773455238e-03,-3.425954816003275085e-03,-7.676769073154353362e-02,-4.439522827976782882e-02,4.946962762809560543e-02,-1.966749654578068066e-02,-8.612616431450452470e-02,3.359729023105523932e-02,-2.359041837336701974e-02,-4.884758617019372556e-02,1.577352146556284390e-02,-2.075069908191163812e-02,-3.236211774356052145e-02
6.748046875000000000e-01,-1.019534302242765672e-01,2.080706000608750078e-02,1.688299170404351443e-02,5.745691457520341050e-02,2.091234485448197240e-03,1.615318318181394736e-02,3.502769164208457270e-02,-1.015830452727219807e-02,1.548578256989028689e-03,-7.941485428288008741e-02,-4.137812560254926220e-02,4.879754872857716697e-02,-1.839466403331947372e-02,-8.254472253630183720e-02,3.568770400543279375e-02,-2.470024293956640804e-02,-4.668288987530692935e-02,1.513738707400031497e-02,-1.792284115223046620e-02,-3.909347603959348327e-02
6.757812500000000000e-01,-1.044096709577318483e-01,1.874325536488307895e-02,8.014843112806346523e-03,5.815198500808251708e-02,4.672550651796112016e-03,1.608596277178930833e-02,3.447389574321757522e-02,-1.148516627629202029e-02,6.048995423170854847e-03,-8.156670407069661899e-02,-3.803914790784969358e-02,4.751801152891174662e-02,-1.694585490787971563e-02,-7.853697173644098861e-02,3.713442361082551491e-02,-2.578810388508559134e-02,-4.432708966694637320e-02,1.445812204796204613e-02,-1.469044071977831760e-02,-4.572223246067821933e-02
6.767578125000000000e-01,-1.063932909148816858e-01,1.664772939457971959e-02,-7.585136135797028271e-04,5.873953603716691729e-02,7.490000419368548698e-03,1.543681628349921620e-02,3.372182243810659813e-02,-1.292137105065784344e-02,1.003021377865312772e-02,-8.319922480324626335e-02,-3.441691253046541554e-02,4.564359317287041556e-02,-1.535342065401316784e-02,-7.413732211521162352e-02,3.793464561567017751e-02,-2.682480238226957192e-02,-4.178624244662944992e-02,1.375103682937693812e-02,-1.108708603133647802e-02,-5.220217336595054519e-02
6.777343750000000000e-01,-1.078751128286777466e-01,1.454655204832163568e-02,-9.321334268542659160e-03,5.921035724726059907e-02,1.053985215407022072e-02,1.422626080389941330e-02,3.277854697270433937e-02,-1.448488681781026285e-02,1.345667799875919189e-02,-8.429369794380955905e-02,-3.055242414162845713e-02,4.319610323994794998e-02,-1.365067145171038228e-02,-6.938439009497476828e-02,3.809527357416876009e-02,-2.778207692659746125e-02,-3.906786066745012581e-02,1.303188233862506186e-02,-7.151806953315532553e-03,-5.848739011868966942e-02
6.787109375000000000e-01,-1.088304588925496086e-01,1.246549194395604569e-02,-1.756076191424824073e-02,5.955569011750982272e-02,1.381518552577628255e-02,1.247978065689222919e-02,3.165273237095921760e-02,-1.619190537160038190e-02,1.630275254991639389e-02,-8.483695296753092363e-02,-2.648862363569010059e-02,4.020626989519177075e-02,-1.187143273234059562e-02,-6.432058108121621598e-02,3.763272410170921678e-02,-2.863310936090644743e-02,-3.618102689049809695e-02,1.231670143373714797e-02,-2.928551211045977293e-03,-6.453259775339091620e-02
6.796875000000000000e-01,-1.092394472470606531e-01,1.042967336286100902e-02,-2.536847925645898533e-02,5.976736788763200442e-02,1.730588497116161695e-02,1.022747646008817859e-02,3.035453730797780733e-02,-1.805650913282572795e-02,1.855295118924387560e-02,-8.482154919776414836e-02,-2.226992221480403322e-02,3.671329872620603119e-02,-1.004959491128478051e-02,-5.899161998970975374e-02,3.657258556309696262e-02,-2.935300780128932002e-02,-3.313648858891725391e-02,1.162167543073461783e-02,1.534415802866653062e-03,-7.029346039821617043e-02
6.806640625000000000e-01,-1.090872362656631761e-01,8.463243544984646455e-03,-3.264229340480000185e-02,5.983794613156542125e-02,2.099867945645308639e-02,7.503679998628181962e-03,2.889551424597887677e-02,-2.009036888379672758e-02,2.020200183986377296e-02,-8.424588582512537727e-02,-1.794172563661932535e-02,3.276431041711504871e-02,-8.218661823108892178e-03,-5.344603575168866555e-02,3.494913511969193615e-02,-2.991925845814107088e-02,-2.994672978461247748e-02,1.096296671351243077e-02,6.185178897864725654e-03,-7.572692121075778882e-02
6.816406250000000000e-01,-1.083642138515832354e-01,6.589055055200109152e-03,-3.928762916053576970e-02,5.976082185804562630e-02,2.487722857787278211e-02,4.346540073620295055e-03,2.728849883433664275e-02,-2.230247727783941231e-02,2.125474757138021836e-02,-8.311423868469226817e-02,-1.354995361088733030e-02,2.841366514331669646e-02,-6.411303474195656840e-03,-4.773460669393064792e-02,3.280472209477993534e-02,-3.031213881946108121e-02,-2.662601649895875860e-02,1.035655852214931519e-02,1.096889880383572317e-02,-8.079153435399401284e-02
6.826171875000000000e-01,-1.070661296204396262e-01,4.828367772780856743e-03,-4.521890837370291794e-02,5.953033921857860122e-02,2.892225433981278696e-02,7.975845855826338687e-04,2.554749154923468407e-02,-2.469892241571354161e-02,2.172588702510989955e-02,-8.143672335730588185e-02,-9.140559300233811260e-03,2.372218319415667076e-02,-4.658918748033014610e-03,-4.190977427421499479e-02,3.018902770395802751e-02,-3.051508526180757991e-02,-2.319041345860041112e-02,9.818093068891272854e-03,1.582858498321101232e-02,-8.544779632550282555e-02
6.835937500000000000e-01,-1.051941685276075594e-01,3.200574762604576143e-03,-5.036079465242793152e-02,5.914188019581700234e-02,3.311171725643324154e-02,-3.098735854311903803e-03,2.368753251620796252e-02,-2.728270516607155666e-02,2.163956016088588660e-02,-7.922918515584045918e-02,-4.759053799894175270e-03,1.875627281946912542e-02,-2.991213648160585912e-03,-3.602503312578921035e-02,2.715821312597258008e-02,-3.051500886814571822e-02,-1.965777001216589479e-02,9.362709190316601329e-03,2.070590401815562004e-02,-8.965847376148447512e-02
6.845703125000000000e-01,-1.027549651967159250e-01,1.722955927963825979e-03,-5.464928476252507716e-02,5.859193896335162383e-02,3.742103474214562853e-02,-7.295517527578037308e-03,2.172457042263502974e-02,-3.005360323595674191e-02,2.102878762635505133e-02,-7.651301754263084565e-02,-4.500403431959715001e-04,1.358697762846268475e-02,-1.435800542329582598e-03,-3.013430572010689090e-02,2.377396962879967796e-02,-3.030255405019428860e-02,-1.604767377410352275e-02,9.004880801186094727e-03,2.554201146697196445e-02,-9.338892467280217324e-02
6.855468750000000000e-01,-9.976055890714898011e-02,4.104629259830523897e-04,-5.803263039328246387e-02,5.787817894492331555e-02,4.182333910092389528e-02,-1.174388126775127543e-02,1.967532638951919460e-02,-3.300808428043223997e-02,1.993477432242305933e-02,-7.331491148621216425e-02,3.743237193328311212e-03,8.288957026128869476e-03,-1.782367885680858494e-05,-2.429131018975235271e-02,2.010248598824975266e-02,-2.987229548297565956e-02,-1.238137110769109775e-02,8.758257468847169616e-03,3.027839468225294178e-02,-9.660740993765026818e-02
6.865234375000000000e-01,-9.622828989511016118e-02,-7.244616459837888416e-04,-6.047207654964196349e-02,5.699947195024203384e-02,4.628977180388058749e-02,-1.639345317538617314e-02,1.755715363497412085e-02,-3.613926958892652724e-02,1.840608982430045129e-02,-6.966653919065972367e-02,7.779327126068441220e-03,2.939414136225713438e-03,1.240384016477742105e-03,-1.854892995968817834e-02,1.621334971788770257e-02,-2.922286984675637189e-02,-8.681654179761168211e-03,8.635508475307192983e-03,3.485771387424061590e-02,-9.928539177884962430e-02
6.875000000000000000e-01,-9.218063830601277986e-02,-1.672028303743609791e-03,-6.194240562198324862e-02,5.595591911904511384e-02,5.078981016892195055e-02,-2.119284360065700271e-02,1.538789372783140076e-02,-3.943694911148862975e-02,1.649774018407198367e-02,-6.560417650623508179e-02,1.161898003580445933e-02,-2.383013583245925746e-03,2.319608185308152416e-03,-1.295859381319483181e-02,1.217839964925975134e-02,-2.835703992075815083e-02,-4.972714953561586937e-03,8.648171775578920167e-03,3.922462869009152309e-02,-1.013978158969095489e-01
6.884765625000000000e-01,-8.764500779725732660e-02,-2.425206037829504349e-03,-6.243227913951486518e-02,5.474885375777143598e-02,5.529162203478345250e-02,-2.609011986587296203e-02,1.318573020059553812e-02,-4.288764780288411432e-02,1.427014725918512687e-02,-6.116826914356725264e-02,1.522553225669360036e-02,-7.599385287470177171e-03,3.204020041414817888e-03,-7.569674869567239589e-03,8.070548144133195267e-03,-2.728168966715665764e-02,-1.279967121930048217e-03,8.806509293933891674e-03,4.332659776406833085e-02,-1.029233739161169031e-01
6.894531250000000000e-01,-8.265345642178668906e-02,-2.979787639084255802e-03,-6.194437228648101701e-02,5.338082649742285912e-02,5.976244356283089837e-02,-3.103326850237257684e-02,1.096904026816123909e-02,-4.647474247850159890e-02,1.178805305718984113e-02,-5.640294855394984569e-02,1.856525928402427347e-02,-1.263159319801395938e-02,3.881399310349158485e-03,-2.428916676179179203e-03,3.962591673877829089e-03,-2.600775006538450645e-02,2.370162390950946406e-03,9.119370022511411045e-03,4.711463907273290980e-02,-1.038447428326500083e-01
6.904296875000000000e-01,-7.724237801663695613e-02,-3.334414252231444019e-03,-6.049529940489170587e-02,5.185557353021105764e-02,6.416897491127131203e-02,-3.597064311348831950e-02,8.756245383532940824e-03,-5.017862760549620521e-02,9.119367640492259675e-03,-5.135550399533780203e-02,2.160769594805378099e-02,-1.740348842293774553e-02,4.343309792386920894e-03,2.420105777735918721e-03,-7.397134192463599833e-05,-2.455005658751462094e-02,5.950470125910665813e-03,9.594062397566044745e-03,5.054403949759427028e-02,-1.041487982329982326e-01
6.914062500000000000e-01,-7.145213787004330019e-02,-3.490559040686541225e-03,-5.811533187510296850e-02,5.017796899019621309e-02,6.847778821440608787e-02,-4.085139434065825081e-02,6.565661355115534614e-03,-5.397692770733804324e-02,6.333979880637119649e-03,-4.607581786826619313e-02,2.432592057018559406e-02,-2.184198015534288828e-02,4.585224801449975553e-03,6.937482828147795155e-03,-3.970096687568958581e-03,-2.292714032714348454e-02,9.433238176995529384e-03,1.023623742577308912e-02,5.357500274697821890e-02,-1.038267981790203798e-01
6.923828125000000000e-01,-6.532666693923111501e-02,-3.452470466585607408e-03,-5.484791290788840895e-02,4.835396282352295849e-02,7.265574206967492787e-02,-4.562587879627511001e-02,4.415348752467928607e-03,-5.784475335140777663e-02,3.502550779626182297e-03,-4.061577187056605170e-02,2.669680070541794945e-02,-2.587809264221963348e-02,4.606600341247730351e-03,1.108741800330768218e-02,-7.660306182638645933e-03,-2.116095588843642031e-02,1.279051833485798755e-02,1.104978401481881284e-02,5.617322570788737396e-02,-1.028745348332392451e-01
6.933593750000000000e-01,-5.891301933325216594e-02,-3.227076302398094142e-03,-5.074897685064477804e-02,4.639050574185439590e-02,7.667039659168711774e-02,-5.024604422751329652e-02,2.322964338800698279e-03,-6.175499702832957377e-02,6.953091811284362175e-04,-3.502863187819470203e-02,2.870119847721067097e-02,-2.944796492026816384e-02,4.410894525765885962e-03,1.483862102377419591e-02,-1.108373760976509234e-02,-1.927655019088158825e-02,1.599443447055621040e-02,1.203673792747210827e-02,5.831039437335773512e-02,-1.012924511240579362e-01
6.943359375000000000e-01,-5.226089815639085173e-02,-2.823850084891475504e-03,-4.588608355929855998e-02,4.429546306366929226e-02,8.049042303806172582e-02,-5.466578858329269180e-02,3.056142886249532068e-04,-6.567866462841114028e-02,-2.019130522496310597e-03,-2.936841970708840496e-02,3.032413392358362936e-02,-3.249377913583492705e-02,4.005532426605938091e-03,1.816464076820087023e-02,-1.418511616223637126e-02,-1.730167733151456722e-02,1.901749892801676833e-02,1.319720572515984194e-02,5.996459170488231682e-02,-9.908572002433722881e-02
6.953125000000000000e-01,-4.542215512386311993e-02,-2.254642289224123228e-03,-4.033738117143973595e-02,4.207751941845299520e-02,8.408600204822702651e-02,-5.884129106513259766e-02,-1.620290022917793022e-03,-6.958523768402143095e-02,-4.574909615036433508e-03,-2.368928004459655220e-02,3.155490519230476354e-02,-3.496460429027695160e-02,3.401816226234760741e-03,2.104413391136508021e-02,-1.691563210347901344e-02,-1.526636555356889260e-02,2.183293834534221628e-02,1.452930499463565145e-02,6.112061112422815384e-02,-9.626428433614743485e-02
6.962890625000000000e-01,-3.845026960979176789e-02,-1.533479031580831618e-03,-3.419041319294340714e-02,3.974607641553679765e-02,8.742920466347013642e-02,-6.273131364565842638e-02,-3.439172837523615019e-03,-7.344306108503589892e-02,-6.910006980358536326e-03,-1.804485085735435881e-02,3.238716484455215344e-02,-3.681714346497786533e-02,2.614781265171374925e-03,2.346106587494277071e-02,-1.923371084076442791e-02,-1.320244318348660038e-02,2.441502405257522240e-02,1.602912205882563862e-02,6.177017076382335103e-02,-9.284285523668479867e-02
6.972656250000000000e-01,-3.139981296569022140e-02,-6.763315946092767058e-04,-2.754078814082691617e-02,3.731114546036413959e-02,9.049435051316720435e-02,-6.629747193018148410e-02,-5.136430576096407546e-03,-7.721975059450331136e-02,-8.967244622514589439e-03,-1.248764548561854051e-02,3.281895194666024224e-02,-3.801637396417435755e-02,1.662999283420605202e-03,2.540484171159438156e-02,-2.110566334354336063e-02,-1.114303110329023169e-02,2.673940200173292522e-02,1.769068825981170642e-02,6.191202511769159506e-02,-8.884086824170003838e-02
6.982421875000000000e-01,-2.432590405481171655e-02,2.991394967458785043e-04,-2.049073203415974903e-02,3.478323793513143913e-02,9.325833785558403088e-02,-6.950447461179704023e-02,-6.698563240190032186e-03,-8.088261419901071614e-02,-1.069520107899477393e-02,-7.068454424004076697e-03,3.285268004489882293e-02,-3.853607134847906318e-02,5.683308627451331757e-04,2.687036555404004670e-02,-2.250620675502014445e-02,-9.122009910438173136e-03,2.878341707779039776e-02,1.950597576800228508e-02,6.155197230216544191e-02,-8.428239567893683337e-02
6.992187500000000000e-01,-1.728366198351687089e-02,1.373861747483433966e-03,-1.314754576168864625e-02,3.217325494784779166e-02,9.570094054782447845e-02,-7.232033112422243948e-02,-8.113299701292896182e-03,-8.439908112706288879e-02,-1.204901866943003212e-02,-1.835774468706904321e-03,3.249508152529337335e-02,-3.835920999508265344e-02,-6.443702327710345559e-04,2.785802828755476468e-02,-2.341884712333722543e-02,-7.173470372320250518e-03,3.052642661923690021e-02,2.146491371699549289e-02,6.070275673301028102e-02,-7.919601522996803922e-02
7.001953125000000000e-01,-1.032766197601527568e-02,2.527644902754705523e-03,-5.621990753520438207e-03,2.949237879460164802e-02,9.780506748304729214e-02,-7.471652742513361367e-02,-9.369715882201633608e-03,-8.773713226190589520e-02,-1.299109238438432914e-02,3.164727513264028059e-03,3.175710925610988888e-02,-3.747823458778053868e-02,-1.947597454349199453e-03,2.837362413111816847e-02,-2.383611838290265739e-02,-5.331156099430579311e-03,3.195009804477629001e-02,2.355542528905045854e-02,5.938386862824651669e-02,-7.361463458871109200e-02
7.011718750000000000e-01,-3.511400235062655129e-03,3.739487447618201291e-03,1.973372576009545763e-03,2.675196817583800138e-02,9.955698056734399448e-02,-7.666817014279399267e-02,-1.045834479358613740e-02,-9.086572566390474504e-02,-1.349163026638750505e-02,7.890709460069905007e-03,3.065379679185338199e-02,-3.589519878540699260e-02,-3.311572608765799963e-03,2.842819782376596396e-02,-2.375967401178064736e-02,-3.627907534115638530e-03,3.303868563808390335e-02,2.576348618239788363e-02,5.762124332889701633e-02,-6.757527279256096697e-02
7.021484375000000000e-01,3.113226539085907178e-03,4.987890583660086440e-03,9.525868481435455573e-03,2.396345906125121883e-02,1.009464679058890146e-01,-7.815409958778839206e-02,-1.137127735371079237e-02,-9.375521100165151722e-02,-1.352907733335545135e-02,1.230360151648077216e-02,2.920407878176895997e-02,-3.362176921402905416e-02,-4.704663156560043996e-03,2.803782509328692912e-02,-2.320023014105643613e-02,-2.095116377076772316e-03,3.377928178316446511e-02,2.807320468023532037e-02,5.544686496839307255e-02,-6.111879930074891332e-02
7.031250000000000000e-01,9.496421532680423758e-03,6.251174782193465347e-03,1.692438622014223737e-02,2.113827291283979296e-02,1.019669695193401171e-01,-7.915697236789355495e-02,-1.210225289280531316e-02,-9.637772686872880801e-02,-1.309039740607013079e-02,1.636900053512380104e-02,2.743057357043500455e-02,-3.067909484873077713e-02,-6.093830545895692966e-03,2.722333001959988466e-02,-2.217736125918412862e-02,-7.621994503559613703e-04,3.416203826518967451e-02,3.046692331395297812e-02,5.289828049138813743e-02,-5.428963241711704663e-02
7.041015625000000000e-01,1.559096295938429584e-02,7.507794004170384450e-03,2.406103175690242624e-02,1.828773375584375610e-02,1.026156536072760639e-01,-7.966331454654140831e-02,-1.264673822841813275e-02,-9.870757523138504186e-02,-1.217120958783406495e-02,2.005700701680995443e-02,2.535933030088703688e-02,-2.709754376702756470e-02,-7.445103981564245473e-03,2.600994378100192003e-02,-2.071915200077128691e-02,3.438992754201585173e-04,3.418035365074224841e-02,3.292534187212270425e-02,5.001803140124669311e-02,-4.713539917362453979e-02
7.050781250000000000e-01,2.135264915930487964e-02,8.736642745496550969e-03,3.083272601797296120e-02,1.542299533751233416e-02,1.028934421052372788e-01,-7.966354645365728016e-02,-1.300199419677569579e-02,-1.007215676067678145e-01,-1.077577856615112226e-02,2.334250065366313617e-02,2.301954312984057227e-02,-2.291631114006488501e-02,-8.724073617149724277e-03,2.442691007507991410e-02,-1.886171079762190977e-02,1.199170176547197488e-03,3.383102323083913426e-02,3.542766125464225091e-02,4.685301188089674440e-02,-3.970655929904374354e-02
7.060546875000000000e-01,2.674070925389256462e-02,9.917351211978807368e-03,3.714272573934945115e-02,1.255497933929821362e-02,1.028049850346294813e-01,-7.915198039235452065e-02,-1.316712854008520589e-02,-1.023993380059713409e-01,-8.916860323322339799e-03,2.620535151070451860e-02,2.044323543826173997e-02,-1.818290415242489882e-02,-9.896396820175431056e-03,2.250704322565095020e-02,-1.664855336367537450e-02,1.782955234126684099e-03,3.311434854242156084e-02,3.795174741110051569e-02,4.345376306419394818e-02,-3.205599638690601744e-02
7.070312500000000000e-01,3.171817539446504519e-02,1.103056414826612472e-02,4.290204418156771254e-02,9.694325315036321847e-03,1.023585839088731464e-01,-7.812679258711144326e-02,-1.314313408299715158e-02,-1.037236181839545218e-01,-6.615407215505072352e-03,2.863056478826981124e-02,1.766491716725837949e-02,-1.295251128021128115e-02,-1.092831090078640391e-02,2.028624561227318837e-02,-1.412986604978968413e-02,2.078313976099556253e-03,3.203420407056865871e-02,4.047431433721034033e-02,3.987371421667248311e-02,-2.423857984034510568e-02
7.080078125000000000e-01,3.625221311939334085e-02,1.205819913624859609e-02,4.803075055386143988e-02,6.851352722187495359e-03,1.015660652229820882e-01,-7.658997079038523670e-02,-1.293291118491386206e-02,-1.046804713112158558e-01,-3.900138669324330377e-03,3.060835803603507294e-02,1.472121862775234089e-02,-7.287264984992860607e-03,-1.178714551886262535e-02,1.780299158075365415e-02,-1.136166100626018714e-02,2.072331826445444804e-03,3.059805936495736331e-02,4.297112483659001198e-02,3.616838240010449013e-02,-1.631070160177972017e-02
7.089843750000000000e-01,4.031440684302639577e-02,1.298368053570010498e-02,5.245912887874723540e-02,4.036035101811346129e-03,1.004426058054422033e-01,-7.454723900740349574e-02,-1.254127352996669588e-02,-1.052594808108650443e-01,-8.069859143904668537e-04,3.213417062615149533e-02,1.165050432156221165e-02,-1.255408374794083097e-03,-1.244182789604916795e-02,1.509778540448115935e-02,-8.404836800302807262e-03,1.756365492469112114e-03,2.881695546973721961e-02,4.541720749109399297e-02,3.239454283181628785e-02,-8.329792065441812485e-03
7.099609375000000000e-01,4.388099803146137956e-02,1.379214565764001754e-02,5.612867920462345783e-02,1.257986152220793045e-03,9.900651253913216043e-02,-7.200796081585987551e-02,-1.197493641433262576e-02,-1.054538917794764913e-01,2.621578815891523456e-03,3.320860622463403522e-02,8.492470470501738491e-03,5.069622278775798643e-03,-1.286337396053177477e-02,1.221260116183862758e-02,-5.324159625323526650e-03,1.126221021421765570e-03,2.670543525507933225e-02,4.778708802527135979e-02,2.860938259718288218e-02,-3.538199140718091378e-04
7.109375000000000000e-01,4.693307416942332083e-02,1.447062023211786314e-02,5.899294650479995628e-02,-1.473542862116282871e-03,9.727895965069981166e-02,-6.898502275158109598e-02,-1.124248681170427269e-02,-1.052607031202498628e-01,6.337316356258947646e-03,3.383730991348028738e-02,5.287730078183180450e-03,1.161018611495452310e-02,-1.302535864482553749e-02,9.190312570803828643e-03,-2.187181485050493975e-03,1.822612346468361092e-04,2.428142793986508979e-02,5.005503300350722801e-02,2.486965062505754401e-02,7.559219088283004873e-03
7.119140625000000000e-01,4.945670718186927911e-02,1.500816074918509546e-02,6.101816524879058456e-02,-4.149655214416151858e-03,9.528368741437368006e-02,-6.549469920639737486e-02,-1.035433464225201522e-02,-1.046807092514712295e-01,1.028708408512499402e-02,3.403078249810546907e-02,2.077389445888313049e-03,1.828548332542851221e-02,-1.290435874050425286e-02,6.074120876356167882e-03,9.368872811463347999e-04,-1.070559616160168251e-03,2.156608879674603088e-02,5.219530356613637928e-02,2.123081688709438364e-02,1.535181908282376613e-02
7.128906250000000000e-01,5.144304053662713400e-02,1.539596180624909320e-02,6.218371045471057790e-02,-6.761791449625673134e-03,9.304666670639771819e-02,-6.155650024410065646e-02,-9.322644837858950345e-03,-1.037184910006567901e-01,1.441377356596981046e-02,3.380413537320955952e-02,-1.097379871222253084e-03,2.501264307126736808e-02,-1.248036198755952085e-02,2.906988819643026734e-03,3.978333060622147622e-03,-2.622734948317178086e-03,1.858359572155300274e-02,5.418241669750136630e-02,1.774625363213029258e-02,2.296748144731804164e-02
7.138671875000000000e-01,5.288832481371498473e-02,1.562742717772555232e-02,6.248234898671541082e-02,-9.301704109683003180e-03,9.059573437070189694e-02,-5.719300368835104204e-02,-8.161249985778678065e-03,-1.023823560435658947e-01,1.865730601092965846e-02,3.317679010349165042e-02,-4.195769648349036152e-03,3.170783833104936361e-02,-1.173713643761505228e-02,-2.689114679470141871e-04,6.868103130970232457e-03,-4.460318480934551306e-03,1.536090501736198967e-02,5.599141132862087145e-02,1.446645111830627099e-02,3.035122693382510603e-02
7.148437500000000000e-01,5.379390207648357403e-02,1.569820392437766207e-02,6.192028790311264463e-02,-1.176142602323083410e-02,8.796020480660377006e-02,-5.242967277651289226e-02,-6.885543542590622651e-03,-1.006842299860018636e-01,2.295566839628798358e-02,3.217212759291006308e-02,-7.177760095607519340e-03,3.828741200615318890e-02,-1.066255457593467439e-02,-3.412729103730395563e-03,9.538960318411967773e-03,-6.565108976083650592e-03,1.192746937839649253e-02,5.759811641379487118e-02,1.143827976385394102e-02,3.745009703979805538e-02
7.158203125000000000e-01,5.416613991323539212e-02,1.560617947008441711e-02,6.051701974245238258e-02,-1.413323390917752866e-02,8.517046355794380408e-02,-4.729466060948202266e-02,-5.512353838308907752e-03,-9.863949990374315524e-02,2.724597252410409717e-02,3.081709235772548197e-02,-1.000453749376005452e-02,4.466899850572021713e-02,-9.248867212302473370e-03,-6.485436494298221083e-03,1.192660972226782141e-02,-8.914904477253704843e-03,8.314921649882419871e-03,5.897941798776799166e-02,8.704309910908114914e-03,4.421363907580503488e-02
7.167968750000000000e-01,5.401631652973305775e-02,1.535144218301776921e-02,5.830496770940526985e-02,-1.640960917951453379e-02,8.225754896397986793e-02,-4.181860256322567082e-02,-4.059799334081306242e-03,-9.626681284123403404e-02,3.146551908693574762e-02,2.914175797576806087e-02,-1.263890043468519214e-02,5.077262515737934745e-02,-7.492922749489590133e-03,-9.450296159291698278e-03,1.397077954814831061e-02,-1.148382228406939765e-02,4.556728477219030259e-03,6.011352211142256124e-02,6.302199496700270839e-03,5.059436950115776127e-02
7.177734375000000000e-01,5.336045875770048519e-02,1.493620659631828169e-02,5.532893674270589202e-02,-1.858319791938480708e-02,7.925272812084140084e-02,-3.603439776643996284e-02,-2.547125852957217787e-03,-9.358783241252546792e-02,3.555284885552471852e-02,2.717886024996120711e-02,-1.504565083415850858e-02,5.652177813775527415e-02,-5.396328103154648601e-03,-1.227328632637189609e-02,1.561623884990954135e-02,-1.424267980739968124e-02,6.878184325299216894e-04,6.098021055236983040e-02,4.264158867140010502e-03,5.654821027836183511e-02
7.187500000000000000e-01,5.221913529724907937e-02,1.436470498052657904e-02,5.164537936794053041e-02,-2.064677206911486734e-02,7.618707349502387705e-02,-2.997698069352694797e-02,-9.945267680866189640e-04,-9.062695723888440635e-02,3.944876346945982298e-02,2.496330499220372062e-02,-1.719196600934265462e-02,6.184441818306304905e-02,-2.965548270646690097e-03,-1.492347997496340506e-02,1.681373601122543998e-02,-1.715943042737790719e-02,-3.255810389006863655e-03,6.156108602483777170e-02,2.616500765696101911e-03,6.203489324724741072e-02
7.197265625000000000e-01,5.061720792788108880e-02,1.364304752676917878e-02,4.732148801426570850e-02,-2.259319383224928438e-02,7.309104652544098912e-02,-2.368308387576235213e-02,5.770525975909485041e-04,-8.741100548780818269e-02,4.309729896031605501e-02,2.253165759982008257e-02,-1.904774826836293927e-02,6.667393211553372667e-02,-2.119423193651097273e-04,-1.737337276765537480e-02,1.752084308487716208e-02,-2.019964754551424949e-02,-7.237497983322082468e-03,6.183980383297671413e-02,1.379282204492773964e-03,6.701832783760262868e-02
7.207031250000000000e-01,4.858354379968156389e-02,1.277905390702291193e-02,4.243412806434278955e-02,-2.441538528496333543e-02,6.999409444758211696e-02,-1.719099269836131885e-02,2.146124835965090676e-03,-8.396887024023856616e-02,4.644663606292855768e-02,1.992162175801929017e-02,-2.058594864367262189e-02,7.095000719377866916e-02,2.848265621620373663e-03,-1.959915612866065110e-02,1.770269263046965816e-02,-2.332704919669886801e-02,-1.122033969743038706e-02,6.180228682462388795e-02,5.660434954254819039e-04,7.146692782177280212e-02
7.216796875000000000e-01,4.615069225048439028e-02,1.178205943734571270e-02,3.706862827196291676e-02,-2.610630506595306224e-02,6.692426637356702068e-02,-1.054029322899011079e-02,3.690882792552932501e-03,-8.033115080003173925e-02,4.944993255611778576e-02,1.717151465677811684e-02,-2.178286161363065382e-02,7.461941644941547103e-02,6.194080940490833027e-03,-2.158093259515228568e-02,1.733259542443057674e-02,-2.650405488149224983e-02,-1.516760741194656328e-02,6.143692066958111875e-02,1.836482092793594544e-04,7.535389325168864727e-02
7.226562500000000000e-01,4.335452988380229106e-02,1.066269947421355675e-02,3.131744728666063099e-02,-2.765893388334429021e-02,6.390785436804401198e-02,-3.771614015419960837e-03,5.189432332486626671e-03,-7.652976536688295417e-02,5.206606429791901802e-02,1.431974605949034272e-02,-2.261838789670670910e-02,7.763670449064308254e-02,9.799898404909156147e-03,-2.330287146569528026e-02,1.639252933161427367e-02,-2.969236570584631377e-02,-1.904316885321112249e-02,6.073472662780501907e-02,2.322262639617226872e-04,7.865744422286917448e-02
7.236328125000000000e-01,4.023387788438221452e-02,9.432676016379459502e-03,2.527873683783982139e-02,-2.906627038859553938e-02,6.096906487615803144e-02,3.073637202759489477e-03,6.620033243866801746e-03,-7.259755071689374950e-02,5.426026325692638597e-02,1.140430840532249968e-02,-2.307626266869353127e-02,7.996476471595337365e-02,1.363572615211857374e-02,-2.475330368607391723e-02,1.487349169454298820e-02,-3.285355848437903487e-02,-2.281189926244319571e-02,5.968950916816029989e-02,7.052207435906427280e-04,8.136100365497359044e-02
7.246093750000000000e-01,3.683009574231355804e-02,8.104510759356508762e-03,1.905482362589280831e-02,-3.032133873999303883e-02,5.812972539186441606e-02,9.953540900947022152e-03,7.961345764840305553e-03,-6.856785467110783350e-02,5.600464266207759445e-02,8.462284870754326754e-03,-2.314424684378258573e-02,8.157530046574452964e-02,1.766747178763961382e-02,-2.592475583215097384e-02,1.277570978076496451e-02,-3.594968418234908286e-02,-2.644007975930346907e-02,5.829797603639667175e-02,1.589537443358170730e-03,8.345332686752536533e-02
7.255859375000000000e-01,3.318665570217346761e-02,6.691289052197140277e-03,1.275063312277487960e-02,-3.141720891418444545e-02,5.540903070965844113e-02,1.682593629000122409e-02,9.192680020861408036e-03,-6.447412718030716416e-02,5.727860136650202855e-02,5.529381962946249528e-03,-2.281427937367468475e-02,8.244916432252472061e-02,2.185728772554159510e-02,-2.681392395763116526e-02,1.010870609566881691e-02,-3.894386094598949188e-02,-2.989577693494318775e-02,5.655982864995393045e-02,2.865794545956945084e-03,8.492857635286099605e-02
7.265625000000000000e-01,2.934870235090011187e-02,5.206399333390960248e-03,6.472079283085426134e-03,-3.234703052812236412e-02,5.282333248857393887e-02,2.364869389405569594e-02,1.029424548735042265e-02,-6.034951581422322298e-02,5.806910161296373329e-02,2.639492774447293414e-03,-2.208258885319720061e-02,8.257657152660130562e-02,2.616397208317344791e-02,-2.742158895771423799e-02,6.891217680753412671e-03,-4.180085200377992027e-02,-3.314919849172211219e-02,5.447782101451430214e-02,4.508668288768448787e-03,8.578634079797435585e-02
7.275390625000000000e-01,2.536260180764299266e-02,3.663272672350076191e-03,3.244445979926327463e-04,-3.310408061132476265e-02,5.038597518343773674e-02,3.037998906527586071e-02,1.124739745483453388e-02,-5.622647131650615471e-02,5.837081656324574763e-02,-1.757034973308309312e-04,-2.094976307412398098e-02,8.195718527764064842e-02,3.054342066219627519e-02,-2.775247594412752136e-02,3.150970838528552483e-03,-4.448761891294356757e-02,-3.617302010858760436e-02,5.205778570969247371e-02,6.487329001118768285e-03,8.603159807403806814e-02
7.285156250000000000e-01,2.127548498200808672e-02,2.075127014325054559e-03,-5.589225016913852012e-03,-3.368182542566641735e-02,4.810718067517560925e-02,3.697857524036631677e-02,1.203487737273287866e-02,-5.213636867607229081e-02,5.818614617456394772e-02,-2.887100762999887747e-03,-1.942077553875750859e-02,8.060007351670857301e-02,3.494912481673592697e-02,-2.781506092018944457e-02,-1.075684982428174114e-03,-4.697384097375476020e-02,-3.894267914662318669e-02,4.930862587497325533e-02,8.765960500792176549e-03,8.567462258796905428e-02
7.294921875000000000e-01,1.713478932564748564e-02,4.547206202138172988e-04,-1.116968632207412070e-02,-3.407399607364852701e-02,4.599398317063510544e-02,4.340405566049399672e-02,1.264104388786812735e-02,-4.810914887489125408e-02,5.752510223531420719e-02,-5.468479649072594331e-03,-1.750496832886551390e-02,7.852353860165056654e-02,3.933270933891171856e-02,-2.762132877460652530e-02,-5.744278182034445041e-03,-4.923239213436049477e-02,-4.143663131129240312e-02,4.624227253746620442e-02,1.130435456030582340e-02,8.473083806523856731e-02
7.304687500000000000e-01,1.298780341823957234e-02,-1.185880989597935115e-03,-1.632300234413535528e-02,-3.427467727328208785e-02,4.405021515471522348e-02,4.961715218751749923e-02,1.305209137763315222e-02,-4.417298610710748696e-02,5.640506557268941401e-02,-7.896771883551067725e-03,-1.521599112104813148e-02,7.575482307451836261e-02,4.364450389162641969e-02,-2.718648726899639337e-02,-1.080284279727648095e-02,-5.123976735352205047e-02,-4.363656694815606918e-02,4.287360705516785053e-02,1.405857100604192972e-02,8.322061749789495810e-02
7.314453125000000000e-01,8.881218605161712160e-03,-2.835520533390937983e-03,-2.096196099059671053e-02,-3.427840831565166085e-02,4.227654437587321373e-02,5.557996975807094620e-02,1.325625280797498168e-02,-4.035398483102002609e-02,5.485042057923281145e-02,-1.015227260552983325e-02,-1.257169654365370738e-02,7.232969644736346460e-02,4.783414099721881863e-02,-2.652864226732866079e-02,-1.619266300908559983e-02,-5.297645116832169071e-02,-4.552758425814011634e-02,3.922034889759608289e-02,1.698165301499270780e-02,8.116903263724151163e-02
7.324218750000000000e-01,4.860691743505934220e-03,-4.484143178003376258e-03,-2.500738759396484850e-02,-3.408029486729809154e-02,4.067056104286101426e-02,6.125625492643980291e-02,1.324398382474052151e-02,-3.667591052122001066e-02,5.289207423877636399e-02,-1.221879854058402146e-02,-9.593992479837321757e-03,6.829192957735102931e-02,5.185117315629589330e-02,-2.566843993766696960e-02,-2.184912246868692121e-02,-5.442722211657646109e-02,-4.709831736679473413e-02,3.530290944388331936e-02,2.002438633998450748e-02,7.860555602775999573e-02
7.333984375000000000e-01,9.704229187411656920e-04,-6.122966116994255081e-03,-2.838933197552951510e-02,-3.367612994115223857e-02,3.922691361847713276e-02,6.661164686075438102e-02,1.300812511446741704e-02,-3.315995744137595347e-02,5.056686873092348239e-02,-1.408379079908910272e-02,-6.308652332967039020e-03,6.369266474039594894e-02,5.564570133060101065e-02,-2.462868204144249770e-02,-2.770264491736385004e-02,-5.558138767550993564e-02,-4.834101785886929514e-02,3.114421294028554485e-02,2.313609053760301223e-02,7.556371915901063940e-02
7.343750000000000000e-01,-2.747248230290960658e-03,-7.744620616976968450e-03,-3.104811259173556950e-02,-3.306252204407562206e-02,3.793749082771686459e-02,7.161391907839295690e-02,1.254404024759954092e-02,-2.982455616774237761e-02,4.791689842616646267e-02,-1.573836187774348486e-02,-2.745084680849527864e-03,5.858969092274895346e-02,5.916900678275149872e-02,-2.343392070827371096e-02,-3.367971116792858877e-02,-5.643294548335563154e-02,-4.925158908391933515e-02,2.676948621795576314e-02,2.626542980361120175e-02,7.208073084716623558e-02
7.353515625000000000e-01,-6.252224191662445266e-03,-9.343264124464992562e-03,-3.293520255554657078e-02,-3.223702822304921195e-02,3.679164676517031329e-02,7.623321013917905287e-02,1.184972644272658596e-02,-2.668522296902913274e-02,4.498874362275450539e-02,-1.717728726330508895e-02,1.063935849474106302e-03,5.304663511254995023e-02,6.237417812841474646e-02,-2.211003927206771011e-02,-3.970393635412747951e-02,-5.698066779160132489e-02,-4.982957323936509919e-02,2.220601922092949043e-02,2.936123074543907363e-02,6.819706043996189015e-02
7.363281250000000000e-01,-9.507006153845733165e-03,-1.091466055879731362e-02,-3.401394477610845263e-02,-3.119828948216631440e-02,3.577646530153446441e-02,8.044224146248113438e-02,1.092589596329523668e-02,-2.375445249981809198e-02,4.183263469681999802e-02,-1.839894283993245491e-02,5.082574258083808957e-03,4.713208147105232143e-02,6.521672542593516531e-02,-2.068382581552828670e-02,-4.569719045374922434e-02,-5.722810733380527537e-02,-5.007809193314555901e-02,1.748289882670826453e-02,3.237329434426564762e-02,6.395599086127558286e-02
7.373046875000000000e-01,-1.247702265391173460e-02,-1.245622748170288445e-02,-3.426008609414301492e-02,-2.994616583477129751e-02,3.487705936267138096e-02,8.421652039999034944e-02,9.776026175962168607e-03,-2.104165460252435671e-02,3.850156141812002830e-02,-1.940519007595257681e-02,9.272274787499997992e-03,4.091863118128176435e-02,6.765517320610796304e-02,-1.918254603572202774e-02,-5.158074446606301933e-02,-5.718352407255414271e-02,-5.000374160774485183e-02,1.263071885079296471e-02,3.525318948110395950e-02,5.940314686826964757e-02
7.382812500000000000e-01,-1.513092779111760260e-02,-1.396704942127587577e-02,-3.366212306688060041e-02,-2.848186809457000160e-02,3.407690009685671734e-02,8.753452668284297800e-02,8.406376659145602809e-03,-1.855313534735261033e-02,3.505034300829126120e-02,-2.020121170128801047e-02,1.359213149743816393e-02,3.448191649839876805e-02,6.965162453077222704e-02,-1.763352190520788704e-02,-5.727642428359167037e-02,-5.685973357870095779e-02,-4.961644586010849345e-02,7.681269505330386160e-03,3.795501571980529343e-02,5.458600417990356474e-02
7.392578125000000000e-01,-1.744086681767768529e-02,-1.544785722761612273e-02,-3.222145493206443612e-02,-2.680808340079332899e-02,3.335817046580040468e-02,9.037788037262119156e-02,6.825972147350378022e-03,-1.629212178111132114e-02,3.153467507439863121e-02,-2.079530127279203416e-02,1.799928647265296514e-02,2.789958305197225846e-02,7.117228846176164303e-02,-1.606372236525739974e-02,-6.270775424668947884e-02,-5.627387908564660673e-02,-4.892926730752276965e-02,2.667209924308040943e-03,4.043612354958674854e-02,4.955338534656516386e-02
7.402343750000000000e-01,-1.938270724804022280e-02,-1.690097393898007047e-02,-2.995234221133999050e-02,-2.492909141908986048e-02,3.270213740056036184e-02,9.273148948296304483e-02,5.046550526677157089e-03,-1.425882921421186590e-02,2.801016983000782778e-02,-2.119861065182495133e-02,2.244935201519000778e-02,2.125025476977291869e-02,7.218796371861298244e-02,-1.449937195532196438e-02,-6.780107260676852821e-02,-5.544713052516473534e-02,-4.795818221828876404e-02,-2.378272332569326096e-03,4.265778098211499281e-02,4.435494836354341580e-02
7.412109375000000000e-01,-2.093623396256893976e-02,-1.833022823076620525e-02,-2.688167235429415880e-02,-2.285086816436969828e-02,3.208953636116594621e-02,9.458367550394176926e-02,3.082475554030827611e-03,-1.245056926039117898e-02,2.453140601598216217e-02,-2.142485997800025466e-02,2.689685287840822697e-02,1.461249590270651162e-02,7.267447179995273343e-02,-1.296558286303587521e-02,-7.248660164545579765e-02,-5.440431506946913354e-02,-4.672182163921088233e-02,-7.421810633603376402e-03,4.458577626205779965e-02,3.904067408417238871e-02
7.421875000000000000e-01,-2.208530711797108970e-02,-1.974083709491708874e-02,-2.304853673065859407e-02,-2.058117445591501130e-02,3.150096193375802323e-02,9.592627515640093916e-02,9.506144507301290177e-04,-1.086189626484233839e-02,2.115100465534926547e-02,-2.149001520766051845e-02,3.129568433833789659e-02,8.063784531397550151e-03,7.261303343392835896e-02,-1.148601537993406731e-02,-7.669945599298215455e-02,-5.317348485683993931e-02,-4.524118320172387103e-02,-1.243021312420492658e-02,4.619094747136198720e-02,3.366035846097979040e-02
7.431640625000000000e-01,-2.281798201214842864e-02,-2.113925994454622995e-02,-1.850362610563552335e-02,-1.812962613922609184e-02,3.091725799494008525e-02,9.675471682889813518e-02,-1.329818986279867644e-03,-9.484789221994924593e-03,1.791874622726822436e-02,-2.141193868903905340e-02,3.559958167192622813e-02,1.679511630068259136e-03,7.199058290033724661e-02,-1.008257117915838282e-02,-8.038057374578932990e-02,-5.178542864606447416e-02,-4.353931816821408202e-02,-1.737081656801180846e-02,4.744963096990008344e-02,2.826311553550274469e-02
7.441406250000000000e-01,-2.312659038266184214e-02,-2.253302684842221210e-02,-1.330845443923396078e-02,-1.550774339270001925e-02,3.031990097185996783e-02,9.706807030600944630e-02,-3.737454612825425685e-03,-8.308865801865485817e-03,1.488074403523309205e-02,-2.121001856321938842e-02,3.976259642490730106e-02,-4.467980740872676444e-03,7.080001552291782796e-02,-8.775123203194443167e-03,-8.347755628257046145e-02,-5.027313511036682336e-02,-4.164099858424978595e-02,-2.221183559640543120e-02,4.834402189995826160e-02,2.289689691119526846e-02
7.451171875000000000e-01,-2.300778294321533315e-02,-2.393054406361226280e-02,-7.534423394295606743e-03,-1.272897667866631360e-02,2.969136982870004132e-02,9.686906858310001533e-02,-6.248987863642026935e-03,-7.321624680462117743e-03,1.207868748942632874e-02,-2.090478300725638616e-02,4.373957470755120147e-02,-1.031030923642378347e-02,6.904036445512148901e-02,-7.581285273432061822e-03,-8.594540419770370365e-02,-4.867121632811844539e-02,-3.957236962682232628e-02,-2.692270276613200480e-02,4.886244136879782513e-02,1.760803318180364369e-02
7.460937500000000000e-01,-2.246253327927989416e-02,-2.534088044410423915e-02,-1.261742281584173238e-03,-9.808707194733709903e-03,2.901549661453595164e-02,9.616410077822916402e-02,-8.839431243635322011e-03,-6.508712010947653205e-03,9.549167741878234958e-03,-2.051750547088505502e-02,4.748663265721893290e-02,-1.578389501801834641e-02,6.671690376608285789e-02,-6.516223821035016690e-03,-8.774713848576289055e-02,-4.701530074095722905e-02,-3.736059238046958442e-02,-3.147439487341376074e-02,4.899950639019563792e-02,1.244080245358938561e-02
7.470703125000000000e-01,-2.149610353026888340e-02,-2.677353865149127363e-02,5.421779720789438387e-03,-6.764220029005708901e-03,2.827779171106874906e-02,9.496317539497653448e-02,-1.148239277717126930e-02,-5.854207582809558587e-03,7.323096628822464010e-03,-2.006980710021936606e-02,5.096162415492189179e-02,-2.083073456509913074e-02,6.384117576406805883e-02,-5.592513402616374613e-03,-8.885429799182947841e-02,-4.534140541761135651e-02,-3.503348233084554314e-02,-3.583974108780278028e-02,4.875620018919925303e-02,7.437030698754439582e-03
7.480468750000000000e-01,-2.011797257985705606e-02,-2.823821537472524096e-02,1.242205039315024198e-02,-3.614648616631748520e-03,2.746573831711454292e-02,9.327985345835941577e-02,-1.415037835802354996e-02,-5.340925999663510663e-03,5.425228213677578057e-03,-1.958326249124624219e-02,5.412459588096570767e-02,-2.539908572087129501e-02,6.043094146026043584e-02,-4.820036917163947852e-03,-8.924730615844135573e-02,-4.368529787359186345e-02,-3.261914883887943872e-02,-3.999370864992368713e-02,4.813984203027120434e-02,2.635728215273781382e-03
7.490234375000000000e-01,-1.834172775672018862e-02,-2.974455497457203362e-02,1.964010011404269951e-02,-3.808895295882388002e-04,2.656905119399490325e-02,9.113115133679612623e-02,-1.681511452429097081e-02,-4.950728064849627998e-03,3.873790415621559957e-03,-1.907901477462249293e-02,5.693822484379224003e-02,-2.944406049619452403e-02,5.651005406366144124e-02,-4.205930695156074282e-03,-8.891570221782452155e-02,-4.208185794532394441e-02,-3.014564074946363137e-02,-4.391366212299554345e-02,4.716395729302959305e-02,-1.927234048148401390e-03
7.500000000000000000e-01,-1.618492131397873332e-02,-3.130190110096995465e-02,2.697355484655806351e-02,2.914512900126578487e-03,2.557989526472475086e-02,8.853741337282962365e-02,-1.944788780372143366e-02,-4.664837498764061972e-03,2.680232284254067607e-03,-1.857740580449566623e-02,5.936823361733993554e-02,-3.292811757314745985e-02,5.210825639499871986e-02,-3.754573899262717875e-03,-8.785823416266361208e-02,-4.056445029714003669e-02,-2.764060309936733004e-02,-4.757959249642505078e-02,4.584805006738922051e-02,-6.219405106525635434e-03
7.509765625000000000e-01,-1.366889320603332375e-02,-3.291905088552592867e-02,3.431815409916307014e-02,6.247512128947591524e-03,2.449306030141830751e-02,8.552215477012201084e-02,-2.201989644249494060e-02,-4.464158122770295854e-03,1.849090473679084736e-03,-1.809762691226592460e-02,6.138377867608667965e-02,-3.582144895267744267e-02,4.726090410054414187e-02,-3.467620970441987003e-03,-8.608281304421487590e-02,-3.916431804847784331e-02,-2.513094962378526268e-02,-5.097431280760886946e-02,4.421728204684437918e-02,-1.021198889870897006e-02
7.519531250000000000e-01,-1.081856191554676598e-02,-3.460401628573231414e-02,4.156929092804705073e-02,9.592734613724665169e-03,2.330608863974166847e-02,8.211187551970892951e-02,-2.450261005112062268e-02,-4.329586730232331052e-03,1.377976414009193188e-03,-1.765739529705449146e-02,6.295780742327659885e-02,-3.810225675594688943e-02,4.200861752223087470e-02,-3.344075184998112054e-03,-8.360633035682275838e-02,-3.791000774694085196e-02,-2.264255542487549067e-02,-5.408361737119423557e-02,4.230206294144582546e-02,-1.388003163089629628e-02
7.529296875000000000e-01,-7.662185300507023955e-03,-3.636379705232772874e-02,4.862355083736082106e-02,1.292368365603300921e-02,2.201935361557429138e-02,7.833584648989962151e-02,-2.686813248050667208e-02,-4.242317023197292834e-03,1.257683609946227098e-03,-1.727266066488249152e-02,6.406737976593428197e-02,-3.975691779285221716e-02,3.639686602522155395e-02,-3.380400767856719165e-03,-8.045434243684324027e-02,-3.682683548369670296e-02,-2.019997376519196142e-02,-5.689640217827515722e-02,4.013755898833069879e-02,-1.720256019317275772e-02
7.539062500000000000e-01,-4.231093631210474520e-03,-3.820416960810125995e-02,5.538022657463138182e-02,1.621297032352559883e-02,2.063608721549684694e-02,7.422586914648746093e-02,-2.908956308448604894e-02,-4.184130219924730651e-03,1.472412449915234608e-03,-1.695734620592626377e-02,6.469395039872669062e-02,-4.078003512974430478e-02,3.047548948518130629e-02,-3.570670444551231511e-03,-7.666062789646942155e-02,-3.593640335679760406e-02,-1.782618049147868117e-02,-5.940474454534178106e-02,3.776312738652431306e-02,-2.016267100165235193e-02
7.548828125000000000e-01,-5.593971693603410700e-04,-4.012949586820779152e-02,6.174278630696836134e-02,1.943256937705862761e-02,1.916235625679362647e-02,6.981601070785602159e-02,-3.114135143624293528e-02,-4.137668229152314907e-03,2.000107919842898999e-03,-1.672312742226399196e-02,6.482360831552258507e-02,-4.117437749769190664e-02,2.429816248255643393e-02,-3.906744817695006512e-03,-7.226662609515906166e-02,-3.525617474386462391e-02,-1.554234908814420939e-02,-6.160394064741497172e-02,3.522168560501154344e-02,-2.274756928309724924e-02
7.558593750000000000e-01,3.316329193882269852e-03,-4.214255570285920655e-02,6.762027348999392895e-02,2.255409763358803832e-02,1.760698725135461870e-02,6.514231686773935825e-02,-3.299964054831321103e-02,-4.086685636113152227e-03,2.812903716527743667e-03,-1.657925169654749994e-02,6.444727046992486386e-02,-4.095070895920257387e-02,1.792180752844393932e-02,-4.378479530278507094e-03,-6.732076649152388126e-02,-3.479911595911613920e-02,-1.336765881389073707e-02,-6.349250015414596715e-02,3.255902549168988164e-02,-2.494855947499185003e-02
7.568359375000000000e-01,7.357381577222745807e-03,-4.424440634844983150e-02,7.292861789118111615e-02,2.554911172241005127e-02,1.598144094789545264e-02,6.024250453142816070e-02,-3.464259370117998837e-02,-4.016277146414023655e-03,3.877664478417769227e-03,-1.653240083485382761e-02,6.356082695078885125e-02,-4.012751277238376518e-02,1.140596434527491911e-02,-4.973955833847311901e-03,-6.187770038724111493e-02,-3.457341085426188926e-02,-1.131913779901099273e-02,-6.507209779355925539e-02,2.982308293103256777e-02,-2.676098805251497098e-02
7.578125000000000000e-01,1.152328023329867758e-02,-4.643427161924037344e-02,7.759183868305176424e-02,2.838942175498497880e-02,1.429963837492847882e-02,5.515563730379526020e-02,-3.605070011488008264e-02,-3.913077579775913091e-03,5.156616225974786777e-03,-1.658659813484656201e-02,6.216523552182338236e-02,-3.873061483545948980e-02,4.812122835686192396e-03,-5.679729918913297565e-03,-5.599744804546035598e-02,-3.458225379376120984e-02,-9.411542384785769391e-03,-6.634748228690691418e-02,2.706317444795110910e-02,-2.818414070556683054e-02
7.587890625000000000e-01,1.577213725378170256e-02,-4.870946326618648403e-02,8.154312225551213489e-02,3.104741703471064138e-02,1.257774100967655809e-02,4.992178673446560216e-02,-3.720705490123898951e-02,-3.765431988535800599e-03,6.608053656454050857e-03,-1.674316083379133457e-02,6.026656389124904895e-02,-3.679271344110888325e-02,-1.796972114096330453e-03,-6.481096190724571979e-03,-4.974447541621770247e-02,-3.482372520974066216e-02,-7.657273380424092432e-03,-6.732634372070946116e-02,2.432921262502025714e-02,-2.922109636532392585e-02
7.597656250000000000e-01,2.006103585868454497e-02,-5.106533628076660725e-02,8.472575938237536519e-02,3.349639959039291820e-02,1.083388846273874127e-02,4.458168256189222467e-02,-3.809760900991326915e-02,-3.563533987452351462e-03,8.187111692441902816e-03,-1.700069809050496622e-02,5.787597862304268842e-02,-3.435282330074436452e-02,-8.358035441717918956e-03,-7.362359587149035732e-03,-4.318671571132170345e-02,-3.529075263947067248e-02,-6.066329307364920487e-03,-6.801914103918953181e-02,2.167091248340171500e-02,-2.987854111261185538e-02
7.607421875000000000e-01,2.434641819790740389e-02,-5.349527935891996988e-02,8.709392858306023999e-02,3.571092103288492359e-02,9.087897782438991365e-03,3.917635539949197720e-02,-3.871138522670464210e-02,-3.299530913167726502e-03,9.846587659915938262e-03,-1.735515396147910630e-02,5.500968016988146830e-02,-3.145564289703574323e-02,-1.480796747468719581e-02,-8.307112036710844610e-03,-3.639455182578932302e-02,-3.597115878909384196e-02,-4.646296105648116403e-03,-6.843889194254372532e-02,1.913700107090831465e-02,-3.016654548235845473e-02
7.617187500000000000e-01,2.858447853602252842e-02,-5.599074113325064328e-02,8.861331491159016305e-02,3.766711801465238291e-02,7.360929134833408757e-03,3.374677546922900950e-02,-3.904065669380650527e-02,-2.967594974861927776e-03,1.153779968606800932e-02,-1.779989415447329887e-02,5.168878409343129199e-02,-2.815085517435072376e-02,-2.108458122014620489e-02,-9.298508242046371261e-03,-2.943977609126829237e-02,-3.684779677264438114e-02,-3.402372202316230904e-03,-6.860092805446579844e-02,1.677444240317631577e-02,-3.009830910294276560e-02
7.626953125000000000e-01,3.273155865248950774e-02,-5.854129216071980030e-02,8.926155594376974922e-02,3.934304142215801908e-02,5.675123194625524697e-03,2.833349110755589359e-02,-3.908108489376802691e-02,-2.563960103403234870e-03,1.321146637167448096e-02,-1.832583469272333621e-02,4.793914913359799412e-02,-2.449237236934205877e-02,-2.712732227943048455e-02,-1.031953614401733693e-02,-2.239454406252108093e-02,-3.789877126739637364e-02,-2.337427296817204490e-03,-6.852261876684383191e-02,1.462768961833063423e-02,-2.968987697076505908e-02
7.636718750000000000e-01,3.674454226913277666e-02,-6.113472202867497457e-02,8.902850938018236349e-02,4.071897435511404040e-02,4.053216079197387474e-03,2.297627084245059195e-02,-3.883181456598761017e-02,-2.086924745910271901e-03,1.481859251510096211e-02,-1.892161000890719633e-02,4.379115338796917695e-02,-2.053753640823520465e-02,-3.287797234381682060e-02,-1.135327766981329006e-02,-1.533033897903792603e-02,-3.909774292764699177e-02,-1.452092711907071801e-03,-6.822306767174696196e-02,1.273797573730232890e-02,-2.895983195418389694e-02
7.646484375000000000e-01,4.058124531502815130e-02,-6.375717032486899472e-02,8.791633939644184770e-02,4.177773394787620553e-02,2.518138064285456793e-03,1.771375286610829547e-02,-3.829552359939136091e-02,-1.536821377650586214e-03,1.631134564835381301e-02,-1.957377741887336708e-02,3.927942045885568501e-02,-1.634628674666090131e-02,-3.828132740261819267e-02,-1.238315568867061345e-02,-8.316963212825961849e-03,-4.041431203158030172e-02,-7.448806986112109377e-04,-6.772278594230726756e-02,1.114265377938866534e-02,-2.792896834352801352e-02
7.656250000000000000e-01,4.420079885625537858e-02,-6.639328961766803594e-02,8.593942161117612555e-02,4.250495216834547507e-02,1.092602628607809712e-03,1.258310570406405947e-02,-3.747842655965563652e-02,-9.159540055009391876e-04,1.764390838873851342e-02,-2.026705440877805270e-02,3.444249801088484358e-02,-1.198030779808082619e-02,-4.328584208706742070e-02,-1.339316348420770998e-02,-1.421572417537717362e-03,-4.181447602192545077e-02,-2.123296774901889828e-04,-6.704334741712487944e-02,9.874596176760204805e-03,-2.661995141273984858e-02
7.666015625000000000e-01,4.756402155461995906e-02,-6.902643802123220595e-02,8.312406926466169022e-02,4.288933088921573211e-02,-2.013074194210915150e-04,7.619703807284456537e-03,-3.639023115511541562e-02,-2.285054092062313406e-04,1.877329210703520407e-02,-2.098458471272775586e-02,2.932249174972204053e-02,-7.502168186639774847e-03,-4.784423197973489833e-02,-1.436807349463939745e-02,5.292232755160848796e-03,-4.326115436201354025e-02,1.508279481152652779e-04,-6.620703047037279632e-02,8.961662475966185315e-03,-2.505696803203687206e-02
7.675781250000000000e-01,5.063377857579998143e-02,-7.163889838695214340e-02,7.950808586554088120e-02,4.292286676448820587e-02,-1.342549880667708853e-03,2.856821669007344588e-03,-3.504404761291503301e-02,5.195836985701984346e-04,1.966009815474498504e-02,-2.170822876733887949e-02,2.396465837496030912e-02,-2.974463971061377249e-03,-5.191402623450907389e-02,-1.529362256220938299e-02,1.176524359305821527e-02,-4.471477298480882462e-02,3.514790530421803760e-04,-6.523645200570456215e-02,8.426243224900768075e-03,-2.326537336964439387e-02
7.685546875000000000e-01,5.337532394382249468e-02,-7.421212067613019991e-02,7.514015212947112998e-02,4.260104175875146365e-02,-2.311522327526429471e-03,-1.674650106435808484e-03,-3.345625161603282827e-02,1.320761021163823238e-03,2.026921386486302268e-02,-2.241887380977056546e-02,1.841696157040214818e-02,1.541022277930973773e-03,-5.545806346984700347e-02,-1.615667146125354323e-02,1.794339644094706393e-02,-4.613389958238239830e-02,3.979279849636628368e-04,-6.415419909122654918e-02,8.284886738041740556e-03,-2.127133864517915390e-02
7.695312500000000000e-01,5.575662343570188945e-02,-7.672698363831867430e-02,7.007905746350814868e-02,4.192297556440556516e-02,-3.090443766108660461e-03,-5.946463578385963178e-03,-3.164630213219998128e-02,2.166031621224564097e-03,2.057043172493694741e-02,-2.309675864063860662e-02,1.272959556598125472e-02,5.984135096593576689e-03,-5.844492461008913425e-02,-1.694533703001611241e-02,2.377843102480855023e-02,-4.747592008425410154e-02,2.996836944551606644e-04,-6.298246385113233370e-02,8.548014130643667371e-03,-1.910150474979252500e-02
7.705078125000000000e-01,5.774865522780549959e-02,-7.916407155251845018e-02,6.439278850749546868e-02,4.089153659812819197e-02,-3.663712302152233313e-03,-9.933244152535077379e-03,-2.963651613687171005e-02,3.045146255007951698e-03,2.053898149647596580e-02,-2.372180790545083684e-02,6.954481230887080492e-03,1.029712158504581324e-02,-6.084929714681446000e-02,-1.764909580396347918e-02,2.922844467843474167e-02,-4.869774592020978399e-02,6.723987197180087371e-05,-6.174268724420232252e-02,9.219726634973422069e-03,-1.678264633197521297e-02
7.714843750000000000e-01,5.932568564434615582e-02,-8.150396149117723754e-02,5.815748929560636549e-02,3.951340878657055161e-02,-4.018232646519798688e-03,-1.361269054746245058e-02,-2.745180288370604321e-02,3.946805662409000326e-03,2.015596659655837300e-02,-2.427397065933034614e-02,1.144740030929255678e-03,1.442535858297197028e-02,-6.265226616397542858e-02,-1.825885862699886189e-02,3.425833497761739815e-02,-4.975654106952119571e-02,-2.881478394078101782e-04,-6.045521728861329852e-02,1.029770778066465067e-02,-1.434135066725053531e-02
7.724609375000000000e-01,6.046551751851494960e-02,-8.372751634507180629e-02,5.145630941772836447e-02,3.779911192555598931e-02,-4.143707728569269964e-03,-1.696574177168055572e-02,-2.511936099698554303e-02,4.858877205346967022e-03,1.940869773852057362e-02,-2.473355797011209459e-02,-4.645848500773849636e-03,1.831802231888297883e-02,-6.384152840534269846e-02,-1.876701629082315470e-02,3.884012520538323437e-02,-5.061045747443161658e-02,-7.546835604638109114e-04,-5.913898713600945073e-02,1.177322155961093783e-02,-1.180371529010173018e-02
7.734375000000000000e-01,6.114970885822171298e-02,-8.581617870491219102e-02,4.437815811570263586e-02,3.576297401890428385e-02,-4.032889212130461205e-03,-1.997670922315940983e-02,-2.266834224093841957e-02,5.768620136157126717e-03,1.829091861944439831e-02,-2.508157438352751761e-02,-1.036339987707285762e-02,2.192869228070819937e-02,-6.441152664815170958e-02,-1.916745681109183197e-02,4.295316906641698240e-02,-5.121936714914074318e-02,-1.320247969118353796e-03,-5.781121815650154538e-02,1.363120622660937004e-02,-9.195067973491715535e-03
7.744140625000000000e-01,6.136375971112306704e-02,-8.775226063574763369e-02,3.701638352181792213e-02,3.342305466353196614e-02,-3.681782321522464232e-03,-2.263337243818086195e-02,-2.012948635128344529e-02,6.662915728455370834e-03,1.680292031163392596e-02,-2.530003821909704298e-02,-1.595448226439560510e-02,2.521588215092982269e-02,-6.436350266960649824e-02,-1.945555548178938901e-02,4.658423310598582695e-02,-5.154557925141826230e-02,-1.972606525763019938e-03,-5.648715287249229250e-02,1.585046193325446648e-02,-6.539712202143044967e-03
7.753906250000000000e-01,6.109726534730371833e-02,-8.951922440450296725e-02,2.946739721920290864e-02,3.080101923697524391e-02,-3.089801074819020429e-03,-2.492703745520920278e-02,-1.753473178553138084e-02,7.528498515026561984e-03,1.495154293107220714e-02,-2.537228588338841934e-02,-2.136667237834047328e-02,2.814349182927427390e-02,-6.370546813933600228e-02,-1.962813934677290831e-02,4.972745733402066798e-02,-5.155453050458066316e-02,-2.699605753880162176e-03,-5.517982217653399912e-02,1.840392897702779196e-02,-3.860700807868555368e-03
7.763671875000000000e-01,6.034403412213833889e-02,-9.110194932932449974e-02,2.182926496339678349e-02,2.792196435165775550e-02,-2.259870777975753024e-03,-2.685255721623691291e-02,-1.491680765238464525e-02,8.352184949175566614e-03,1.275006508503462484e-02,-2.528325567427684023e-02,-2.654910341708258126e-02,3.068117581109404413e-02,-6.245209382696301909e-02,-1.968342818089259191e-02,5.238419657425300024e-02,-5.121543766219284477e-02,-3.489354521809436439e-03,-5.389985079171613624e-02,2.125905209198765758e-02,-1.179639926765931697e-03
7.773437500000000000e-01,5.910216864577849671e-02,-9.248698011055268842e-02,1.420028474380649781e-02,2.481419575630232008e-02,-1.198475444951007090e-03,-2.840831389637095070e-02,-1.230881240974096916e-02,9.121095935249097855e-03,1.021798351064965443e-02,-2.501974690061237183e-02,-3.145299881325509805e-02,3.280462448030761757e-02,-6.062451856540086725e-02,-1.962095447456464400e-02,5.456274701778862646e-02,-5.050190119288586188e-02,-4.330387642053204651e-03,-5.265530438844782946e-02,2.437822493271390306e-02,1.483475092552152081e-03
7.783203125000000000e-01,5.737410916835436470e-02,-9.366275227435255646e-02,6.677573380377511622e-03,2.150896057781690948e-02,8.435133687932129271e-05,-2.959616352564454003e-02,-9.743785169138331412e-03,9.822869857355647980e-03,7.380687173784783797e-03,-2.457065055022112504e-02,-3.603218569129040122e-02,3.449575619204410526e-02,-5.825008044317427081e-02,-1.944146525829359984e-02,5.627796432777512625e-02,-4.939245002163238779e-02,-5.211809515597436680e-03,-5.145158116620519861e-02,2.771930772851854963e-02,4.110390744595548637e-03
7.792968750000000000e-01,5.516663839007666242e-02,-9.461979070724500784e-02,-6.443174530423268973e-04,1.804013649558446064e-02,1.575092693045417871e-03,-3.042134373837700190e-02,-7.254275607027970557e-03,1.044586296853947278e-02,4.269031871834437497e-03,-2.392714819864567855e-02,-4.024358209887663601e-02,3.574281934186172849e-02,-5.536197369902407656e-02,-1.914680888173287202e-02,5.755078138616075839e-02,-4.787101798743340769e-02,-6.123415992303818216e-03,-5.029135005119262508e-02,3.123621002796453383e-02,6.684692850099344108e-03
7.802734375000000000e-01,5.249084722136646008e-02,-9.535087767761389610e-02,-7.674735504226116826e-03,1.444388111326059751e-02,3.256871597634442526e-03,-3.089234594805231188e-02,-4.871918556363037493e-03,1.097933428091074463e-02,9.188230450233348138e-04,-2.308287635399928345e-02,-4.404765233706883776e-02,3.654040492573460558e-02,-5.199883574580992790e-02,-1.873981007101933882e-02,5.840763536647580745e-02,-4.592734365374651767e-02,-7.055793085990868380e-03,-4.917453696017808074e-02,3.487952953002908946e-02,9.191870474705736080e-03
7.812500000000000000e-01,4.936206134801574691e-02,-9.585118722212418452e-02,-1.432819316083197222e-02,1.075824543006105062e-02,5.109629654621286945e-03,-3.102075369288869594e-02,-2.627019333391045642e-03,1.141361241496109159e-02,-2.629783978935797129e-03,-2.203405397177250410e-02,-4.740882504155623928e-02,3.688937136867459499e-02,-4.820426964539384351e-02,-1.822413672524642383e-02,5.887981523232623665e-02,-4.355728622275274048e-02,-8.000391665525430698e-03,-4.809835984712531459e-02,3.859723722110879052e-02,1.161934682305333297e-02
7.822265625000000000e-01,4.579972879795840557e-02,-9.611838331316351069e-02,-2.052554545823389795e-02,7.022755903673391642e-03,7.110359432310072413e-03,-3.082104932246788193e-02,-5.481557434091064492e-04,1.174024221743057671e-02,-6.332955727677647660e-03,-2.077957143897949180e-02,-5.029586906450318751e-02,3.679668462146161445e-02,-4.402630817970750593e-02,-1.760416197635524677e-02,5.900274197725879216e-02,-4.076305154110760470e-02,-8.949577732092550003e-03,-4.705741249341673788e-02,4.233539841738483134e-02,1.395647815870877662e-02
7.832031250000000000e-01,4.182726905695965253e-02,-9.615267980922935498e-02,-2.619506419066938360e-02,3.277970130517627364e-03,9.233387395687004881e-03,-3.031039159270222313e-02,1.338197493743225946e-03,1.195210933512718537e-02,-1.014391256906490776e-02,-1.932103991098537907e-02,-5.268222266816962457e-02,3.627517767723790337e-02,-3.951682640448831579e-02,-1.688482502614940817e-02,5.881519491870149108e-02,-3.755332352453073091e-02,-9.896658378799438882e-03,-4.604379623575788338e-02,4.603891885812923246e-02,1.619452228200542188e-02
7.841796875000000000e-01,3.747188463755538740e-02,-9.595686081407037160e-02,-3.127339314569636125e-02,-4.349883629681184282e-04,1.145070365874844079e-02,-2.950836709915441794e-02,3.008016450376817079e-03,1.204354133021821004e-02,-1.401370823315353092e-02,-1.766280047787486401e-02,-5.454627206315487697e-02,3.534323472677489142e-02,-3.473091022125895933e-02,-1.607149419069488563e-02,5.835849812151625016e-02,-3.394329775114351272e-02,-1.083588400305620682e-02,-4.504729805992138680e-02,4.965230471290114217e-02,1.832657854320856802e-02
7.851562500000000000e-01,3.276433636573878455e-02,-9.553626072212072218e-02,-3.570637139943794169e-02,-4.074910330178307602e-03,1.373233400910692237e-02,-2.843671880189084164e-02,4.440042760521116516e-03,1.201038433370332781e-02,-1.789204342868377581e-02,-1.581189323148481443e-02,-5.587157589971683547e-02,3.402440613876838577e-02,-2.972618905133129694e-02,-1.516983542854355438e-02,5.767568154404854180e-02,-2.995461545713417814e-02,-1.176242779624529604e-02,-4.405561273516718501e-02,5.312042525706485441e-02,2.034750177088825301e-02
7.861328125000000000e-01,2.773868400978268117e-02,-9.489870389658350280e-02,-3.944971370771938740e-02,-7.600989814208836473e-03,1.604674895266858248e-02,-2.711905517381870898e-02,5.616060842843420900e-03,1.185005465095748112e-02,-2.172809960708600024e-02,-1.377798689049531712e-02,-5.664703294349132667e-02,3.234696130705684569e-02,-2.456214113565460128e-02,-1.418568940884093639e-02,5.681063176440396406e-02,-2.561519769034525246e-02,-1.267234396098127977e-02,-4.305460593529318591e-02,5.638926703563974796e-02,2.225379284912118449e-02
7.871093750000000000e-01,2.243199423154376357e-02,-9.405440460129874114e-02,-4.246953927240335047e-02,-1.097331553015035849e-02,1.836130389825854636e-02,-2.558054373467080755e-02,6.521133501755298906e-03,1.156156514937443924e-02,-2.547137866287949720e-02,-1.157327021080180145e-02,-5.686699082965489260e-02,3.034338713966192036e-02,-1.929938031040437027e-02,-1.312495989349325362e-02,5.580724715431534949e-02,-2.095898091424349199e-02,-1.356250649633092796e-02,-4.202861459948627892e-02,5.940666857240195498e-02,2.404346897719704737e-02
7.880859375000000000e-01,1.688401818876137522e-02,-9.301582847700844148e-02,-4.474274251744796149e-02,-1.415335805714874710e-02,2.064270406093048765e-02,-2.384759291101358827e-02,7.143792432755495005e-03,1.114552666637902249e-02,-2.907253433860653574e-02,-9.212306953674370344e-03,-5.653129448406974539e-02,2.804984056656397579e-02,-1.399893331609763404e-02,-1.199351587037895440e-02,5.470861212402408635e-02,-1.602555688262789768e-02,-1.443053073899399491e-02,-4.096078014070945322e-02,6.212302508389887234e-02,2.571591688785877100e-02
7.890625000000000000e-01,1.113684145321567308e-02,-9.179751750554149270e-02,-4.625720193854569035e-02,-1.710444623717983018e-02,2.285748721721601873e-02,-2.194752628621553930e-02,7.476180817250387828e-03,1.060412506983292140e-02,-3.248418132395053393e-02,-6.711856697338069652e-03,-5.564527351762436208e-02,2.550556390789040714e-02,-8.721516785154672519e-03,-1.079710948931663847e-02,5.355620457003564677e-02,-1.085972110056483003e-02,-1.527468014777477560e-02,-3.983340952203517221e-02,6.449195321855095975e-02,2.727173248175944476e-02
7.900390625000000000e-01,5.234509230035417834e-03,-9.041588103074367500e-02,-4.701182555590220635e-02,-1.979222623355981689e-02,2.497251710319448731e-02,-1.990825337139602580e-02,7.514145899317974109e-03,9.941074975940780711e-03,-3.566166849715264597e-02,-4.090664251568038035e-03,-5.421966863181097718e-02,2.275227226767088246e-02,-3.526823018280019970e-03,-9.541311427237655213e-03,5.238914992853203195e-02,-5.510935626026990455e-03,-1.609376106478748944e-02,-3.862835870207567690e-02,6.647090654877191307e-02,2.871255045478936924e-02
7.910156250000000000e-01,-7.773698362484038338e-04,-8.888895599202251141e-02,-4.701643396385560975e-02,-2.218509685507116802e-02,2.695548001284351139e-02,-1.775794103801528467e-02,7.257280181338253075e-03,9.161551476460638721e-03,-3.856380344298505902e-02,-1.369220863339704617e-03,-5.227049781023014596e-02,1.983352229873785316e-02,1.527176495402107455e-03,-8.231464852598258455e-03,5.124353428475083433e-02,-3.271332695566216663e-05,-1.688700837584431250e-02,-3.732743250860475620e-02,6.802173338628973720e-02,3.004086755033091166e-02
7.919921875000000000e-01,-6.852037707277183060e-03,-8.723614006508731422e-02,-4.629148439603457399e-02,-2.425461500005390153e-02,2.877537703389848947e-02,-1.552468970488182255e-02,6.708910645565490175e-03,8.272101542204068556e-03,-4.115351628223073294e-02,1.430499221052265041e-03,-4.981886380267771391e-02,1.679407172218261995e-02,6.384901133429248671e-03,-6.872658680885154053e-03,5.015178783058769907e-02,5.518068031516723364e-03,-1.765396512156843997e-02,-3.591279464263377741e-02,6.911116945282237689e-02,3.125986306049777230e-02
7.929687500000000000e-01,-1.294201503879554085e-02,-8.547790188551088186e-02,-4.486764157401054720e-02,-2.597586541621353662e-02,3.040300435384329231e-02,-1.323621826773463926e-02,5.876036192492686133e-03,7.280537048985968179e-03,-4.339845194615134238e-02,4.285322950431814243e-03,-4.689070512618466469e-02,1.367923888268603519e-02,1.099379647754854770e-02,-5.469720322896236622e-03,4.914214862029572112e-02,1.108191235513890545e-02,-1.839435917828438974e-02,-3.436738125047307524e-02,6.971125900341718085e-02,3.237322013024670347e-02
7.939453125000000000e-01,-1.899953928636164899e-02,-8.363547294569642632e-02,-4.278520334579855727e-02,-2.732778940208269516e-02,3.181141418039468149e-02,-1.091956159987276208e-02,4.769214271853582099e-03,6.195811611583960411e-03,-4.527148130580948421e-02,7.171179270856546141e-03,-4.351649350137586081e-02,1.053427138378966975e-02,1.530492713800068842e-02,-4.027227635296716686e-03,4.823821507168833678e-02,1.659750192798011004e-02,-1.910798013313924626e-02,-3.267531133421672923e-02,6.979969915010945936e-02,3.338495128816229562e-02
7.949218750000000000e-01,-2.497700862505730646e-02,-8.173052609732701923e-02,-4.009339121504464781e-02,-2.829346758949890031e-02,3.297634904780471360e-02,-8.600784240064668004e-03,3.402398455767877920e-03,5.027883607876965262e-03,-4.675112299745175920e-02,1.006341218719541269e-02,-3.973088130353083502e-02,7.403732481511840491e-03,1.927351986741124984e-02,-2.549539298740476339e-03,4.745859402456586301e-02,2.200253289646110499e-02,-1.979455942181284483e-02,-3.082228720574017866e-02,6.936010334992434578e-02,3.429923144095816528e-02
7.958984375000000000e-01,-3.082742733979741689e-02,-7.978484585320592959e-02,-3.684951778177647519e-02,-2.886035253622324520e-02,3.387664261961809836e-02,-6.304713622480833356e-03,1.792729453373096077e-03,3.787567926941732502e-03,-4.782186934605128781e-02,1.293710160114122480e-02,-3.557230322685604046e-02,4.330913429243603806e-03,2.285945045882965126e-02,-1.040842382434878409e-03,4.681664942815381980e-02,2.723457748867837841e-02,-2.045365668135068829e-02,-2.879597822832125412e-02,6.838218128363819648e-02,3.512024132945201077e-02
7.968750000000000000e-01,-3.650484824595050942e-02,-7.781999585965594657e-02,-3.311804483363712387e-02,-2.902044751580733217e-02,3.449458054554126879e-02,-4.054695896728858356e-03,-3.971721989573740114e-05,2.486379080105206689e-03,-4.847441145210216323e-02,1.576738737333496787e-02,-3.108253692929521805e-02,1.357279371845122266e-03,2.602766869738460179e-02,4.947845851282731567e-04,4.632035491576408370e-02,3.223196042872992356e-02,-2.108455509790901211e-02,-2.658638123440837733e-02,6.686183363962207304e-02,3.585202415695774858e-02
7.978515625000000000e-01,-4.196480764855788081e-02,-7.585698899979738397e-02,-2.896954731840514427e-02,-2.877042860876851890e-02,3.481621547851544013e-02,-1.872377038970031568e-03,-2.072223039161004508e-03,1.136368372211023301e-03,-4.870576024283924249e-02,1.852979205351822783e-02,-2.630622793587424763e-02,-1.478044305961595441e-03,2.874855648229826532e-02,2.053295122515271919e-03,4.597225166934853363e-02,3.693463669477072692e-02,-2.168616830341757451e-02,-2.418615125729020598e-02,6.480116160984347728e-02,3.649835777242117080e-02
7.988281250000000000e-01,-4.716474834475850586e-02,-7.391596558697817454e-02,-2.447959967387785055e-02,-2.811170796483066295e-02,3.483163100003301704e-02,2.224884270716828564e-04,-4.279753246619355002e-03,-2.500421580786301714e-04,-4.851926206814050763e-02,2.120053778348544513e-02,-2.129038452400675713e-02,-4.138739049450156429e-03,3.099821514373107129e-02,3.630587320545150543e-03,4.576951111134413414e-02,4.128505765213353468e-02,-2.225696110112636641e-02,-2.159089656627283596e-02,6.220839218220236555e-02,3.706264442658990799e-02
7.998046875000000000e-01,-5.206442621983294050e-02,-7.201588501577554924e-02,-1.972760197342407831e-02,-2.705043690938460296e-02,3.453514992784327553e-02,2.212199191760471848e-03,-6.635313582972788421e-03,-1.660226354215337723e-03,-4.792450921285759668e-02,2.375685300123847599e-02,-1.608384868808812942e-02,-6.591708342993348943e-03,3.275867893442661882e-02,5.222408134840031933e-03,4.570410011839586006e-02,4.522901267165956030e-02,-2.279488598337469502e-02,-1.879943244561033122e-02,5.909772155484462747e-02,3.754781972694943432e-02
8.007812500000000000e-01,-5.662629608374458723e-02,-7.017423605621701810e-02,-1.479556405246406324e-02,-2.559744839670239150e-02,3.392548327978286288e-02,4.081237930654938242e-03,-9.110331488860666516e-03,-3.081518517114314147e-03,-4.693714747058516656e-02,2.617726475844617956e-02,-1.073674957773153825e-02,-8.807436683874507455e-03,3.401805266609449208e-02,6.824252442756795906e-03,4.576304466285783384e-02,4.871643361797128868e-02,-2.329733705208771391e-02,-1.581398870146876606e-02,5.548908018475976617e-02,3.795628200338405783e-02
8.017578125000000000e-01,-6.081587254274071347e-02,-6.840677070757991696e-02,-9.766866204958183154e-03,-2.376813915562541943e-02,3.300581702867384087e-02,5.816370062362452402e-03,-1.167505591723325825e-02,-4.501373462329782450e-03,-4.557858464883027261e-02,2.844187270355450631e-02,-5.299946019801247271e-03,-1.076028889143819389e-02,3.477057247117480016e-02,8.431260046749371184e-03,4.592878608391526979e-02,5.170215005934075680e-02,-2.376112257047661991e-02,-1.264036651170409933e-02,5.140782409682231185e-02,3.828984286910969148e-02
8.027343750000000000e-01,-6.460206189936684718e-02,-6.672726617515946368e-02,-4.725015176259427137e-03,-2.158229271795250939e-02,3.178383469324536081e-02,7.406709930326027189e-03,-1.429896961605081618e-02,-5.907519738795151756e-03,-4.387560552311147583e-02,3.053260107541138496e-02,1.755351342891430574e-04,-1.242874729250584287e-02,3.501658968811978412e-02,1.003811392366446564e-02,4.617962259967528516e-02,5.414658370363197026e-02,-2.418245697070008429e-02,-9.288040941842129472e-03,4.688435810385285785e-02,3.854969932811065647e-02
8.037109375000000000e-01,-6.795746132336501211e-02,-6.514731910203287735e-02,2.475859695473176837e-04,-1.906384535301437061e-02,3.027167475521009773e-02,8.843754308062640179e-03,-1.695120755679086627e-02,-7.288103880550147323e-03,-4.185990030016645963e-02,3.243342539212695080e-02,5.639058049853181223e-03,-1.379558530379547746e-02,3.476247887861140529e-02,1.163894306655235793e-02,4.649022722140992714e-02,5.601637139421688366e-02,-2.455697272465149489e-02,-5.770206227678794167e-03,4.195369750833283923e-02,3.873642734881316968e-02
8.046875000000000000e-01,-7.085862183388939861e-02,-6.367617568465130939e-02,5.070835958016522982e-03,-1.624059774145637444e-02,2.848582285877369891e-02,1.012138358518919513e-02,-1.960097510152664091e-02,-8.631823784620865081e-03,-3.956751506261502183e-02,3.413057090155429546e-02,1.104092759550768556e-02,-1.484797690607115792e-02,3.402047197438938519e-02,1.322723324083217335e-02,4.683223194553652602e-02,5.728490699372337097e-02,-2.487975206162575809e-02,-2.103761759488984289e-03,3.665497565906457311e-02,3.884999640167242224e-02
8.056640625000000000e-01,-7.328627197807996430e-02,-6.232060073392058086e-02,9.668083937336049982e-03,-1.314387599488309188e-02,2.644693972139230964e-02,1.123583143803455822e-02,-2.221795952163425208e-02,-9.928049555337168167e-03,-3.703823392598432074e-02,3.561268027724077273e-02,1.633292306199371838e-02,-1.557754245801012093e-02,3.280842150612277297e-02,1.479574887999042868e-02,4.717486699914045373e-02,5.793279362734234106e-02,-2.514537809545788066e-02,1.690762416984236370e-03,3.103090541037344802e-02,3.888980405308230248e-02
8.066406250000000000e-01,-7.522549947939619064e-02,-6.108478812117422441e-02,1.396721214022450704e-02,-9.808146354050648399e-03,2.417962664881105964e-02,1.218562421713166588e-02,-2.477272860467985907e-02,-1.116693042283100484e-02,-3.431490372358794727e-02,3.687094849054687457e-02,2.146880951630097956e-02,-1.598033221614605578e-02,3.114949677412221993e-02,1.633646917870998361e-02,4.748564301881347954e-02,5.794819903425352248e-02,-2.534800451280562819e-02,5.589340854591414928e-03,2.512720306870723508e-02,3.885472932653404043e-02
8.076171875000000000e-01,-7.666588855765078814e-02,-5.997031438101058792e-02,1.790163727346521030e-02,-6.270588565699983068e-03,2.171213148868169490e-02,1.297149168812128037e-02,-2.723711031115792422e-02,-1.233948662600896536e-02,-3.144271292815039448e-02,3.789922325915986989e-02,2.640482069352610012e-02,-1.605674979746010006e-02,2.907181766846858584e-02,1.784054120605025814e-02,4.773106336461405141e-02,5.732710816646971463e-02,-2.548144258130196141e-02,9.564648053397168878e-03,1.899198380534550604e-02,3.874320319072667440e-02
8.085937500000000000e-01,-7.760161108714175304e-02,-5.897613654105676728e-02,2.141121674630732871e-02,-2.570633536722398849e-03,1.907599876104498771e-02,1.359625113673519625e-02,-2.958454776625796950e-02,-1.343768544253505677e-02,-2.846843720743854472e-02,3.869406995753746359e-02,3.110010770772610872e-02,-1.581141863109345250e-02,2.660803162305735645e-02,1.929825256199120542e-02,4.787735332153099377e-02,5.607346865822956938e-02,-2.553926386868507828e-02,1.358631230570048198e-02,1.267513776048569477e-02,3.855329421926686345e-02
8.095703125000000000e-01,-7.803147025481642352e-02,-5.809863452364004421e-02,2.444304745531778941e-02,1.250528615040935815e-03,1.630566855687813968e-02,1.406466718721248454e-02,-3.179042428881134752e-02,-1.445450084487867951e-02,-2.543966448429365451e-02,3.925480036892843583e-02,3.551714831641195058e-02,-1.525299518437717161e-02,2.379483988391168509e-02,2.069902574249088065e-02,4.789119272641260971e-02,5.419922634369443715e-02,-2.551491672855950299e-02,1.762122551054213018e-02,6.227696161776158021e-03,3.828280719287287248e-02
8.105468750000000000e-01,-7.795889590155263837e-02,-5.733169772791754659e-02,2.695214661657777816e-02,5.150463559468693685e-03,1.343802958468284271e-02,1.438328998202054003e-02,-3.383235366350233198e-02,-1.538395655690599426e-02,-2.240401262287664702e-02,3.958346515454871928e-02,3.962211199529836608e-02,-1.439393340646144548e-02,2.067247987787491220e-02,2.203143596753004418e-02,4.774043858127986761e-02,5.172424960270904232e-02,-2.540185431133999694e-02,2.163390552526875746e-02,-2.988032695581190360e-04,3.792939218702476994e-02
8.115234375000000000e-01,-7.739189127048581862e-02,-5.666685466523682657e-02,2.890200604721802555e-02,9.086023906574180672e-03,1.051193245761746983e-02,1.456027462504053474e-02,-3.569043144532204476e-02,-1.622115257462358046e-02,-1.940835289003396691e-02,3.968481040639494639e-02,4.338517666354485547e-02,-1.325020540237713783e-02,1.728417097576556705e-02,2.328325377080863942e-02,4.739482447251833208e-02,4.867614293959326294e-02,-2.519367160563171920e-02,2.558690675361787945e-02,-6.852942546089396680e-03,3.749066150933570013e-02
8.125000000000000000e-01,-7.634293144042877954e-02,-5.609344379751082105e-02,3.026501331621506488e-02,1.301388937324650212e-02,7.567669938950933456e-03,1.460518499711558650e-02,-3.734744373771707593e-02,-1.696227549255774694e-02,-1.649805214469482473e-02,3.956619912939216693e-02,4.678079353718991168e-02,-1.184098382509295860e-02,1.367553134798851593e-02,2.444151315708285518e-02,4.682662410382625040e-02,4.508995182378830457e-02,-2.488424881040314507e-02,2.944127385287595086e-02,-1.338403252894206433e-02,3.696431172421090622e-02
8.134765625000000000e-01,-7.482881428309881566e-02,-5.559882303014864607e-02,3.102273527687180593e-02,1.689110868322535319e-02,4.646431391946805219e-03,1.452878520952024209e-02,-3.878903059734315623e-02,-1.760459323924526073e-02,-1.371624629416945407e-02,3.923749895975296720e-02,4.978789727118856229e-02,-1.018829184847465895e-02,9.893973905677781386e-03,2.549260561264709082e-02,4.601126695920104703e-02,4.100776241911188724e-02,-2.446789818548738074e-02,3.315703269015753130e-02,-1.984269664723343693e-02,3.634824792931125315e-02
8.144531250000000000e-01,-7.287046534302585310e-02,-5.516861464923637076e-02,3.116606162746508868e-02,2.067563588192966942e-02,1.789739103417462571e-03,1.434282206576846692e-02,-4.000380197711317365e-02,-1.814643506720106658e-02,-1.110315693287698691e-02,3.871093786359292716e-02,5.239005926920124040e-02,-8.316626857138766787e-03,5.988089503503569826e-03,2.642239971578456276e-02,4.492789502714446964e-02,3.647820137619966346e-02,-2.393951142990157627e-02,3.669371200213909084e-02,-2.618142152358067520e-02,3.564070742969020766e-02
8.154296875000000000e-01,-7.049269859147841433e-02,-5.478698187832014427e-02,3.069520828888266592e-02,2.432685381563252924e-02,-9.611255385620239271e-04,1.405980195436514271e-02,-4.098340491280932918e-02,-1.858715786076706872e-02,-8.695462258635416192e-03,3.800092996748884178e-02,5.457558278526997153e-02,-6.252564158914851282e-03,2.007025649706456558e-03,2.721638554721385328e-02,4.355985062161171761e-02,3.155584233697300567e-02,-2.329470459585583630e-02,4.001088862506013699e-02,-3.235506749999489395e-02,3.484037999098884425e-02
8.164062500000000000e-01,-6.772393554320582654e-02,-5.443693267372258504e-02,2.961958250569809992e-02,2.780607769670407139e-02,-3.565697837925443491e-03,1.369276559459015226e-02,-4.172254147371976668e-02,-1.892710001621608629e-02,-6.525732359734130739e-03,3.712387404578291333e-02,5.633753920262066922e-02,-4.024347092545805388e-03,-2.000131075248105100e-03,2.785984255592572831e-02,4.189508660876605645e-02,2.630052717835874507e-02,-2.252995756175509706e-02,4.306874867266478890e-02,-3.832133284687611746e-02,3.394652194156454889e-02
8.173828125000000000e-01,-6.459588573999089367e-02,-5.410064588834410243e-02,2.795751363782200682e-02,3.107703195084927580e-02,-5.984899305786983530e-03,1.325506400499653140e-02,-4.221893782093247977e-02,-1.916752430974763555e-02,-4.621937801092964974e-03,3.609792752362331325e-02,5.767374564166929951e-02,-1.661469869609728898e-03,-5.984960846152195292e-03,2.833802900371118483e-02,3.992649176825884688e-02,2.077661128410483032e-02,-2.164274515952224753e-02,4.582865665784020132e-02,-4.404116630690509127e-02,3.295906153277084610e-02
8.183593750000000000e-01,-6.114319209080087969e-02,-5.375981452084564044e-02,2.573585558269761431e-02,3.410629391451119180e-02,-8.181592695782483396e-03,1.276013896163080349e-02,-4.247326553422819256e-02,-1.931055129854329991e-02,-3.007039131044461286e-03,3.494275914618488743e-02,5.858668481139471529e-02,8.057406407814249848e-04,-9.900296886356732204e-03,2.863639060233507533e-02,3.765212555801407401e-02,1.505214325930616555e-02,-2.063165717870320964e-02,4.825372428632655059e-02,-4.947912355953901220e-02,3.187869315377924589e-02
8.193359375000000000e-01,-5.740304500780929464e-02,-5.339600043727171091e-02,2.298946862376565967e-02,3.686369841549014953e-02,-1.012111452640053998e-02,1.222131106246216771e-02,-4.248901716613129320e-02,-1.935908489644535407e-02,-1.698663505078822512e-03,3.367928371013274857e-02,5.908336876516630254e-02,3.346538197891580323e-03,-1.370078481555821702e-02,2.874078548063738539e-02,3.507535818490474522e-02,9.197990475149018727e-03,-1.949650464955323195e-02,5.030937050369282959e-02,-5.460366417389397875e-02,3.070695822851999754e-02
8.203125000000000000e-01,-5.341476968417942228e-02,-5.299099471154106872e-02,1.976059021261250548e-02,3.932269782052916218e-02,-1.177177734467137714e-02,1.165157831927489569e-02,-4.227233874602862040e-02,-1.931673182835867003e-02,-7.088731045064109587e-04,3.232938245072174838e-02,5.917514894366465023e-02,5.930159866128109289e-03,-1.734340810762202006e-02,2.863772218423866339e-02,3.220491358128869247e-02,3.286922636715321373e-03,-1.823841003618865975e-02,5.196386435371570800e-02,-5.938738663085812997e-02,2.944631089290147483e-02
8.212890625000000000e-01,-4.921939121714755810e-02,-5.252717758435721668e-02,1.609810573538416126e-02,4.146067276202922147e-02,-1.310533438812231874e-02,1.106342796217228697e-02,-4.183182267526469600e-02,-1.918771669602625449e-02,-4.402844306239232265e-05,3.091561282525795776e-02,5.887747557384723218e-02,8.526212786913697425e-03,-2.078797327127840031e-02,2.831460702674540655e-02,2.905481461920542824e-02,-2.607333807664489848e-03,-1.685987924456960885e-02,5.318884230942221014e-02,-6.380720002193734919e-02,2.810016685521449925e-02
8.222656250000000000e-01,-4.485918258304632394e-02,-5.198787199005807519e-02,1.205673166718936214e-02,4.325918945291148260e-02,-1.409739981371620904e-02,1.046866386927831558e-02,-4.117826511339385542e-02,-1.897679438295252902e-02,2.952519694432427597e-04,2.946091152995964496e-02,5.820961013464144573e-02,1.110504020222322259e-02,-2.399754900548833197e-02,2.775999678629429562e-02,2.564423162973613821e-02,-8.411057160436894234e-03,-1.536485366340935126e-02,5.395979196757045432e-02,-6.784443205527673770e-02,2.667293417569097796e-02
8.232421875000000000e-01,-4.037720071455608989e-02,-5.135768464922178117e-02,7.696124663038409267e-03,4.470420025362719513e-02,-1.472781827618583651e-02,9.878251730169264680e-03,-4.032439254486905322e-02,-1.868916148906616531e-02,3.140357722568247294e-04,2.798829463224108277e-02,5.719429518845819960e-02,1.363806239731166908e-02,-2.693885429209721960e-02,2.696385248187878683e-02,2.199723700428788883e-02,-1.405149437613270949e-02,-1.375874080321672598e-02,5.425649435149203226e-02,-7.148487400160614957e-02,2.517002505629144585e-02
8.242187500000000000e-01,-3.581681611046494407e-02,-5.062282887141292265e-02,3.079931055552933075e-03,4.578618495727040244e-02,-1.498097834485146926e-02,9.302183721414187395e-03,-3.928456272406256888e-02,-1.833036841795543034e-02,2.292649140859777737e-05,2.652055869448453895e-02,5.585738640474779970e-02,1.609808878943666186e-02,-2.958259116031687619e-02,2.591778977599055317e-02,1.814247030768124588e-02,-1.945781383189456454e-02,-1.204842247312615765e-02,5.406341754237990738e-02,-7.471876417824939443e-02,2.359784810229209606e-02
8.251953125000000000e-01,-3.122124152116377560e-02,-4.977142345559998349e-02,-1.725208082921387415e-03,4.650023109579559666e-02,-1.484606503735117107e-02,8.749364122087752160e-03,-3.807444561564894692e-02,-1.790623364340937843e-02,-5.621777724972888690e-04,2.507998670951827949e-02,5.422745206057939110e-02,1.845959798616383235e-02,-3.190371867906591913e-02,2.461532143828866134e-02,1.411271990130944128e-02,-2.456203358674187084e-02,-1.024223983001590864e-02,5.337005494974590702e-02,-7.754071248250034298e-02,2.196378089627415084e-02
8.261718750000000000e-01,-2.663306529649434734e-02,-4.879376241226377614e-02,-6.650680710429693332e-03,4.684605243011903675e-02,-1.431724760916179909e-02,8.227516932227939631e-03,-3.671069026951628844e-02,-1.742276156028275957e-02,-1.420411846073457718e-03,2.368806256395834114e-02,5.233534568748956367e-02,2.069898326004284556e-02,-3.388166559211173295e-02,2.305208727257521475e-02,9.944428531315207057e-03,-2.929991210363119825e-02,-8.349955042402405422e-03,5.217120223055986272e-02,-7.994956933241711972e-02,2.027612310570517037e-02
8.271484375000000000e-01,-2.209379495480032554e-02,-4.768255065625015554e-02,-1.162694061381759104e-02,4.682794565668768616e-02,-1.339379965672190045e-02,7.743116184065973809e-03,-3.521058378861595395e-02,-1.688606518049995744e-02,-2.526350906986308230e-03,2.236519759558652787e-02,5.021375783858093161e-02,2.279476152489495061e-02,-3.550047989472188137e-02,2.122606695823101020e-02,5.677131656788604597e-03,-3.361178895433042380e-02,-6.382689725233261883e-03,5.046716766446057018e-02,-8.194824314070629778e-02,1.854403072049160342e-02
8.281250000000000000e-01,-1.764341643248490757e-02,-4.643310132676594509e-02,-1.658454147576497381e-02,4.645468623011013432e-02,-1.208014955586916850e-02,7.301339260627178265e-03,-3.359170866034038444e-02,-1.630229477180734216e-02,-3.850490273959582266e-03,2.113047261784025549e-02,4.789675317112968012e-02,2.472774454159052185e-02,-3.674891454634085508e-02,1.913777138794928168e-02,1.352838454004767028e-03,-3.744336375603057182e-02,-4.352840713443655030e-03,4.826391167872403493e-02,-8.354347112468024639e-02,1.677743237986454444e-02
8.291015625000000000e-01,-1.331997430242458889e-02,-4.504349097295540227e-02,-2.145515273570951231e-02,4.573936505292428012e-02,-1.038586025199774582e-02,6.906043165080614707e-03,-3.187160472479386858e-02,-1.567757335841864913e-02,-5.359788858398939482e-03,2.000139855160282948e-02,4.541929917508263914e-02,2.648117171726075553e-02,-3.762044940879522015e-02,1.679040829516423999e-02,-2.984633584858573888e-03,-4.074640248925165409e-02,-2.273974144499678503e-03,4.557311217926846708e-02,-8.474554883291586516e-02,1.498692909217933661e-02
8.300781250000000000e-01,-9.159178008593945458e-03,-4.351466949136687662e-02,-2.617254228768760987e-02,4.469916860703451733e-02,-8.325538429169625568e-03,6.559763322941800610e-03,-3.006744194620202676e-02,-1.501793981292977309e-02,-7.018266582394060496e-03,1.899369853555066268e-02,4.281679292529055880e-02,2.804080448108775547e-02,-3.811325038095905032e-02,1.419001825463710523e-02,-7.290358752609881789e-03,-4.347936140513266462e-02,-1.606992058550026276e-04,4.241215336945196313e-02,-8.556802423973977612e-02,1.318367897048961651e-02
8.310546875000000000e-01,-5.194038855612826029e-03,-4.185052240534280904e-02,-3.067351179735174418e-02,4.335510588477868577e-02,-5.918674097492516301e-03,6.263734153575990435e-03,-2.819570993811052612e-02,-1.432930007186286950e-02,-8.787645250528290999e-03,1.812111408545017191e-02,4.012459219490900619e-02,2.939498281248382333e-02,-3.823006755627995218e-02,1.134557750447499208e-02,-1.151902564198356398e-02,-4.560791993045974768e-02,1.971476734656063198e-03,3.880403681225058632e-02,-8.602736261654142513e-02,1.137926889540505360e-02
8.320312500000000000e-01,-1.454542118996827223e-03,-4.005788382501494077e-02,-3.489877136646012817e-02,4.173168620959463726e-02,-3.189412636490288836e-03,6.017930322719680300e-03,-2.627192987224242701e-02,-1.361738680704101430e-02,-1.062802173125578301e-02,1.739523754443043912e-02,3.737755714011977565e-02,3.053464505473910129e-02,-3.797807504714278970e-02,8.269064472301844784e-03,-1.562566942648721882e-02,-4.710541530246688258e-02,4.106309565451448512e-03,3.477721459819228811e-02,-8.614258863077640938e-02,9.585575269642444482e-03
8.330078125000000000e-01,2.032641791000120834e-03,-3.814649920842971831e-02,-3.879374140830194745e-02,3.985655270629139685e-02,-1.662623022439358540e-04,5.821127288819390004e-03,-2.431039398004290752e-02,-1.288772768575217713e-02,-1.249856186659659835e-02,1.682537271504076087e-02,3.460960855444049356e-02,3.145331266110319018e-02,-3.736865588848842928e-02,4.975487386014936821e-03,-1.956640111885955477e-02,-4.795317309242615178e-02,6.226994088800506463e-03,3.036534560508486608e-02,-8.593491224804594708e-02,7.814616241392478846e-03
8.339843750000000000e-01,5.244403666683658712e-03,-3.612893784705434319e-02,-4.230927090144240288e-02,3.776007677939057644e-02,3.118258866518605621e-03,5.670979487232357362e-03,-2.232393734193268559e-02,-1.214562215827173254e-02,-1.435820329211595289e-02,1.641842519466277933e-02,3.185330839785015244e-02,3.214704198383881717e-02,-3.641713614197826521e-02,1.482870903010360996e-03,-2.329912110263557962e-02,-4.814072928568548237e-02,8.316351298520527346e-03,2.560697695960416354e-02,-8.542734502060632396e-02,6.078397942439411374e-03
8.349609375000000000e-01,8.161396432368754963e-03,-3.402045580978748512e-02,-4.540226263911741750e-02,3.547491947641975146e-02,6.628031937088286682e-03,5.564114261529289757e-03,-2.032374606066662467e-02,-1.139612652552809448e-02,-1.616635531469133927e-02,1.617882355351452778e-02,2.913946793637292587e-02,3.261434562419861238e-02,-3.514247296183221902e-02,-2.187799707624135323e-03,-2.678420453763890458e-02,-4.766594115330403947e-02,1.035702446776014599e-02,2.054515391851634981e-02,-8.464431323986973399e-02,4.388757409002273097e-03
8.359375000000000000e-01,1.076818833508628309e-02,-3.183881088569911338e-02,-4.803619766289942555e-02,3.303556604416861553e-02,1.032379615786662916e-02,5.496239453420656909e-03,-1.831920524201682832e-02,-1.064404686600733257e-02,-1.788358416202329854e-02,1.610847210401964574e-02,2.649678838730134406e-02,3.285608620788005307e-02,-3.356690194591557819e-02,-6.012677657125231959e-03,-2.998514676083080532e-02,-4.653498575313695651e-02,1.233168107698097080e-02,1.522696246207429216e-02,-8.361127421567290940e-02,2.757204926455919872e-03
8.369140625000000000e-01,1.305336667803804439e-02,-2.960403185412335825e-02,-5.018155273568387226e-02,3.047784032387337513e-02,1.416365189036953784e-02,5.462262404664470182e-03,-1.631778946969632271e-02,-9.893939242563454597e-03,-1.947227228038956107e-02,1.620673561664922116e-02,2.395153846057546804e-02,3.287534573287716894e-02,-3.171554957354748988e-02,-9.965197164634839039e-03,-3.286915752986875605e-02,-4.476224651206252986e-02,1.422321750433087374e-02,9.703009917644779894e-03,-8.235434162789023738e-02,1.194768562289931762e-03
8.378906250000000000e-01,1.500959101687651329e-02,-2.733814516871857850e-02,-5.181610644326435644e-02,2.783840587160714419e-02,1.810360043884697359e-02,5.456418007442801789e-03,-1.432499767461133285e-02,-9.150116469431241947e-03,-2.089724090763094358e-02,1.647045594531544935e-02,2.152727262552607199e-02,3.267727385258435702e-02,-2.961601691900999506e-02,-1.401625889914944606e-02,-3.540769387446465744e-02,-4.237008994184556648e-02,1.601496334637262861e-02,4.026849892168156940e-03,-8.089992548465123334e-02,-2.881563753989797210e-04
8.388671875000000000e-01,1.663359539510445365e-02,-2.506486285739399980e-02,-5.292513128781196202e-02,2.515426082985634804e-02,2.209811328903787259e-02,5.472403365147043494e-03,-1.234433347472832163e-02,-8.416660599792858896e-03,-2.212632587550441080e-02,1.689400013969864778e-02,1.924459332255972627e-02,3.226891860558418063e-02,-2.729794112237647619e-02,-1.813445712652438091e-02,-3.757692241341101247e-02,-3.938853610501970304e-02,1.769088223734991208e-02,-1.745641327297154906e-03,-7.927439172576619675e-02,-1.681950293263702366e-03
8.398437500000000000e-01,1.792613985983097097e-02,-2.280923610091188658e-02,-5.350147092223509621e-02,2.246223361389605364e-02,2.610072284668464235e-02,5.503516593555433066e-03,-1.037733121536441039e-02,-7.697440196647380509e-03,-2.313089748515285982e-02,1.746933924700343546e-02,1.712095969040212939e-02,3.165904318505210341e-02,-2.479254129402359494e-02,-2.228634666989350380e-02,-3.935810324320385134e-02,-3.585482795093765385e-02,1.923576608960214998e-02,-7.556928958804276508e-03,-7.750374594108727644e-02,-2.977902146073340209e-03
8.408203125000000000e-01,1.889191216366315623e-02,-2.059727954862847904e-02,-5.354550344373016496e-02,1.979848641224630709e-02,3.006462645990785887e-02,5.542797302578486920e-03,-8.423627085338345269e-03,-6.996131375894004342e-03,-2.388631633466771487e-02,1.818615664580448821e-02,1.517054470071638704e-02,3.085793235661006551e-02,-2.213215562446312068e-02,-2.643674712670563559e-02,-4.073788888518415502e-02,-3.181290606356854123e-02,2.063541978516631251e-02,-1.334851586985367870e-02,-7.561334504362959841e-02,-4.168329782747297665e-03
8.417968750000000000e-01,1.953938121343262724e-02,-1.845557195035358450e-02,-5.306499339054264464e-02,1.719803333580257818e-02,3.394329532177381425e-02,5.583166349924715589e-03,-6.481073837176632227e-03,-6.316241561385226716e-03,-2.437231813941356101e-02,1.903198441379346309e-02,1.340414189314304352e-02,2.987719208633304174e-02,-1.934977646683221433e-02,-3.054908114876603298e-02,-4.170853326744692474e-02,-2.731279668085828671e-02,2.187683350686258146e-02,-1.906166149113919933e-02,-7.362764005941403733e-02,-5.246685652753579551e-03
8.427734375000000000e-01,1.988060446259727262e-02,-1.641083911994577205e-02,-5.207483674187425582e-02,1.469427978830751061e-02,3.769107978299564982e-02,5.617562548356012930e-03,-4.545896814464002976e-03,-5.661134867647454709e-03,-2.457332185279420891e-02,1.999236591299083377e-02,1.182912219516895139e-02,2.872954583409427498e-02,-1.647859005687628622e-02,-3.458574299401515062e-02,-4.226800728909222565e-02,-2.240992204133582591e-02,2.294834010318442391e-02,-2.463811387396153824e-02,-7.156995248382291841e-02,-6.207645972218071156e-03
8.437500000000000000e-01,1.993099205252555836e-02,-1.448952559155627408e-02,-5.059670478229078699e-02,1.231858927621393325e-02,4.126380266051900975e-02,5.639074135189020565e-03,-2.612888201181961124e-03,-5.034058026889983405e-03,-2.447865674475728850e-02,2.105104248357191413e-02,1.044944060289997208e-02,2.742863080606518927e-02,-1.355152733733456898e-02,-3.850849301053437673e-02,-4.242001914003636770e-02,-1.716434316988683928e-02,2.383975513118371733e-02,-3.002084496417851273e-02,-6.946228592180772599e-02,-7.047181734752863171e-03
8.447265625000000000e-01,1.970903107981361244e-02,-1.271736157735920032e-02,-4.865859413608779327e-02,1.009988343458531265e-02,4.461933230477384965e-02,5.641062973285862134e-03,-6.756356706869798626e-04,-4.438165802234013586e-03,-2.408270550367480958e-02,2.219016187374130492e-02,9.265691800881700746e-03,2.598879724936148383e-02,-1.060083206445933991e-02,-4.227887322394899977e-02,-4.217393920108062494e-02,-1.163994611621751822e-02,2.454249751057871812e-02,-3.515477900456812077e-02,-6.732517399065686414e-02,-7.762610266495922201e-03
8.457031250000000000e-01,1.923597389407516803e-02,-1.111893198162364205e-02,-4.629429158322280469e-02,8.064280524648333517e-03,4.771812748386398961e-02,5.617279643393681410e-03,1.273219060758935123e-03,-3.876544877699538479e-03,-2.338496186963904752e-02,2.339050580051290490e-02,8.275213121476176353e-03,2.442491361761717217e-02,-7.657651999420810561e-03,-4.585863877762488827e-02,-4.154463099743934545e-02,-5.903583393880638616e-03,2.504968904515438716e-02,-3.998750396058986523e-02,-6.517756473315457211e-02,-8.352626362475475130e-03
8.466796875000000000e-01,1.853549480565492430e-02,-9.717254267162309458e-03,-4.354276341848736798e-02,6.234777066252774474e-03,5.052374655240074453e-02,5.561967804301876095e-03,3.241696866897398558e-03,-3.352235285863749189e-03,-2.239000275874190177e-02,2.463173383684028744e-02,7.472232596469438604e-03,2.275218014532817343e-02,-4.751658533245387700e-03,-4.921019962840383205e-02,-4.055219129582268711e-02,-2.418292485936452806e-05,2.535623141824331489e-02,-4.446995599330939158e-02,-6.303674107936854676e-02,-8.817312396100087518e-03
8.476562500000000000e-01,1.763331999849610671e-02,-8.533371905247673361e-03,-4.044748009416036100e-02,4.630976614098360894e-03,5.300331388990135034e-02,5.469956435491944366e-03,5.238178629756179081e-03,-2.868248524306477032e-03,-2.110737627370502800e-02,2.589264065588715857e-02,6.848059244573754568e-03,2.098595304819735746e-02,-1.910699568449555734e-03,-5.229706663548064349e-02,-3.922160399250167184e-02,5.928162832644049904e-03,2.545885964126274811e-02,-4.855706727715558557e-02,-6.091827621983535862e-02,-9.158127158971506379e-03
8.486328125000000000e-01,1.655683579380751863e-02,-7.585969969390327257e-03,-3.705568768101476923e-02,3.268868980309477118e-03,5.512793721090449017e-02,5.336738832075181918e-03,7.271089452541865637e-03,-2.427581619679288621e-03,-1.955140839200956299e-02,2.715142353449613577e-02,6.391312176678281935e-03,1.914158122379920612e-02,8.395101075887756881e-04,-5.508429600151047711e-02,-3.758231391075472078e-02,1.188311471176880380e-02,2.535617132120878206e-02,-5.220836787645431049e-02,-5.883602212356558309e-02,-9.377873557799298182e-03
8.496093750000000000e-01,1.533468068998421543e-02,-6.891019158986641524e-03,-3.341763828387282753e-02,2.160662458605389601e-03,5.687307005701636164e-02,5.158537488951795216e-03,9.348575980984862380e-03,-2.033226520856871045e-03,-1.774093245511125516e-02,2.838595692583490912e-02,6.088184593725613769e-03,1.723425696913642030e-02,3.475657363693339386e-03,-5.753892593686735224e-02,-3.566772798553835555e-02,1.777099876499943151e-02,2.504863150770439070e-02,-5.538853294848459369e-02,-5.680212886191347843e-02,-9.480645662392025996e-03
8.505859375000000000e-01,1.399632680919098322e-02,-6.461454164449308493e-03,-2.958579194976055510e-02,1.314670828283715041e-03,5.821881456946512851e-02,4.932354285303241874e-03,1.147818333964002041e-02,-1.688174337278944325e-03,-1.569894682942859360e-02,2.957407085609412706e-02,5.922738306715959362e-03,1.527888186657190041e-02,5.977055270618016058e-03,-5.963039942244270641e-02,-3.351465253801574895e-02,2.352369963317173587e-02,2.453855327562438210e-02,-5.806786722516073251e-02,-5.482709189357799079e-02,-9.471755956995684192e-03
8.515625000000000000e-01,1.257165650792721814e-02,-6.306891816330675166e-03,-2.561400280619784836e-02,7.352561211892878756e-04,5.915016049774327045e-02,4.656005656717139389e-03,1.366653826598398028e-02,-1.395414082198321486e-03,-1.345220725131017134e-02,3.069382988188073744e-02,5.877224030385650062e-03,1.328994862451064046e-02,8.325821457821947630e-03,-6.133096704427155182e-02,-3.116267641204083574e-02,2.907552307613168671e-02,2.383005458846073135e-02,-6.022271953144398698e-02,-5.291982403496092030e-02,-9.357643990322763589e-03
8.525390625000000000e-01,1.109053995567819625e-02,-6.433393903912723241e-03,-2.155670216459248598e-02,4.228273336329069687e-04,5.965715731292066393e-02,4.328142715510598787e-03,1.591904498281888902e-02,-1.157925729917794145e-03,-1.103076138589656995e-02,3.172380936311771510e-02,5.932422396355998065e-03,1.128143930112298840e-02,1.050700882480111974e-02,-6.261606406388176005e-02,-2.865351064095266603e-02,3.436401594335926346e-02,2.292899236360948154e-02,-6.183582101540385789e-02,-5.108774849041886057e-02,-9.145767941421729594e-03
8.535156250000000000e-01,9.582419451494515392e-03,-6.843278911993162794e-03,-1.746809112261614796e-02,3.738944696633084565e-04,5.973501724977048344e-02,3.948256545368935590e-03,1.823960018818219370e-02,-9.786675479645870219e-04,-8.467434007837466164e-03,3.264336585996360091e-02,6.068000401688465953e-03,9.266739994985988965e-03,1.250868789729002971e-02,-6.346465616938670729e-02,-2.603029602129033199e-02,3.933073258835560054e-02,2.184287501711085211e-02,-6.289654177996584217e-02,-4.933690905351692524e-02,-8.844480913441076300e-03
8.544921875000000000e-01,8.075906133284870003e-03,-7.534986217612132768e-03,-1.340135480642268978e-02,5.811765238050283031e-04,5.938414808597017314e-02,3.516669149713936605e-03,2.063033326343863966e-02,-8.605578162501010056e-04,-5.797271936906223284e-03,3.343289855031250646e-02,6.262877857368038571e-03,7.258571761886375290e-03,1.432198086381790240e-02,-6.385954872028191953e-02,-2.333689047884417861e-02,4.392193761169950472e-02,2.058075509591150709e-02,-6.340106170571878363e-02,-4.767209341642673903e-02,-8.462894030195018680e-03
8.554687500000000000e-01,6.598394540178523920e-03,-8.502995521871859266e-03,-9.407909818159053417e-03,1.033761261571276152e-03,5.861011546491448621e-02,3.034510770023672241e-03,2.309137740833930308e-02,-8.064511924086195487e-04,-3.056958423193734641e-03,3.407409868529200081e-02,6.495598329640889235e-03,5.268937217679210173e-03,1.594104806047348319e-02,-6.378765474859568463e-02,-2.061714841386877786e-02,4.808923583989341277e-02,1.915310390482570166e-02,-6.335245242230826135e-02,-4.609696544151129644e-02,-8.010728636682097614e-03
8.564453125000000000e-01,5.175700217116512361e-03,-9.737803477391684948e-03,-5.536695708681853983e-03,1.717313945439398687e-03,5.742353556657379954e-02,2.503684506811997695e-03,2.562067691241670664e-02,-8.191101226235090668e-04,-2.842070671946349183e-04,3.455018425203089383e-02,6.744699075554735912e-03,3.309082017819660760e-03,1.736302838046294844e-02,-6.324021750404765219e-02,-1.791420430200714453e-02,5.179012159389927150e-02,1.757167029805304509e-02,-6.276066860636128619e-02,-4.461420225654876004e-02,-7.498160090438121643e-03
8.574218750000000000e-01,3.831725206579504606e-03,-1.122595862169878389e-02,-1.833520394479684970e-03,2.614331492499016082e-03,5.583989991384255558e-02,1.926819368743837302e-03,2.821383517292161414e-02,-9.011718274691670610e-04,2.482854424800734136e-03,3.484611719374155342e-02,6.989074561522617968e-03,1.389470168992597114e-03,1.858793575977388951e-02,-6.221298392355302520e-02,-1.526977270491014331e-02,5.498844055427769273e-02,1.584932602706234581e-02,-6.164244803917356269e-02,-4.322563213085667266e-02,-6.935655772658397104e-03
8.583984375000000000e-01,2.588155859881716148e-03,-1.295015485396486081e-02,1.659531601506268085e-03,3.704437946783938236e-03,5.387933505573861553e-02,1.307213041532984078e-03,3.086400738019989126e-02,-1.055111509976825379e-03,5.206300311467064457e-03,3.494880074451923307e-02,7.208328318119999918e-03,-4.802280696569762291e-04,1.961851452124733705e-02,-6.070632605701275358e-02,-1.272347651276822464e-02,5.765475886930031268e-02,1.399990021436184513e-02,-6.002112112949422457e-02,-4.193236926999008296e-02,-6.333810044001258847e-03
8.593750000000000000e-01,1.464196925565148470e-03,-1.488938281034177594e-02,4.904620364289302877e-03,4.964716612516505492e-03,5.156630077987730404e-02,6.487658054971209756e-04,3.356184102319105522e-02,-1.283202535937011781e-03,7.849012512057960966e-03,3.484725466769880708e-02,7.383108122414559597e-03,-2.291137096531093396e-03,2.046005693764688452e-02,-5.872530818214791865e-02,-1.031221470671429656e-02,5.976663555731998034e-02,1.203800565346525332e-02,-5.792633187727434796e-02,-4.073494192631662431e-02,-5.703178918326499633e-03
8.603515625000000000e-01,4.763453418956259400e-04,-1.701913761528425079e-02,7.868594793463024040e-03,6.370073731181482950e-03,4.892923136180307025e-02,-4.409286281976367223e-05,3.629546653335047335e-02,-1.587474422367005263e-03,1.037526603356138215e-02,3.453276643941162460e-02,7.495419806632908598e-03,-4.035167206987660612e-03,2.112018689182713557e-02,-5.627969808063496698e-02,-8.069580202500120647e-03,6.130879570328663652e-02,9.978859717433341547e-03,-5.539367350472828438e-02,-3.963341055476230640e-02,-5.054117227593629171e-03
8.613281250000000000e-01,-3.617934181199161420e-04,-1.931168062622646772e-02,1.052335467425003987e-02,7.893628201373341369e-03,4.600012514580888168e-02,-7.664833948690016321e-04,3.905053949874908586e-02,-1.969669537468973254e-03,1.275128470733819137e-02,3.399901669032157764e-02,7.528915363645964642e-03,-5.704997756087206578e-03,2.160861396178230531e-02,-5.338392171482499171e-02,-6.025337431466598094e-03,6.227320341928382907e-02,7.838102690832179226e-03,-5.246424319319782648e-02,-3.862747313918776099e-02,-4.396621002883125025e-03
8.623046875000000000e-01,-1.039644219066465213e-03,-2.173635196008559187e-02,1.284612687519521429e-02,9.507121540323340211e-03,4.281408845967159260e-02,-1.513159287788257232e-03,4.181033495643542153e-02,-2.431199463034139016e-03,1.494575843749030436e-02,3.324217750542721173e-02,7.469151449462869095e-03,-7.294053873159853443e-03,2.193686263424325308e-02,-5.005696132726669689e-02,-4.204968247151775508e-03,6.265903500793854053e-02,5.631616322818985831e-03,-4.918412152029515844e-02,-3.771655526586433632e-02,-3.740177700979822710e-03
8.632812500000000000e-01,-1.549754771751768153e-03,-2.425992980516780695e-02,1.481965335649886722e-02,1.118134207321055951e-02,3.940884048433300479e-02,-2.278592653232335268e-03,4.455589332618571652e-02,-2.973101997299994019e-03,1.693031392785699848e-02,3.226098248125866541e-02,7.303814863745041255e-03,-8.796478351160364612e-03,2.211798164781481751e-02,-4.632219777220655116e-02,-2.629293535154427711e-03,6.247255421330785707e-02,3.375345333294477168e-03,-4.560378327454797653e-02,-3.689988301606952209e-02,-3.093626764977844019e-03
8.642578125000000000e-01,-1.887840867522509779e-03,-2.684703179334382156e-02,1.643229010338211754e-02,1.288655721272434843e-02,3.582418622036769723e-02,-3.057060516714278902e-03,4.726621659887592086e-02,-3.595999782335361755e-03,1.867993174458001601e-02,3.105676774867482254e-02,7.022912113689255137e-03,-1.020710029016259207e-02,2.216623868187190399e-02,-4.220719866725557157e-02,-1.314176571745919505e-03,6.172689284473452387e-02,1.085124491442566140e-03,-4.177744731818883867e-02,-3.617653727886258747e-02,-2.465032823529771100e-03
8.652343750000000000e-01,-2.052784109724740350e-03,-2.946055304620716006e-02,1.767801751500413035e-02,1.459294765746761181e-02,3.210146510897673305e-02,-3.842730278945385384e-03,4.991851245448272745e-02,-4.300061525161649398e-03,2.017330356968393204e-02,2.963348348465240367e-02,6.618920726327498505e-03,-1.152140199531231923e-02,2.209680573832262240e-02,-3.774345471262749441e-02,-2.703127468313956997e-04,6.044174139441877563e-02,-1.223486270808863373e-03,-3.776237405797125413e-02,-3.554548863603371189e-02,-1.861573610000945202e-03
8.662109375000000000e-01,-2.046582597532773176e-03,-3.206213492567139972e-02,1.855636415906979086e-02,1.627103739289464945e-02,2.828298317066803985e-02,-4.629742831400444208e-03,5.248848307471659647e-02,-5.084966746472179867e-03,2.139312458953400442e-02,2.799767575481987639e-02,6.086900560778723060e-03,-1.273548551844382211e-02,2.192544060895619887e-02,-3.296606725323369957e-02,4.968912355656316272e-04,5.864295551953328800e-02,-3.535356445384507836e-03,-3.361811985558268989e-02,-3.500561253215146718e-02,-1.289444423931346458e-03
8.671875000000000000e-01,-1.874255692855498253e-03,-3.461265802326228547e-02,1.907224712408590525e-02,1.789211352048790393e-02,2.441143671581649105e-02,-5.412291925410481382e-03,5.495065454974019936e-02,-5.949874935860203530e-03,2.232631712049085865e-02,2.615843884692305166e-02,5.424563976387026219e-03,-1.384604009328128937e-02,2.166816978179613232e-02,-2.791339084440062207e-02,9.873471147514700091e-04,5.636208540653629695e-02,-5.835927203777823910e-03,-2.940575835164178573e-02,-3.455568500157021189e-02,-7.537806674748279145e-04
8.681640625000000000e-01,-1.543704658381673742e-03,-3.707275252104313967e-02,1.923573344527762172e-02,1.942863016644073154e-02,2.052933575570422414e-02,-6.184698524751013234e-03,5.727874197295222680e-02,-6.893399919174121072e-03,2.296418278179089903e-02,2.412733857083976252e-02,4.632304325963555042e-03,-1.485031155106032730e-02,2.134097801732644586e-02,-2.262663521467285499e-02,1.206223792002109269e-03,5.363583606263190584e-02,-8.111339556789921856e-03,-2.518707918057200290e-02,-3.419435976938606930e-02,-2.585996740293555318e-04
8.691406250000000000e-01,-1.065531584429413921e-03,-3.940331875707232118e-02,1.906172822807878503e-02,2.085459102567837480e-02,1.667843519992312160e-02,-6.941479022824673106e-03,5.944604458715303102e-02,-7.913590153597745494e-03,2.330248176127970583e-02,2.191830731019555820e-02,3.713182856460172515e-03,-1.574607462127108892e-02,2.095950962257146083e-02,-1.714943158951487759e-02,1.163796573436366895e-03,5.050546747277858545e-02,-1.034854694547226485e-02,-2.102377490998315335e-02,-3.392012806318594337e-02,1.932372893218583208e-04
8.701171875000000000e-01,-4.528196149363997907e-04,-4.156605063434153091e-02,1.856959612835513973e-02,2.214590547496842615e-02,1.289918176736792529e-02,-7.677406373673251530e-03,6.142586470314709973e-02,-9.007915561254110914e-03,2.334143896157926321e-02,1.954751191115151540e-02,2.672874703406371774e-03,-1.653160882604455192e-02,2.053878617187925026e-02,-1.152736883915042587e-02,8.752100249900498152e-04,4.701614430818840812e-02,-1.253541110338527408e-02,-1.697662724186502214e-02,-3.373126295617231984e-02,6.000423137628882421e-04
8.710937500000000000e-01,2.791219700012320193e-04,-4.352395442751313959e-02,1.778272375669662231e-02,2.328071363347577333e-02,9.230184266358220854e-03,-8.387563367482423621e-03,6.319194357017314523e-02,-1.017326139476303071e-02,2.308567804122458114e-02,1.703319578272936841e-02,1.519575251635037899e-03,-1.720567847164020808e-02,2.009294507313144282e-02,-5.807505334820195139e-03,3.601589910605538982e-04,4.321624546415629015e-02,-1.466078035778473412e-02,-1.310470356040883445e-02,-3.362575049981406106e-02,9.612972612111816539e-04
8.720703125000000000e-01,1.113043764128286012e-03,-4.524185556796230662e-02,1.672803134312190326e-02,2.423967625286700678e-02,5.707714519223365708e-03,-9.067387472079940780e-03,6.471890694707035929e-02,-1.140592950070600485e-02,2.254408555649232981e-02,1.439549685742428156e-02,2.638686948962208623e-04,-1.776751703174712926e-02,1.963500296321780275e-02,-3.786273416291497523e-05,-3.575062940084476897e-04,3.915664413413157824e-02,-1.671454987310444160e-02,-9.464574801439067792e-03,-3.360121028650374375e-02,1.277629483167214315e-03
8.730468750000000000e-01,2.030068853907945111e-03,-4.668688612448709807e-02,1.543544261871326179e-02,2.500622587365207775e-02,2.365245724055054389e-03,-9.712706858164978085e-03,6.598271281256840037e-02,-1.270164721199347480e-02,2.172960854518082505e-02,1.165624331827870216e-02,-1.081438846929989568e-03,-1.821681601001722689e-02,1.917664744418141540e-02,5.733091836671802208e-03,-1.250243804287829536e-03,3.488996938855742219e-02,-1.868770367773756394e-02,-6.109565352357226690e-03,-3.365480840190032685e-02,1.550767387148714984e-03
8.740234375000000000e-01,3.010027196896027449e-03,-4.782894594268746746e-02,1.393732233496923836e-02,2.556677628095504681e-02,-7.669655311698111381e-04,-1.031976742363523505e-02,6.696109346931757023e-02,-1.405558396044793469e-02,2.065898995489606760e-02,8.838729236667838135e-03,-2.501518809376642415e-03,-1.855371816836426727e-02,1.872806014944122799e-02,1.145696858269517650e-02,-2.287343695773074847e-03,3.046986031921065929e-02,-2.057233864826234215e-02,-3.089045272594581788e-03,-3.378316597610013516e-02,1.783476736657548748e-03
8.750000000000000000e-01,4.031806616811715177e-03,-4.864113075689367738e-02,1.226789114557177984e-02,2.591088792192869014e-02,-3.662248050373527724e-03,-1.088525082741807239e-02,6.763398424394942432e-02,-1.546237555933867996e-02,1.935244728837480846e-02,5.967472481550426845e-03,-3.979748982821317352e-03,-1.877881481778137171e-02,1.829777356662109361e-02,1.708597614125795250e-02,-3.435503332680876244e-03,2.595022373323224024e-02,-2.236167094772210928e-02,-4.477745585034124216e-04,-3.398226671733532017e-02,1.979478898855080004e-03
8.759765625000000000e-01,5.073715055575620837e-03,-4.910012103948926954e-02,1.046262771704176836e-02,2.603138759886803461e-02,-6.297830794700104255e-03,-1.140628373182319723e-02,6.798393106705202804e-02,-1.691615596496562346e-02,1.783330070182543789e-02,3.067957453836977176e-03,-5.497967965149415555e-03,-1.889314669407047773e-02,1.789256344897757756e-02,2.257343434133193827e-02,-4.659443222436200627e-03,2.138450613905956005e-02,-2.405002572040048497e-02,1.774691528762497878e-03,-3.424736690790553678e-02,2.143352560188021248e-03
8.769531250000000000e-01,6.113848585195336485e-03,-4.918652589683238097e-02,8.557667915266823841e-03,2.592444141685290582e-02,-8.655099623081585758e-03,-1.188043863096652393e-02,6.799646943265091892e-02,-1.841059618948995280e-02,1.612755753602726841e-02,1.663653669820681306e-04,-7.036751277511856320e-03,-1.889820778581958322e-02,1.751737803084104858e-02,2.787427210913247938e-02,-5.922553072730612003e-03,1.682499036485467225e-02,-2.563281112919067392e-02,3.544527888614485388e-03,-3.457291135742703719e-02,2.280420708904640301e-03
8.779296875000000000e-01,7.130459626369260728e-03,-4.888517695060527746e-02,6.589210737586874249e-03,2.558958063257910781e-02,-1.071979285651322722e-02,-1.230572680788713860e-02,6.766046758453218846e-02,-1.993894990673179130e-02,1.426346087312670846e-02,-2.710705064709942151e-03,-8.575704889799124972e-03,-1.879595134956204422e-02,1.717530463373508065e-02,3.294550423238003234e-02,-7.187556730792249958e-03,1.232212659703146862e-02,-2.710647807804696108e-02,4.834088528236329951e-03,-3.495245874279370030e-02,2.396624930001721009e-03
8.789062500000000000e-01,8.102319846691874786e-03,-4.818536784890067176e-02,4.592940330962256082e-03,2.502968071217002294e-02,-1.248213341121038808e-02,-1.268058411153463044e-02,6.696842725213575376e-02,-2.149410517114793903e-02,1.227101018624280129e-02,-5.536523556665100092e-03,-1.009377170441988665e-02,-1.858879724008481726e-02,1.686757361887704365e-02,3.774668100822044237e-02,-8.417184507795539422e-03,7.923906932603568681e-03,-2.846846718663681441e-02,5.622272856578304154e-03,-3.537861961865419042e-02,2.498389268515630035e-03
8.798828125000000000e-01,9.009072318768284252e-03,-4.708103582209013926e-02,2.603472964016043979e-03,2.425089455074574268e-02,-1.393689616923400425e-02,-1.300385037416534363e-02,6.591673585519569611e-02,-2.306864155999999513e-02,1.018146247823350191e-02,-8.284517747840641766e-03,-1.156954641610322999e-02,-1.827963960446955805e-02,1.659359901849496652e-02,4.224030519609790063e-02,-9.574841333451621084e-03,3.675291716898032926e-03,-2.971714477331587750e-02,5.894804295299792447e-03,-3.584301015949122038e-02,2.592476087729294124e-03
8.808593750000000000e-01,9.831567705572277077e-03,-4.557088252296299935e-02,6.538372149013519166e-04,2.326254142632235705e-02,-1.508341019173513493e-02,-1.327474339760408364e-02,6.450586480507444764e-02,-2.465489195190839755e-02,8.026822486969136319e-03,-1.092856315037857816e-02,-1.298159410268482153e-02,-1.787185393813631173e-02,1.635105457252172476e-02,4.639221117035381703e-02,-1.062525932708829370e-02,-3.823049978697189611e-04,-3.085172975280075017e-02,5.644417394446482952e-03,-3.633622439885126482e-02,2.685836477029871373e-03
8.818359375000000000e-01,1.055217950399474358e-02,-4.365843225637021374e-02,-1.225005089574603308e-03,2.207695384675333744e-02,-1.592549631601341761e-02,-1.349282852151703453e-02,6.274050934108652000e-02,-2.624500807337909122e-02,5.839330566517302035e-03,-1.344327042728434354e-02,-1.430876790710324843e-02,-1.736930248072699259e-02,1.613598331808386091e-02,5.017190171050399383e-02,-1.153512370831507455e-02,-4.211464571528306285e-03,-3.187221346406230588e-02,4.870950913141949834e-03,-3.684782736867470848e-02,2.785457847800586976e-03
8.828125000000000000e-01,1.115509371357554028e-02,-4.135202659766977484e-02,-3.004590481185565043e-03,2.070928499309622819e-02,-1.647134159953838120e-02,-1.365798484700983875e-02,6.062966623947319694e-02,-2.783102887995489091e-02,3.650956738680993449e-03,-1.580426688148225609e-02,-1.553052124305158085e-02,-1.677633693922837149e-02,1.594293833564934190e-02,5.355283847151499910e-02,-1.227366149568663752e-02,-7.779142285068979881e-03,-3.277927451044963802e-02,3.581345634579390438e-03,-3.736637111912442799e-02,2.898211393621528097e-03
8.837890625000000000e-01,1.162656870065865121e-02,-3.866475530822676560e-02,-4.659332225441349153e-03,1.917727995897484244e-02,-1.673331296865404952e-02,-1.377036922372777521e-02,5.818664670684016438e-02,-2.940495079152807834e-02,1.492909151765327465e-03,-1.798846908255664553e-02,-1.662721009384373477e-02,-1.609779756474606985e-02,1.576515175595192414e-02,5.651268283256215275e-02,-1.281318314538756713e-02,-1.105697122892838197e-02,-3.357419071719682652e-02,1.789547011202707004e-03,-3.787943512511555977e-02,3.030702082752157259e-03
8.847656250000000000e-01,1.195516149242631387e-02,-3.561432436643757748e-02,-6.166840684275634241e-03,1.750101442705219446e-02,-1.672771328407260741e-02,-1.383037911793906678e-02,5.542902280319824543e-02,-3.095879877282793624e-02,-6.048352098733311352e-04,-1.997434363208448402e-02,-1.758038117309377799e-02,-1.533900767657285329e-02,1.559472868336438285e-02,5.903348452060032392e-02,-1.312956815061496786e-02,-1.402148877853562174e-02,-3.425875029138622518e-02,-4.836859390064075434e-04,-3.837369206925643483e-02,3.189123796746268225e-03
8.857421875000000000e-01,1.213191725331763671e-02,-3.222286283060873946e-02,-7.508181940318154127e-03,1.570260480542707768e-02,-1.647448383732651872e-02,-1.383861546307384519e-02,5.237850681545534737e-02,-3.248469724055339652e-02,-2.613970241946241869e-03,-2.174215317426587274e-02,-1.837304197292172897e-02,-1.450576282083182456e-02,1.542286230086510612e-02,6.110181613393775302e-02,-1.320268663999055181e-02,-1.665428410752876898e-02,-3.483516420713349271e-02,-3.211062759930063092e-03,-3.883499944235391937e-02,3.379122130263683983e-03
8.867187500000000000e-01,1.215051926030207355e-02,-2.851667112209634036e-02,-8.668072049361874587e-03,1.380589416441400583e-02,-1.599685803078288240e-02,-1.379584655364944276e-02,4.906076410263327664e-02,-3.397493978807276938e-02,-4.508264174016964575e-03,-2.327418489486034192e-02,-1.898990903595904056e-02,-1.360431386859533784e-02,1.524006609482846976e-02,6.270885243983982671e-02,-1.301675016146226077e-02,-1.894206643479214025e-02,-3.530598173601082884e-02,-6.359130718504591925e-03,-3.924851683289203030e-02,3.605667225635825462e-03
8.876953125000000000e-01,1.200739729476155669e-02,-2.452591415042278469e-02,-9.635005399741825016e-03,1.183611856460684876e-02,-1.532097165834354381e-02,-1.370297397967763092e-02,4.550516104096734293e-02,-3.542205674669363785e-02,-6.263920811077701607e-03,-2.455495891723325635e-02,-1.941763114607383822e-02,-1.264134349707327597e-02,1.503641887921777082e-02,6.385039407772742648e-02,-1.256058609608580109e-02,-2.087665493109643750e-02,-3.567401090210149672e-02,-9.888725802973801285e-03,-3.959884819733612560e-02,3.872938834172016866e-03
8.886718750000000000e-01,1.170179299821380754e-02,-2.028426348422856379e-02,-1.040131677046164833e-02,9.819558548271708348e-03,-1.447543578539309608e-02,-1.356100151323831778e-02,4.174445079184137264e-02,-3.681887964847276040e-02,-7.859893439223577388e-03,-2.557141419831947260e-02,-1.964498453350454685e-02,-1.162393565386031329e-02,1.480181811194153547e-02,6.452683605451740856e-02,-1.182783149136306874e-02,-2.245489240557443228e-02,-3.594224546586808483e-02,-1.375549922993356440e-02,-3.987020782533776120e-02,4.184225577911772007e-03
8.896484375000000000e-01,1.123578138725908962e-02,-1.582849349133647054e-02,-1.096317777584122390e-02,7.783180676961251598e-03,-1.349087871704273203e-02,-1.337100775404202919e-02,3.781440067969991936e-02,-3.815860171831550463e-02,-9.278147170143342601e-03,-2.631306974794823256e-02,-1.966303762647825248e-02,-1.055953777459030588e-02,1.452623688358452118e-02,6.474308215993543336e-02,-1.081704351262749962e-02,-2.367848603327477736e-02,-3.611379983516071340e-02,-1.791051209193292651e-02,-4.004660814957066578e-02,4.541840134499670195e-03
8.906250000000000000e-01,1.061424838018601782e-02,-1.119803701729054496e-02,-1.132052944563070353e-02,5.754274038841663587e-03,-1.239946393674144776e-02,-1.313412321898686265e-02,3.375336598247490744e-02,-3.943483360128212378e-02,-1.050386645298321923e-02,-2.677215924038385542e-02,-1.946528334649771583e-02,-9.455915704650820833e-03,1.419997992170836561e-02,6.450840714641645213e-02,-9.531725158542350695e-03,-2.455377945541245208e-02,-3.619185306969539828e-02,-2.230088984395249899e-02,-4.011206701045192530e-02,4.947051788590849791e-03
8.916015625000000000e-01,9.844824843761264266e-03,-6.434506735040513258e-03,-1.147695369926966628e-02,3.760086620682202840e-03,-1.123439118785357280e-02,-1.285151242477106104e-02,2.960181588614081705e-02,-4.064165362288246069e-02,-1.152560547391450266e-02,-2.694373735499845657e-02,-1.904773743108163428e-02,-8.321101461633756413e-03,1.381393399252904379e-02,6.383626920019211393e-02,-7.980266347826199883e-03,-2.509146156782757903e-02,-3.617960289219698117e-02,-2.687052751351823310e-02,-4.005083148244606428e-02,5.400037490667536876e-03
8.925781250000000000e-01,8.937778314035468158e-03,-1.581188770804541803e-03,-1.143948741574872703e-02,1.827466343862726734e-03,-1.002938805531907764e-02,-1.252436136561888014e-02,2.540181822118234289e-02,-4.177365198372967603e-02,-1.233538017560552487e-02,-2.682575647131032678e-02,-1.840900176843964647e-02,-7.163334162613057068e-03,1.335980819494593692e-02,6.274407586767656586e-02,-6.175801933493390086e-03,-2.530621819629029490e-02,-3.608023035050111904e-02,-3.156083583709796969e-02,-3.984761491143550688e-02,5.899852243699224563e-03
8.935546875000000000e-01,7.905864169918933385e-03,3.317484414209833851e-03,-1.121838366222018164e-02,-1.748859585074501177e-05,-8.818199481085121916e-03,-1.215387063340292277e-02,2.119649036667905356e-02,-4.282596840306897301e-02,-1.292870164287135762e-02,-2.641911264955523059e-02,-1.755029223586161702e-02,-5.990994624799881457e-03,1.283035982739974198e-02,6.125290718543931201e-02,-4.135989613206865999e-03,-2.521633362715419713e-02,-3.589687549590333399e-02,-3.631151798440896555e-02,-3.948784341138276976e-02,6.444419305345111017e-03
8.945312500000000000e-01,6.764138633548634830e-03,8.216474634866990229e-03,-1.082682541258234328e-02,-1.749765664729477539e-03,-7.634082615271752317e-03,-1.174125426830058619e-02,1.702942436354848432e-02,-4.379432284604624359e-02,-1.330455159945314811e-02,-2.572766014863679673e-02,-1.647543104006001999e-02,-4.812534325361956383e-03,1.221960176255139710e-02,5.938720028495009934e-02,-1.882712055625100807e-03,-2.484324960792862191e-02,-3.563262415975361475e-02,-4.106136613986417078e-02,-3.895790773182231798e-02,7.030540354171117834e-03
8.955078125000000000e-01,5.529736528315277316e-03,1.307068466955906873e-02,-1.028059775097198494e-02,-3.345756058806793713e-03,-6.509314266239490075e-03,-1.128774426808231562e-02,1.294409481015302427e-02,-4.467503909467012563e-02,-1.346530172712387050e-02,-2.475819406563980335e-02,-1.519080405600654188e-02,-3.636399572101720826e-03,1.152298758394090447e-02,5.717440019799573114e-02,5.582911700817208816e-04,-2.421108994618084362e-02,-3.529050562859847862e-02,-4.574906697193957539e-02,-3.824541614306683351e-02,7.653925428520117619e-03
8.964843750000000000e-01,4.221617235695596278e-03,1.783550355133920601e-02,-9.597725105602363319e-03,-4.783551083181728468e-03,-5.474717969651834992e-03,-1.079460052665499707e-02,8.983258510852899087e-03,-4.546506104970959861e-02,-1.341657943598541930e-02,-2.352040102181686410e-02,-1.370528414391308097e-02,-2.470951887411118424e-03,1.073757111726302005e-02,5.464458196941375523e-02,3.157855112397497336e-03,-2.334615921058026330e-02,-3.487350074389718169e-02,-5.031400493981757344e-02,-3.733944379953543780e-02,8.309242112078157189e-03
8.974609375000000000e-01,2.860282748339555703e-03,2.246734304277879166e-02,-8.798080488884531605e-03,-6.043213392419862634e-03,-4.559217353553488526e-03,-1.026312582097187176e-02,5.188355103221229704e-03,-4.616196177770649778e-02,-1.316708356889325325e-02,-2.202677816562900390e-02,-1.203012188520712414e-02,-1.324385739941565457e-03,9.862137420463802651e-03,5.183004948601795808e-02,5.883876616872928296e-03,-2.227642427093859401e-02,-3.438455969111250954e-02,-5.469705246297824897e-02,-3.623077393804905594e-02,8.990183116540373387e-03
8.984375000000000000e-01,1.467472112642504312e-03,2.692415803519107240e-02,-7.902974025558853755e-03,-7.107020048423142583e-03,-3.789422039136227868e-03,-9.694685323111082789e-03,1.598917996864725145e-03,-4.676394544133397752e-02,-1.272835429979807254e-02,-2.029252111047890120e-02,-1.017880561140218666e-02,-2.046448686099331402e-04,8.897302774519019394e-03,4.876491665099168260e-02,8.701848484816646773e-03,-2.103098750318508486e-02,-3.382662850018394035e-02,-5.884133621188909757e-02,-3.491212625049109480e-02,9.689551104591827627e-03
8.994140625000000000e-01,6.583688369636895394e-05,3.116594387840181807e-02,-6.934728229095256900e-03,-7.959674789785155594e-03,-3.189251792287239005e-03,-9.090729984271428768e-03,-1.747995087112198765e-03,-4.726984237007651052e-02,-1.211450217340570221e-02,-1.833538176953700138e-02,-8.166892998931632106e-03,8.806614707441364105e-04,7.845581732815782791e-03,4.548467666960207684e-02,1.157543118999401072e-02,-1.963956043107462079e-02,-3.320268305999755920e-02,-6.269296916269272157e-02,-3.337836784053772876e-02,1.039935931083931127e-02
9.003906250000000000e-01,-1.321397525505967931e-03,3.515520401326455852e-02,-5.916247537488933915e-03,-8.588487368011682443e-03,-2.779604037491413809e-03,-8.452823022410071996e-03,-4.818342882749853881e-03,-4.767909763932133560e-02,-1.134190182169592283e-02,-1.617549738880454807e-02,-6.011816863189066787e-03,1.924340946674531379e-03,6.711419833298190585e-03,4.202576526415886110e-02,1.446705216066254511e-02,-1.813194638207189097e-02,-3.251576925797864531e-02,-6.620173858968882163e-02,-3.162670233222118765e-02,1.111094625912197910e-02
9.013671875000000000e-01,-2.670779533907051678e-03,3.885738173964509851e-02,-4.870589544486557225e-03,-8.983518283854317887e-03,-2.578069172551665338e-03,-7.782668647719355980e-03,-7.581603904626126739e-03,-4.799175362732018002e-02,-1.042885637320861876e-02,-1.383519240851133897e-02,-3.732668101747448758e-03,2.919697861207807502e-03,5.501191145295901072e-03,3.842512360431803164e-02,1.733852223943588289e-02,-1.653754040551823692e-02,-3.176904769628285247e-02,-6.932174083818797017e-02,-2.965683294228092445e-02,1.181510264604638399e-02
9.023437500000000000e-01,-3.958982946195264280e-03,4.224125050026988903e-02,-3.820545165000617180e-03,-9.137687744157310665e-03,-2.598697390229786491e-03,-7.082142082209481881e-03,-1.001123407634685672e-02,-4.820842710919231999e-02,-9.395238937357183392e-03,-1.133875509836975576e-02,-1.349959006290422144e-03,3.860608704844452083e-03,4.223160403284959355e-03,3.471976662500851629e-02,2.015165872073137673e-02,-1.488485424418590705e-02,-3.096584131153717889e-02,-7.201195451671277281e-02,-2.747109565535944126e-02,1.250220826634004974e-02
9.033203125000000000e-01,-5.163157164778206520e-03,4.527925768699767040e-02,-2.788234659704586643e-03,-9.046848148908286438e-03,-2.851819932397509257e-03,-6.353319873020238200e-03,-1.208507103725076949e-02,-4.833028152354609114e-02,-8.262117794245588814e-03,-8.712191210404915051e-03,1.114629617781985084e-03,4.741592163612618448e-03,2.887410063631974232e-03,3.094636221156261968e-02,2.286890433723919383e-02,-1.320107357495140139e-02,-3.010968413827737333e-02,-7.423674465941493272e-02,-2.507455904631915658e-02,1.316237669876456004e-02
9.042968750000000000e-01,-6.261270900941208126e-03,4.794781767093589386e-02,-1.794726021090849513e-03,-8.709819902684771270e-03,-3.343926885367046707e-03,-5.598509464992976192e-03,-1.378567826316872205e-02,-4.835899510903712839e-02,-7.051372048571197607e-03,-5.982957170458097843e-03,3.638513917983148167e-03,5.557872241639496766e-03,1.505733198527542697e-03,2.714082646433183671e-02,2.545393172206411592e-02,-1.151165405163941113e-02,-2.920436940896683001e-02,-7.596629142317984362e-02,-2.247508777104486460e-02,1.378560535428587606e-02
9.052734375000000000e-01,-7.232444349412481786e-03,5.022755051060975862e-02,-8.596817008107195124e-04,-8.128390817761345713e-03,-4.077602783920140223e-03,-4.820276987290679840e-03,-1.510062301640885396e-02,-4.829672565421411906e-02,-5.785304514394610034e-03,-3.179675582569321639e-03,6.198481328053757379e-03,6.305433248563209123e-03,9.149370482373951965e-05,2.333793991852044919e-02,2.787222320783987878e-02,-9.839961905757666286e-03,-2.825399517681871989e-02,-7.717693798397258498e-02,-1.968336728841411573e-02,1.436192841264859188e-02
9.062500000000000000e-01,-8.057264987744424192e-03,5.210346359150833800e-02,-1.039046576215528483e-06,-7.307279831546985641e-03,-5.051520438632577624e-03,-4.021472221784901102e-03,-1.602268312468960176e-02,-4.814607263361730255e-02,-4.486258488135832015e-03,-3.318360460217606878e-04,8.770969989166531658e-03,6.981065514060447695e-03,-1.340544154376986392e-03,1.957098919549127292e-02,3.009161633101932465e-02,-8.206964002884929027e-03,-2.726300568180005379e-02,-7.785145346708227665e-02,-1.671288797280638672e-02,1.488157014040790080e-02
9.072265625000000000e-01,-8.718082429632336913e-03,5.356507428354371353e-02,7.652708717528306989e-04,-6.254066192999498293e-03,-6.260492548924068840e-03,-3.205249757381459924e-03,-1.654997866326582065e-02,-4.791003751592246701e-02,-3.176244844454858413e-03,2.530515520159545319e-03,1.133234947495914691e-02,7.582400829813237646e-03,-2.774414349140764263e-03,1.587143810656015813e-02,3.208280607858716993e-02,-6.630971329024218722e-03,-2.623622675461156212e-02,-7.797920796863122561e-02,-1.357988741861978176e-02,1.533509609304846769e-02
9.082031250000000000e-01,-9.199278094993096691e-03,5.460647255761905128e-02,1.425562120036417448e-03,-4.979085675997176053e-03,-7.695579825292693694e-03,-2.375085393805908759e-03,-1.668602576214393840e-02,-4.759198302596265306e-02,-1.876585559933518013e-03,5.377095688770512118e-03,1.385919908401110276e-02,8.107936779870992053e-03,-4.193172828059732113e-03,1.226863172720149553e-02,3.381979573272645562e-02,-5.127438908299530862e-03,-2.517889366671517692e-02,-7.755625798290240180e-02,-1.030325041491349063e-02,1.571355975553153164e-02
9.091796875000000000e-01,-9.487505853831894320e-03,5.522632336567129957e-02,1.968587317854452769e-03,-3.495295747743406949e-03,-9.344253530560698087e-03,-1.534786939521206066e-03,-1.643971096288501105e-02,-4.719559212204150339e-02,-6.075793407154111980e-04,8.177706989640067675e-03,1.632858006223138203e-02,8.557049300596922953e-03,-5.579142992436316763e-03,8.789536417117943187e-03,3.528028912114014592e-02,-3.708824147553411651e-03,-2.409666998447754574e-02,-7.658534182315174244e-02,-6.904366767904429603e-03,1.600864226820827504e-02
9.101562500000000000e-01,-9.571900249254122056e-03,5.542780944730917730e-02,2.385683331714939792e-03,-1.818111953197672779e-03,-1.119060957336732651e-02,-6.884986498802729213e-04,-1.582518578782067531e-02,-4.672482741376058485e-02,6.118054879109208546e-04,1.090256245799533022e-02,1.871829826517310003e-02,8.929993007823692000e-03,-6.914179113397863480e-03,5.458518188715993230e-03,3.644601814916097887e-02,-2.384504581611561393e-03,-2.299565616931817727e-02,-7.507578589391969426e-02,-3.406947859518752626e-03,1.621278301655774620e-02
9.111328125000000000e-01,-9.444249400291872612e-03,5.521851606768431869e-02,2.670867818567556999e-03,3.478193097114013529e-05,-1.321563055865357383e-02,1.593013286195256190e-04,-1.486168243861562405e-02,-4.618389169462652072e-02,1.764206268582755362e-03,1.352260764693578345e-02,2.100715396341190644e-02,9.227889037753454413e-03,-8.179943596167490658e-03,2.297161232393226879e-03,3.730300065500525425e-02,-1.160754972178619244e-03,-2.188238687982321448e-02,-7.304332392185931833e-02,1.631964608786215900e-04,1.631929903103496171e-02
9.121093750000000000e-01,-9.099130219694547689e-03,5.461026000308133455e-02,2.820886061052988066e-03,2.043647169839654491e-03,-1.539749152978518720e-02,1.003811006317125061e-03,-1.357325279064867420e-02,-4.557719019928620913e-02,2.834105577010455866e-03,1.600983647723189240e-02,2.317517572909810752e-02,9.452700365511141831e-03,-9.358193749488451230e-03,-6.758721989497350462e-04,3.784172487048160366e-02,-4.078271023694066090e-05,-2.076381617193528983e-02,-7.050983246162105533e-02,3.778418359565280729e-03,1.632249134423026382e-02
9.130859375000000000e-01,-8.534004147150759875e-03,5.361886586097885238e-02,2.835208393910498489e-03,4.186923763162131093e-03,-1.771190453460295966e-02,1.839922439759800752e-03,-1.198843407424214462e-02,-4.490929511895164206e-02,3.808031882588429340e-03,1.833759733153592433e-02,2.520383561438414854e-02,9.607194786915022183e-03,-1.043107353937704727e-02,-3.444939952262400604e-03,3.805725806398285727e-02,9.751804973387235599e-04,-1.964729005483306645e-02,-6.750298714588713611e-02,7.409526915848646533e-03,1.621773668276672853e-02
9.140625000000000000e-01,-7.749272185816780990e-03,5.226389353883523908e-02,2.715979356401596913e-03,6.441481390743824219e-03,-2.013249662137845536e-02,2.662247651957149689e-03,-1.013984581320789488e-02,-4.418491282223882544e-02,4.674718877192351324e-03,2.048088587592046539e-02,2.707624313795609777e-02,9.694895970666838822e-03,-1.138140569769720625e-02,-5.997476191466772841e-03,3.794927826769060181e-02,1.889733596009361000e-03,-1.854050613782604745e-02,-6.405584522772972411e-02,1.102611384314845615e-02,1.600156312665997407e-02
9.150390625000000000e-01,-6.748288630526407851e-03,5.056832128029076223e-02,2.467920504880684318e-03,8.782884330203615669e-03,-2.263121542750461818e-02,3.465152605995830762e-03,-8.063723705971932026e-03,-4.340885413429153988e-02,5.425221825394357933e-03,2.241662120927780458e-02,2.877731592931166010e-02,9.720023205468599978e-03,-1.219297951916880653e-02,-8.324006263489806476e-03,3.752202932329999630e-02,2.708111601625866772e-03,-1.745146039199972632e-02,-6.020636095371759144e-02,1.459690586286737160e-02,1.567170864458966931e-02
9.160156250000000000e-01,-5.537333480526603936e-03,4.855818936959619553e-02,2.098189570036602426e-03,1.118566699977835248e-02,-2.517875616962771471e-02,4.242799083422440186e-03,-5.799397166102556594e-03,-4.258600792687045056e-02,6.052990080663980116e-03,2.412390209985406167e-02,3.029392523639719281e-02,9.687420675304330223e-03,-1.285082971591561263e-02,-1.041812136955191231e-02,3.678420079697012485e-02,3.437946042147855836e-03,-1.638838134372104863e-02,-5.599684119371170499e-02,1.809013904031470804e-02,1.522716170472987809e-02
9.169921875000000000e-01,-4.125544128918197384e-03,4.626221000679770629e-02,1.616199333158974821e-03,1.362361675622306839e-02,-2.774500358333105779e-02,4.989194147051906857e-03,-3.388718170065849189e-03,-4.172131816837255924e-02,6.553895700044112642e-03,2.558424026686986069e-02,3.161501487522080239e-02,9.602477292169149872e-03,-1.334150180600226360e-02,-1.227641472833811663e-02,3.574873559181516308e-02,4.088985686849415727e-03,-1.535965230958080165e-02,-5.147334952575571831e-02,2.147394994225520007e-02,1.466818346229044855e-02
9.179687500000000000e-01,-2.524807506244534580e-03,4.371134932074000751e-02,1.033400214607358217e-03,1.607006059832230202e-02,-3.029948219652103814e-02,5.698246698849622829e-03,-8.754498746865284342e-04,-4.081976447785948259e-02,6.926218860414310591e-03,2.678176790209703742e-02,3.273169258445132734e-02,9.471038295023643735e-03,-1.365329968999970042e-02,-1.389838140882406620e-02,3.443256930314109870e-02,4.672783417757322456e-03,-1.437372256802055964e-02,-4.668506762137520499e-02,2.471677810465010977e-02,1.399631133142507575e-02
9.189453125000000000e-01,-7.496144182204297597e-04,4.093838779888574891e-02,3.630311064180928582e-04,1.849815248785323385e-02,-3.281180825500599335e-02,6.363830480640371261e-03,1.695375848860421024e-03,-3.988634612350915043e-02,7.170591519492976879e-03,2.770341689921084968e-02,3.363729313814214222e-02,9.299309983127418411e-03,-1.377651131478547022e-02,-1.528628445610270489e-02,3.285630649709779527e-02,5.202355581488591306e-03,-1.343900863597248876e-02,-4.168362328939320682e-02,2.778777401407028086e-02,1.321434405533712837e-02
9.199218750000000000e-01,1.183121650778387862e-03,3.797746563836475187e-02,-3.801565678732288928e-04,2.088115809933448197e-02,-3.525213665160929072e-02,6.979852711898900004e-03,4.278122275559714457e-03,-3.892606930580424368e-02,7.289901461735075194e-03,2.833906756501741731e-02,3.432741295997265157e-02,9.093759087965412602e-03,-1.370360863285094780e-02,-1.644499032798724808e-02,3.104384012834185760e-02,5.691820529009516093e-03,-1.256378707374481742e-02,-3.652239490853383813e-02,3.065720661290390753e-02,1.232630868898746887e-02
9.208984375000000000e-01,3.254278503802853374e-03,3.486361964911539879e-02,-1.180196225526640441e-03,2.319273394443151573e-02,-3.759159634028382685e-02,7.540327417888322351e-03,6.827223002285503703e-03,-3.794393747150223012e-02,7.289159511824398752e-03,2.868166492310269405e-02,3.479991636732132632e-02,8.861008397971333050e-03,-1.342941843371265806e-02,-1.738177699882030927e-02,2.902192122950300254e-02,6.156023301515065570e-03,-1.175608047283707193e-02,-3.125580220628819406e-02,3.329686424112407450e-02,1.133741019866560049e-02
9.218750000000000000e-01,5.442768754859718741e-03,3.163231836657922486e-02,-2.020219328561017116e-03,2.540719798298783638e-02,-3.980270794143269536e-02,8.039452375828577343e-03,9.297858128166270122e-03,-3.694494431813406810e-02,7.175333276347996454e-03,2.872730108343462402e-02,3.505491394781901776e-02,8.607730331904858700e-03,-1.295126104607742870e-02,-1.810611836614131262e-02,2.681968678971757142e-02,6.610153550035780499e-03,-1.102353848450583589e-02,-2.593859342160139206e-02,3.568044292866411060e-02,1.025396465695049310e-02
9.228515625000000000e-01,7.725809302072227623e-03,2.831900195880276971e-02,-2.882778659489359727e-03,2.749978902653787277e-02,-4.185977755996982824e-02,8.471688499210450543e-03,1.164662106130586600e-02,-3.593406907240417197e-02,6.957151278643053036e-03,2.847526253696509857e-02,3.509471392982224658e-02,8.340540208318392504e-03,-1.226905437886402668e-02,-1.862944881303693623e-02,2.446815437870173901e-02,7.069363783948474228e-03,-1.037331591737368497e-02,-2.062513882199488308e-02,3.778391605334815995e-02,9.083317265721603181e-03
9.238281250000000000e-01,1.007921280414714703e-02,2.495863334314495779e-02,-3.750175850613064049e-03,2.944691245786169864e-02,-4.373926123822861889e-02,8.831840393109826465e-03,1.383216567143261307e-02,-3.491627356116928926e-02,6.644881775419726744e-03,2.792804163792036998e-02,3.492374774687814071e-02,8.065890978890882454e-03,-1.138538127899113572e-02,-1.896491193253230234e-02,2.199969255689328620e-02,7.548394930760015872e-03,-9.811950066422155808e-03,-1.536874033405588418e-02,3.958587957910236765e-02,7.833746669739767923e-03
9.248046875000000000e-01,1.247769693690680380e-02,2.158526666472524586e-02,-4.604787390543067446e-03,3.122637002755145746e-02,-4.542009494510376028e-02,9.115136748314843496e-03,1.581582377066287348e-02,-3.389650054214059932e-02,6.250090880878602512e-03,2.709131195354165522e-02,3.454847131052698334e-02,7.789971181935613845e-03,-1.030551872635863953e-02,-1.912709750973614134e-02,1.944747643401703238e-02,8.061215959776272394e-03,-9.345239530239937004e-03,-1.022096669425947082e-02,4.106786738541098186e-02,6.514357225239192015e-03
9.257812500000000000e-01,1.489520699476197876e-02,1.823163893730243151e-02,-5.429383471091783070e-03,3.281757174150948947e-02,-4.688398555311842214e-02,9.317309200760265364e-03,1.756218332844169602e-02,-3.287967272429645482e-02,5.785384870642784616e-03,2.597386758656235889e-02,3.397724379195423555e-02,7.518607829129436183e-03,-9.037427953540995082e-03,-1.913177088311556612e-02,1.684493789385849843e-02,8.620683980888336345e-03,-8.978126826054047549e-03,-5.231023041379408156e-03,4.221463158757492173e-02,5.134961058830504223e-03
9.267578125000000000e-01,1.730524725757122059e-02,1.492879021380524342e-02,-6.207434270546197813e-03,3.420172811764296550e-02,-4.811565886778906842e-02,9.434668266235372511e-03,1.903961840569953073e-02,-3.187069188610336390e-02,5.264141691605831591e-03,2.458752700451519169e-02,3.322018596782343874e-02,7.257175864094210505e-03,-7.591705160870411417e-03,-1.899559876971947808e-02,1.422521999085582176e-02,9.238230783824300657e-03,-8.714587121264142158e-03,-4.451632607976127197e-04,4.301438322261161989e-02,3.705951889259697860e-03
9.277343750000000000e-01,1.968121646769453031e-02,1.170571714578349902e-02,-6.923398589873112907e-03,3.536202136169069171e-02,-4.910306143919091620e-02,9.464174969199106932e-03,2.022076251858365495e-02,-3.087443749359466971e-02,4.700236764182260003e-03,2.294700233673203568e-02,3.228902040637292997e-02,7.010515727104302264e-03,-5.981493088069451958e-03,-1.873587554281986450e-02,1.162064484610450185e-02,9.923581241587283927e-03,-8.557525365157492639e-03,4.093847334830753686e-03,4.345898923038581108e-02,2.238172686291188020e-03
9.287109375000000000e-01,2.199674275549238014e-02,8.589064217250492322e-03,-7.562990159533806642e-03,3.628375428719876616e-02,-4.983751359377348172e-02,9.403506818935489578e-03,2.108291800258542750e-02,-2.989576423036531885e-02,4.107768131553312871e-03,2.106973551924570809e-02,3.119689595438857738e-02,6.782860427681516868e-03,-4.222354292530906827e-03,-1.837025379759402166e-02,9.062204031174674740e-03,1.068450837469758427e-02,-8.508684025263694647e-03,8.347212232861830200e-03,4.354412228520757738e-02,7.427793059070564655e-04
9.296875000000000000e-01,2.422601341325674243e-02,5.602856308290485830e-03,-8.113417407965653819e-03,3.695447607943920521e-02,-5.031381186443920073e-02,9.251116845866007646e-03,2.160839493001789902e-02,-2.893949787748488489e-02,3.500785889094490053e-03,1.897570307433324097e-02,2.995819913238496890e-02,6.577773368490805878e-03,-2.332107562897283836e-03,-1.791648283523896573e-02,6.579079935244859685e-03,1.152662917183171036e-02,-8.568563510298863456e-03,1.228052101843083756e-02,4.326936071983737003e-02,-7.688977314461355878e-04
9.306640625000000000e-01,2.634409504577830963e-02,2.768275567750838259e-03,-8.563593019005666385e-03,3.736408427408396266e-02,-5.053027975749138645e-02,9.006284494797837936e-03,2.178477422206336403e-02,-2.801042902273691293e-02,2.893030620563039751e-03,1.668719169983352152e-02,2.858835515322392939e-02,6.398097982576790924e-03,-3.306294560662952249e-04,-1.739215844310595255e-02,4.198205974574566006e-03,1.245324450017920755e-02,-8.736357197564175239e-03,1.586409889822298566e-02,4.263823652066889291e-02,-2.285491162613103276e-03
9.316406250000000000e-01,2.832723981763664994e-02,1.034848632588990030e-04,-8.904310194291454802e-03,3.750490258554278755e-02,-5.048876656485202369e-02,8.669157278948907627e-03,2.160509077365976860e-02,-2.711330413464415473e-02,2.297685281587958511e-03,1.422854720845540683e-02,2.710362134803618456e-02,6.245920044823721415e-03,1.760376522278570780e-03,-1.681448705351750589e-02,1.943872735851109564e-03,1.346522562885777742e-02,-9.009902779508987061e-03,1.907328465781379587e-02,4.165823014801027513e-02,-3.795732492897230421e-03
9.326171875000000000e-01,3.015317376909570912e-02,-2.376500657932645137e-03,-9.128383166947258431e-03,3.737173447422380279e-02,-5.019459469746954949e-02,8.240782227054637560e-03,2.106793365645033556e-02,-2.625281360629492036e-02,1.727144612599819731e-03,1.162589969409700934e-02,2.552087581281373141e-02,6.122543301206149688e-03,3.917640077056075941e-03,-1.620006703282461658e-02,-1.626137387675425120e-04,1.456094904523559143e-02,-9.385651405198395733e-03,2.188863435476880517e-02,4.034071173631013224e-02,-5.288583067606264683e-03
9.335937500000000000e-01,3.180136347957924353e-02,-4.659893110545870222e-03,-9.230750173130023578e-03,3.696189258410847306e-02,-4.965645676970965872e-02,7.723126303613197380e-03,2.017746176178546874e-02,-2.543357645560826927e-02,1.192805740799279465e-03,8.906868106064464580e-03,2.385740408007340496e-02,6.028478829849030947e-03,6.116610153094718082e-03,-1.556468949133393495e-02,-2.103216300317143315e-03,1.573628038160321610e-02,-9.858655821592229168e-03,2.429604916993237038e-02,3.870082904287377307e-02,-6.753358789714654017e-03
9.345703125000000000e-01,3.325325771467513986e-02,-6.738162475741372309e-03,-9.208537766432494873e-03,3.627520440985925604e-02,-4.888626439366041548e-02,7.119085146891875222e-03,1.894333457134544235e-02,-2.466012146064419305e-02,7.048831532778312980e-04,6.100247678682946262e-03,2.213068657374256398e-02,5.963448310294045332e-03,8.331762960796237211e-03,-1.492316062062349485e-02,-3.863389515209889134e-03,1.698460740307450312e-02,-1.042257842142957358e-02,2.628682696797133081e-02,3.675734332678774058e-02,-8.179846714802594884e-03
9.355468750000000000e-01,3.449250109338899972e-02,-8.606018964823686224e-03,-9.061086044787570667e-03,3.531399476448793262e-02,-4.789895133604099575e-02,6.432479647901750107e-03,1.738055907581759901e-02,-2.393686460892020459e-02,2.722507009654956400e-04,3.235683889264440345e-03,2.035818952355401834e-02,5.926401135994148646e-03,1.053692777704017848e-02,-1.428914716427017589e-02,-5.432237926724078902e-03,1.829692115154261597e-02,-1.106971978423173381e-02,2.785763823810110881e-02,3.453241513909329624e-02,-9.558411927440647882e-03
9.365234375000000000e-01,3.550511725024127485e-02,-1.026134855208670968e-02,-8.789935038567562794e-03,3.408304581308840148e-02,-4.671223433873342157e-02,5.668040083080141782e-03,1.550925518049201153e-02,-2.326808284628179013e-02,-9.768726375439240606e-05,3.433367983256337564e-04,1.855716189987131198e-02,5.915545064311449747e-03,1.270562601397587366e-02,-1.367504621799061487e-02,-6.802607888612976182e-03,1.966194350931492474e-02,-1.179106796007425850e-02,2.901042818013070679e-02,3.205134277757069883e-02,-1.088009330025648501e-02
9.375000000000000000e-01,3.627965943463876825e-02,-1.170510376701461297e-02,-8.398773170492923601e-03,3.258953561433217821e-02,-4.534633549755911347e-02,4.831377710622155285e-03,1.335434321909531596e-02,-2.265788422136705629e-02,-3.990940931940696601e-04,-2.546460240507834958e-03,1.674444078351383647e-02,5.928389862563870211e-03,1.481141882782975941e-02,-1.309188014244253712e-02,-7.971112290636491252e-03,2.106629865346460601e-02,-1.257636839824930255e-02,2.975224775319629256e-02,2.934225689207138610e-02,-1.213668695414662525e-02
9.384765625000000000e-01,3.680732698023238963e-02,-1.294115247303691089e-02,-7.893349331747437705e-03,3.084295626876440086e-02,-4.382367062438252692e-02,3.928943941835354343e-03,1.094515842266961282e-02,-2.211017463368293232e-02,-6.277674643093526796e-04,-5.403543429574724118e-03,1.493626741067993410e-02,5.961803182230459783e-03,1.682825838848106548e-02,-1.254921696305290324e-02,-8.938088681542628172e-03,2.249472513094599724e-02,-1.341421407092393409e-02,3.009501749930912698e-02,2.643577540706052928e-02,-1.332081647126441733e-02
9.394531250000000000e-01,3.708204658196906367e-02,-1.397608794436398273e-02,-7.281350713984962100e-03,2.885501291117680694e-02,-4.216850847751985737e-02,2.967977401024059995e-03,8.314998338716000220e-03,-2.162862150427083754e-02,-7.811740763379385055e-04,-8.198258831257031892e-03,1.314811593364341100e-02,6.012077680410012406e-03,1.873083785073083318e-02,-1.205511623257389878e-02,-9.707492458460399709e-03,2.393032460710214221e-02,-1.429215499169091477e-02,3.005522887665421777e-02,2.336462354561665705e-02,-1.442598915709508364e-02
9.404296875000000000e-01,3.710051783041723450e-02,-1.481900407571524331e-02,-6.572249084217914386e-03,2.663950490355938144e-02,-4.040660612846347366e-02,1.956439386691364614e-03,5.500610248300134321e-03,-2.121661479539315581e-02,-8.584526742989248560e-04,-1.090179604265688329e-02,1.139453671693637336e-02,6.075008211893459173e-03,2.049493506125277947e-02,-1.161609994957323380e-02,-1.028672791238135348e-02,2.535484273712156761e-02,-1.519682598683264919e-02,2.965358867524846634e-02,2.016322428334107672e-02,-1.544663789953362731e-02
9.414062500000000000e-01,3.686222296386697933e-02,-1.548124001468013586e-02,-5.777118680382364521e-03,2.421219068568930544e-02,-3.856482603399404713e-02,9.029384397496773669e-04,2.541626568058437050e-03,-2.087722590714686730e-02,-8.603862108365681327e-04,-1.348651122847985794e-02,9.689015749840858283e-03,6.145977740304882017e-03,2.209774510141713361e-02,-1.123714776522689168e-02,-1.068642097793556962e-02,2.674897709070686233e-02,-1.611409124938730300e-02,2.891461282836507371e-02,1.686726502240550041e-02,-1.637814842678610855e-02
9.423828125000000000e-01,3.636940130101475044e-02,-1.597609888687561916e-02,-4.908429332309649160e-03,2.159063782291577999e-02,-3.667074059800029540e-02,-1.833550924528215304e-04,-5.200429653985060019e-04,-2.061316507204944554e-02,-7.893444934599681828e-04,-1.592623562372016618e-02,8.043851502923419355e-03,6.220050465848020287e-03,2.351819690468898855e-02,-1.092171537655991370e-02,-1.092013851382726657e-02,2.809270663259550230e-02,-1.702920389872944126e-02,2.786617656695477424e-02,1.351324664763389055e-02,-1.721687201751042479e-02
9.433593750000000000e-01,3.562698930331652247e-02,-1.631854558509748462e-02,-3.979818769741480175e-03,1.879405985594439360e-02,-3.475223013425728091e-02,-1.292803437417604879e-03,-3.640852862631738587e-03,-2.042673795121447908e-02,-6.491991600796054307e-04,-1.819656579251874642e-02,6.470050292887262813e-03,6.292070542977929413e-03,2.473724939619970781e-02,-1.067177470100007589e-02,-1.100405982153382194e-02,2.936563693191280786e-02,-1.792697848702541966e-02,2.653902838283010365e-02,1.013802140189396829e-02,-1.796012396141612177e-02
9.443359375000000000e-01,3.464252767931316063e-02,-1.652488881174957874e-02,-3.005848361080950062e-03,1.584314160638216479e-02,-3.283708017885898778e-02,-2.415403511223047396e-03,-6.776287218419220840e-03,-2.031980220570827472e-02,-4.452132748120167516e-04,-2.027513215320448856e-02,4.977240950018502197e-03,6.356764666014418953e-03,2.573816287839182301e-02,-1.048787415845891385e-02,-1.095660687952268800e-02,3.054735504619604872e-02,-1.879197414385040676e-02,2.496627566320585787e-02,6.778326192579528162e-03,-1.860616830226561463e-02
9.453125000000000000e-01,3.342603737683939175e-02,-1.661245269678661429e-02,-2.001746730324462792e-03,1.275985462556609475e-02,-3.095258404916889985e-02,-3.540895416657712305e-03,-9.881538482832533110e-03,-2.029372487225867758e-02,-1.839082313459076967e-04,-2.214184254943357688e-02,3.573609309780690843e-03,6.408846736009389880e-03,2.650674172636094394e-02,-1.036921715609932446e-02,-1.079804041580091287e-02,3.161778790408174833e-02,-1.960868583616558886e-02,2.318285012987290894e-02,3.470318011707118361e-03,-1.915418961384552851e-02
9.462890625000000000e-01,3.198986670706056856e-02,-1.659924336042287174e-02,-9.831458230393757408e-04,9.567264493928973046e-03,-2.912515640660516200e-02,-4.658875863800124133e-03,-1.291218914334311615e-02,-2.034934141214170267e-02,1.270890130936064288e-04,-2.377909796020898428e-02,2.265852778387270929e-03,6.443122789181536005e-03,2.703154485469953100e-02,-1.031375667973619126e-02,-1.055002945292729533e-02,3.255755799506107606e-02,-2.036174104685432862e-02,2.122496135843442849e-02,2.491181179657869283e-04,-1.960425275934312220e-02
9.472656250000000000e-01,3.034851220143528969e-02,-1.650361575154633137e-02,3.418596526076969622e-05,6.289331685058263156e-03,-2.737996335620091620e-02,-5.758914960457032876e-03,-1.582488577782013850e-02,-2.048691732459185372e-02,4.792150785342692149e-04,-2.517197779347384035e-02,1.059154955056095925e-03,6.454594366469442596e-03,2.730406086845556246e-02,-1.031830374594452579e-02,-1.023520232906544210e-02,3.334833026453293270e-02,-2.103609904449831730e-02,1.912954666631016404e-02,-2.851628509451724879e-03,-1.995725176240821172e-02
9.482421875000000000e-01,2.851841611440959073e-02,-1.634394597108944011e-02,1.034609022622323855e-03,2.950707703879680132e-03,-2.574057431083802763e-02,-6.830674754175052391e-03,-1.857799509119165832e-02,-2.070611322058425741e-02,8.631521789389928062e-04,-2.630839259439904376e-02,-4.281996546029470272e-05,6.438558535154383089e-03,2.731884530760662899e-02,-1.037864736117002744e-02,-9.876687421248905863e-03,3.397314430498570015e-02,-2.161724983267850064e-02,1.693372554433190957e-02,-5.800172175900024721e-03,-2.021484907122036642e-02
9.492187500000000000e-01,2.651774374714765264e-02,-1.613831408783572910e-02,2.002871655867849432e-03,-4.234718067899314372e-04,-2.422864046771437338e-02,-7.864027867968697780e-03,-2.113223186868295328e-02,-2.100595423880519813e-02,1.269019381029929533e-03,-2.717920241537330819e-02,-1.037913534361225524e-03,6.390702836406797829e-03,2.707361792986409665e-02,-1.048968356847633336e-02,-9.497651870492507253e-03,3.441672622515915686e-02,-2.209140983063425170e-02,1.467426656941811514e-02,-8.567050004298807503e-03,-2.037940662283088331e-02
9.501953125000000000e-01,2.436614397797202264e-02,-1.590420217682304849e-02,2.924358857309817053e-03,-3.807795321629209480e-03,-2.286360429545412562e-02,-8.849174559200543091e-03,-2.345124926028271939e-02,-2.138480465291320298e-02,1.686569406524262779e-03,-2.777829953452707473e-02,-1.925440892299633104e-03,6.307193525776820520e-03,2.656931854272471041e-02,-1.064555113833475300e-02,-9.120846533165688844e-03,3.466577496249241552e-02,-2.244571134957719025e-02,1.238707438066053053e-02,-1.112544449585911588e-02,-2.045391021218132682e-02
9.511718750000000000e-01,2.208449654137500245e-02,-1.565821196334863524e-02,3.785326692361990972e-03,-7.176783413366908358e-03,-2.166244391980932937e-02,-9.776756545457301883e-03,-2.550218244605408080e-02,-2.184034846803456151e-02,2.105387283249635783e-03,-2.810265466745412444e-02,-2.706141089758523979e-03,6.184755595277403872e-03,2.581012048404165288e-02,-1.083977147571142143e-02,-8.768165162290862680e-03,3.470921827254033754e-02,-2.266838299044169475e-02,1.010670383562228304e-02,-1.345150413392047495e-02,-2.044188873736053555e-02
9.521484375000000000e-01,1.969464969832424722e-02,-1.541580604534999697e-02,4.573118620843958856e-03,-1.050509486213204585e-02,-2.063945573251160445e-02,-1.063796598258038087e-02,-2.725613750915455505e-02,-2.236957673544766323e-02,2.515087221993271907e-03,-2.815232628640525203e-02,-3.382111056805199578e-03,6.020743213502068730e-03,2.480340145222570403e-02,-1.106539036966091433e-02,-8.460225461894028270e-03,3.453843417345953126e-02,-2.274891819858109593e-02,7.865907896852361580e-03,-1.552462163832201217e-02,-2.034732992927094572e-02
9.531250000000000000e-01,1.721915198585536808e-02,-1.519107620133792677e-02,5.276360445053554678e-03,-1.376772934435229086e-02,-1.980607794066802443e-02,-1.142464804752398554e-02,-2.868861824960081131e-02,-2.296878222858338842e-02,2.905504231301154171e-03,-2.793043313616001139e-02,-3.956724571125275550e-03,5.813199391374646897e-03,2.355967199350464392e-02,-1.131511930114827494e-02,-8.215979165460298231e-03,3.414743423403868855e-02,-2.267822936725629943e-02,5.695225141188548640e-03,-1.732766613619792645e-02,-2.017459417996148030e-02
9.541015625000000000e-01,1.468098172424620734e-02,-1.499654177859376103e-02,5.885131007100250985e-03,-1.694022520518664518e-02,-1.917075713289798089e-02,-1.212939567128274235e-02,-2.977988469139282446e-02,-2.363356202214099422e-02,3.266877177482143627e-03,-2.744309050944032657e-02,-4.434537726707970390e-03,5.560903872461790166e-03,2.209246255539264181e-02,-1.158147414685292004e-02,-8.052357676471394096e-03,3.353300575894786750e-02,-2.244878508223008273e-02,3.622612048293559570e-03,-1.884716622900137195e-02,-1.992832806003626278e-02
9.550781250000000000e-01,1.210327789687260999e-02,-1.484298060616056313e-02,6.391106228064220851e-03,-1.999885087735218947e-02,-1.873885927339384583e-02,-1.274563508315163310e-02,-3.051523815117694952e-02,-2.435882840098083785e-02,3.590020246475428799e-03,-2.669931131050039957e-02,-4.821182534753501274e-03,5.263408454717866461e-03,2.041817060362078121e-02,-1.185690926778927394e-02,-7.983959087565536961e-03,3.269481063298185913e-02,-2.205472834111377525e-02,1.673124423093135405e-03,-2.007344169302070422e-02,-1.961337906292595634e-02
9.560546875000000000e-01,9.509075903438730590e-03,-1.473929429890291978e-02,6.787674583248341602e-03,-2.292078857338400097e-02,-1.851262585674549530e-02,-1.326770096505437875e-02,-3.088522892915982615e-02,-2.513882839847345757e-02,3.866480061822419843e-03,-2.571087338685212886e-02,-5.123250392347979826e-03,4.921059171240235730e-03,1.855586986543837635e-02,-1.213394514788035394e-02,-8.022781579528136947e-03,3.163543932450470914e-02,-2.149197385930359111e-02,-1.313485467004603369e-04,-2.100068233906237508e-02,-1.923471303409804434e-02
9.570312500000000000e-01,6.921051524694712270e-03,-1.469240922253605038e-02,7.070022631710204571e-03,-2.568430894765121736e-02,-1.849117527531591795e-02,-1.369090017122156534e-02,-3.088578393220927157e-02,-2.596717212742115366e-02,4.088676051839869492e-03,-2.449215503957807502e-02,-5.348167232582963330e-03,4.535004987024528547e-03,1.652708429691354675e-02,-1.240528794505995486e-02,-8.178007308112182627e-03,3.036041930414068446e-02,-2.075828288472852945e-02,-1.772294987426603586e-03,-2.162697336327693703e-02,-1.879733563864662699e-02
9.580078125000000000e-01,4.361276229732154175e-03,-1.470721378514446530e-02,7.235189754770051523e-03,-2.826893549876426451e-02,-1.867054877776317887e-02,-1.401156314142163427e-02,-3.051825282381115390e-02,-2.683686992297906054e-02,4.250022031714942305e-03,-2.305994102622976188e-02,-5.504062221849996377e-03,4.107192902632604906e-03,1.435552986762235472e-02,-1.266393953176187318e-02,-8.455839932852312474e-03,2.887817789489777534e-02,-1.985331428096075504e-02,-3.234734092932525784e-03,-2.195426733199133673e-02,-1.830621909375749340e-02
9.589843750000000000e-01,1.850986709825011263e-03,-1.478653211841410818e-02,7.282091797642963049e-03,-3.065559756235090166e-02,-1.904379974232201997e-02,-1.422708232225433460e-02,-2.978937259407280283e-02,-2.774037816884563148e-02,4.345027364725537536e-03,-2.143320174114936999e-02,-5.599631896112367349e-03,3.640349589870760065e-03,1.206682770548827069e-02,-1.290329682840671462e-02,-8.859397945726344217e-03,2.719996032132727601e-02,-1.877865099678288976e-02,-4.507312156789624984e-03,-2.198830374556262277e-02,-1.776623524626764344e-02
9.599609375000000000e-01,-5.896287595666266368e-04,-1.493113362147335636e-02,7.211513841212339494e-03,-3.282677082866264362e-02,-1.960112436165964769e-02,-1.433593710752114128e-02,-2.871115173342156032e-02,-2.866965352812857887e-02,4.369376482946923240e-03,-1.963284859089352297e-02,-5.644001628493104834e-03,3.137949914792650605e-03,9.688192540804656250e-03,-1.311723946829898568e-02,-9.388664937429099314e-03,2.533970445529784565e-02,-1.753780141395865078e-02,-5.582341017402668928e-03,-2.173847790660535587e-02,-1.718209591323127672e-02
9.609375000000000000e-01,-2.941624839282859245e-03,-1.513977727142343244e-02,7.026072848052872244e-03,-3.476660440921817280e-02,-2.033003124692982222e-02,-1.433770501201263488e-02,-2.730067645441137600e-02,-2.961621515156412365e-02,4.319985973368621959e-03,-1.768146887252367017e-02,-5.646586296284620415e-03,2.604172925474438488e-03,7.248100725751487061e-03,-1.330020507085446363e-02,-1.004049691405501862e-02,2.331387445227967037e-02,-1.613617544733166737e-02,-6.455779939617108977e-03,-2.121766156381355711e-02,-1.655830122860755399e-02
9.619140625000000000e-01,-5.187472576639037131e-03,-1.540928906634008236e-02,6.730151419382073529e-03,-3.646103357187523153e-02,-2.121554691581834309e-02,-1.423305899974661864e-02,-2.557984261612990251e-02,-3.057121429102526572e-02,4.195038862106930007e-03,-1.560304370572925155e-02,-5.616951967543149134e-03,2.043846092118737322e-03,4.775942379026182870e-03,-1.344725163806539947e-02,-1.080868576586032671e-02,2.114125612322476436e-02,-1.458103565596139024e-02,-7.127162809396981984e-03,-2.044197850204197697e-02,-1.589909655560461238e-02
9.628906250000000000e-01,-7.311210187427310062e-03,-1.573467046710559647e-02,6.329804359559167669e-03,-3.789787736449164168e-02,-2.224045364080395187e-02,-1.402375109424706945e-02,-2.357501814509387061e-02,-3.152551060830757756e-02,3.993996149375431820e-03,-1.342265276262930539e-02,-5.564680357129822043e-03,1.462378781449474646e-03,2.301662410577590481e-03,-1.355410682256427690e-02,-1.168407701070787140e-02,1.884271748263515595e-02,-1.288142400423822852e-02,-7.599473321443833175e-03,-1.943053889123708133e-02,-1.520843833565304823e-02
9.638671875000000000e-01,-9.298569939201591084e-03,-1.610923525142297225e-02,5.832640164699928222e-03,-3.906692045380175810e-02,-2.338555570651902268e-02,-1.371258260140308625e-02,-2.131664179658118718e-02,-3.246975434072483374e-02,3.717586053453444082e-03,-1.116616967897051706e-02,-5.499237710992331551e-03,8.656861227021067813e-04,-1.446046840492625461e-04,-1.361720404081498068e-02,-1.265473900514651681e-02,1.644093844378399782e-02,-1.104806528133257457e-02,-7.878971581156449591e-03,-1.820513678119761031e-02,-1.448996905525209988e-02
9.648437500000000000e-01,-1.113708027895956958e-02,-1.652477179340523794e-02,5.247679925451997907e-03,-3.995997861834636039e-02,-2.462996976488936521e-02,-1.330336147140914749e-02,-1.883876504410703437e-02,-3.339447336864616311e-02,3.367771805969836316e-03,-8.859952115422058128e-03,-5.429849667471170829e-03,2.601045758269695911e-04,-2.532901308375599091e-03,-1.363370561841200680e-02,-1.370617995202991907e-02,1.396011408909708651e-02,-9.093248539673443043e-03,-7.974976211243645779e-03,-1.678991562722366437e-02,-1.374700132478561855e-02
9.658203125000000000e-01,-1.281614272235855750e-02,-1.697172744082021262e-02,4.585196455474350660e-03,-4.057094745219043397e-02,-2.595143468841110135e-02,-1.280084751203170931e-02,-1.617854470722450075e-02,-3.429016412807912167e-02,2.947699196919732062e-03,-6.530530466710706208e-03,-5.365383517476689582e-03,-3.476993587290518137e-04,-4.833809588689664399e-03,-1.360151335315222011e-02,-1.482160824985335849e-02,1.142563632061739318e-02,-7.030688242490179193e-03,-7.899606640159645768e-03,-1.521100714609199302e-02,-1.298251088245421479e-02
9.667968750000000000e-01,-1.432708339019473677e-02,-1.743941138390989881e-02,3.856536722238857514e-03,-4.089583395957194223e-02,-2.732663610902233073e-02,-1.221068633795913475e-02,-1.337569461626211126e-02,-3.514738522585043878e-02,2.461625390219268628e-03,-4.204299189251931718e-03,-5.314239143699160325e-03,-9.508257471590505355e-04,-7.018805681010232070e-03,-1.351926706280915345e-02,-1.598223103858436786e-02,8.863758986944815163e-03,-4.875367111279144128e-03,-7.667490746460787175e-03,-1.349614912659861943e-02,-1.219913816512604304e-02
9.677734375000000000e-01,-1.566317943549904237e-02,-1.791621219801323509e-02,3.073930862099947311e-03,-4.093277084921875808e-02,-2.873154069481675954e-02,-1.153933309751200426e-02,-1.047190515672363070e-02,-3.595685254762320815e-02,1.914830814373612994e-03,-1.907214635392221434e-03,-5.284249764891168176e-03,-1.542241530848799348e-03,-9.060600860844614593e-03,-1.338633184618141098e-02,-1.716758521071888935e-02,6.301251785342002268e-03,-2.643362931420083651e-03,-7.295443433990361423e-03,-1.167428804986645266e-02,-1.139919792930159034e-02
9.687500000000000000e-01,-1.681966094607386872e-02,-1.838982609912930694e-02,2.250291204988793484e-03,-4.068201347036480564e-02,-3.014173516029216779e-02,-1.079396715607954318e-02,-7.510239928199560766e-03,-3.670953460136623658e-02,1.313516173972623449e-03,3.354968540912218068e-04,-5.282593447108331619e-03,-2.114882875972121015e-03,-1.093346491890527170e-02,-1.320277492626067278e-02,-1.835589468352565382e-02,3.765048348700750572e-03,-3.516618037093688798e-04,-6.802122013033992144e-03,-9.775172509115893915e-03,-1.058469626232130985e-02
9.697265625000000000e-01,-1.779368922785286994e-02,-1.884749187795058470e-02,1.399004814593927601e-03,-4.014591946982944137e-02,-3.153276502760340300e-02,-9.982399033217230488e-03,-4.534518987888693127e-03,-3.739674681202594803e-02,6.646868231810817290e-04,2.499617035609219984e-03,-5.315716172082146120e-03,-2.661757888438025677e-03,-1.261352767403985803e-02,-1.296933306199581255e-02,-1.952444737557382584e-02,1.281893946306596980e-03,1.982039482339622780e-03,-6.207664459623528364e-03,-7.828943455743631735e-03,-9.757354198844742088e-03
9.707031250000000000e-01,-1.858431266984567065e-02,-1.927622847344106355e-02,5.337230676654217132e-04,-3.932891139004218717e-02,-3.288046825478137952e-02,-9.112970985683579647e-03,-1.588698225109170387e-03,-3.801024347772494205e-02,-2.397310992493725812e-05,4.562196699290258645e-03,-5.389267076124611491e-03,-3.176048032611644180e-03,-1.407905476229134867e-02,-1.268737160931548633e-02,-2.064998510193880032e-02,-1.122001844032859737e-03,4.339539133837018621e-03,-5.533316718186113807e-03,-5.865727239137911997e-03,-8.918637052489897937e-03
9.716796875000000000e-01,-1.919240165792083716e-02,-1.966307121020226603e-02,-3.318482475600688375e-04,-3.823742257057749505e-02,-3.416129901922915213e-02,-8.194452700533379208e-03,1.283745668730500210e-03,-3.854230611409718843e-02,-7.442343604965127174e-04,6.501796410104582896e-03,-5.508046293631134113e-03,-3.651206635095527973e-03,-1.531069426242078965e-02,-1.235883638248006997e-02,-2.170909949979527714e-02,-3.421302294175756868e-03,6.702341181581542018e-03,-4.801055202734419783e-03,-3.915237254143429622e-03,-8.069788488887032901e-03
9.726562500000000000e-01,-1.962056423916944126e-02,-1.999530285197496232e-02,-1.184154936461037167e-03,-3.687982685939026478e-02,-3.535263718698195695e-02,-7.235933609860287219e-03,4.040415406772204787e-03,-3.898582695121870917e-02,-1.487461387987751987e-03,8.298704328037852587e-03,-5.675965659813086810e-03,-4.081052925267845792e-03,-1.629169116673850892e-02,-1.198619951357232996e-02,-2.267862711886832819e-02,-5.591865558700672215e-03,9.051868482241686928e-03,-4.033210541525251470e-03,-2.006389766549362963e-03,-7.211868305340582430e-03
9.736328125000000000e-01,-1.987304443859860131e-02,-2.026067581290778158e-02,-2.009993287534890712e-03,-3.526635278313922095e-02,-3.643307930506740899e-02,-6.246713361493314541e-03,6.640569646920080685e-03,-3.933438640646124557e-02,-2.244753921902155683e-03,9.935128737211699340e-03,-5.896022350154541541e-03,-4.459860160527694822e-03,-1.700806719432575165e-02,-1.157240053154709805e-02,-2.353603695649599675e-02,-7.611046948210997351e-03,1.136967492735888909e-02,-3.252098404007608325e-03,-1.669391589897656163e-04,-6.345792844376930628e-03
9.746093750000000000e-01,-1.995560529360523166e-02,-2.044762211392250895e-02,-2.796698836627456788e-03,-3.340898296721912797e-02,-3.738270731970164823e-02,-5.236191977930055794e-03,9.045667546972707002e-03,-3.958232343551137955e-02,-3.007088697606924259e-03,1.139536329823551304e-02,-6.170285361544197537e-03,-4.782436504130222095e-03,-1.744876396370739075e-02,-1.112078388366929266e-02,-2.425980397966676777e-02,-9.457977200107806418e-03,1.363765393669332665e-02,-2.479662952933737660e-03,1.576862565799014250e-03,-5.472376953778559754e-03
9.755859375000000000e-01,-1.987539879791398734e-02,-2.054544796797217257e-02,-3.532322251696582479e-03,-3.132133973373552038e-02,-3.818333163997679469e-02,-4.213761209519774689e-03,1.121987366868467881e-02,-3.972479776143213182e-02,-3.765458976089203560e-03,1.266592344525627883e-02,-6.499894574265676662e-03,-5.044197464532290502e-03,-1.760574808532904684e-02,-1.063503410266484345e-02,-2.482976254901569924e-02,-1.111381295879793236e-02,1.583824040541122885e-02,-1.737138086143953999e-03,3.200577662102069808e-03,-4.592376413866526563e-03
9.765625000000000000e-01,-1.964082503493312995e-02,-2.054451021880407402e-02,-4.205789879544001575e-03,-2.901855793789288526e-02,-3.881870562736686875e-02,-3.188698538281950490e-03,1.313051633232886414e-02,-3.975784309628507818e-02,-4.511009570498228372e-03,1.373565277268056460e-02,-6.885071977055546265e-03,-5.241228864387794534e-03,-1.747407729204376522e-02,-1.011910978408709846e-02,-2.522743413313475666e-02,-1.256195618588701150e-02,1.795460341060191312e-02,-1.044731180447265335e-03,4.681862071075630800e-03,-3.706529782941135609e-03
9.775390625000000000e-01,-1.926138283093926581e-02,-2.043637223594929261e-02,-4.807046825238163110e-03,-2.651714622830203191e-02,-3.927470908743772859e-02,-2.170065217067716767e-03,1.474849339055819136e-02,-3.967841059947209426e-02,-5.235165267777366210e-03,1.459579868969828297e-02,-7.325144491118965387e-03,-5.370339481510842498e-03,-1.705192728931132634e-02,-9.577177482123404653e-03,-2.543632426469188273e-02,-1.378823977346445816e-02,1.997082715970002059e-02,-4.213335339806410893e-04,6.000709159998526485e-03,-2.815598662639469656e-03
9.785156250000000000e-01,-1.874751427191349851e-02,-2.021393727650555583e-02,-5.327180790990463169e-03,-2.383483803269771661e-02,-3.953949886275798242e-02,-1.166609636705505252e-03,1.604862034046439581e-02,-3.948440195927482160e-02,-5.929750731096920108e-03,1.524005705677460021e-02,-7.818577694982752069e-03,-5.429102689825037256e-03,-1.634057956703337255e-02,-9.013546560415941836e-03,-2.544218433030448132e-02,-1.478107721965817023e-02,2.187207787795989941e-02,1.157388659065754146e-04,7.139655150760130034e-03,-1.920405454831954246e-03
9.794921875000000000e-01,-1.811044540558575874e-02,-1.987155775397152907e-02,-5.758525276818652651e-03,-2.099043367565218629e-02,-3.960362516608224859e-02,-1.866772033180354509e-04,1.700991670768615613e-02,-3.917469163654762471e-02,-6.587100193154193407e-03,1.566458595044467952e-02,-8.363019631812292770e-03,-5.415886621944676280e-03,-1.534437096310836517e-02,-8.432605949684703409e-03,-2.523323449021323828e-02,-1.553157483437025109e-02,2.364475457995744018e-02,5.509712335047665553e-04,8.083944268026747523e-03,-1.021867768534317870e-03
9.804687500000000000e-01,-1.736202539418820606e-02,-1.940511929782901338e-02,-6.094741133071528497e-03,-1.800363512728801046e-02,-3.946011284116719003e-02,7.618722185589088449e-04,1.761582769735678400e-02,-3.874913796941151928e-02,-7.200155496379439905e-03,1.586798912444105369e-02,-8.955353775547819639e-03,-5.329872572917048260e-03,-1.407060629640224589e-02,-7.838763668374040469e-03,-2.480034477699548032e-02,-1.603360556346913185e-02,2.527662194641016463e-02,8.708401601141710574e-04,8.821652303950322516e-03,-1.210287368238747080e-04
9.814453125000000000e-01,-1.651456629596744635e-02,-1.881209893662978347e-02,-6.330875847428004202e-03,-1.489487496005120412e-02,-3.910450728591551017e-02,1.671738381562035526e-03,1.785437919423049982e-02,-3.820858300227026466e-02,-7.762551298143430430e-03,1.585127014005393783e-02,-9.591760142901448877e-03,-5.171061563119069837e-03,-1.252943588584991795e-02,-7.236389858614260609e-03,-2.413717220968378263e-02,-1.628384414070457170e-02,2.675692382720853968e-02,1.063966359453785270e-03,9.343767966840556619e-03,7.809173826436172083e-04
9.824218750000000000e-01,-1.558068553746436852e-02,-1.809159718401170611e-02,-6.463400339083649401e-03,-1.168514115274892073e-02,-3.853488530993759431e-02,2.536245485300765625e-03,1.771826528900579539e-02,-3.755484106858535120e-02,-8.268686531573893328e-03,1.561775852066970421e-02,-1.026778346564390099e-02,-4.940269173735610704e-03,-1.073370023535755342e-02,-6.629763979911347700e-03,-2.324025256526866812e-02,-1.628176388745855921e-02,2.807647620890897991e-02,1.121228934626331344e-03,9.644232044411272381e-03,1.682604826962956317e-03
9.833984375000000000e-01,-1.457315299711141147e-02,-1.724434424358568113e-02,-6.490223413544488409e-03,-8.395799425924990386e-03,-3.775183171746306077e-02,3.349397154917530678e-03,1.720486859044409456e-02,-3.679067632167704049e-02,-8.713781489952492076e-03,1.517300963913324752e-02,-1.097840728217488668e-02,-4.639108957184730209e-03,-8.698744584296948940e-03,-6.023026689540083786e-03,-2.210904625826308825e-02,-1.602959607080915727e-02,2.922773881430018247e-02,1.035840778661587360e-03,9.719935056932683254e-03,2.582481541154861560e-03
9.843750000000000000e-01,-1.350474445727935409e-02,-1.627268096765707023e-02,-6.410684396196705478e-03,-5.048414819087888861e-03,-3.675838289872861847e-02,4.105921127097682428e-03,1.631621463476092687e-02,-3.591976956847246771e-02,-9.093920179423880396e-03,1.452468036694623196e-02,-1.171813276935313591e-02,-4.269964904022366739e-03,-6.442206394719151262e-03,-5.420136823915544175e-03,-2.074593857571370784e-02,-1.553225329054147563e-02,3.020486483715593626e-02,8.033853643871022993e-04,9.570674691346281807e-03,3.478800226158848801e-03
9.853515625000000000e-01,-1.238810300019784968e-02,-1.518051559943346673e-02,-6.225524805567736290e-03,-1.664574227434521781e-03,-3.555993917105330915e-02,4.801303368549414766e-03,1.505886270729407325e-02,-3.494667491481216748e-02,-9.406077855687151879e-03,1.368238279701222693e-02,-1.248106111493265877e-02,-3.835953614262118186e-03,-3.983779163919813279e-03,-4.824833781430385403e-03,-1.915619528532176707e-02,-1.479721888675653886e-02,3.100372865108021181e-02,4.218157956747800499e-04,9.199074884392014276e-03,4.369615328902135866e-03
9.863281250000000000e-01,-1.123560972699533256e-02,-1.397325769256519898e-02,-5.936840242522248463e-03,1.734288397086434759e-03,-3.416414802811829771e-02,5.431811517584694653e-03,1.344373633028466894e-02,-3.387676687501926104e-02,-9.648133920581702591e-03,1.265751859303125212e-02,-1.326097822745527476e-02,-3.340876971987832671e-03,-1.344956210614765878e-03,-4.240605496388371969e-03,-1.734787536464856353e-02,-1.383440483360852055e-02,3.162193166169258857e-02,-1.085824288367994296e-04,8.610468952259368175e-03,5.252785950118908295e-03
9.873046875000000000e-01,-1.005926497232714420e-02,-1.265773093010523487e-02,-5.548013954810910968e-03,5.127062508547676999e-03,-3.258076082667935025e-02,5.994507701536509053e-03,1.148589752994914892e-02,-3.271617873052984349e-02,-9.818870599581714514e-03,1.146309671584858081e-02,-1.405144059357783803e-02,-2.789166255305997738e-03,1.451241718282694857e-03,-3.670662087561930680e-03,-1.533170327734880226e-02,-1.265598100451055530e-02,3.205878679078952298e-02,-7.852629554637006754e-04,7.812749638490767978e-03,6.125984518828070033e-03
9.882812500000000000e-01,-8.870580973563531313e-03,-1.124206685267605671e-02,-5.063633783481126006e-03,8.493125475044235526e-03,-3.082146575922282278e-02,6.487250938676954702e-03,9.204269762924037479e-03,-3.147173304028653279e-02,-9.917958047222485626e-03,1.011353742799872904e-02,-1.484586112184583910e-02,-2.185818727150100511e-03,4.380551037356537891e-03,-3.117915165168463724e-03,-1.312090383698213091e-02,-1.127617905414051921e-02,3.231528238435587425e-02,-1.603521955350533171e-03,6.816189364338044385e-03,6.986710962917704049e-03
9.892578125000000000e-01,-7.680486737084161325e-03,-9.735581749057682296e-03,-4.489394405535330861e-03,1.181249958636032202e-02,-2.889970022511195377e-02,6.908689480597638051e-03,6.621315045708346843e-03,-3.015086530746962160e-02,-9.945926731012261907e-03,8.624465581096734529e-03,-1.563759385592664378e-02,-1.536327844723600622e-03,7.417758053615455816e-03,-2.584962688071802770e-03,-1.073100324075207217e-02,-9.711074458245365359e-03,3.239402661863279020e-02,-2.556630462221806243e-03,5.633234311303357209e-03,7.832311995389872744e-03
9.902343750000000000e-01,-6.499245628532013611e-03,-8.148639158791062820e-03,-3.831986953632857042e-03,1.506600010790678720e-02,-2.683044591882490643e-02,7.258243587440079379e-03,3.762671382190410814e-03,-2.876154189142373849e-02,-9.904128122645339954e-03,7.012496246186706444e-03,-1.642001649816692346e-02,-8.466082954016922527e-04,1.053699577441985155e-02,-2.074079179907639073e-03,-8.179600316752961078e-03,-7.978350480391456154e-03,3.229917373560065030e-02,-3.635992432100534390e-03,4.278276240341145550e-03,8.660005037463209751e-03
9.912109375000000000e-01,-5.336386002372645737e-03,-6.492500583905423152e-03,-3.098978217186651105e-03,1.823537303778548571e-02,-2.463001010032587340e-02,7.536079351961023909e-03,6.567570173227031682e-04,-2.731217331914282884e-02,-9.794684876175472135e-03,5.295015755064564830e-03,-1.718660975474281538e-02,-1.229171141162348560e-04,1.371204078113996520e-02,-1.587211039485184050e-03,-5.486112403027119076e-03,-6.097047993583333200e-03,3.203633366751480055e-02,-4.831325004547163890e-03,2.767406153744169772e-03,9.466906214578789391e-03
9.921875000000000000e-01,-4.200644981985736555e-03,-4.779167104672669801e-03,-2.298681709393856493e-03,2.130342135079737326e-02,-2.231579659888789993e-02,7.743074297513891958e-03,-2.665651644518620550e-03,-2.581152419660954003e-02,-9.620431794723405608e-03,3.489961182141174730e-03,-1.793103259519244000e-02,6.282278385145029231e-04,1.691660626978735982e-02,-1.125976617857554936e-03,-2.671500560878931237e-03,-4.087305173537435568e-03,3.161246680647043783e-02,-6.130857231859544558e-03,1.118154033051791882e-03,1.025006179072484452e-02
9.931640625000000000e-01,-3.099925307693852071e-03,-3.021214642470120438e-03,-1.440022921892573568e-03,2.425411865521989035e-02,-1.990607012836180176e-02,7.880775568285798213e-03,-6.171861431611960422e-03,-2.426862094618598489e-02,-9.384848979428052004e-03,1.615601213565780875e-03,-1.864719261020094179e-02,1.400130756469744782e-03,2.012462752855152803e-02,-6.916706822623616474e-04,2.420209837168758242e-04,-1.970091100129874647e-03,3.103576583697219629e-02,-7.521543401917556854e-03,-6.507810602164122759e-04,1.100648235135604988e-02
9.941406250000000000e-01,-2.041264989173651508e-03,-1.231625612415649090e-03,-5.324010839973516637e-04,2.707270934327738257e-02,-1.741971746053303655e-02,7.951351606537305355e-03,-9.827716019575993833e-03,-2.269265860209400409e-02,-9.091988616479204990e-03,-3.096787742396204125e-04,-1.932931075049056438e-02,2.186000866530881347e-03,2.331053634277526626e-02,-2.852728458462404772e-04,3.231286178423643796e-03,2.330627438449914875e-04,3.031552667544582316e-02,-8.989287011494831448e-03,-2.519806252876204654e-03,1.173317900613207038e-02
9.951171875000000000e-01,-1.030819332801890306e-03,5.763803386843709478e-04,4.144503012649706705e-04,2.974579448223197559e-02,-1.487600891640452477e-02,7.957538270490793070e-03,-1.359805473825237074e-02,-2.109290788212587336e-02,-8.746396890584720585e-03,-2.267584767472341327e-03,-1.997197983483655140e-02,2.979034285060360929e-03,2.644952108536065272e-02,9.254048837715675435e-05,6.272484263536193781e-03,2.500329198772625015e-03,2.946201064957004040e-02,-1.051917144812568143e-02,-4.468711317157950287e-03,1.242720085996695117e-02
9.960937500000000000e-01,-7.385476548028456142e-05,2.389513904673921073e-03,1.390601954240169510e-03,3.226140286752991748e-02,-1.229436349645960172e-02,7.902580387584054455e-03,-1.744716971298950620e-02,-1.947862372077481877e-02,-8.353032517080475478e-03,-4.240112837616676414e-03,-2.057021632482316717e-02,3.772493594467892473e-03,2.951776955918667539e-02,4.413811408275650715e-04,9.341467754026146209e-03,4.809846672302696587e-03,2.848630010194326545e-02,-1.209569350699705309e-02,-6.476942289125361962e-03,1.308567299434205446e-02
9.970703125000000000e-01,8.252462542237921569e-04,4.194579530015036563e-03,2.386064275131535850e-03,3.460904683989361741e-02,-9.694120784474794666e-03,7.790169761074961299e-03,-2.133925476318799738e-02,-1.785895639801459225e-02,-7.917183361567759620e-03,-6.209736299924976770e-03,-2.111950497620487116e-02,4.559784058444622291e-03,3.249269200153361015e-02,7.611316073003282588e-04,1.241405653178107721e-02,7.139971419959518714e-03,2.740014961736189636e-02,-1.370299600068753537e-02,-8.523868433697607758e-03,1.370583421002066760e-02
9.980468750000000000e-01,1.662970058173986838e-03,5.978632353038452855e-03,3.390917833031874620e-03,3.677976265198698580e-02,-7.094322530260797205e-03,7.624380653798314145e-03,-2.523883986072596869e-02,-1.624286633031537044e-02,-7.444382567403543677e-03,-8.159579326852579861e-03,-2.161583608989576730e-02,5.334525488443162336e-03,3.535312203204525605e-02,1.051925431421734921e-03,1.546633353701575009e-02,9.469517654639979590e-03,2.621583505194383795e-02,-1.532509590875682365e-02,-1.058903900795343279e-02,1.428507380642402014e-02
9.990234375000000000e-01,2.436647236008063905e-03,7.729126578444460959e-03,4.395437133899239221e-03,3.876613535456695930e-02,-4.513506550378917383e-03,7.409603761895729515e-03,-2.911120541926370126e-02,-1.463904350779412882e-02,-6.940325539912811301e-03,-1.007357530907252927e-02,-2.205573519797133369e-02,6.090618880420978210e-03,3.807949371839564057e-02,1.314125971351813192e-03,1.847492785916128588e-02,1.177798259289352528e-02,2.494600248719356511e-02,-1.694610475517422873e-02,-1.265242658768100242e-02,1.482096671090888523e-02
1.000000000000000000e+00,3.144419731031555462e-03,9.434053402370069091e-03,5.390206109056277714e-03,4.056230835413546232e-02,-1.969515288440838296e-03,7.150479664503822143e-03,-3.292277123067258171e-02,-1.305583246551035061e-02,-6.410789044511359946e-03,-1.193660854533689329e-02,-2.243628512999338784e-02,6.822307058082441311e-03,4.065399334040053353e-02,1.548304018590928839e-03,2.141728139972226205e-02,1.404575389590560774e-02,2.360351914514094429e-02,-1.855043818765201441e-02,-1.469465407483285142e-02,1.531130632169374998e-02


==> Data/dynamic_vectors_t3.csv <==
0.000000000000000000e+00,-5.299246238660295607e-12,1.271731545905913341e-12,2.448183127323205697e-11,2.437386752709821593e-11,2.473898658693049123e-11,1.103793533210300421e-11,1.541267248982740051e-11,-1.369484002313174620e-11,-6.152265247637445591e-11,-1.291551779525705605e-11,-1.217856079747278371e-11,6.204297816184754150e-11,-6.952361615753280221e-11,7.963213428254501075e-11,-1.374971882007136394e-10,7.934952911207726885e-11,2.244798444447364064e-11,-1.872057639486134495e-11,5.795960993797043072e-11,3.627219059360424506e-11
9.765625000000000000e-04,-7.882309125230656228e-12,1.884782488450937207e-12,3.619000822966507952e-11,3.609860594183073992e-11,3.658965927247179132e-11,1.627618726989579598e-11,2.278572361247463289e-11,-2.024703459385775929e-11,-9.092130236636183131e-11,-1.927927754556266556e-11,-1.795685186848574713e-11,9.180874089049231914e-11,-1.029364893984815337e-10,1.177947613762850970e-10,-2.034228739279817771e-10,1.174872659305052850e-10,3.325972373780086363e-11,-2.772404064742910352e-11,8.573651161780513567e-11,5.381594627661907174e-11
1.953125000000000000e-03,-1.168095197174259966e-11,2.782512780367966382e-12,5.329423404159712847e-11,5.326252302479600673e-11,5.391240898675517022e-11,2.390767145535638835e-11,3.355865371864373972e-11,-2.982077141537514811e-11,-1.338577549878395856e-10,-2.867312885690209637e-11,-2.637408238257181786e-11,1.353419430667639558e-10,-1.518340157173993262e-10,1.735875167138172213e-10,-2.998211357712665063e-10,1.733005077715895781e-10,4.909432158293297193e-11,-4.090314940822397617e-11,1.263456817817628812e-10,7.954745342978855365e-11
2.929687500000000000e-03,-1.724626073895738772e-11,4.092694608827653960e-12,7.818441145186016814e-11,7.829205711232849075e-11,7.913550224935110013e-11,3.498174269010536192e-11,4.923730715137544699e-11,-4.375474484942354699e-11,-1.963209169084269507e-10,-4.248789997017809958e-11,-3.858680435976718511e-11,1.987644245229654664e-10,-2.231160307370405408e-10,2.548384819123144202e-10,-4.402304071226908635e-10,2.546663459754727072e-10,7.219635945967180652e-11,-6.012053356965006413e-11,1.854854841631298408e-10,1.171442540514151773e-10
3.906250000000000000e-03,-2.536892751511153966e-11,5.996954310154318815e-12,1.142632298044694231e-10,1.146508081679220465e-10,1.157192846133426005e-10,5.098714433924709558e-11,7.196752670992944550e-11,-6.395554288115796341e-11,-2.868363071795515290e-10,-6.272830584042709264e-11,-5.623573126197401517e-11,2.908050637123055449e-10,-3.266294782360728585e-10,3.727050825086536143e-10,-6.439523518633724560e-10,3.728261252633605026e-10,1.057717067638834495e-10,-8.803445563296095543e-11,2.712771067780580160e-10,1.718683094829207302e-10
4.882812500000000000e-03,-3.717905113636282683e-11,8.754198843800298414e-12,1.663563434910479351e-10,1.672636427492667855e-10,1.685747950499645538e-10,7.402779189247627235e-11,1.047922591121211520e-10,-9.312806146688041344e-11,-4.174916248370776004e-10,-9.227169634462025017e-11,-8.163893066588024262e-11,4.238605084354150335e-10,-4.763680965673488275e-10,5.430254205495976209e-10,-9.383901673136795054e-10,5.437558810137619963e-10,1.543814901444054254e-10,-1.284244265246163396e-10,3.952494416242072785e-10,2.512183301560124592e-10
5.859375000000000000e-03,-5.428654793275301279e-11,1.273114202987807812e-11,2.412787782349038086e-10,2.431033361446083150e-10,2.446428508364294985e-10,1.070640393720502541e-10,1.520101309446160494e-10,-1.350927559171036136e-10,-6.053487654860492212e-10,-1.352332785203408077e-10,-1.180567217943139008e-10,6.154623661641222453e-10,-6.921384353865462647e-10,7.881866055552283577e-10,-1.362288117055020668e-09,7.900689465036887226e-10,2.244879299645289434e-10,-1.866412859541233422e-10,5.736985228020424969e-10,3.658376482936491558e-10
6.835937500000000000e-03,-7.897275783986282445e-11,1.844510731142029263e-11,3.486145653284572045e-10,3.520020194044837021e-10,3.536916956883109963e-10,1.542424048482566514e-10,2.196681539046841944e-10,-1.952230493897087180e-10,-8.743962049976263532e-10,-1.974730241093017641e-10,-1.700552078985878944e-10,8.903030129239088109e-10,-1.001858435341950313e-09,1.139704376897740563e-09,-1.970200222442143461e-09,1.143640772692169639e-09,3.252102435148977771e-10,-2.702300472696858905e-10,8.295653504025071478e-10,5.307709421656580724e-10
7.812500000000000000e-03,-1.144608561990326200e-10,2.662270606437279700e-11,5.017853300130073752e-10,5.077671535381088535e-10,5.094122840993960923e-10,2.213476221066478542e-10,3.162366017731451238e-10,-2.810471019493133405e-10,-1.258215303425902691e-09,-2.873048459613284259e-10,-2.440026216151744461e-10,1.283015337879289963e-09,-1.444718466200908711e-09,1.641759336918484916e-09,-2.838622860571385542e-09,1.649217979175304978e-09,4.693628105625989597e-10,-3.897851465559633747e-10,1.195010724333399769e-09,7.672000188826099805e-10
8.789062500000000000e-03,-1.652845140232974692e-10,3.828141811013662381e-11,7.195090137839604232e-10,7.297088357988151798e-10,7.309138901967721759e-10,3.164135446808576095e-10,4.535322778354861514e-10,-4.030647766252770109e-10,-1.803621784646329843e-09,-4.164761954201286003e-10,-3.487396434742366134e-10,1.841974874660717295e-09,-2.075504741965793216e-09,2.356030125349965454e-09,-4.074374487352374572e-09,2.369356692318280078e-09,6.748802330740590042e-10,-5.601223636404644683e-10,1.714933821543642117e-09,1.104824802936866710e-09
9.765625000000000000e-03,-2.377948521775861615e-10,5.483849497154377703e-11,1.027779670108296057e-09,1.044720857959481905e-09,1.044756881305981678e-09,4.505488023030075586e-10,6.479697768800441351e-10,-5.758621455006479184e-10,-2.575606505405737057e-09,-6.015199324745254906e-10,-4.964876329741350250e-10,2.634471172737497103e-09,-2.970489603180037159e-09,3.368264958318877288e-09,-5.825995076347496268e-09,3.391150560465608626e-09,9.667616209636685762e-10,-8.018755344530542093e-10,2.451755936718326281e-09,1.585120700522263246e-09
1.074218750000000000e-02,-3.408548222313240271e-10,7.826094319211121543e-11,1.462543989420331666e-09,1.490104833364220337e-09,1.487702635537508366e-09,6.390484952875147427e-10,9.222573426119260967e-10,-8.196144783248602325e-10,-3.664010107116734920e-09,-8.656132100018829750e-10,-7.040659502907217056e-10,3.753712612941208690e-09,-4.235419252080141702e-09,4.797175435886443766e-09,-8.299180398035515528e-09,4.835352772177569082e-09,1.379708110346940272e-09,-1.143661960753679828e-09,3.491896497233853054e-09,2.265771376368511746e-09
1.171875000000000000e-02,-4.867812154139141298e-10,1.112669638611838931e-10,2.073302434969927080e-09,2.117383275909519610e-09,2.110419897996923631e-09,9.028775745251877208e-10,1.307675899192814114e-09,-1.162111763083319677e-09,-5.192500194459281286e-09,-1.241116753912306371e-09,-9.945204099918408568e-10,5.328274475769867776e-09,-6.016293463849063938e-09,6.806421760105018992e-09,-1.177758359676073848e-08,6.868690679866117837e-09,1.961691578160435603e-09,-1.625007316550950505e-09,4.954498077899202296e-09,3.226676367763435588e-09
1.269531250000000000e-02,-6.926218928361343920e-10,1.575974132599898232e-10,2.927930595745492912e-09,2.997426049750356106e-09,2.982450842487724385e-09,1.270646275912760929e-09,1.847134992772716556e-09,-1.641470820712676122e-09,-7.330585263856194000e-09,-1.773035358600988106e-09,-1.399286521089488726e-09,7.534772342390798995e-09,-8.513851509041902987e-09,9.620683444482284876e-09,-1.665072196606578431e-08,9.720411794758218594e-09,2.778757310932552502e-09,-2.300277220971444080e-09,7.003128150946136029e-09,4.578055268987302246e-09
1.367187500000000000e-02,-9.818780864323136621e-10,2.223786277474206278e-10,4.119105078709126192e-09,4.227309007727101536e-09,4.198838783118707786e-09,1.781226195077035503e-09,2.599247729430686031e-09,-2.309750135459144893e-09,-1.030961878015227956e-08,-2.523708785130192469e-09,-1.961052702387934769e-09,1.061479624833619882e-08,-1.200294407403545278e-08,1.354711131075185528e-08,-2.345123873134373391e-08,1.370441528562188359e-08,3.921457539613842749e-09,-3.243938002726018430e-09,9.861398618451651007e-09,6.471332987612713023e-09
1.464843750000000000e-02,-1.386815242627965903e-09,3.126063404411351628e-10,5.772826185655699530e-09,5.939450417335727770e-09,5.888930264121939191e-09,2.487193816621913521e-09,3.643737542262565906e-09,-3.237748499479096915e-09,-1.444401401972617443e-08,-3.579144762062573013e-09,-2.737528148769362443e-09,1.489742502814376401e-08,-1.685832241226696409e-08,1.900382675034199236e-08,-3.290442449287925807e-08,1.924871419839880736e-08,5.513433155688087037e-09,-4.557563238728297578e-09,1.383371656796910399e-08,9.113692503040946881e-09
1.562500000000000000e-02,-1.951551956742214910e-09,4.377874285056595761e-10,8.059667599897713124e-09,8.313721269884492687e-09,8.228007855609427035e-09,3.459344237607325521e-09,5.088582563856450896e-09,-4.521339485696624735e-09,-2.015923396824430851e-08,-5.057531595684056219e-09,-3.806373200822380634e-09,2.082901694878602845e-08,-2.358880741323163913e-08,2.655760365554990433e-08,-4.599372126735585342e-08,2.693447545407961345e-08,7.722805575940068811e-09,-6.379122703321750363e-09,1.933272393016611042e-08,1.278744263851158157e-08
1.660156250000000000e-02,-2.736169104930337865e-09,6.107859072304716092e-10,1.120955395306008524e-08,1.159342615452148437e-08,1.145259310342660500e-08,4.792573542033367292e-09,7.079405562077181348e-09,-6.289797010289509959e-09,-2.802853780548244122e-08,-7.120629943408118323e-09,-5.271620058249516560e-09,2.901244632080826794e-08,-3.288235122825375243e-08,3.697345355773094689e-08,-6.404695169660189294e-08,3.754750859964560801e-08,1.077723126498235145e-08,-8.895238408517928227e-09,2.691540428468680366e-08,1.787567932558291897e-08
1.757812500000000000e-02,-3.822151645775611554e-09,8.489353574465817260e-10,1.553107512793964748e-08,1.610628775815493907e-08,1.588047749500110827e-08,6.613506932962265315e-09,9.811759025340563636e-09,-8.716682410417447362e-09,-3.882098633165367544e-08,-9.988950486584540061e-09,-7.271987658135786930e-09,4.025853064472774945e-08,-4.566518104649693437e-08,5.127956183169715993e-08,-8.884928952536855242e-08,5.214585001360522952e-08,1.498370269012781104e-08,-1.235728056754586763e-08,3.733037083428953136e-08,2.489612708208582810e-08
1.855468750000000000e-02,-5.319561985954068706e-09,1.175491922332148380e-09,2.143661136035082170e-08,2.229187518544888911e-08,2.193681613615018409e-08,9.090332723925318283e-09,1.354711951430040482e-08,-1.203401260655252559e-08,-5.356385134137248024e-08,-1.396188697267577750e-08,-9.991588297255082721e-09,5.565311218319280315e-08,-6.317905584226486691e-08,7.085191014037205615e-08,-1.227905468338885031e-07,7.214805276373899156e-08,2.075447239500728685e-08,-1.710240475858391364e-08,5.157949410214948690e-08,3.454556280722443338e-08
1.953125000000000000e-02,-7.376454269877241326e-09,1.621524846695582090e-09,2.947484654899773581e-08,3.073727917587269221e-08,3.018795171451877822e-08,1.244541711976542007e-08,1.863360790123443708e-08,-1.655060429026082348e-08,-7.362333439558007384e-08,-1.944430420438255803e-08,-1.367363880311293498e-08,7.664413246138461381e-08,-8.708169746666868412e-08,9.752401932758171698e-08,-1.690562655869694905e-07,9.944797033746606752e-08,2.864083216519378925e-08,-2.358091801310390230e-08,7.099782607357689724e-08,4.775786234022753094e-08
2.050781250000000000e-02,-1.019117189218050147e-08,2.228362977276553312e-09,4.037263752184662301e-08,4.222328988318209968e-08,4.138504041952146508e-08,1.697138964076311848e-08,2.553269845087629700e-08,-2.267571024988747876e-08,-1.008084505628911953e-07,-2.698149170594501135e-08,-1.863791742197931848e-08,1.051541068295565041e-07,-1.195767159725394712e-07,1.337285606952763386e-07,-2.318744188188662793e-07,1.365632633159091742e-07,3.937692134874597076e-08,-3.239170247095234438e-08,9.735673987775856024e-08,6.577949141283876698e-08
2.148437500000000000e-02,-1.402833536728726431e-08,3.050746061350918560e-09,5.508865203829230093e-08,5.778387954600158788e-08,5.652003888863977281e-08,2.305154043455494661e-08,3.485347778774390103e-08,-3.094931514992454634e-08,-1.375040333272065236e-07,-3.730491214532410002e-08,-2.530285833109486188e-08,1.437246834613933383e-07,-1.635808680218502059e-07,1.826791818370878133e-07,-3.168323247109559116e-07,1.868265969014002330e-07,5.393626931732189873e-08,-4.432785021780383864e-08,1.329963657091370778e-07,9.026722450985132802e-08
2.246093750000000000e-02,-1.923953496988111931e-08,4.160861655552830107e-09,7.488173253909432017e-08,7.878244312315528435e-08,7.689718986111778266e-08,3.118553597395097388e-08,4.739636378295122841e-08,-4.208077317976458000e-08,-1.868401491935092382e-07,-5.139180533767822945e-08,-3.421334959568056440e-08,1.957015176458906100e-07,-2.229383105191965945e-07,2.486027842938345416e-07,-4.312817060663751718e-07,2.546305862288294506e-07,7.360442498022250364e-08,-6.043516014917704342e-08,1.809947855748922741e-07,1.234140349946917674e-07
2.343750000000000000e-02,-2.628998197865398230e-08,5.653493068856964516e-09,1.013975704412057188e-07,1.070090330983494880e-07,1.042238282761476223e-07,4.202164333187448951e-08,6.420861156905382799e-08,-5.699782444563055378e-08,-2.529067529102461457e-07,-7.054249452170317227e-08,-4.607548706016795346e-08,2.654695003828584093e-07,-3.026936891197222380e-07,3.370347430895133773e-07,-5.848537856326363797e-07,3.457400393482876197e-07,1.000717976335439334e-07,-8.208675315091591625e-08,2.453830867079540700e-07,1.681105068219231820e-07
2.441406250000000000e-02,-3.579267674529866305e-08,7.652547390810672324e-09,1.367780166582608428e-07,1.448037454594221793e-07,1.407251312215132339e-07,5.639686862058475333e-08,8.665442154058543472e-08,-7.690845500998758946e-08,-3.410242245913520706e-07,-9.648019214662953867e-08,-6.179975225060087601e-08,3.587505331615390108e-07,-4.094384594608330005e-07,4.551921799432882408e-07,-7.901109401581268047e-07,4.676879795966132171e-07,1.355517546342538797e-07,-1.110777696274799621e-07,3.314172957729557011e-07,2.281507937764473156e-07
2.539062500000000000e-02,-4.855199969853676232e-08,1.031929145259047727e-08,1.837981985747026095e-07,1.952124935102570973e-07,1.892883607567191474e-07,7.538663756165118116e-08,1.165030253587879156e-07,-1.033785484163755924e-07,-4.580824981203931788e-07,-1.314792616746183348e-07,-8.255429863532738030e-08,4.829785239426783096e-07,-5.517478423539412479e-07,6.124434633744992715e-07,-1.063366828670230708e-06,6.302753731360463562e-07,1.829301079006232944e-07,-1.497449449635865111e-07,4.459204383214032233e-07,3.084941482442903275e-07
2.636718750000000000e-02,-6.561906104768284270e-08,1.386268826671839437e-08,2.460375795073762334e-07,2.621826574141435635e-07,2.536432137502186649e-07,1.003658907614435484e-07,1.560387747065858444e-07,-1.384288317754522020e-07,-6.129638413061393208e-07,-1.785292873319400679e-07,-1.098302674925075989e-07,6.477691535675021031e-07,-7.407292869346178417e-07,8.208956057994932138e-07,-1.425713104634698791e-06,8.461984688496349216e-07,2.459533889890071671e-07,-2.011168266751294016e-07,5.977105279107076722e-07,4.155953836414850201e-07
2.734375000000000000e-02,-8.836163490315088164e-08,1.855229780448659316e-08,3.280921787153166583e-07,3.508075358717994042e-07,3.385860914057828573e-07,1.330837168157389225e-07,2.081979881781286254e-07,-1.846552495677607696e-07,-8.170669933953693516e-07,-2.415439671272137822e-07,-1.455212785501518424e-07,8.655052348675630624e-07,-9.907072995048060183e-07,1.096125209387897091e-06,-1.904297875532354854e-06,1.131832230569021415e-06,3.294647881174331154e-07,-2.691015051966280058e-07,7.981331948902638741e-07,5.578203800764774436e-07
2.832031250000000000e-02,-1.185520891008447056e-07,2.473429166821962525e-08,4.358363720395342953e-07,4.676301559814809970e-07,4.502574521113248304e-07,1.757538929738153353e-07,2.767381293457482787e-07,-2.453775864999453374e-07,-1.084953269738231761e-06,-3.256258260055319038e-07,-1.920194562746755862e-07,1.152062171272839313e-06,-1.320074010362134989e-06,1.458083067947238585e-06,-2.533908988578958023e-06,1.508203523672805880e-06,4.396983220246793647e-07,-3.587199963539714794e-07,1.061720916265274408e-06,7.459659050683499708e-07
2.929687500000000000e-02,-1.584773927508436106e-07,3.285122059246202384e-08,5.767439954566058698e-07,6.210188278630835515e-07,5.964828847794158798e-07,2.311639350983728650e-07,3.664457989987592125e-07,-3.248219270210014094e-07,-1.435138416513116939e-06,-4.374000745079945531e-07,-2.523305248370368255e-07,1.527702111200439265e-06,-1.752339910786762607e-06,1.932207455488083619e-06,-3.358923995275187502e-06,2.002193531352757467e-06,5.846437174736770862e-07,-4.763948285937222751e-07,1.407004409215423393e-06,9.939066563886779326e-07
3.027343750000000000e-02,-2.110760514823018869e-07,4.346627658980714870e-08,7.602798720064957780e-07,8.216288522117260998e-07,7.871901497550031429e-07,3.028054544395481303e-07,4.833909967215686826e-07,-4.283433540302954302e-07,-1.891057360353830543e-06,-5.854336609847707323e-07,-3.302106255623677599e-07,2.018169882199773377e-06,-2.317424767982643970e-06,2.550786486992630391e-06,-4.435698216921727736e-06,2.648015293589839217e-06,7.744966562197761444e-07,-6.303049622577887860e-07,1.857505662946538568e-06,1.319396548132104311e-06
3.125000000000000000e-02,-2.801076968337350511e-07,5.729289518130045258e-08,9.983743356492721561e-07,1.082966993977122663e-06,1.034916128392285405e-06,3.950287593013924370e-07,6.352361603506466090e-07,-5.626961461311961111e-07,-2.482232505167761857e-06,-7.807587173185612193e-07,-4.303275280776221478e-07,2.656028599269367642e-06,-3.053234809918770926e-06,3.354615643189351809e-06,-5.835472582745542450e-06,3.489019254142554941e-06,1.022211424931917583e-06,-8.308198890645488789e-07,2.442946264393356643e-06,1.745055870307526995e-06
3.222656250000000000e-02,-3.703620331513862864e-07,7.523066095548813566e-08,1.305994803498191920e-06,1.422077690590891955e-06,1.355419397673157339e-06,5.132246793893214013e-07,8.316095807978327524e-07,-7.363596123854753566e-07,-3.245679758428971954e-06,-1.037523214044220150e-06,-5.584488029370886661e-07,3.482277926099187841e-06,-4.007578745072671877e-06,4.395002515365469490e-06,-7.647893664272723398e-06,4.579887178139959328e-06,1.344175639001414141e-06,-1.091027602031708446e-06,3.200709032341843288e-06,2.299581061478862228e-06
3.320312500000000000e-02,-4.879149304152038736e-07,9.840858654245795016e-08,1.701829883993595944e-06,1.860372435876766206e-06,1.768415911152652165e-06,6.640365163358876563e-07,1.084553895490569615e-06,-9.599285739242047479e-07,-4.227589892291006796e-06,-1.373795755732323762e-06,-7.216592231543817125e-07,4.548303185627422024e-06,-5.240481970068808382e-06,5.736176863140730984e-06,-9.985249304782145820e-06,5.989282625782542777e-06,1.761029535312495277e-06,-1.427373071969230710e-06,4.177595414526065185e-06,3.019219403839872565e-06
3.417968750000000000e-02,-6.404406333740183591e-07,1.282369544719464863e-07,2.209102841484029974e-06,2.424626295410286064e-06,2.298456990652499697e-06,8.556047646095069442e-07,1.409061447919029266e-06,-1.246578313888923019e-06,-5.485325977045417399e-06,-1.812556064143346868e-06,-9.286091359223891149e-07,5.918208717591749609e-06,-6.826965220232572871e-06,7.458169994808776080e-06,-1.298753408515282045e-05,7.803034165986071533e-06,2.298655334470608626e-06,-1.860425866172481772e-06,5.431925434933818430e-06,3.949556932700172997e-06
3.515625000000000000e-02,-8.375903320832967018e-07,1.664690067065860720e-07,2.856532366133356420e-06,3.148168003816452372e-06,2.975970399023848058e-06,1.097846766847864649e-06,1.823709317615470048e-06,-1.612614545569131134e-06,-7.089780239299335800e-06,-2.382907842997139839e-06,-1.189794696476271648e-06,7.671593845833701462e-06,-8.860360712357115556e-06,9.660232973639477189e-06,-1.682846908450795378e-05,1.012793539729159238e-05,2.989365273594063426e-06,-2.415797530599882239e-06,7.036031039448320666e-06,5.147674170306543734e-06
3.613281250000000000e-02,-1.091448672149759021e-06,2.152738594130560044e-07,3.679459404415076852e-06,4.072292433381156286e-06,3.838486568143345239e-06,1.402772694975568700e-06,2.351407698510796255e-06,-2.078119493056945539e-06,-9.128135498531187621e-06,-3.121556348810464783e-06,-1.517869623499507328e-06,9.906834270058993908e-06,-1.145624522674261078e-05,1.246486788033998487e-05,-2.172260937363280835e-05,1.309625330381985250e-05,3.873320064215357893e-06,-3.125231273144352201e-06,9.079197175224656703e-06,6.684730799300383450e-06
3.710937500000000000e-02,-1.417081172509074263e-06,2.773220781163732396e-07,4.721159170815215549e-06,5.247926295522161470e-06,4.932072965126039185e-06,1.784838120882014822e-06,3.020275975621482368e-06,-2.667705504672278139e-06,-1.170707702313845885e-05,-4.074599105685047591e-06,-1.927986420294189662e-06,1.274493530955501221e-05,-1.475707517288353230e-05,1.602254986845363989e-05,-2.793367967661673090e-05,1.687104305804543235e-05,5.000212597084166973e-06,-4.027888196972718203e-06,1.167110756819337199e-05,8.649046927550961246e-06
3.808593750000000000e-02,-1.833186893291945018e-06,3.558853774206432365e-07,6.034357200360839369e-06,6.737579550413857988e-06,6.312999923593665264e-06,2.261331878121072848e-06,3.864661218536130519e-06,-3.411387604713392741e-06,-1.495649978042467386e-05,-5.299684691796730945e-06,-2.438162716676540113e-06,1.633402576722231290e-05,-1.893761304422678042e-05,2.051721953821763260e-05,-3.578428273706362161e-05,2.165237258059788970e-05,6.431254602048571422e-06,-5.171855752077517054e-06,1.494585353869346602e-05,1.114975492649639829e-05
3.906250000000000000e-02,-2.362872037340661788e-06,4.549518816628328495e-07,7.682967253492631473e-06,8.617615968744608653e-06,8.049660859566643638e-06,2.852795838756643062e-06,4.926313780711191910e-06,-4.345585950619546596e-06,-1.903375324840567162e-05,-6.868601312408668274e-06,-3.069665405220392248e-06,2.085456180378352816e-05,-2.421123722320851705e-05,2.617262458656859794e-05,-4.566712508276649996e-05,2.768456335455242120e-05,8.241506486298213848e-06,-6.615905026299266762e-06,1.906656388021274923e-05,1.432110165502539802e-05
4.003906250000000000e-02,-3.034561390573758568e-06,5.793582931324503530e-07,9.744066832262326505e-06,1.098087636511302966e-05,1.022476841886373339e-05,3.583470558757663989e-06,6.255734145260978231e-06,-5.514268184203530662e-06,-2.412846066763500963e-05,-8.870363804138669679e-06,-3.847401486201866048e-06,2.652530853772943080e-05,-3.083722721160921728e-05,3.325958610750324399e-05,-5.805789989028252662e-05,3.526455443039008700e-05,1.052259255131753786e-05,-8.431523821639138439e-06,2.423071132101418254e-05,1.832748586558414033e-05
4.101562500000000000e-02,-3.883065536201837425e-06,7.349401445380684499e-07,1.231012279924699682e-05,1.393968694505407807e-05,1.293784553570009532e-05,4.481757390559167775e-06,7.913703963303169410e-06,-6.970240015955701113e-06,-3.046794135701997146e-05,-1.141487457712588706e-05,-4.800299860971231203e-06,3.361016252004148352e-05,-3.912911331671335073e-05,4.210425753860511539e-05,-7.352995517070971842e-05,4.475149344155419700e-05,1.338584499368435590e-05,-1.070525195996966948e-05,3.067614583779821360e-05,2.336931928841229806e-05
4.199218750000000000e-02,-4.950822527313146571e-06,9.287010310450874900e-07,1.549147486528376411e-05,1.762928266439833390e-05,1.630802635191051886e-05,5.580683562307198599e-06,9.973012273445739235e-06,-8.776589938688356243e-06,-3.832325290910077202e-05,-1.463724056293606605e-05,-5.961662645700400474e-06,4.242587009799783708e-05,-4.946417279435345757e-05,5.309743224610088112e-05,-9.277085607854130222e-05,5.657765084652579337e-05,1.696592027175021370e-05,-1.354134371039948340e-05,3.868789648992246934e-05,2.968980182298893548e-05
4.296875000000000000e-02,-6.289333046480193872e-06,1.169001322688981341e-06,1.941907831064267398e-05,2.221167117895446694e-05,2.047717621612961332e-05,6.918351798933341758e-06,1.252038500206319292e-05,-1.100829059132264881e-05,-4.801585420067219133e-05,-1.870283415733602054e-05,-7.369457812867009563e-06,5.335068428258703043e-05,-6.229414259201322636e-05,6.670493828063754280e-05,-1.166009212569700445e-04,7.126074054648880130e-05,2.142493030524948570e-05,-1.706477939088377942e-05,4.860577088050570998e-05,3.758270085111146020e-05
4.394531250000000000e-02,-7.960807907366446005e-06,1.465766307022160367e-06,2.424749897951083386e-05,2.787995650255777698e-05,2.561333225864708570e-05,8.538350280014317734e-06,1.565862192555525308e-05,-1.375395485860290057e-05,-5.992486964763162147e-05,-2.381319106500971399e-05,-9.066517042475776841e-06,6.683398532566952785e-05,-7.815720121936937720e-05,8.347913501506063285e-05,-1.459937732255093873e-04,8.941771045870929339e-05,2.695712824379843683e-05,-2.142464381818458982e-05,6.083276417098830446e-05,4.740122130958512821e-05
4.492187500000000000e-02,-1.004004590411586318e-05,1.830713001480559213e-06,3.015814315418074813e-05,3.486313255610822194e-05,3.191445610427704073e-05,1.049009206938521330e-05,1.950894017367851027e-05,-1.711773917406913699e-05,-7.449490954453073777e-05,-3.021284140089677925e-05,-1.110059354028698994e-05,8.340686711354683913e-05,-9.769124799030486973e-05,1.040714953905077633e-04,-1.820988903708560677e-04,1.117800395064287718e-04,3.379418389168233338e-05,-2.679788309999507176e-05,7.584426718808887481e-05,5.956804612261911396e-05
4.589843750000000000e-02,-1.261655834611206747e-05,2.277593964506241663e-06,3.736269218371078587e-05,4.343134501922269630e-05,3.961247788904734442e-05,1.282904563088574155e-05,2.421351698455587989e-05,-2.122137958928354108e-05,-9.224437028433331255e-05,-3.819717186895582161e-05,-1.352422426699973751e-05,1.036936619990918001e-04,-1.216484760334299851e-04,1.292462185640681186e-04,-2.262660817347700803e-04,1.392105418016883567e-04,4.221107697926261093e-05,-3.339344303236208174e-05,9.419803500599589969e-05,7.458661518523397886e-05
4.687500000000000000e-02,-1.579695395011552147e-05,2.822455319592737453e-06,4.610669661162572600e-05,5.390160497980098090e-05,4.897759573383523695e-05,1.561680972998678084e-05,2.993821668812273709e-05,-2.620633791893247299e-05,-1.137741015046434749e-04,-4.812141573257202047e-05,-1.639432956903831204e-05,1.284243402914434905e-04,-1.509111952442969862e-04,1.598947702824825713e-04,-2.800717243208541724e-04,1.727216336104728201e-04,5.253262700865641888e-05,-4.145678184157580595e-05,1.165448429934577956e-04,9.305369455947642564e-05
4.785156250000000000e-02,-1.970759393061302718e-05,3.483904860062953668e-06,5.667326697337713923e-05,6.664391952150507288e-05,6.032277707724078701e-05,1.892097703319912876e-05,3.687547778321590612e-05,-3.223602561561827692e-05,-1.397762847464416335e-04,-6.041086296029639450e-05,-1.977147075600832352e-05,1.584476768363217534e-04,-1.865088120646567812e-04,1.970511918555449679e-04,-3.453465052422510957e-04,2.134949632266393456e-04,6.514066608900451270e-05,-5.127473700051428461e-05,1.436397164038802409e-04,1.156732651552791778e-04
4.882812500000000000e-02,-2.449752196039823562e-05,4.283384511724275609e-06,6.938677847255128985e-05,8.208778240354882498e-05,7.400838776297080787e-05,2.281472124492340298e-05,4.524732547645167366e-05,-3.949806201894125917e-05,-1.710433201973130630e-04,-7.557237468445063516e-05,-2.371867292165606931e-05,1.947450257790112158e-04,-2.296358141502973156e-04,2.419079530625850962e-04,-4.242042973151069615e-04,2.629022375811855983e-04,8.048184575028487339e-05,-6.318071018056595418e-05,1.763535720191287026e-04,1.432717312494061245e-04
4.980468750000000000e-02,-3.034166699147523098e-05,5.245439598911705252e-06,8.461648458838976470e-05,1.007289422401755878e-04,9.044685161397148854e-05,2.737603292773606553e-05,5.530846327005643092e-05,-4.820651131705189630e-05,-2.084764650954283984e-04,-9.420727321567747307e-05,-2.829970657882121052e-05,2.384444857016003406e-04,-2.816705394106639002e-04,2.958320498949329621e-04,-5.190716669037175436e-04,3.225270020222302807e-04,9.907605001704080012e-05,-7.756011601593467526e-05,2.156850562957636161e-04,1.768144130948176216e-04
5.078125000000000000e-02,-3.744430858624351558e-05,6.397975276682333403e-06,1.027799106226828091e-04,1.231363361006818807e-04,1.101072176323975987e-04,3.268651959973666200e-05,6.734938426147182584e-05,-5.860402914676620105e-05,-2.530939101878808728e-04,-1.170256605664976720e-04,-3.357670787674900338e-05,2.908351712867679483e-04,-3.441944307159173913e-04,3.603809653838696211e-04,-6.327173678859327431e-04,3.941870413878359740e-04,1.215253649113707461e-04,-9.485601923509992355e-05,2.627723043773395602e-04,2.174232441541460196e-04
5.175781250000000000e-02,-4.604278428448203462e-05,7.772488182527113925e-06,1.243458727779326515e-04,1.499590433869196998e-04,1.335194843395504202e-04,3.882967671561861757e-05,8.169942902060305166e-05,-7.096383547738125254e-05,-3.060379206039800896e-04,-1.448621940304988312e-04,-3.960700382077790436e-05,3.533812352223120569e-04,-4.190113903471344480e-04,4.373180220621035170e-04,-7.682810173966859784e-04,4.799569718600415233e-04,1.485235290667183470e-04,-1.155748609999702288e-04,3.189042790336627203e-04,2.663955417964293353e-04
5.273437500000000000e-02,-5.641140652470947009e-05,9.404258845790708224e-06,1.498369422270270392e-04,1.819330785545188276e-04,1.612785017029195209e-04,4.588852827912249887e-05,9.872970256799504251e-05,-8.559141564850435830e-05,-3.685806062939927380e-04,-1.786933161575363538e-04,-4.643899668124409935e-05,4.277352064683275119e-04,-5.081667530804994358e-04,5.286265595970908102e-04,-9.292999803450172633e-04,5.821904853723420441e-04,1.808657614093807462e-04,-1.402921492233386329e-04,3.855312793689553703e-04,3.252236605868426321e-04
5.371093750000000000e-02,-6.886554272158720662e-05,1.133248771359927764e-05,1.798311476781047776e-04,2.198878022902362979e-04,1.940472413606372673e-04,5.394252971995804226e-05,1.188557485615441574e-04,-1.028258366148147846e-04,-4.421278270122435761e-04,-2.196558978674736180e-04,-5.410695142910513074e-05,5.157501300057747411e-04,-6.139652953210247496e-04,6.365222732645568586e-04,-1.119733314578423133e-03,7.035415933946700083e-04,2.194588301973469967e-04,-1.696579596303648962e-04,4.642741376902181482e-04,3.956152697556269472e-04
5.468750000000000000e-02,-8.376579629262048709e-05,1.360035487379003222e-05,2.149626852353307910e-04,2.647516899551888747e-04,2.325591964594555497e-04,6.306362203704852717e-05,1.425398648710932657e-04,-1.230405511954954295e-04,-5.282206803741333698e-04,-2.690672069933183232e-04,-6.262452247734788741e-05,6.194899110485858331e-04,-7.389875922296450760e-04,7.634629512591774563e-04,-1.343981452153467831e-03,8.469840973280061761e-04,2.653311936072409141e-04,-2.044020649626219913e-04,5.569315515194876156e-04,4.795139216209025204e-04
5.566406250000000000e-02,-1.015222088284381519e-04,1.625498074323734492e-05,2.559213822033314751e-04,3.175571544959821923e-04,2.776196445885246457e-04,7.331132585572605891e-05,1.702929319502123704e-04,-1.466435501131931290e-04,-6.285339719559583389e-04,-3.284460599634313888e-04,-7.197685224428767724e-05,7.412371863137601604e-04,-8.861039282989246644e-04,9.121547552133696867e-04,-1.606900120875831344e-03,1.015828391881566563e-03,3.196430061765429898e-04,-2.453384797732494505e-04,6.654849290723400439e-04,5.791194965934010671e-04
5.664062500000000000e-02,-1.225983844058500002e-04,1.934726225874901549e-05,3.034506433441358617e-04,3.794440799685391635e-04,3.301054824498284306e-04,8.472676783935275692e-05,2.026756145930459774e-04,-1.740767106614058400e-04,-7.448710273109270972e-04,-3.995349515688406510e-04,-8.211107520557554568e-05,8.834979697338935694e-04,-1.058484863036675489e-03,1.085554103209559031e-03,-1.913806851764371592e-03,1.213734589832587670e-03,3.836957486705981505e-04,-2.933691786722243981e-04,7.921000638999359158e-04,6.969080243021909997e-04
5.761718750000000000e-02,-1.475154165528760951e-04,2.293155655664578927e-05,3.583435956435818289e-04,4.516616828965308930e-04,3.909633206974672567e-04,9.732554073406479115e-05,2.402987896303893501e-04,-2.058141828473633269e-04,-8.791541811544510785e-04,-4.843228870555087748e-04,-9.292506831640747172e-05,1.049002253966837194e-03,-1.259607456677585115e-03,1.286864143187012571e-03,-2.270478281171626166e-03,1.444720846435213401e-03,4.589412024224169724e-04,-3.494867178242742857e-04,9.391249014916243538e-04,8.356502911947898083e-04
5.859375000000000000e-02,-1.768554769852430646e-04,2.706518190751549513e-05,4.214371426361397536e-04,5.355682837778758107e-04,4.612055135918514070e-04,1.110893131038763557e-04,2.838230478297973564e-04,-2.423596498215977509e-04,-1.033410273036875458e-03,-5.850685627050040147e-04,-1.042543031808653499e-04,1.240699696656935754e-03,-1.493256076218541558e-03,1.519524752679948061e-03,-2.683136350809638311e-03,1.713165665138347395e-03,5.469894542330310753e-04,-4.147754642917638205e-04,1.109082621608432429e-03,9.984285550513414664e-04
5.957031250000000000e-02,-2.112649034970251493e-04,3.180770393633429455e-05,4.936036436390499457e-04,6.326285422425253916e-04,5.419037926840517992e-04,1.259561263975748186e-04,3.339571186491080770e-04,-2.842423003337684684e-04,-1.209750495949196529e-03,-7.043234565887695857e-04,-1.158566782948070235e-04,1.461749486525009984e-03,-1.763516635155179015e-03,1.787194974410753453e-03,-3.158421445482592453e-03,2.023802889530804377e-03,6.496155859973915415e-04,-4.904111169716032521e-04,1.304659239386747084e-03,1.188650599041987319e-03
6.054687500000000000e-02,-2.514566029371936070e-04,3.721997406884776794e-05,5.757399487082242012e-04,7.444076889623681571e-04,6.341801786258467830e-04,1.418093461416812463e-04,3.914550725256145543e-04,-3.320113578995854053e-04,-1.410343988818497235e-03,-8.449543016868765180e-04,-1.273952421975559383e-04,1.715503474090078776e-03,-2.074763077138626084e-03,2.093726802748388776e-03,-3.703350498044704654e-03,2.381708036364549568e-03,7.687646760293284512e-04,-5.776581880067010186e-04,1.528684930410024187e-03,1.410060275603531839e-03
6.152343750000000000e-02,-2.982115648463327332e-04,4.336288690732689326e-05,6.687535485357680356e-04,8.725622778221986354e-04,7.391948623803271806e-04,1.584652714069668283e-04,4.571121679586288540e-04,-3.862290253202701096e-04,-1.637384639794874173e-03,-1.010164320908038668e-03,-1.384187614031235085e-04,2.005481670368229608e-03,-2.431634900682516642e-03,2.443129279787707372e-03,-4.325258145138867298e-03,2.792274608256146810e-03,9.065547183706601118e-04,-6.778651063872417242e-04,1.784108314591640460e-03,1.666743617266498376e-03
6.250000000000000000e-02,-3.523792629394448977e-04,5.029582401302649204e-05,7.735456414535538420e-04,1.018826985582870111e-03,8.581307784044634162e-04,1.756594526551887698e-04,5.317592305496049356e-04,-4.474617250848114919e-04,-1.893050678163350851e-03,-1.203512510076005636e-03,-1.483401413066147987e-04,2.335339269277287178e-03,-2.839004545370464073e-03,2.839521947824589446e-03,-5.031719146412138091e-03,3.261179049390323329e-03,1.065277054045845381e-03,-7.924566077304822341e-04,2.073962995221144585e-03,1.963129531771818943e-03
6.347656250000000000e-02,-4.148767062351927260e-04,5.807475358505954102e-05,8.909909785112303006e-04,1.184997005727914587e-03,9.921746394396140697e-04,1.930318228060192570e-04,6.162554790377164100e-04,-5.162695467685171537e-04,-2.179456781425264528e-03,-1.428930163471247520e-03,-1.564127743272627699e-04,2.708824440362270821e-03,-3.301933525883914491e-03,3.287076842733816645e-03,-5.830450493964950583e-03,3.794333080164166098e-03,1.247393906119798621e-03,-9.229230876423746670e-04,2.401325746832611106e-03,2.303984056781150768e-03
6.445312500000000000e-02,-4.866858903195474088e-04,6.674995892927011710e-05,1.021914423164766968e-03,1.372905620694533967e-03,1.142494266677041969e-03,2.101108096616071611e-04,7.114797496024040163e-04,-5.931938523724123412e-04,-2.498598612286040323e-03,-1.690733750338938588e-03,-1.617049674658568392e-04,3.129726271815766285e-03,-3.825616314174165415e-03,3.789948404581328090e-03,-6.729191945990972874e-03,4.397822273529219256e-03,1.455532620293025978e-03,-1.070806622202128463e-03,2.769265881858649393e-03,2.694397129739157636e-03
6.542968750000000000e-02,-5.688493931727275172e-04,7.636337359473532144e-05,1.167064254827543607e-03,1.584396594259221327e-03,1.310212131102397436e-03,2.262966691348614143e-04,8.183201144008986783e-04,-6.787430399069133754e-04,-2.852289928370906232e-03,-1.993633173607047438e-03,-1.630726908624256441e-04,3.601812422602437662e-03,-4.415311136974088210e-03,4.352190930777415784e-03,-7.735564124896725235e-03,5.077829922137942244e-03,1.692476236233179119e-03,-1.237683399334522536e-03,3.180785503594184358e-03,3.139760835522414396e-03
6.640625000000000000e-02,-6.624638603389858878e-04,8.694550774994201463e-05,1.327082355139729084e-03,1.821291105109314754e-03,1.496375122050059171e-03,2.408443569910346746e-04,9.376619432228341542e-04,-7.733765243333764030e-04,-3.242092674211412631e-03,-2.342734377990844316e-03,-1.591309889681248710e-04,4.128756268510499344e-03,-5.076257079090145709e-03,4.977663504451603112e-03,-8.856903828741444565e-03,5.840545495220103578e-03,1.961150053204241406e-03,-1.425142360215427700e-03,3.638750572736816798e-03,3.645738132720443073e-03
6.738281250000000000e-02,-7.686711321759361710e-04,9.851195888867930739e-05,1.502471541291373067e-03,2.085349044651222186e-03,1.701920676998712944e-03,2.528463405372476363e-04,1.070374517617256587e-03,-8.774870627703470084e-04,-3.669240767322475786e-03,-2.743535228053784261e-03,-1.482245051420971738e-04,4.714053600284522777e-03,-5.813577164452838827e-03,5.669922695623078220e-03,-1.010007681510493617e-02,6.692057299549959877e-03,2.264603907774370879e-03,-1.634759921037180937e-03,4.145812976140361705e-03,4.218221132657392312e-03
6.835937500000000000e-02,-8.886467825523034370e-04,1.110595103373697705e-04,1.693560450236126363e-03,2.378224627297366792e-03,1.927639541195187061e-03,2.612158388142262746e-04,1.217296373766089566e-03,-9.913816267105813804e-04,-4.134558622861047444e-03,-3.201913552155741943e-03,-1.283976867559267414e-04,5.360929250864305412e-03,-6.632167426720796295e-03,6.432103751800690057e-03,-1.147126902383818238e-02,7.638229339868726764e-03,2.605989951942302724e-03,-1.868070732610265525e-03,4.704324087046409322e-03,4.863278116874398573e-03
6.933593750000000000e-02,-1.023585864695521598e-03,1.245618333089583787e-04,1.900466528375095807e-03,2.701416409412947875e-03,2.174135574726019596e-03,2.646710677993867247e-04,1.379219622152661525e-03,-1.115261106457254674e-03,-4.638375817036580889e-03,-3.724106250085769398e-03,-9.736535849990085416e-05,6.072234389324067047e-03,-7.536572377067958517e-03,7.266791461737193494e-03,-1.297575800025159605e-02,8.684562818101941931e-03,2.988535806823451428e-03,-2.126534537958223343e-03,5.316240641596634182e-03,5.587088631184832302e-03
7.031250000000000000e-02,-1.174685696699149075e-03,1.389648223019612164e-04,2.123057839572807352e-03,3.056211982487149013e-03,2.441783185134714738e-03,2.617211528307587061e-04,1.556873566627617941e-03,-1.249199220116079543e-03,-5.180439658560899614e-03,-4.316678394895479172e-03,-5.248447312000949975e-05,6.850335615181336359e-03,-8.530847723842431563e-03,8.175882382117749536e-03,-1.461766714881362547e-02,9.836043212212673692e-03,3.415513069357868636e-03,-2.411499305173958260e-03,5.983024120416714775e-03,6.395866188973281519e-03
7.128906250000000000e-02,-1.343125567099617401e-03,1.541816093692389403e-04,2.360914565496977351e-03,3.443627794568362380e-03,2.730683131619797768e-03,2.506544503365565682e-04,1.750908020240990329e-03,-1.393121088815736435e-03,-5.759827808097020205e-03,-4.986481327055673415e-03,9.272032747856051105e-06,7.696997409773478731e-03,-9.618411689585971980e-03,9.160440649860948636e-03,-1.639970636978804741e-02,1.109697442604456498e-02,3.890201265903200315e-03,-2.724160942541639565e-03,6.705535207850771631e-03,7.295768353205665455e-03
7.226562500000000000e-02,-1.530043300177446296e-03,1.700873199079074830e-04,2.613291230710174714e-03,3.864344758192840134e-03,3.040617617324065797e-03,2.295300910326422597e-04,1.961876787184848540e-03,-1.546782028394711296e-03,-6.374863444053255682e-03,-5.740598845007405596e-03,9.133823926972078856e-05,8.613259940381751481e-03,-1.080188679513659385e-02,1.022055014732942482e-02,-1.832290358268943639e-02,1.247080208935295170e-02,4.415847474866732396e-03,-3.065520042695119105e-03,7.483925294193248534e-03,8.292794244299159928e-03
7.324218750000000000e-02,-1.736508691199428961e-03,1.865136508634526464e-04,2.879080834294356697e-03,4.318640518448553511e-03,3.371005753445199728e-03,1.961736127653263613e-04,2.190221846022307774e-03,-1.709747192174106666e-03,-7.023035803532850022e-03,-6.586280743173877385e-03,1.975739643336834770e-04,9.599314654422977031e-03,-1.208293452510163062e-02,1.135516632616373131e-02,-2.038633259128714084e-02,1.395992869755621930e-02,4.995621977778502698e-03,-3.436336249090036262e-03,8.317527375205645973e-03,9.392669836560051458e-03
7.421875000000000000e-02,-1.963493903206644641e-03,2.032433711462197201e-04,3.156782203058717748e-03,4.806319475919708026e-03,3.720860636288462336e-03,1.481775886564676336e-04,2.436258825397579885e-03,-1.881372775849370939e-03,-7.700929212766148904e-03,-7.530863138265592172e-03,3.322779887127904762e-04,1.065438052994098148e-02,-1.346208583815652719e-02,1.256197150726940347e-02,-2.258684366108872771e-02,1.556552389574047957e-02,5.632570440740376425e-03,-3.837080987209102317e-03,9.204749073702698375e-03,1.060072175465294128e-02
7.519531250000000000e-02,-2.211841008299424496e-03,2.200048631596700308e-04,3.444471991092220610e-03,5.326641879543583813e-03,4.088749418823858436e-03,8.290817069992064249e-05,2.700164405840962956e-03,-2.060789559927393017e-03,-8.404163944166823802e-03,-8.581675257786209460e-03,5.001945136241938783e-04,1.177658424767128072e-02,-1.493857102125413505e-02,1.383723793736099834e-02,-2.491880402416760468e-02,1.728733381063396121e-02,6.329563271671504593e-03,-4.267889450033540352e-03,1.014297084406365866e-02,1.192174065706173847e-02
7.617187500000000000e-02,-2.482226956284026929e-03,2.364668430240370078e-04,3.739782828931001186e-03,5.878253516505825907e-03,4.472757874264098564e-03,-2.481543847648182014e-06,2.981966306305609739e-03,-2.246889613333004788e-03,-9.127352379289674356e-03,-9.745932640204190561e-03,7.065115523823560549e-04,1.296284790073302939e-02,-1.651015288890293753e-02,1.517570327278327733e-02,-2.737385625777722167e-02,1.912349389496446894e-02,7.089242938320376199e-03,-4.728512867094661516e-03,1.112845270524704354e-02,1.335983568759008602e-02
7.714843750000000000e-02,-2.775126360196460487e-03,2.522334147158326206e-04,4.039889165375227902e-03,6.459117722181335897e-03,4.870461033044503306e-03,-1.110304599681091189e-04,3.281536518064472226e-03,-2.438317009675659321e-03,-9.864074001104653280e-03,-1.103061701195947979e-02,9.568499661179140359e-04,1.420878814147751024e-02,-1.817296777571495575e-02,1.657046345502015752e-02,-2.994070306126524542e-02,2.107035024665390374e-02,7.913970162294722138e-03,-5.218272213212484488e-03,1.215625306403040826e-02,1.491828187882333207e-02
7.812500000000000000e-02,-3.090772599267511793e-03,2.668396291904935407e-04,4.341502338929579402e-03,7.066451604327013414e-03,5.278901518951819791e-03,-2.459399615405310937e-04,3.598588428306793031e-03,-2.633463411274461919e-03,-1.060687266928703187e-02,-1.244234345832212138e-02,1.257241901352566891e-03,1.550863086217761644e-02,-1.992137914039064997e-02,1.801288811581145538e-02,-3.260492733966962459e-02,2.312229477575109340e-02,8.805770019826582307e-03,-5.736014620922283425e-03,1.322016332089797144e-02,1.659936279196601999e-02
7.910156250000000000e-02,-3.429117852571363523e-03,2.797477328956046142e-04,4.640876357676218880e-03,7.696668513633530065e-03,5.694577208142885018e-03,-4.105352480955811465e-04,3.932678428494449339e-03,-2.830469351881797959e-03,-1.134727943511220152e-02,-1.398721588745236930e-02,1.614097478647193162e-03,1.685514559894124922e-02,-2.174784887019999211e-02,1.949256368115247565e-02,-3.534885665365784801e-02,2.527161989017421423e-02,9.766279075036743418e-03,-6.280073843662888414e-03,1.431266198050774180e-02,1.840421106315933211e-02
8.007812500000000000e-02,-3.789792787700997471e-03,2.903443001154396583e-04,4.933825751053264042e-03,8.345328888919976637e-03,6.113439780471016834e-03,-6.082170168252348710e-04,4.283212526345900675e-03,-3.027231994227070483e-03,-1.207586381781250787e-02,-1.567067219242090220e-02,2.034158719599990593e-03,1.823960382003232336e-02,-2.364283152595643769e-02,2.099726921334574281e-02,-3.815148097989422976e-02,2.750839853373103147e-02,1.079669474069087746e-02,-6.848236169360425590e-03,1.542489190318908042e-02,2.033264988410855151e-02
8.105468750000000000e-02,-4.172066734811455922e-03,2.979384495867321882e-04,5.215756680971028909e-03,9.007101651753805435e-03,6.530905621183150100e-03,-8.424031680722150316e-04,4.649458374210940423e-03,-3.221420050944632640e-03,-1.278231598571379773e-02,-1.749732093541514141e-02,2.524439885924477291e-03,1.965176509685810993e-02,-2.559469677957740275e-02,2.251298972325427999e-02,-4.098843231532262738e-02,2.982039541536404825e-02,1.189772809991919769e-02,-7.437713200857468988e-03,1.654666412236582146e-02,2.238303876095745770e-02
8.203125000000000000e-02,-4.574809273458850176e-03,3.017613470616825611e-04,5.481712261359971555e-03,9.675738315084577920e-03,6.941880359588641948e-03,-1.116460443257804918e-03,5.030562990745598984e-03,-3.410496436086145333e-03,-1.345556166193436799e-02,-1.947077180132051819e-02,3.092153639442853964e-03,2.107989484784644416e-02,-2.758968515365492827e-02,2.402397119040809714e-02,-4.383203393302132628e-02,3.219301509940102751e-02,1.306956142585237977e-02,-8.045122896239646770e-03,1.766649130764522818e-02,2.455212715627155817e-02
8.300781250000000000e-02,-4.996454243888263751e-03,3.009671913308528202e-04,5.726432735168996042e-03,1.034406189777880430e-02,7.340798098557411305e-03,-1.433626169953393066e-03,5.425576288558832741e-03,-3.591749059330295868e-03,-1.408391081017340563e-02,-2.159346248248978847e-02,3.744622714146519232e-03,2.251081688623661134e-02,-2.961190186308786804e-02,2.551282084202364034e-02,-4.665142604563833617e-02,3.460929226957476512e-02,1.431181160135132531e-02,-8.666480194990005756e-03,1.877165347122321942e-02,2.683491981168071444e-02
8.398437500000000000e-02,-5.434967261803567290e-03,2.946358711200997341e-04,5.944430799072687906e-03,1.100397259752997070e-02,7.721676095686893539e-03,-1.796920585248043198e-03,5.833480330665863009e-03,-3.762329987601883974e-03,-1.465524026153451620e-02,-2.386648504988671954e-02,4.489177117758228960e-03,2.393000339133375190e-02,-3.164335307558131805e-02,2.696065536541462568e-02,-4.941277325558366545e-02,3.704992892697465956e-02,1.562350056588049721e-02,-9.297198442828655263e-03,1.984829789778129808e-02,2.922455766123325041e-02
8.496093750000000000e-02,-5.887817862305349571e-03,2.817774638282698283e-04,6.130081954302432981e-03,1.164647196618605329e-02,8.078185307092868375e-03,-2.209050529794077695e-03,6.253224027261142064e-03,-3.919302981871018027e-03,-1.515720943506821718e-02,-2.628941522435289738e-02,5.333037245304249677e-03,2.532170416351513589e-02,-3.366402824911603892e-02,2.834729867122423586e-02,-5.207955748195636919e-02,3.949338253253446840e-02,1.700303380041368398e-02,-9.932102668224843459e-03,2.088157453197100194e-02,3.171221826742998823e-02
8.593750000000000000e-02,-6.351957420979647065e-03,2.613387240484740738e-04,6.277729305355002690e-03,1.226170705394773706e-02,8.403736803874243405e-03,-2.672305643395168993e-03,6.683762757052577955e-03,-4.059699174620051872e-03,-1.557750720573504270e-02,-2.886014827162580731e-02,6.283183684016712539e-03,2.666911612664106535e-02,-3.565203137486462615e-02,2.965152960463558404e-02,-5.461295807847647149e-02,4.191600816373957511e-02,1.844818770490665172e-02,-1.056545555771927491e-02,2.185580719524156737e-02,3.428703963498182933e-02
8.691406250000000000e-02,-6.823803994830142557e-03,2.322116801421089368e-04,6.381801737704761307e-03,1.283903564433522271e-02,8.691583627757301991e-03,-3.188448539756512899e-03,7.124102160997410928e-03,-4.180580391455702635e-03,-1.590412681276827736e-02,-3.157474549223064642e-02,7.346214908529697003e-03,2.795459302400362528e-02,-3.758376296454388893e-02,3.085137864329521099e-02,-5.697231863342942793e-02,4.429225663593518159e-02,1.995610652881964209e-02,-1.119099672785613814e-02,2.275470004306295521e-02,3.693607107581935861e-02
8.789062500000000000e-02,-7.299235190196361536e-03,1.932444209826885101e-04,6.436943894310449138e-03,1.336711329498710410e-02,8.934937176983997337e-03,-3.758600782773977977e-03,7.573345118671021350e-03,-4.279109345496535585e-03,-1.612566451337801160e-02,-3.442729544943416015e-02,8.528194497247152533e-03,2.915989413803845784e-02,-3.943415348948223209e-02,3.192447115668180929e-02,-5.911569752358369900e-02,4.659492926143109226e-02,2.152330928756279738e-02,-1.180199560297451322e-02,2.356157763778371148e-02,3.964425450999803369e-02
8.886718750000000000e-02,-7.773590096989442880e-03,1.432541127142122255e-04,6.438155854038901324e-03,1.383400243736822299e-02,9.127096719098838976e-03,-4.383126818232301568e-03,8.030740687590895432e-03,-4.352625653557058022e-03,-1.623163651035732999e-02,-3.740979416317714856e-02,9.834489932950430530e-03,3.026646967784302547e-02,-4.117694772889148036e-02,3.284841327157509566e-02,-6.100049674277181755e-02,4.879548851232372308e-02,2.314570684235623538e-02,-1.239131788635773092e-02,2.425965592958978165e-02,4.239443919130159860e-02
8.984375000000000000e-02,-8.241681227341148344e-03,8.104223758688567237e-05,6.380939910200241968e-03,1.422730328087012594e-02,9.261590128691628634e-03,-5.061518321067314322e-03,8.495733573077210790e-03,-4.398726347775928219e-03,-1.621280755983384864e-02,-4.051204848504522810e-02,1.126960547006252214e-02,3.125577925517408068e-02,-4.278503814709322395e-02,3.360121483748797211e-02,-6.258416091616705867e-02,5.086442235019762032e-02,2.481862904510816203e-02,-1.295150526491508497e-02,2.483234034062807918e-02,4.516743234741131541e-02
9.082031250000000000e-02,-8.697817261842998721e-03,5.411994470877506307e-06,6.261451372439819779e-03,1.453430572533091769e-02,9.332323461578995519e-03,-5.792281687198819369e-03,8.968012510481371616e-03,-4.415349294852880663e-03,-1.606152364151947065e-02,-4.372160675077469555e-02,1.283701194369277383e-02,3.210963864622767838e-02,-4.423084402919910674e-02,3.416174246442489626e-02,-6.382493582517795305e-02,5.277165842817875541e-02,2.653686156209321412e-02,-1.347486762379605449e-02,2.526354607087866189e-02,4.794208762975985666e-02
9.179687500000000000e-02,-9.135837238704969804e-03,-8.481225545465860690e-05,6.076649889060706938e-03,1.474216092432581275e-02,9.333736519435220994e-03,-6.572831618289397444e-03,9.447555792544659950e-03,-4.400857697467703590e-03,-1.577204019310871758e-02,-4.702372057693474106e-02,1.453897674755005517e-02,3.281058885324768942e-02,-4.548673170170970670e-02,3.451019416602832401e-02,-6.468267329278518107e-02,5.448702280352769184e-02,2.829469170006685200e-02,-1.395358667740203250e-02,2.553803472640713348e-02,5.069543258835829125e-02
9.277343750000000000e-02,-9.549156622187962226e-03,-1.907636728338496328e-04,5.824447428090989698e-03,1.483807057488275433e-02,9.260961147919277367e-03,-7.399393906188969985e-03,9.934672071468003685e-03,-4.354123648708095595e-03,-1.534083671628906284e-02,-5.040134132466068950e-02,1.637639750519426229e-02,3.334228037857104449e-02,-4.652546979145993911e-02,3.462858583814634739e-02,-6.511966700490920412e-02,5.598073627083291481e-02,3.008596227627095138e-02,-1.437982955837165989e-02,2.564176044953660541e-02,5.340283563582901016e-02
9.375000000000000000e-02,-9.930825459441395414e-03,-3.135099885529848149e-04,5.503848781852517177e-03,1.480949145380307252e-02,9.109978663901986684e-03,-8.266920610928131519e-03,1.043003451625547189e-02,-4.274608549965244406e-03,-1.476690809426528875e-02,-5.383515429617864029e-02,1.834864318880411599e-02,3.368986464588610147e-02,-4.732071217770116023e-02,3.450123868918158337e-02,-6.510150185899080122e-02,5.722393998731374609e-02,3.190413231018719015e-02,-1.474587055799569946e-02,2.556221794382996723e-02,5.603821215934696315e-02
9.472656250000000000e-02,-1.027359858331377239e-02,-4.540292098112825507e-04,5.115080287530061540e-03,1.464435219330800092e-02,8.877772539453508693e-03,-9.169020833157575864e-03,1.093470641794104352e-02,-4.162438094474384988e-03,-1.405202275473437477e-02,-5.730365316335123832e-02,2.045340658983959767e-02,3.384038368953780351e-02,-4.784750011227167227e-02,3.411525586431754520e-02,-6.459789782080752052e-02,5.818924076313563426e-02,3.374234308036299507e-02,-1.504421889197800517e-02,2.528878416986705957e-02,5.857426859827703086e-02
9.570312500000000000e-02,-1.057001754771869952e-02,-6.131843338834665723e-04,4.659702399069620173e-03,1.433127880601731130e-02,8.562472296048239534e-03,-1.009791020209343214e-02,1.145015641361351103e-02,-4.018469469964492009e-03,-1.320093789602660647e-02,-6.078325645901173913e-02,2.268657210666142482e-02,3.378314861976994959e-02,-4.808277396459188779e-02,3.346097591569077712e-02,-6.358352811111556147e-02,5.885126527931612561e-02,3.559348789410841235e-02,-1.526775008599199832e-02,2.481304507217833161e-02,6.098278244992427766e-02
9.667968750000000000e-02,-1.081250369752659139e-02,-7.916974723794500696e-04,4.140701814306811321e-03,1.385982504740787720e-02,8.163484493842649431e-03,-1.104438202894333053e-02,1.197826164779274005e-02,-3.844348450628220105e-03,-1.222156238733153669e-02,-6.424846720234102249e-02,2.504210277752980454e-02,3.351009699223357619e-02,-4.800588423105139890e-02,3.253239050240225305e-02,-6.203879089991736623e-02,5.918721161819433252e-02,3.745028377027658645e-02,-1.540983834678825472e-02,2.412909850962505903e-02,6.323491531802630239e-02
9.765625000000000000e-02,-1.099346148325375770e-02,-9.901238359755358456e-04,3.562559062600961605e-03,1.322070335774732514e-02,7.681606746776623723e-03,-1.199780281173369774e-02,1.252129740739284063e-02,-3.642554134831208802e-03,-1.112505866647451637e-02,-6.767207589310933469e-02,2.751195034832082734e-02,3.301611909007904494e-02,-4.759909086682940355e-02,3.132751378645534657e-02,-5.995051360846874455e-02,5.917738588521902210e-02,3.930534314322188527e-02,-1.546448711617754920e-02,2.323382462075320593e-02,6.530155530095181626e-02
9.863281250000000000e-02,-1.110539083920668822e-02,-1.208826069535967130e-03,2.931287795283280505e-03,1.240601186811873466e-02,7.119120860070252479e-03,-1.294613442165144269e-02,1.308191205240947889e-02,-3.416429242458013642e-03,-9.925875989756027806e-03,-7.102540621339885341e-02,3.008599192056989752e-02,3.229934328512533426e-02,-4.684803968041246353e-02,2.984869144119648918e-02,-5.731256944072952997e-02,5.880571139723846791e-02,4.115124366511000581e-02,-1.542645490490933413e-02,2.212711517429270455e-02,6.715368425116426121e-02
9.960937500000000000e-02,-1.114100715973090003e-02,-1.447949458754493619e-03,2.254442492320674844e-03,1.140945279727237360e-02,6.479861474041286214e-03,-1.387598485772181985e-02,1.366308641404870815e-02,-3.170194114020050222e-03,-8.641708725671963173e-03,-7.427860183914961056e-02,3.275199637810770337e-02,3.136137109108099591e-02,-4.574220449758036044e-02,2.810283801367875062e-02,-5.412638690078017123e-02,5.806019793392390438e-02,4.298059421766841498e-02,-1.529137347720704865e-02,2.081205403669227072e-02,6.876276474555347018e-02
1.005859375000000000e-01,-1.109336713956656818e-02,-1.707398550578118415e-03,1.541091897468011875e-03,1.022653751566869086e-02,5.769257004586722352e-03,-1.477268893313777275e-02,1.426807723814185053e-02,-2.908942849645653177e-03,-7.293375004150910897e-03,-7.740095180931048924e-02,3.549562334383148110e-02,3.020745325740458592e-02,-4.427528406425790958e-02,2.610159257512094377e-02,-5.040133479411520318e-02,5.693335890784924358e-02,4.478609534451261781e-02,-1.505585550814930382e-02,1.929504172804896028e-02,7.010114100705618079e-02
1.015625000000000000e-01,-1.095599849870664694e-02,-1.986815739603498086e-03,8.017562098829068840e-04,8.854773615108399790e-03,4.994340189543546547e-03,-1.562041966308780686e-02,1.490034470463801573e-02,-2.638620384415078703e-03,-5.904612900261469594e-03,-8.036125095081152192e-02,3.830045687961210893e-02,2.884659926828370136e-02,-4.244554321891055165e-02,2.386138413496989574e-02,-4.615496753090239657e-02,5.542256500675214748e-02,4.656059248019556174e-02,-1.471758896644581767e-02,1.758585812056826306e-02,7.114244752855260201e-02
1.025390625000000000e-01,-1.072303139702966181e-02,-2.285562370486638861e-03,4.830687729936316861e-05,7.293829498391833817e-03,4.163726170817989500e-03,-1.640233047343770539e-02,1.556346454175212141e-02,-2.365979709404259987e-03,-4.501793400687642381e-03,-8.312819093706926010e-02,4.114807552258741008e-02,2.729161388889747228e-02,-4.025608871803972033e-02,2.140340015210328781e-02,-4.141311839963040392e-02,5.353032388925251656e-02,4.829712057841977629e-02,-1.427541568308784460e-02,1.569765863642308065e-02,7.186201878430853451e-02
1.035156250000000000e-01,-1.038932916624745080e-02,-2.602702891611310097e-03,-7.061712651511979936e-04,5.545672291695781866e-03,3.287556750167507178e-03,-1.710072765740323214e-02,1.626102576198953584e-02,-2.098518905343297030e-03,-3.113551617929500963e-03,-8.567077669051575972e-02,4.401815956362387788e-02,2.555905591277554331e-02,-3.771507122614593116e-02,1.875345360771099590e-02,-3.620983179180999739e-02,5.126447685243945562e-02,4.998893902330731054e-02,-1.372939184800074305e-02,1.364690079284889938e-02,7.223729318277366529e-02
1.044921875000000000e-01,-9.950615852597330738e-03,-2.936992567564901575e-03,-1.447554808591043933e-03,3.614675277644483278e-03,2.377410233986535816e-03,-1.769727179067321840e-02,1.699651556127032212e-02,-1.844398146149621833e-03,-1.770340018851234831e-03,-8.795876204927680075e-02,4.688863573446164223e-02,2.366911597333586428e-02,-3.483580635855349633e-02,1.594174645405319404e-02,-3.058712904657176490e-02,4.863830500550381242e-02,5.162955603584627046e-02,-1.308082852583320604e-02,1.145319958241510991e-02,7.224820432416000082e-02
1.054687500000000000e-01,-9.403597978490187831e-03,-3.286869217457222790e-03,-2.160891844031996925e-03,1.507691540973252978e-03,1.446177108678468447e-03,-1.817320609294697034e-02,1.777319342521120268e-02,-1.612337339463831539e-03,-5.039097529361364833e-04,-8.996309792690701523e-02,4.973585869692187522e-02,2.164541214576398351e-02,-3.163680925767755475e-02,1.300252975843107887e-02,-2.459460654724907047e-02,4.567053933772335234e-02,5.321274215227164706e-02,-1.233231068978720216e-02,9.139111920353437668e-03,7.187755267979127616e-02
1.064453125000000000e-01,-8.746077899216874244e-03,-3.650449393221172258e-03,-2.830644608080600845e-03,-7.659089000743665330e-04,5.079026403244736370e-04,-1.850960901501910380e-02,1.859395696130751799e-02,-1.411495586300102675e-03,6.532715698130452456e-04,-9.165638562225229824e-02,5.253482793987451077e-02,1.951470403244067939e-02,-2.814173894946515528e-02,9.973663452321502101e-03,-1.828886882789595991e-02,4.238527111320035401e-02,5.473253274015349445e-02,-1.148769372833591609e-02,6.729852188679824078e-03,7.111135100666943210e-02
1.074218750000000000e-01,-7.977056154770857319e-03,-4.025529347524135250e-03,-3.440961041675467957e-03,-3.194240548796169199e-03,-4.224016538887647863e-04,-1.868766765506624586e-02,1.946120240548132249e-02,-1.251334147049242571e-03,1.668655163077158339e-03,-9.301332750171172059e-02,5.525943790758411356e-02,1.730652804190819724e-02,-2.437925061992324977e-02,6.896081197298543908e-03,-1.173280361604925326e-02,3.881176120390475437e-02,5.618321991822017303e-02,-1.055207687158011241e-02,4.252942705746947868e-03,6.993913714516589164e-02
1.083984375000000000e-01,-7.096820298499590708e-03,-4.409591065885901801e-03,-3.975970685291958275e-03,-5.762943831538374154e-03,-1.328974884474176318e-03,-1.868896798487907837e-02,2.037668312016014879e-02,-1.141465081281159899e-03,2.510286980637569439e-03,-9.401116699282890954e-02,5.788275842687241185e-02,1.505275858108988049e-02,-2.038275592080143403e-02,3.813168415821920759e-03,-4.994709825350328834e-03,3.498414922727417081e-02,5.755933464349470563e-02,-9.531753498454467385e-03,1.737804695898504965e-03,6.835424831171356408e-02
1.093750000000000000e-01,-6.107017823865964340e-03,-4.799813553439922359e-03,-4.420099498514472140e-03,-8.455267053494633020e-03,-2.195548457892716656e-03,-1.849579731459152776e-02,2.134136969408830312e-02,-1.091488169475760082e-03,3.147510156312165967e-03,-9.463010970711760450e-02,6.037734179004775742e-02,1.278710182575670644e-02,-1.619009340526806132e-02,7.700639307174673726e-04,1.852706604777711822e-03,3.094106562283037085e-02,5.885562011018770356e-02,-8.434138808848736998e-03,-7.847030260280485163e-04,6.635405158017682048e-02
1.103515625000000000e-01,-5.010711006876301769e-03,-5.193089475137593891e-03,-4.758397464947660381e-03,-1.125218874286339037e-02,-3.005608261836221432e-03,-1.809145395944682794e-02,2.235531545869818421e-02,-1.110819112299632570e-03,3.551678502294194472e-03,-9.485371755817181838e-02,6.271555220441639433e-02,1.054453055901261906e-02,-1.184311315498004849e-02,-2.187102159798118110e-03,8.733450562665157763e-03,2.672515202156434608e-02,6.006699795521270452e-02,-7.267675861579270084e-03,-3.282788956824108685e-03,6.394012593076485451e-02
1.113281250000000000e-01,-3.812411732100264451e-03,-5.586047150968413352e-03,-4.976872248952903671e-03,-1.413257944083384787e-02,-3.742672476144287465e-03,-1.746055870852430622e-02,2.341753134185378324e-02,-1.208512325113003487e-03,3.696864617397923811e-03,-9.466926796114567833e-02,6.486991275433233450e-02,8.360670219036126644e-03,-7.387181536815028669e-03,-5.012019840504791136e-03,1.556944771787733411e-02,2.238249737151628074e-02,6.118852907244922562e-02,-6.041721475860791640e-03,-5.724267413476134304e-03,6.111839201729533239e-02
1.123046875000000000e-01,-2.518094670680982774e-03,-5.975077806982202061e-03,-5.062821728941985233e-03,-1.707340123391952458e-02,-4.390579610375036461e-03,-1.658936244468820626e-02,2.452587397968753954e-02,-1.393081891633016125e-03,3.560545586395309943e-03,-9.406807059010516281e-02,6.681346455284919994e-02,6.271147727676113295e-03,-2.870613771400930270e-03,-7.659043672435203801e-03,2.228182237158269838e-02,1.796199922615411212e-02,6.221537109050340186e-02,-4.766413957076045746e-03,-8.077119628167346924e-03,5.789918664409525462e-02
1.132812500000000000e-01,-1.135187524092799933e-03,-6.356367880731319392e-03,-5.005157958992380828e-03,-2.004994259751894520e-02,-4.933780988361612628e-03,-1.546604413575831255e-02,2.567695089688689508e-02,-1.672324402921216346e-03,3.124249122124797638e-03,-9.304573472481533769e-02,6.852013239909253428e-02,4.310915839521610449e-03,1.655956438201616797e-03,-1.008405313937978109e-02,2.879221699302408552e-02,1.351466132751709404e-02,6.314273475713523542e-02,-3.452525024904737685e-03,-1.031006564393915567e-02,5.429727983362812177e-02
1.142578125000000000e-01,3.274625687198958737e-04,-6.725936078417275345e-03,-4.794715017611173545e-03,-2.303608544154643611e-02,-5.357631657971189537e-03,-1.408099341422842932e-02,2.686604634430020747e-02,-2.053147480361910797e-03,2.374143327948810035e-03,-9.160238092853298375e-02,6.996509101343791059e-02,2.513566623353640471e-03,6.140259619247480892e-03,-1.224531080339810729e-02,3.502412588503896196e-02,9.092840079573574763e-03,6.396584159027994543e-02,-2.111298682548922931e-03,-1.239313475720404262e-02,5.033183328550619451e-02
1.152343750000000000e-01,1.859646948129011022e-03,-7.079674782759270805e-03,-4.424533295695740054e-03,-2.600460063504885996e-02,-5.648673608277609594e-03,-1.242707208844625461e-02,2.808707105273604981e-02,-2.541407760978094642e-03,1.301554040179688475e-03,-8.974279164987408741e-02,7.112512580120367023e-02,9.106482399020895263e-04,1.052911388252951441e-02,-1.410429990617429775e-02,4.090421477534030709e-02,4.749453673250185470e-03,6.467988519567169359e-02,-7.542800609364270960e-04,-1.429822209742324761e-02,4.602629995755413289e-02
1.162109375000000000e-01,3.449877723701870198e-03,-7.413395317570660448e-03,-3.890113055926745604e-03,-2.892746774926965511e-02,-5.794905229657138293e-03,-1.049984918024915274e-02,2.933253872935657341e-02,-3.141762009922665320e-03,-9.660506476547644356e-05,-8.747649631801684977e-02,7.197898209922286294e-02,-4.690006035264113714e-04,1.476917638346000525e-02,-1.562652318772488058e-02,4.636359820088849226e-02,5.371684669115664619e-04,6.527999861207114951e-02,6.068625053831381210e-04,-1.599961909530807705e-02,4.140826542146468919e-02
1.171875000000000000e-01,5.085494033852425502e-03,-7.722876489306720188e-03,-3.189630558447070427e-03,-3.177621430758104798e-02,-5.786031153733486518e-03,-8.297804457451837465e-03,3.059357159736978207e-02,-3.857534820628509293e-03,-1.817502771981330777e-03,-8.481778758178659672e-02,7.250769698738818159e-02,-1.599884265043865095e-03,1.880770981255319718e-02,-1.678224527863224000e-02,5.133904733501820639e-02,-3.492422271519952590e-03,6.576122992727276295e-02,1.960518768013470164e-03,-1.747450606399297834e-02,3.650923254201721146e-02
1.181640625000000000e-01,6.752791414171778646e-03,-8.003915749338582838e-03,-2.324110683130192496e-03,-3.452226947345437419e-02,-5.613686954201052050e-03,-5.822495915964624909e-03,3.185993667303385624e-02,-4.690606072807881194e-03,-3.852172192578413347e-03,-8.178566650754319489e-02,7.269490799496383659e-02,-2.460438050734760698e-03,2.259335058317868059e-02,-1.754716203998265417e-02,5.577410237458566011e-02,-7.289611998302358842e-03,6.611852821425567850e-02,3.295317750787706609e-03,-1.870339588859148278e-02,3.136435188407443730e-02
1.191406250000000000e-01,8.437172959574600062e-03,-8.252382255118609344e-03,-1.297550772587030121e-03,-3.713732684893216590e-02,-5.271633666927206564e-03,-3.078687254465884218e-03,3.312011380108330350e-02,-5.641320949599753012e-03,-6.185412998337409644e-03,-7.840371577460744645e-02,7.252713339195586417e-02,-3.033557354904362503e-03,2.607686542092954932e-02,-1.790298164760188368e-02,5.962006571088953460e-02,-1.080737182698483616e-02,6.634674157248994508e-02,4.600305375228119255e-03,-1.967051886554866888e-02,2.601210105186992777e-02
1.201171875000000000e-01,1.012332052481392138e-02,-8.464271055218160547e-03,-1.169913536593907184e-04,-3.959371089806191374e-02,-4.755917685367773949e-03,-7.443206076137784399e-05,3.436139574746360781e-02,-6.708424877062610196e-03,-8.795820219099940648e-03,-7.469990116538753611e-02,7.199401921940754012e-02,-3.307056128970208703e-03,2.921188337562782150e-02,-1.783790400413024294e-02,6.283685478924376511e-02,-1.400210419972047760e-02,6.644062873209870268e-02,5.865115157942238019e-03,-2.036414002376881957e-02,2.049391689871524203e-02
1.210937500000000000e-01,1.179538378952663634e-02,-8.635757583610244315e-03,1.207469553829366776e-03,-4.186474145213961440e-02,-4.064992289134018721e-03,3.178887822486337316e-03,3.557001989520162250e-02,-7.889025253128878132e-03,-1.165594298018342995e-02,-7.070630291508772647e-02,7.108854876706399706e-02,-3.274044104597338863e-03,3.195559085679242767e-02,-1.734698716458705700e-02,6.539369673832839958e-02,-1.683434555867471816e-02,6.639488529795369021e-02,7.080128774816505863e-03,-2.077680175762616072e-02,1.485378520273360203e-02
1.220703125000000000e-01,1.343718462628434689e-02,-8.763251623477519292e-03,2.662720689059997793e-03,-4.392509079382922454e-02,-3.199797850943737233e-03,6.666571481349158924e-03,3.673133032478472643e-02,-9.178581291647844656e-03,-1.473257361376799357e-02,-6.645877973770185354e-02,6.980721083860388920e-02,-2.933213786020980561e-03,3.426937811300084791e-02,-1.643239182146824170e-02,6.726965043009472400e-02,-1.926940538135038863e-02,6.620418528807349434e-02,8.236623516061622463e-03,-2.090548626557669695e-02,9.137792978268586414e-03
1.230468750000000000e-01,1.503243386108889072e-02,-8.843449890824564910e-03,4.232741302868568700e-03,-4.575112795068164706e-02,-2.163798619731231374e-03,1.037065655178539755e-02,3.782996830446508363e-02,-1.057092273381724651e-02,-1.798716458249673827e-02,-6.199656955633897626e-02,6.815012383833189691e-02,-2.289030009270854107e-03,3.611942660657780496e-02,-1.510349745155536993e-02,6.845394551342107170e-02,-2.127793028947150278e-02,6.586323816829230127e-02,9.326903944781930744e-03,-2.075169407145788930e-02,3.393649078124947368e-03
1.240234375000000000e-01,1.656495721253808256e-02,-8.873386393563408026e-03,5.898764106772945437e-03,-4.732124504900191847e-02,-9.629748737678858576e-04,1.427002530805294295e-02,3.885008848811113275e-02,-1.205829758825167040e-02,-2.137636768195276191e-02,-5.736183211348210020e-02,6.612111345282989383e-02,-1.351816797303411486e-03,3.747722794515594147e-02,-1.337688641251605186e-02,6.894613204388395922e-02,-2.283638349117005431e-02,6.536686111628545182e-02,1.034441541116491205e-02,-2.032143676089834608e-02,-2.329820864341164421e-03
1.250000000000000000e-01,1.801892694476359830e-02,-8.850479742486089610e-03,7.639495862888302097e-03,-4.861616087872250996e-02,3.942298448524975954e-04,1.834055839013559730e-02,3.977559743751796911e-02,-1.363144846641463868e-02,-2.485268711628278379e-02,-5.259913969883374396e-02,6.372774247011833704e-02,-1.377382727459205633e-04,3.832002638590410043e-02,-1.127619502565585172e-02,6.875603849992713290e-02,-2.392743152778769450e-02,6.471006577616326971e-02,1.128383745508977111e-02,-1.962514394422759309e-02,-7.983198803317381742e-03
1.259765625000000000e-01,1.937909557551045769e-02,-8.772576626305731914e-03,9.431392829959962115e-03,-4.961919719026283704e-02,1.897005786071837398e-03,2.255533450272911508e-02,4.059041047009312453e-02,-1.527971649608706774e-02,-2.836523533952256190e-02,-4.775492318936534059e-02,6.098129206104774963e-02,1.331327523852600826e-03,3.863117839031952189e-02,-8.831833425055059597e-03,6.790354012581602261e-02,-2.454023212513749275e-02,6.388815830337829516e-02,1.214115554193272682e-02,-1.867748631246933869e-02,-1.351701140046239653e-02
1.269531250000000000e-01,2.063102784856499922e-02,-8.637990713104374066e-03,1.124898710119836588e-02,-5.031652367584642932e-02,3.532316814585590575e-03,2.688487361503174092e-02,4.127872229740441740e-02,-1.699117123529543180e-02,-3.186057809021837495e-02,-4.287688143083413783e-02,5.789669462707119907e-02,3.028020970004957624e-03,3.840042424086353989e-02,-6.080578628571545186e-03,6.641814357197177443e-02,-2.467061884972173921e-02,6.289685106149274507e-02,1.291371000933474317e-02,-1.749711843931611027e-02,-1.888227322079280568e-02
1.279296875000000000e-01,2.176132711222433444e-02,-8.445536304171450195e-03,1.306525876590249741e-02,-5.069736807064285228e-02,5.285080622428152582e-03,3.129742043899076676e-02,4.182528647891135820e-02,-1.875276448497997794e-02,-3.528365287764638480e-02,-3.801336268783701150e-02,5.449241908028772119e-02,4.919836358255593942e-03,3.762406829976905343e-02,-3.065047832694165787e-03,6.433839761877303831e-02,-2.432118019935685521e-02,6.173238392941500507e-02,1.360022154656187129e-02,-1.610634665777820745e-02,-2.403102929913957311e-02
1.289062500000000000e-01,2.275785224449929783e-02,-8.194556142187916364e-03,1.485204782282704278e-02,-5.075418833346069525e-02,7.138386160723312300e-03,3.575926427789024448e-02,4.221569837951220927e-02,-2.055050542172055794e-02,-3.857874335477660260e-02,-3.321272743872556721e-02,5.079031015191925319e-02,6.969555589901008791e-03,3.630506606123654056e-02,1.669387034558519119e-04,6.171114328546352390e-02,-2.350123267316887171e-02,6.039165282076608410e-02,1.420079297301479575e-02,-1.453072886835566138e-02,-2.891689042659220665e-02
1.298828125000000000e-01,2.360992133196669965e-02,-7.884942862634742103e-03,1.658049888986478509e-02,-5.048280442278471614e-02,9.073744401995662359e-03,4.023509072936935771e-02,4.243667609777763972e-02,-2.236965405161400744e-02,-4.169049057702332861e-02,-2.852270218368853361e-02,4.681538401187750748e-02,9.135773251102666248e-03,3.445301768976676698e-02,3.563093687278121383e-03,5.859061976767238750e-02,-2.222668922940442340e-02,5.887234271539239228e-02,1.471688751924559932e-02,-1.279861448426471843e-02,-3.349555464107516894e-02
1.308593750000000000e-01,2.430849844213591252e-02,-7.517153673605536310e-03,1.822153100973797346e-02,-4.988248776228527276e-02,1.107136791587831799e-02,4.468836020721927288e-02,4.247633372952891451e-02,-2.419492963083107878e-02,-4.456492112741907569e-02,-2.398973416328395794e-02,4.259558311409209624e-02,1.137350456214678181e-02,3.208406922164552810e-02,7.067484375925755548e-03,5.503744535429357099e-02,-2.051982631615703254e-02,5.717306226425211690e-02,1.515128423405810200e-02,-1.094063386249475439e-02,-3.772530861602692298e-02
1.318359375000000000e-01,2.484636002722988291e-02,-7.092217953146542214e-03,1.974632425935845051e-02,-4.895600708156717246e-02,1.311047421278113342e-02,4.908170782238394092e-02,4.232444135138210134e-02,-2.601073041362201785e-02,-4.715047150815763338e-02,-1.965835694796576674e-02,3.816149375086685253e-02,1.363486618024023142e-02,2.922072400928489924e-02,1.062142479609059879e-02,5.111749469988045858e-02,-1.840895431960214851e-02,5.529347685876216667e-02,1.550801153742809892e-02,-8.989147487563759614e-03,-4.156750292092638299e-02
1.328125000000000000e-01,2.521823775766264195e-02,-6.611737562979863592e-03,2.112681444210919024e-02,-4.770962991454341662e-02,1.516960739026638680e-02,5.337735884105491296e-02,4.197266625077442775e-02,-2.780136087891875440e-02,-4.939898806471351017e-02,-1.557057675686304883e-02,3.354603029757059762e-02,1.586981853444240781e-02,2.589156828895186960e-02,1.416442245079679169e-02,4.690069553915432454e-02,-1.592799779107579444e-02,5.323443695806377718e-02,1.579226030455454718e-02,-6.977665854394610699e-03,-4.498699547180554786e-02
1.337890625000000000e-01,2.542093490239946685e-02,-6.077879791038811284e-03,2.233618688456191770e-02,-4.615307963170479227e-02,1.722697231098362786e-02,5.753755371984563272e-02,4.141479018968626663e-02,-2.955126245474291174e-02,-5.126668202068895841e-02,-1.176528909928316324e-02,2.878409055110935089e-02,1.802695729654330004e-02,2.213091593505664076e-02,1.763516247305794982e-02,4.245976910658705999e-02,-1.311599316767632535e-02,5.099809844448786184e-02,1.601027819597239735e-02,-4.940251430728609568e-03,-4.795255789348166348e-02
1.347656250000000000e-01,2.545341374606202231e-02,-5.493362950658066922e-03,2.334936027547892395e-02,-4.429944846672549674e-02,1.926077535177461025e-02,6.152497660585651285e-02,4.064689786303635893e-02,-3.124524370612370705e-02,-5.271501994781319089e-02,-8.277734910734439386e-03,2.391218690830065191e-02,2.005434075698963800e-02,1.797837851632003159e-02,2.097251164388853895e-02,3.786893916072314736e-02,-1.001651287528591491e-02,4.858803182888660893e-02,1.616924723797352054e-02,-2.910914266924005591e-03,-5.043723997256396863e-02
1.357421875000000000e-01,2.531685195339121799e-02,-4.861434779492488333e-03,2.414345157519023552e-02,-4.216506756597483696e-02,2.124956569116706953e-02,6.530318118199132660e-02,3.966753219131941705e-02,-3.286870597628333696e-02,-5.371153115537277700e-02,-5.139004784857904330e-03,1.896805839155746298e-02,2.190033928800980481e-02,1.347836768226031573e-02,2.411652449701344458e-02,3.320263461713993808e-02,-6.677025687058140042e-03,4.600931725172797276e-02,1.627714690339299858e-02,-9.230127665700271463e-04,-5.241868788584501393e-02
1.367187500000000000e-01,2.501466625405813354e-02,-4.185843894295143870e-03,2.469821328403437599e-02,-3.976933563589946097e-02,2.317257114472486001e-02,6.883700783227249265e-02,3.847781266011779389e-02,-3.440786057000566611e-02,-5.423051502755564524e-02,-2.375599193852618793e-03,1.399026870881860812e-02,2.351449273957955527e-02,8.679537677530504980e-03,2.700943387650586031e-02,2.853421038445290436e-02,-3.148203998005562332e-03,4.326862241959121558e-02,1.634260514290993352e-02,9.913291550364723703e-04,-5.387941243694525234e-02
1.376953125000000000e-01,2.455250231764420296e-02,-3.470804666602619101e-03,2.499643478279925737e-02,-3.713450828286393030e-02,2.501002271024484885e-02,7.209298629347032916e-02,3.708151357436429568e-02,-3.584993373855298315e-02,-5.425363322897827634e-02,-9.051755176115372156e-06,9.017795633472837011e-03,2.484836152581223340e-02,3.634176404809053712e-03,2.959660878183346944e-02,2.393471010372482874e-02,5.168107349816946803e-04,4.037426087512862444e-02,1.637473997017404800e-02,2.801777801406332008e-03,-5.480700411944458561e-02
1.386718750000000000e-01,2.393819021215672777e-02,-2.720955987297676501e-03,2.502430003641727824e-02,-3.428545062826799522e-02,2.674346224128085897e-02,7.503971824195625195e-02,3.548509981888106624e-02,-3.718335596217259981e-02,-5.377037389492679564e-02,1.944378344392583106e-03,4.089617010361585106e-03,2.585635731350809097e-02,-1.602446064877752901e-03,3.182746310710450610e-02,1.947169315094377309e-02,4.263172747254620129e-03,3.733622831555130639e-02,1.638299430996404890e-02,4.480308294281462600e-03,-5.519429244151900782e-02
1.396484375000000000e-01,2.318166538149538103e-02,-1.941314483175876670e-03,2.477169467238631365e-02,-3.124935623457817530e-02,2.835602802000162376e-02,7.764823463082888566e-02,3.369771849375750167e-02,-3.839793232306158016e-02,-5.277837737523789763e-02,3.473939699156128932e-03,-7.557013608282458703e-04,2.649653961096641933e-02,-6.972762299207331191e-03,3.365629993257256841e-02,1.520814652026413784e-02,8.035115076187955910e-03,3.416621504303900964e-02,1.637696687767978970e-02,6.001676902525390420e-03,-5.503944758947063726e-02
1.406250000000000000e-01,2.229485562929194378e-02,-1.137222834438784145e-03,2.423245629312666821e-02,-2.805543579158262593e-02,2.983271343961906366e-02,7.989232303345562836e-02,3.173114560772699599e-02,-3.948499111166170472e-02,-5.128361575696621655e-02,4.574543863499988018e-03,-5.480410839146678155e-03,2.673136516047782893e-02,-1.241761619419595730e-02,3.504307732767948658e-02,1.120150011348231521e-02,1.177673917593212612e-02,3.087759304211280809e-02,1.636624187192523699e-02,7.343838995201707603e-03,-5.434602316945289641e-02
1.416015625000000000e-01,2.129153514973121386e-02,-3.142939169977231918e-04,2.340456284042084778e-02,-2.473457938337271511e-02,3.116059452212015940e-02,8.174882075619546717e-02,2.959968784850010998e-02,-4.043750820474201202e-02,-4.930042119594293948e-02,5.246839597436080312e-03,-1.004797311888158511e-02,2.652837784611849700e-02,-1.787698604228745922e-02,3.595408314405134503e-02,7.502761574074023714e-03,1.543279935056335837e-02,2.748537662516882529e-02,1.636022023153241300e-02,8.488305675360052413e-03,-5.312293944194927675e-02
1.425781250000000000e-01,2.018714719148231862e-02,5.216484436333920565e-04,2.229025488238684655e-02,-2.131899648224556965e-02,3.232902257754838304e-02,8.319787004506157269e-02,2.732004028952618110e-02,-4.125020518674334113e-02,-4.685136098432213236e-02,5.497204643442799368e-03,-1.442343678684157408e-02,2.586082782120845136e-02,-2.329071252798713826e-02,3.636250797969403648e-02,4.155784180110939224e-03,1.894947064823476399e-02,2.400615605892776616e-02,1.636795513637334318e-02,9.420433413465816030e-03,-5.138440714561982869e-02
1.435546875000000000e-01,1.899859746990343115e-02,1.364631270314264726e-03,2.089608882003053669e-02,-1.784183809312429522e-02,3.332977894473358738e-02,8.422313231791089816e-02,2.491110172154700764e-02,-4.191961964788910866e-02,-4.396696021310739222e-02,5.337654750173262755e-03,-1.857379288455111854e-02,2.470820971686186335e-02,-2.859922236762602391e-02,3.624890734649792445e-02,1.196678508951381538e-03,2.227508934049593492e-02,2.045800407203657995e-02,1.639799432042880756e-02,1.012964233491014769e-02,-4.914979268930622786e-02
1.445312500000000000e-01,1.774402094659062804e-02,2.208595911761679874e-03,1.923291919138814948e-02,-1.433680569872825342e-02,3.415718942796838742e-02,8.481195899452069475e-02,2.239375009870646013e-02,-4.244414657499400584e-02,-4.068527579889424928e-02,4.785670914287575017e-03,-2.246830545373236510e-02,2.305671109280063233e-02,-3.374423858273139371e-02,3.560154603576454885e-02,-1.346624332656018441e-03,2.536085573119126885e-02,1.686035563805543536e-02,1.645823161885979005e-02,1.060956019712794816e-02,-4.644342616629256598e-02
1.455078125000000000e-01,1.644252506577679671e-02,3.047462305884567589e-03,1.731580946612230193e-02,-1.083775182935764296e-02,3.480819674732481273e-02,8.495551716072424764e-02,1.979058134778218306e-02,-4.282405024509860353e-02,-3.705132847771559768e-02,3.863947053169184288e-03,-2.607881343915669642e-02,2.089956371133366159e-02,-3.866946876575235587e-02,3.441661971442747103e-02,-3.454653097891093906e-03,2.816148978385244264e-02,1.323386191920001426e-02,1.655576999160373111e-02,1.085809049159027796e-02,-4.329435430620966196e-02
1.464843750000000000e-01,1.511391296615718915e-02,3.875193128878052194e-03,1.516387195149184949e-02,-7.378277199865603160e-03,3.528239003980202654e-02,8.464886897870578519e-02,1.712561549118376061e-02,-4.306144652953326074e-02,-3.311640207351387866e-02,2.600061529891868530e-03,-2.938000075343676076e-02,1.823729173170516096e-02,-4.332126315345572604e-02,3.269835086215133746e-02,-5.116518574524119706e-03,3.063583091035363554e-02,9.600219735471329785e-03,1.669679805783498561e-02,1.087740449839180203e-02,-3.973604111995156229e-02
1.474609375000000000e-01,1.377839056702800241e-02,4.685856938464936366e-03,1.280003865123887849e-02,-3.991329418567867923e-03,3.558199117224958991e-02,8.389100443300376297e-02,1.442397466683596578e-02,-4.316025600848622662e-02,-2.893722187527187489e-02,1.026077109404149174e-03,-3.234963176690781872e-02,1.507785251108288357e-02,-4.764923485812181531e-02,3.045895824180718664e-02,-6.329878640694246508e-03,3.274737421165790224e-02,5.981978382572699857e-03,1.688648194219742951e-02,1.067385848174364806e-02,-3.580601960430543351e-02
1.484375000000000000e-01,1.245626175252298809e-02,5.473689442907999671e-03,1.025076611188466616e-02,-7.088082772812155739e-04,3.571179834332222081e-02,8.268482767038276560e-02,1.171153817944919559e-02,-4.312612877571193187e-02,-2.457502626013974636e-02,-8.219249858074121826e-04,-3.496874996574431821e-02,1.143666733635123958e-02,-5.160683521091360970e-02,2.771850114961176351e-02,-7.100750125877415553e-03,3.446473648843799420e-02,2.402326052226344110e-03,1.712887397888995800e-02,1.025783852054769005e-02,-3.154549844834429045e-02
1.494140625000000000e-01,1.116761614126288160e-02,6.233152064936946929e-03,7.545678436573310596e-03,2.438817422414620018e-03,3.567908814945393997e-02,8.103709784170620711e-02,9.014580178107451866e-03,-4.296634227217233093e-02,-2.009454773964602925e-02,-2.904370247542744417e-03,-3.722183801632446970e-02,7.336541073761917824e-03,-5.515187783675603445e-02,2.450460168509739634e-02,-7.443174081656804900e-03,3.576204642999079170e-02,-1.115141497212376572e-03,1.742683954738582022e-02,9.643536698436169438e-03,-2.699892821586605610e-02
1.503906250000000000e-01,9.932014125887712874e-03,6.958987020869617478e-03,4.717153726235531752e-03,5.422876664510052104e-03,3.549347795844871867e-02,7.895832597604554581e-02,6.359395916376669317e-03,-4.268967391921436177e-02,-1.556292134706476794e-02,-5.178767702896261080e-03,-3.909693797713007651e-02,2.807471387897927939e-03,-5.824700579730186789e-02,2.085205018571680349e-02,-7.378743557972198067e-03,3.661925452896906685e-02,-4.546667020242766560e-03,1.778200302779934378e-02,8.848663513462815336e-03,-2.221353196033841113e-02
1.513671875000000000e-01,8.768173993633464336e-03,7.646268199014322718e-03,1.799860203893964995e-03,8.216841964780301558e-03,3.516675106399537454e-02,7.646263000288552880e-02,3.771922806931919323e-03,-4.230625071997030223e-02,-1.104853969673231032e-02,-7.600330013829807718e-03,-4.058573090495282837e-02,-2.113650175617723826e-03,-6.086009689977545101e-02,1.680230075944517606e-02,-6.936005245348028647e-03,3.702235944208552565e-02,-7.868589310871993564e-03,1.819471356869124812e-02,7.894102392584831027e-03,-1.723880565445741475e-02
1.523437500000000000e-01,7.693665992320570905e-03,8.290447196770356353e-03,-1.169750825834572601e-03,1.079664962632879456e-02,3.471264767626257297e-02,7.356755057969613376e-02,1.277362628554622181e-03,-4.182737835634637441e-02,-6.619875107036149800e-03,-1.012262781719326828e-02,-4.168357560383501026e-02,-7.383441349914230539e-03,-6.296460306653613170e-02,1.240286549694893242e-02,-6.149748350554110933e-03,3.696354870830673156e-02,-1.105760862345934493e-02,1.866403105947803467e-02,6.803513096170139308e-03,-1.212599417953375003e-02
1.533203125000000000e-01,6.724618183923521293e-03,8.887393961329141667e-03,-4.153987248148495286e-03,1.314099034822075775e-02,3.414662532967006198e-02,7.029383087232872473e-02,-1.100188723263913161e-03,-4.126535262321826686e-02,-2.344289870672105862e-03,-1.269826873434684936e-02,-4.238950675725866590e-02,-1.295253112101960556e-02,-6.453982048506157199e-02,7.706617431311780370e-03,-5.060195795953155787e-03,3.644125293169511726e-02,-1.409105624201512259e-02,1.918773239757758098e-02,5.602891561518963739e-03,-6.927548915159790349e-03
1.542968750000000000e-01,5.875438829515345490e-03,9.433431572990227248e-03,-7.114485051945220080e-03,1.523156637020498493e-02,3.348559275187094203e-02,6.666516386866151722e-02,-3.338097630481003716e-03,-4.063325630706737801e-02,1.713143932235026892e-03,-1.527959108966083467e-02,-4.270619316116935904e-02,-1.876615363896596764e-02,-6.557108810274729638e-02,2.771013619398284087e-03,-3.712114250617468050e-03,3.546011372179315446e-02,-1.694716431973959658e-02,1.976233784096488588e-02,4.320094352850787668e-03,-1.696573192399772161e-03
1.552734375000000000e-01,5.158559875265408823e-03,9.925364811117869807e-03,-1.001279478134866827e-02,1.705331172673545462e-02,3.274762163189812864e-02,6.270791117656104863e-02,-5.415529171050256080e-03,-3.994474482980751168e-02,5.490793754755859263e-03,-1.781936213601842747e-02,-4.263985723234905295e-02,-2.476482584328588629e-02,-6.604991288754696876e-02,-2.342749170769460945e-03,-2.153860598801123766e-03,3.403086684652749383e-02,-1.960533204042852473e-02,2.038315694381401602e-02,2.984336352028207559e-03,3.513737979603656723e-03
1.562500000000000000e-01,4.584205860899171446e-03,1.036050224888864640e-02,-1.281097605062034642e-02,1.859457262098985347e-02,3.195164104532857707e-02,5.845079756147798788e-02,-7.313757741057492871e-03,-3.921382413734782885e-02,8.931564168339770418e-03,-2.027147049684968269e-02,-4.220015739868271387e-02,-3.088509935672352144e-02,-6.597402113608610841e-02,-7.570632780136206386e-03,-4.363832187097693022e-04,3.217014317769632120e-02,-2.204638414655901713e-02,2.104435329015944683e-02,1.625670635627527024e-03,8.650657435934936551e-03
1.572265625000000000e-01,4.160192252444344131e-03,1.073667173225145884e-02,-1.547219043226901077e-02,1.984724540991598257e-02,3.111711953639317851e-02,5.392458571384543126e-02,-9.016446462451676788e-03,-3.845462441472091708e-02,1.198392267098019950e-02,-2.259160259962159772e-02,-4.140003538062383276e-02,-3.706037611484402916e-02,-6.534733596759954855e-02,-1.284669591501257091e-02,1.387803122759140046e-03,2.990019108439991372e-02,-2.425281793544194556e-02,2.173902697165827277e-02,2.744596385377672670e-04,1.366247816220783270e-02
1.582031250000000000e-01,3.891756814137382198e-03,1.105222920899269143e-02,-1.796128296998052848e-02,2.080687020938225620e-02,3.026374001848343431e-02,4.916173589991641724e-02,-1.050989045752118330e-02,-3.768117325443368082e-02,1.460283486296397662e-02,-2.473789309439088091e-02,-4.025553074272669729e-02,-4.322177626464625971e-02,-6.417988198692735347e-02,-1.810405780715996366e-02,3.265649854615819327e-03,2.724852494307796608e-02,-2.620903494384605598e-02,2.245931350406072530e-02,-1.039153296784801287e-03,1.849905201381187719e-02
1.591796875000000000e-01,3.781427185159064695e-03,1.130606098344376365e-02,-2.024534266930002116e-02,2.147267867842625119e-02,2.941107273398359950e-02,4.419605524090310794e-02,-1.178321965827674664e-02,-3.690717189198945702e-02,1.675059165873575215e-02,-2.667153961989468178e-02,-3.878556542696953713e-02,-4.929904609447194330e-02,-6.248761892499083564e-02,-2.327587250979502864e-02,5.144595989778966323e-03,2.424750537264207598e-02,-2.790155372107080631e-02,2.319649764614628226e-02,-2.285763039468440352e-03,2.311230865142836766e-02
1.601562500000000000e-01,3.828927321546871793e-03,1.149757957919540080e-02,-2.229423257917291512e-02,2.184759511697593679e-02,2.857825151143107700e-02,3.906234138443260423e-02,-1.282855748380337321e-02,-3.614577805301629615e-02,1.839751303868085788e-02,-2.835737279344910031e-02,-3.701170127276690730e-02,-5.522149316055814661e-02,-6.029220686285119424e-02,-2.829629905238371934e-02,6.973560186085965389e-03,2.093385765886711034e-02,-2.931920032776446847e-02,2.394114037765460862e-02,-3.437203811390273332e-03,2.745674874927116552e-02
1.611328125000000000e-01,4.031124909341900903e-03,1.162671349424551637e-02,-2.408108049330156056e-02,2.193819060522644859e-02,2.778365847351356444e-02,3.379602528069344108e-02,-1.364113245013699217e-02,-3.540939883172650182e-02,1.952251495958829547e-02,-2.976437295212941078e-02,-3.495787377953232800e-02,-6.091893536038892054e-02,-5.762070640791785991e-02,-3.310145289006287406e-02,8.703886196721334623e-03,1.734813559397546320e-02,-3.045327348916317817e-02,2.468321711186885481e-02,-4.467024142004263378e-03,3.148990586148611714e-02
1.621093750000000000e-01,4.382021259759635509e-03,1.169389122844872314e-02,-2.558272186622916056e-02,2.175459051767625676e-02,2.704462218535531176e-02,2.843281765547030909e-02,-1.421934056290956143e-02,-3.470949684287106402e-02,2.011352840092973243e-02,-3.086612595179179935e-02,-3.265010557446231670e-02,-6.632265047514236678e-02,-5.450521791063795557e-02,-3.763032451231659858e-02,1.029022555455371551e-02,1.353413861652348268e-02,-3.129768167238305976e-02,2.541226506632404680e-02,-5.350927995176147332e-03,3.517277173290056513e-02
1.630859375000000000e-01,4.872784569718807517e-03,1.170002005020484397e-02,-2.678008724708231050e-02,2.131033635279239863e-02,2.637713399203947540e-02,2.300836358685132491e-02,-1.456475716949932539e-02,-3.405641266210798768e-02,2.016776208540489723e-02,-3.164121122591142393e-02,-3.011620320942628645e-02,-7.136631266613453761e-02,-5.098246447980773338e-02,-4.182565171070309201e-02,1.169134272028601873e-02,9.538290685734819238e-03,-3.184904974268615990e-02,2.611753759367618777e-02,-6.067175110078321630e-03,3.847018030772137581e-02
1.640625000000000000e-01,5.491826780800902232e-03,1.164646004644203335e-02,-2.765852737368987291e-02,2.062220342233277853e-02,2.579558698157777274e-02,1.755790934592075386e-02,-1.468209780069226582e-02,-3.345920629663001050e-02,1.969180313261208529e-02,-3.207351630468409376e-02,-2.738544102560144800e-02,-7.598690256386989028e-02,-4.709332416761035506e-02,-4.563473283479482778e-02,1.287082953953561787e-02,5.408989757063810411e-03,-3.210679327736108007e-02,2.678816318562237536e-02,-6.596934385700827658e-03,4.135114621767983084e-02
1.650390625000000000e-01,6.224923606568020032e-03,1.153499406572272568e-02,-2.820807002883790604e-02,1.970997653425269822e-02,2.531254162982531780e-02,1.211598535932343311e-02,-1.457912839731450444e-02,-3.292552011349415136e-02,1.870155273749867647e-02,-3.215247308145846583e-02,-2.448823589248373678e-02,-8.012557793123242789e-02,-4.288231724517519577e-02,-4.901016937426837944e-02,1.379771766820841322e-02,1.195937037128001409e-03,-3.207315907151687961e-02,2.741330680711439802e-02,-6.924585015211126224e-03,4.378915411242492034e-02
1.660156250000000000e-01,7.055376632349022459e-03,1.136779421752549118e-02,-2.842360382422032261e-02,1.859618637164550670e-02,2.493852174333356653e-02,6.716108799025646142e-03,-1.426652618017075665e-02,-3.246146530251433487e-02,1.722199686177122019e-02,-3.187321227205276025e-02,-2.145581664938266131e-02,-8.372849241005189680e-02,-3.839705496992430050e-02,-5.191052737611587253e-02,1.444697960544000584e-02,-3.050544617189442434e-03,-3.175323085072365853e-02,2.798233119664671892e-02,-7.037961026486981575e-03,4.576239582177768495e-02
1.669921875000000000e-01,7.964215733541822953e-03,1.114738563050044970e-02,-2.830498522986287652e-02,1.730580980917493031e-02,2.468184382193215620e-02,1.390508908460028926e-03,-1.375769326708399520e-02,-3.207153356941720018e-02,1.528681483677772970e-02,-3.123663372548402331e-02,-1.831989205327734516e-02,-8.674755056577064527e-02,-3.368765665197732267e-02,-5.430090851998921331e-02,1.479991108335915011e-02,-7.280193730562004029e-03,-3.115489970366771416e-02,2.848495578133674461e-02,-6.928535891987357663e-03,4.725395300316040381e-02
1.679687500000000000e-01,8.930439418587987274e-03,1.087660819806144860e-02,-2.785706638955877737e-02,1.586593791007861673e-02,2.454848242276034403e-02,-3.830122258361912634e-03,-1.306852595435218506e-02,-3.175853534932075728e-02,1.293783165018904183e-02,-3.024939149380004993e-02,-1.511232096831099242e-02,-8.914108831881242812e-02,-2.880614215382443569e-02,-5.615342311060068925e-02,1.484438976581742460e-02,-1.144348531378689207e-02,-3.028879925622201402e-02,2.891141090261753824e-02,-6.591544917399790211e-03,4.825192361895161430e-02
1.689453125000000000e-01,9.931290091332539358e-03,1.055857705064722207e-02,-2.708964253691286544e-02,1.430541580356041453e-02,2.454197353005453316e-02,-8.916851469677893743e-03,-1.221714334742905056e-02,-3.152356540687332315e-02,1.022432247619971951e-02,-2.892379383521651026e-02,-1.186478842108733972e-02,-9.087446888169947723e-02,-2.380580720158782110e-02,-5.744755878125128862e-02,1.457500746579135087e-02,-1.549228887509307949e-02,-2.916820611873241140e-02,2.925258512883058964e-02,-6.026044186506061828e-03,4.874949129807079617e-02
1.699218750000000000e-01,1.094256065441803934e-02,1.019664249022691691e-02,-2.601731913172750099e-02,1.265445904723079031e-02,2.466335732927273788e-02,-1.384269658808342032e-02,-1.122357973376276845e-02,-3.136599625427495541e-02,7.202180661298447292e-03,-2.727761958943538539e-02,-8.608490994636569180e-03,-9.192058549395482059e-02,-1.874058904457719804e-02,-5.817044031307468804e-02,1.399307536478497718e-02,-1.938050048680392545e-02,-2.780890664309130372e-02,2.950016354362692411e-02,-5.234905911681698651e-03,4.874493735392690374e-02
1.708984375000000000e-01,1.193892835014294732e-02,9.794350104292815981e-03,-2.465930015170643766e-02,1.094425142584201649e-02,2.491116115955337162e-02,-1.858278824451934860e-02,-1.010944572710475303e-02,-3.128349937870044534e-02,3.932962848339398645e-03,-2.533385360771600939e-02,-5.373834845228171384e-03,-9.226026354624644599e-02,-1.366443007052050782e-02,-5.831697763573810006e-02,1.310650396872088848e-02,-2.306464048838012537e-02,-2.622903151752660825e-02,2.964675504208899581e-02,-4.224751097719189191e-03,4.824159594695263953e-02
1.718750000000000000e-01,1.289431126663689170e-02,9.355401744111709050e-03,-2.303910027847165878e-02,9.206529420243874176e-03,2.528142278478056476e-02,-2.311450017657646142e-02,-8.897563766016190409e-03,-3.127209383322579472e-02,4.828271669961183943e-04,-2.312034512408606482e-02,-2.190149403292209699e-03,-9.188255609315319761e-02,-8.630646965825574529e-03,-5.788990076190146661e-02,1.192956172582688122e-02,-2.650440895083821385e-02,-2.444886019741652691e-02,2.968600683772036272e-02,-3.005821454113499075e-03,4.724775358438194905e-02
1.728515625000000000e-01,1.378224253327799131e-02,8.883618006132179210e-03,-2.118418498827789528e-02,7.473158794455314613e-03,2.576775349047998043e-02,-2.741754798980915175e-02,-7.611584009881450924e-03,-3.132622131704043689e-02,-3.078617601361657158e-03,-2.066939409974862321e-02,9.145804338688359476e-04,-9.078492825071821093e-02,-3.691312903546671055e-03,-5.689968209435057600e-02,1.048251832655773715e-02,-2.966319167530839795e-02,-2.249059761260414209e-02,2.961270458027145946e-02,-1.591793471088105358e-03,4.577649483293138449e-02
1.738281250000000000e-01,1.457625689706647416e-02,8.382902797135549644e-03,-1.912554377550969992e-02,5.775708890130374848e-03,2.636143989120626890e-02,-3.147405658543715734e-02,-6.275587035204350725e-03,-3.143884645813432854e-02,-6.679532297501684923e-03,-1.801727164285190155e-02,3.913961090328423216e-03,-8.897332753968426045e-02,1.103339952584353034e-03,-5.536434820625626280e-02,8.791180669230048983e-03,-3.250851024088657892e-02,-2.037812599880333558e-02,2.942285670377359913e-02,4.615080090619489046e-07,4.384549677223961023e-02
1.748046875000000000e-01,1.525028411716850170e-02,7.857210494237936924e-03,-1.689720288059745265e-02,4.145030283632240159e-03,2.705158273061401483e-02,-3.526859696325414240e-02,-4.913679986655936430e-03,-3.160158062118199190e-02,-1.024711616303868207e-02,-1.520368158406379053e-02,6.783413856680824659e-03,-8.646213884592340859e-02,5.705490619488568643e-03,-5.330918480697878492e-02,6.886331275919898784e-03,-3.501241044343124387e-02,-1.813673506644503455e-02,2.911376186278986922e-02,1.751166545011994483e-03,4.147677532936915046e-02
1.757812500000000000e-01,1.577904344290402897e-02,7.310516131652787172e-03,-1.453568494397628440e-02,2.610841449573635294e-03,2.782527038330894972e-02,-3.878819354751758541e-02,-3.549592976480491803e-03,-3.180482720099196692e-02,-1.370890220031736710e-02,-1.227117116000506214e-02,9.500373289690181022e-03,-8.327402430327121574e-02,1.007026549503453952e-02,-5.076634014469779549e-02,4.803080552350348989e-03,-3.715178436589667427e-02,-1.579283403909371303e-02,2.868405856908281398e-02,3.637972272623049737e-03,3.869638719913821856e-02
1.767578125000000000e-01,1.613843335461085174e-02,6.746788958887162471e-03,-1.207942394600045564e-02,1.201329985382123882e-03,2.866778423267395473e-02,-4.202230358940189231e-02,-2.206282549529893326e-03,-3.203794603321684364e-02,-1.699405657616161192e-02,-9.264499508297985991e-03,1.204445889983610588e-02,-7.943965003749958731e-02,1.415623438125089562e-02,-4.777433354071840277e-02,2.580145677582211527e-03,-3.890862227948785335e-02,-1.337364936037703164e-02,2.813375640675071926e-02,5.636327894854051973e-03,3.553409156397158847e-02
1.777343750000000000e-01,1.630591074933269644e-02,6.169969621614338103e-03,-9.568144602858999481e-03,-5.722621540612702826e-05,2.956283261034041432e-02,-4.496277056622104834e-02,-9.055489384419383595e-04,-3.228943426402437755e-02,-2.003465930773412965e-02,-6.229973298436858320e-03,1.439761890557167759e-02,-7.499730332014722944e-02,1.792586063786449566e-02,-4.437747707800394209e-02,2.590700627072787393e-04,-4.027019157982771047e-02,-1.090691207914193731e-02,2.746424847733302393e-02,7.719883410815779265e-03,3.202297627371935435e-02
1.787109375000000000e-01,1.626085384498502165e-02,5.583951118802903471e-03,-7.042216055966104594e-03,-1.140812696225493219e-03,3.049280954828048965e-02,-4.760375381982606680e-02,3.323263746297048919e-04,-3.254712077348657223e-02,-2.276694363958516737e-02,-3.214759302527004509e-03,1.654424518373991126e-02,-6.999240524421503074e-02,2.134590035404593245e-02,-4.062521965975832150e-02,-2.116601784888275106e-03,-4.122914099929134157e-02,-8.420539073970351868e-03,2.667830500318132958e-02,9.860916029617680656e-03,2.819905352478569230e-02
1.796875000000000000e-01,1.598490325698932041e-02,4.992563589887164498e-03,-4.541990204668896504e-03,-2.028002248075977398e-03,3.143907422024456305e-02,-4.994163694993217217e-02,1.488916593759588873e-03,-3.279837104725487340e-02,-2.513247208650750547e-02,-2.661840420114077376e-04,1.847125889703048543e-02,-6.447692552777445352e-02,2.438774606686502575e-02,-3.657142369631184026e-02,-4.502178526676144446e-03,-4.178352939104651442e-02,-5.942312367955658071e-03,2.578004829334897691e-02,1.203077344670305110e-02,2.410083038433363106e-02
1.806640625000000000e-01,1.546227596836633258e-02,4.399562885932462031e-03,-2.107135379518077119e-03,-2.700244354243467974e-03,3.238224664106214429e-02,-5.197491769912706422e-02,2.547953274274962487e-03,-3.303029924055556066e-02,-2.707922806962274193e-02,2.568969174070768156e-03,2.016816662732786453e-02,-5.850870745461971695e-02,2.702771124804738759e-02,-3.227358555625880338e-02,-6.852689571227795449e-03,-4.193677943730728108e-02,-3.499560811370126118e-03,2.477490954708341103e-02,1.420032648117224017e-02,1.976885973573500738e-02
1.816406250000000000e-01,1.468004726455690231e-02,3.808622781056561664e-03,2.240237715407550107e-04,-3.142116275745377406e-03,3.330251495477522944e-02,-5.370408223238917061e-02,3.495592477128169062e-03,-3.322998407984543989e-02,-2.856260339897863029e-02,5.245155479499280168e-03,2.162708718420125811e-02,-5.215071225280082379e-02,2.924725251783161575e-02,-2.779201161945973192e-02,-9.123750078445021228e-03,-4.169755767898900706e-02,-1.118848373162389422e-03,2.366956823160172585e-02,1.634042353066996606e-02,1.524527737350661431e-02
1.826171875000000000e-01,1.362839613308811787e-02,3.223330586901381172e-03,2.415149313408835891e-03,-3.341532292727489306e-03,3.417994947911912745e-02,-5.513146682358119333e-02,4.320638792836813472e-03,-3.338468520187107963e-02,-2.954626353413187384e-02,7.718745741191683496e-03,2.284274958673941300e-02,-4.547019337326403676e-02,3.103312731713028100e-02,-2.318896228669762791e-02,-1.127240771107785970e-02,-4.107958328168594131e-02,1.174326817270769565e-03,2.247187501918390673e-02,1.842233938422488393e-02,1.057333104850718790e-02
1.835937500000000000e-01,1.230081012959425256e-02,2.647185845778318291e-03,4.432505280063162544e-03,-3.289908177493679718e-03,3.499481858679358293e-02,-5.626111001397827993e-02,5.014723317011544196e-03,-3.348205653788840358e-02,-3.000287455770725767e-02,9.948675984694533084e-03,2.381246303081108184e-02,-3.853781214479736622e-02,3.237748556737524847e-02,-1.852777662786987689e-02,-1.325795593619817289e-02,-4.010136892942779696e-02,3.355818697296997916e-03,2.119075949998203146e-02,2.041821114085644318e-02,5.796907257232338309e-03
1.845703125000000000e-01,1.069424627844176023e-02,2.083601699133161549e-03,6.245534823761392934e-03,-2.982278579480356160e-03,3.572790149435228074e-02,-5.709859830395859481e-02,5.572432431250491473e-03,-3.351035341199387618e-02,-2.991467809300855929e-02,1.189705946251160343e-02,2.453605994934105611e-02,-3.142670713302231356e-02,3.327789466164647603e-02,-1.387199048501506528e-02,-1.504269942289193987e-02,-3.878589815940212265e-02,5.403101005859153871e-03,1.983612409780284580e-02,2.230145430764011311e-02,9.600614838214168584e-04
1.855468750000000000e-01,8.809245199973916168e-03,1.535908459001914710e-03,7.827389454672805183e-03,-2.417365642935495086e-03,3.636079309721874930e-02,-5.765090837993902539e-02,5.991385071974844601e-03,-3.345863013568937949e-02,-2.927390294731382903e-02,1.352975244677146784e-02,2.501581354735068347e-02,-2.421153020755824337e-02,3.373729795092316602e-02,-9.284460788556424607e-03,-1.659265807296398873e-02,-3.716024430494279523e-02,7.295513039018573093e-03,1.841872580336274129e-02,2.404715258809055414e-02,-3.893442557721498321e-03
1.865234375000000000e-01,6.649996327929254963e-03,1.007358852714659164e-03,9.155401264758198515e-03,-1.597597845362526371e-03,3.687619613293235954e-02,-5.792624876689811408e-02,6.272257041603395041e-03,-3.331692504388506643e-02,-2.808300502480216496e-02,1.481686553391807146e-02,2.525633144371717403e-02,-1.696746281252106692e-02,3.376390770548041986e-02,-4.826508598193116756e-03,-1.787819743959958435e-02,-3.525513698882725561e-02,9.014480264711884419e-03,1.695004750036094299e-02,2.563241541126981549e-02,-8.720579367132856238e-03
1.875000000000000000e-01,4.224352789787753221e-03,5.011343666235985352e-04,1.021148988211030215e-02,-5.290787294945727050e-04,3.725819617166942210e-02,-5.793390363570571217e-02,6.418751816556845895e-03,-3.307643012770758451e-02,-2.635472998048992224e-02,1.573321307652195480e-02,2.526442727565408886e-02,-9.769226233663233505e-03,3.337103433347873849e-02,-5.570929500355834311e-04,-1.887457471151950811e-02,-3.310448279368281149e-02,1.054370700623532588e-02,1.544216079185253832e-02,2.703669788338621677e-02,-1.347948877481149749e-02
1.884765625000000000e-01,1.543795258900384788e-03,2.035208418842458051e-05,1.098249689773663808e-02,7.784941060683294844e-04,3.749251521963171269e-02,-5.768408128809435209e-02,6.437518219584605420e-03,-3.272964267314780462e-02,-2.411199612925526981e-02,1.625869429299267588e-02,2.504897231798497437e-02,-2.690099755970097768e-03,3.257685441675046284e-02,3.467973012286034232e-03,-1.956239104069983081e-02,-3.074484732184721777e-02,1.186933881484038278e-02,1.390758233599747110e-02,2.824207855482819066e-02,-1.812987908342609741e-02
1.894531250000000000e-01,-1.376655160983384458e-03,-4.319286018395800597e-04,1.146044163087070467e-02,2.311958702388408095e-03,3.756674007224154732e-02,-5.718776959537259785e-02,6.338016234211677966e-03,-3.227049660751753202e-02,-2.138759822991107701e-02,1.637860063533553429e-02,2.462072933596948232e-02,4.199039493470333069e-03,3.140412086799591884e-02,7.196752911265225441e-03,-1.992794274080479308e-02,-2.821490633556367200e-02,1.298009259606339345e-02,1.235912576995800392e-02,2.923349117338517461e-02,-2.263340200555690601e-02
1.904296875000000000e-01,-4.518574202373922336e-03,-8.527000235992905630e-04,1.164269333393538712e-02,4.054865388945630422e-03,3.747052196437761218e-02,-5.645660038542112125e-02,6.132333131053257884e-03,-3.169447158302442225e-02,-1.822373587979655291e-02,1.608384510215409707e-02,2.399217102677909247e-02,1.083064151998669802e-02,2.987981921482310566e-02,1.058185521793300610e-02,-1.996346574934872165e-02,-2.555487403374909205e-02,1.386735302504907980e-02,1.080975133770907363e-02,2.999890742465732840e-02,-2.695399563770388765e-02
1.914062500000000000e-01,-7.860320287292117680e-03,-1.239001623757054679e-03,1.153205626492832120e-02,5.987697997099951375e-03,3.719574452740834203e-02,-5.550272446223269984e-02,5.834952933961223484e-03,-3.099867818315774765e-02,-1.467137332648223852e-02,1.537111035170045728e-02,2.317728551010574817e-02,1.714136024790594015e-02,2.803477466554994690e-02,1.358102979531385784e-02,-1.966726969572796940e-02,-2.280591676922542888e-02,1.452523427579131311e-02,9.272415341525626353e-03,3.052946852848703943e-02,-3.105819222127304685e-02
1.923828125000000000e-01,-1.137726667367641199e-02,-1.587917266842002375e-03,1.113676545218335485e-02,8.088136625917820288e-03,3.673665756994842768e-02,-5.433869860978342292e-02,5.462483063562419833e-03,-3.018191801719530970e-02,-1.078944047634199273e-02,1.424291367993981393e-02,2.219137140265631941e-02,2.307286979363512222e-02,2.590321520134384811e-02,1.615768531870846042e-02,-1.904375991486981223e-02,-2.000956063746989894e-02,1.495060659024684442e-02,7.759921508197382099e-03,3.081956445028466093e-02,-3.491538798448423631e-02
1.933593750000000000e-01,-1.504207690336900778e-02,-1.896575004649526811e-03,1.047039242176653340e-02,1.033135836516272006e-02,3.608997474289353524e-02,-5.297738558418715188e-02,5.033342742649419936e-03,-2.924471786484765176e-02,-6.643887702740977619e-03,1.270758816271181334e-02,2.105082505465267692e-02,2.857260875764652819e-02,2.352229646172702276e-02,1.828132124816074858e-02,-1.810334775705151056e-02,-1.720710137362378017e-02,1.514308771790253208e-02,6.284776300361627661e-03,3.086686038289175593e-02,-3.849807292697192407e-02
1.943359375000000000e-01,-1.882501990370065437e-02,-2.162149763958189173e-03,9.551661627795589304e-03,1.269037184699138912e-02,3.525493372055413244e-02,-5.143186774192136379e-02,4.567418419007088747e-03,-2.818933744047500550e-02,-2.306609679541136299e-03,1.077918050026984050e-02,1.977292253945749784e-02,3.359444209175065088e-02,2.093159463920644947e-02,1.992786936363448447e-02,-1.686225153307168226e-02,-1.443902487944733956e-02,1.510499975673705413e-02,4.859050112082379143e-03,3.067227104265705245e-02,-4.178201899231921007e-02
1.953125000000000000e-01,-2.269432049038094118e-02,-2.381869351478983071e-03,8.404179796659904181e-03,1.513638102216225897e-02,3.423331811949122117e-02,-4.971537459448621687e-02,4.085692044808277024e-03,-2.701975075793123723e-02,2.145744158203024242e-03,8.477267327890395526e-03,1.837559897104048059e-02,3.809923127342193516e-02,1.817257396820180781e-02,2.107994126293699297e-02,-1.534219236582720983e-02,-1.174444646866587387e-02,1.484129241493402362e-02,3.494246167725673091e-03,3.023988418764887026e-02,-4.474642566401527272e-02
1.962890625000000000e-01,-2.661654047678996965e-02,-2.553024085845228587e-03,7.056081843246869538e-03,1.763917314549253573e-02,3.302944097547905189e-02,-4.784122422818917753e-02,3.609848537338522338e-03,-2.574160148636844836e-02,6.633052837766465967e-03,5.826692949296485673e-03,1.687722767935513624e-02,4.205530482883684112e-02,1.528803567891171000e-02,2.172697964442210639e-02,-1.356999106096459101e-02,-9.160576571960964837e-03,1.435943418164476425e-02,2.201178796560124100e-03,2.957683559192334638e-02,-4.737402260848570107e-02
1.972656250000000000e-01,-3.055698512255921456e-02,-2.672980271132120375e-03,5.539598416735303996e-03,2.016752561507595409e-02,3.165009019739589702e-02,-4.582277818862025981e-02,3.161869124829526367e-03,-2.436213308782431489e-02,1.107307930857889811e-02,2.857232592351624263e-03,1.529640170235856134e-02,4.543882267182433599e-02,1.232155548478871578e-02,2.186531262902546846e-02,-1.157707382909538632e-02,-6.722220187588855145e-03,1.366927333745767900e-02,9.898625850564878384e-04,2.869313848389909785e-02,-4.965112956629152974e-02
1.982421875000000000e-01,-3.448012926006528700e-02,-2.739197622821353158e-03,3.890551461828558374e-03,2.268962604555093202e-02,3.010443700527520167e-02,-4.367340910929208564e-02,2.763617546704701371e-03,-2.289009491281804656e-02,1.538287529094916478e-02,-3.968136382339655524e-04,1.365171995710091034e-02,4.823402924652907264e-02,9.316916780396429509e-03,2.149811179738075895e-02,-9.398896260799779676e-03,-4.461316807723275310e-03,1.278287114430328754e-02,-1.305862823980513676e-04,2.760147116665472716e-02,-5.156767425099588464e-02
1.992187500000000000e-01,-3.835005712760052032e-02,-2.749250647329754861e-03,2.147785415929414320e-03,2.517349977156102189e-02,2.840390892898291345e-02,-4.140648006889283139e-02,2.436426224623078601e-03,-2.133562579454268901e-02,1.948021165303819024e-02,-3.897089944570968165e-03,1.196158033301437072e-02,5.043339205521559648e-02,6.317546743374710151e-03,2.063525600635629856e-02,-7.074296346923898346e-03,-2.406526902946206064e-03,1.171430992422846026e-02,-1.152035392289284428e-03,2.631692717211957244e-02,-5.311716954672648927e-02
2.001953125000000000e-01,-4.213090971753235409e-02,-2.700853862498673631e-03,3.525427825744948036e-04,2.758743887630797642e-02,2.656202948511028269e-02,-3.903533439713688380e-02,2.200689546425999531e-03,-1.971011701991304266e-02,2.328500984823725362e-02,-7.601710095124898647e-03,1.024398181037877026e-02,5.203762379619594758e-02,3.365962459885793196e-03,1.929310438485185714e-02,-4.644788527383947666e-03,-5.828703180399354058e-04,1.047947906135686391e-02,-2.067407300600222937e-03,2.485673284992514359e-02,-5.429665179281105425e-02
2.011718750000000000e-01,-4.578733332046852622e-02,-2.591890631163765689e-03,-1.452206193004178985e-03,2.990042682343289557e-02,2.459422715427089789e-02,-3.657329442013815268e-02,2.075471308601004733e-03,-1.802605686158362253e-02,2.672074975691694082e-02,-1.146583091669911396e-02,8.516337548227991341e-03,5.305558800646322654e-02,5.032340283318359822e-04,1.749418317178814616e-02,-2.153811722405705835e-03,9.885788673770045786e-04,9.095842236749376863e-03,-2.870735913903026300e-03,2.323993774697165685e-02,-5.510658240046859696e-02
2.021484375000000000e-01,-4.928492291449199092e-02,-2.420445265571034149e-03,-3.222469186386790925e-03,3.208255283873907848e-02,2.251761674127938234e-02,-3.403366744670383026e-02,2.078133145438513900e-03,-1.629685912450067053e-02,2.971582951297990077e-02,-1.544226551470468528e-02,6.795300711059446344e-03,5.350408977497512347e-02,-2.231528656460165291e-03,1.526679223202842550e-02,3.540549645977659424e-04,2.290937317520012721e-03,7.582189427928822181e-03,-3.557207643814338377e-03,2.148708348916715527e-02,-5.555071545656602855e-02
2.031250000000000000e-01,-5.259065411263291051e-02,-2.184837949464718890e-03,-4.913961567400803102e-03,3.410541034058680449e-02,2.035075660964612287e-02,-3.142975715026193051e-02,2.223990438035084241e-03,-1.453667838958640386e-02,3.220485355519498577e-02,-1.948212718819901726e-02,5.096604615107041061e-03,5.340755474133215136e-02,-4.801659073640556982e-03,1.264453815227330365e-02,2.833894694667660197e-03,3.311694465343222732e-03,5.958377370575131289e-03,-4.123187165870144388e-03,1.961985712773012952e-02,-5.563593432794201876e-02
2.041015625000000000e-01,-5.567329754113492513e-02,-1.883661919642748254e-03,-6.482848568978722900e-03,3.594247395201911888e-02,1.811338563326569950e-02,-2.877487839977123374e-02,2.526001749061168068e-03,-1.276021482250530581e-02,3.412982621691781904e-02,-2.353549461537363802e-02,3.434918575107069518e-03,5.279760119680730612e-02,-7.173381253846104234e-03,9.665801764508354099e-03,5.241259078439612293e-03,4.042829724873961590e-03,4.245062287301023217e-03,-4.566227851935382442e-03,1.766073505626979817e-02,-5.537206058273604764e-02
2.050781250000000000e-01,-5.850380977344115524e-02,-1.515822252070332492e-03,-7.886487835993008511e-03,3.756944994041259284e-02,1.582614399690912554e-02,-2.608237353847816381e-02,2.994497277110211991e-03,-1.098251155452431224e-02,3.544122963933801773e-02,-2.755208863785074680e-02,1.823720623966382497e-03,5.171251163696224257e-02,-9.316215508494556444e-03,6.373148757159970493e-03,7.532963706353149741e-03,4.480863984023674904e-03,2.463428736398377318e-03,-4.885067177255246820e-03,1.563262364078724445e-02,-5.477163878945690012e-02
2.060546875000000000e-01,-6.105569528635765297e-02,-1.080575511567899005e-03,-9.084160233565584386e-03,3.896459531712753721e-02,1.351028219896875660e-02,-2.336562810245391628e-02,3.636951176645884364e-03,-9.218747733458267438e-03,3.609896663964189123e-02,-3.148195087102580864e-02,2.751880629778842959e-04,5.019661155508146205e-02,-1.120333781596712444e-02,2.812692703834435929e-03,9.667858905687828214e-03,4.626845426226870728e-03,6.349184219097084997e-04,-5.079607625409354385e-03,1.355850263394415937e-02,-5.384970093813842840e-02
2.070312500000000000e-01,-6.330533433042082048e-02,-5.775694507813659015e-04,-1.003777688740722061e-02,4.010900128457772773e-02,1.118736276177088700e-02,-2.063808401117255345e-02,4.457801856895756559e-03,-7.484030384543023315e-03,3.607315135668865552e-02,-3.527611441319248448e-02,-1.199893418305591607e-03,4.829956459238454042e-02,-1.281188859108482042e-02,-9.665796411631906448e-04,1.160756212736548283e-02,4.486270674030688570e-03,-1.219037263824505283e-03,-5.150883823133389772e-03,1.146107727040549147e-02,-5.262351434979790216e-02
2.080078125000000000e-01,-6.523227210951587640e-02,-6.881885540363453981e-06,-1.071255071993070310e-02,4.098683723462092504e-02,8.878959234738062825e-03,-1.791324834882566941e-02,5.458323567844224067e-03,-5.793188213583762985e-03,3.534473299701556409e-02,-3.888725711645853178e-02,-2.592201533406340071e-03,4.607559435507995599e-02,-1.412322723832989610e-02,-4.913510567480876799e-03,1.331713912274072598e-02,4.068943168215799142e-03,-3.077277321050403500e-03,-5.101016828935531211e-03,9.362444666577462646e-03,-5.111231700053475713e-02
2.089843750000000000e-01,-6.681946523755029343e-02,6.309421685055306055e-04,-1.107762123188818504e-02,4.158555207255502234e-02,6.606357082972654990e-03,-1.520469598551756063e-02,6.636551717347983180e-03,-4.160570428427490253e-03,3.390594077180720395e-02,-4.227032821345277913e-02,-3.893929801467561989e-03,4.358264425242137918e-02,-1.512312960721677244e-02,-8.975490734695562231e-03,1.476572204904751454e-02,3.388771578907854871e-03,-4.919160384028280208e-03,-4.933156671657886599e-03,7.283779782058594741e-03,-4.933704418591125518e-02
2.099609375000000000e-01,-6.805348207358097312e-02,1.334856037534815467e-03,-1.110662195358501358e-02,4.189603025681401527e-02,4.390260988851141591e-03,-1.252606445904917536e-02,7.987263455019710801e-03,-2.599853551063913311e-03,3.176054110456086321e-02,-4.538313955932542221e-02,-5.098820477167923665e-03,4.088148758880362499e-02,-1.580192622064791400e-02,-1.309918513312576839e-02,1.592705382304750866e-02,2.463511877834355379e-03,-6.724799891893042982e-03,-4.651414385018813255e-03,5.245045749608293235e-03,-4.732005039170969485e-02
2.109375000000000000e-01,-6.892465422143440046e-02,2.103280554642654628e-03,-1.077818084258967343e-02,4.191270059654154945e-02,2.250512958523689759e-03,-9.891039746977981981e-03,9.502014121327119825e-03,-1.123859043527707970e-03,2.892390134923470552e-02,-4.818691334033604889e-02,-6.202178135303311989e-03,3.803480084382589860e-02,-1.615457992414700769e-02,-1.723125532114956615e-02,1.677994940361576121e-02,1.314457471644814128e-03,-8.475282235830888453e-03,-4.260784909533167630e-03,3.264732854752705471e-03,-4.508483012157044056e-02
2.119140625000000000e-01,-6.942717720485569455e-02,2.934077779570501681e-03,-1.007634492357326571e-02,4.163359652790018378e-02,2.058254214830365983e-04,-7.313331800632448532e-03,1.116922921035101192e-02,2.556156209186041285e-04,2.542285753609218463e-02,-5.064677880829981244e-02,-7.200864241596159274e-03,3.510621358699449884e-02,-1.618070239534795396e-02,-2.131906783997213062e-02,1.730866620034602135e-02,-3.391750567584023851e-05,-1.015286524858891384e-02,-3.767062332319941372e-03,1.359629855836334746e-03,-4.265574126406680711e-02
2.128906250000000000e-01,-6.955915908334905917e-02,3.824530170398290560e-03,-8.990921634854317362e-03,4.106036728511383571e-02,-1.726466756619635936e-03,-4.806638982717389465e-03,1.297435054806123957e-02,1.527950040674215222e-03,2.129538700143636387e-02,-5.273221141250519772e-02,-8.093273236919294733e-03,3.215934879094523718e-02,-1.588450974865985091e-02,-2.531137911020791068e-02,1.750317744910311751e-02,-1.554356027339301406e-03,-1.174115475692310596e-02,-3.176749006925211252e-03,-4.553693080817347756e-04,-4.005773436591719694e-02
2.138671875000000000e-01,-6.932261654534294104e-02,4.771326050773997199e-03,-7.517730647256665177e-03,4.019824008355575573e-02,-3.530631755247514922e-03,-2.384600842514314999e-03,1.490003446104680787e-02,2.683835988020621781e-03,1.659009010074803322e-02,-5.441740860413217529e-02,-8.879290847563458405e-03,2.925686742422480002e-02,-1.527471825920683618e-02,-2.915898765320481395e-02,1.735934413705131352e-02,-3.217250895755448172e-03,-1.322525730140207412e-02,-2.496960138675601275e-03,-2.167421058312046702e-03,-3.731609091936900074e-02
2.148437500000000000e-01,-6.872341879215884686e-02,5.770552143062513198e-03,-5.658761333460870027e-03,3.905593412920296825e-02,-5.192740562984294109e-03,-6.073897145794779004e-05,1.692639881927127804e-02,3.715392692356963948e-03,1.136548849487819743e-02,-5.568159756806624616e-02,-9.560235507994075885e-03,2.645953112019552855e-02,-1.436438200260835643e-02,-3.281534514279046966e-02,1.687898286784549062e-02,-4.991105684204145618e-03,-1.459190753441465781e-02,-1.735325436008777061e-03,-3.765848315634968274e-03,-3.445617347601622610e-02
2.158203125000000000e-01,-6.777118029638787289e-02,6.817693845969540617e-03,-3.422232567697319153e-03,3.764552795118294992e-02,-6.700838241558305236e-03,2.151613999236710872e-03,1.903131499597649628e-02,4.616260788050627860e-03,5.689150679010783820e-03,-5.650927117771083197e-02,-1.013878394349705496e-02,2.382529643392899271e-02,-1.317067495282835121e-02,-3.623711856744432636e-02,1.606982890020804133e-02,-6.843016904537499098e-03,-1.582956922932729146e-02,-8.998894149801870031e-04,-5.242216313532339911e-03,-3.150319007257644521e-02
2.167968750000000000e-01,-6.647910426970179976e-02,7.907643825968155640e-03,-8.225531022281668599e-04,3.598228221180110875e-02,-8.045084375864777759e-03,4.239396874730660611e-03,2.119074001280890282e-02,5.381673752551689380e-03,-3.633415611673897812e-04,-5.689034955350405487e-02,-1.061888210709684317e-02,2.140845371835924105e-02,-1.171462078942143818e-02,-3.938469665470863829e-02,1.494539543749457203e-02,-8.739170187591110278e-03,-1.692850926442232215e-02,9.880964855911618383e-07,-6.590367890437029419e-03,-2.848197510294945070e-02
2.177734375000000000e-01,-6.486377939624185518e-02,9.034719366766521750e-03,2.119817626737334308e-03,3.408442077164244161e-02,-9.217860896961345071e-03,6.189913142791645707e-03,2.337908344198073168e-02,6.008506016959933721e-03,-6.709569284928076222e-03,-5.682026571841486406e-02,-1.100564279721357938e-02,1.925882298167751888e-02,-1.002077432880099997e-02,-4.222263466364777756e-02,1.352473205974423151e-02,-1.064534315153280522e-02,-1.788084437733674509e-02,9.587297747730325840e-04,-7.806418783331384864e-03,-2.541678840195186681e-02
2.187500000000000000e-01,-6.294493306732049098e-02,1.019268878205950753e-02,5.378606791469000767e-03,3.197287336693969972e-02,-1.021384598997733539e-02,7.990933976337068895e-03,2.556960303188913347e-02,6.495297296440664253e-03,-1.326157611285962851e-02,-5.629997496653112166e-02,-1.130523139892274966e-02,1.742101823997659060e-02,-8.116859103007374038e-03,-4.472003267112249075e-02,1.183208694152949533e-02,-1.252740763056114578e-02,-1.868056091212804901e-02,1.964635548485449933e-03,-8.888714138574067836e-03,-2.233113392630381097e-02
2.197265625000000000e-01,-6.074514498081744901e-02,1.137480704612401500e-02,8.922060484854886162e-03,2.967098378385832347e-02,-1.103005333926082576e-02,9.630809684304613566e-03,2.773482251859721998e-02,6.842253055890252893e-03,-1.992727029572049363e-02,-5.533588867677900064e-02,-1.152474129175654234e-02,1.593379086508655423e-02,-6.033366155970624513e-03,-4.685084354665663281e-02,9.896479158420502104e-03,-1.435182404099472758e-02,-1.932350819490040103e-02,3.009973002742840232e-03,-9.837748113485575430e-03,-1.924759903456101442e-02
2.207031250000000000e-01,-5.828952553467463271e-02,1.257386063697813437e-02,1.271336640697741209e-02,2.720418788203820409e-02,-1.166583651009138294e-02,1.109858803052848550e-02,2.984696469175512554e-02,7.051221391172657511e-03,-2.661190604123132158e-02,-5.393973439595509123e-02,-1.167206055025346231e-02,1.482946126240997781e-02,-3.803119604397297172e-03,-4.859410791147129177e-02,7.751188923637773037e-03,-1.608612087101443308e-02,-1.980736656850076716e-02,4.086062297568056681e-03,-1.065604905288111345e-02,-1.618771498646207410e-02
2.216796875000000000e-01,-5.560536393968992797e-02,1.378222142058019989e-02,1.671116077997418861e-02,2.459966622086935673e-02,-1.212285881111787450e-02,1.238413759552341523e-02,3.187839250679570802e-02,7.125646962328493171e-03,-3.321961952328464363e-02,-5.212834506728653006e-02,-1.175573162956139103e-02,1.413344691464215631e-02,-1.460814912027468254e-03,-4.993411449243756461e-02,5.433174988366474417e-03,-1.769935258982110668e-02,-2.013159148596030401e-02,5.184354607943785984e-03,-1.134803327826115760e-02,-1.317183891003056301e-02
2.226562500000000000e-01,-5.272175139484924777e-02,1.499190923486392463e-02,2.087011193510514631e-02,2.188597637088439060e-02,-1.240502951562294162e-02,1.347827414399021574e-02,3.380205088053298002e-02,7.070502956871790347e-03,-3.965499392954011798e-02,-4.992338127711449386e-02,-1.178480577712245903e-02,1.386389341371187245e-02,9.574638529573496933e-04,-5.086048539407701796e-02,2.982429660934973401e-03,-1.916252967589121906e-02,-2.029733540036917500e-02,6.296503256675928077e-03,-1.191983101485782209e-02,-1.021905712787205857e-02
2.236328125000000000e-01,-4.966918500250078888e-02,1.619466266235544682e-02,2.514157172072694485e-02,1.909267024472792451e-02,-1.251840783433793083e-02,1.437288778603360365e-02,3.559190177741190786e-02,6.892202383358947936e-03,-4.582462726752208060e-02,-4.735099131856095045e-02,-1.176869394268755670e-02,1.403141359597881097e-02,3.414741271170048872e-03,-5.136818690452354952e-02,4.412829313846691314e-04,-2.044901495521730256e-02,-2.030734949067856260e-02,7.414426885093378800e-03,-1.237908839559870300e-02,-7.347109398090048010e-03
2.246093750000000000e-01,-4.647915834583368766e-02,1.738201731290849733e-02,2.947428472142129066e-02,1.624990195401330301e-02,-1.247107651975597718e-02,1.506106858635408718e-02,3.722334528932756681e-02,6.598490292995852664e-03,-5.163867645904676729e-02,-4.444141471394205678e-02,-1.171701597269246727e-02,1.463893831688321129e-02,5.873655680706820099e-03,-5.145746750850547363e-02,-2.146331987768225306e-03,-2.153488101047128234e-02,-2.016586752406895888e-02,8.530364187319436353e-03,-1.273474981515399646e-02,-4.572333315230854914e-03
2.255859375000000000e-01,-4.318374480394989584e-02,1.854539077689573712e-02,3.381514427673924794e-02,1.338803178786355727e-02,-1.227298743416715791e-02,1.553722818618489057e-02,3.867361963166147248e-02,6.198318795706793394e-03,-5.701235151335482670e-02,-4.122853558544346819e-02,-1.163944987145518022e-02,1.568168077409046873e-02,8.296965426249880773e-03,-5.113372578676002311e-02,-4.735638789601268397e-03,-2.239922406146527961e-02,-1.987847437236468784e-02,9.636919917783870471e-03,-1.299682515698411672e-02,-1.909627837189505767e-03
2.265625000000000000e-01,-3.981517973828867241e-02,1.967617325720810717e-02,3.810998346034315948e-02,1.053723191515309326e-02,-1.193578182405628969e-02,1.579721495973628043e-02,3.992217331839648109e-02,5.701706972931855702e-03,-6.186733427824803178e-02,-3.774939290601833641e-02,-1.154558289101846255e-02,1.714721463662216561e-02,1.064804956326870569e-02,-5.040731182289952261e-02,-7.281790579548355277e-03,-2.302443041563381407e-02,-1.945196186964800317e-02,1.072710206518265839e-02,-1.317614657873981791e-02,6.275653411429811188e-04
2.275390625000000000e-01,-3.640544764781324799e-02,2.076582274869434239e-02,4.230438854144086963e-02,7.727099335844051647e-03,-1.147258840587449084e-02,1.583842023184437592e-02,4.095100323419127025e-02,5.119587989135359653e-03,-6.613309741567179045e-02,-3.404365519118634359e-02,-1.144476617406818379e-02,1.901566458573959728e-02,1.289139645056061947e-02,-4.929326660294953283e-02,-9.740641329599286635e-03,-2.339639233338183452e-02,-1.889417481870715732e-02,1.179435026568354666e-02,-1.328411961510035308e-02,3.027264054411503945e-03
2.285156250000000000e-01,-3.298588026023366315e-02,2.180596350917420045e-02,4.634452201188964116e-02,4.986281448990334889e-03,-1.089780267718135076e-02,1.565987313692061497e-02,4.174495288348686189e-02,4.463645864890661286e-03,-6.974810081581275800e-02,-3.015306760085482984e-02,-1.134597462069213483e-02,2.126000624563645011e-02,1.499307386981279730e-02,-4.781100466848276637e-02,-1.206950294235439175e-02,-2.350467093519787928e-02,-1.821385002412075071e-02,1.283255570035977781e-02,-1.333247334248208529e-02,5.278933228390553407e-03
2.294921875000000000e-01,-2.958677130513061651e-02,2.278848645956295382e-02,5.017794203264464015e-02,2.342119368901127673e-03,-1.022685111833411022e-02,1.526232180080266607e-02,4.229196575659600194e-02,3.746144494438509963e-03,-7.266084462686081547e-02,-2.612087970386578473e-02,-1.125767358031421958e-02,2.384647090209713813e-02,1.692117460003974422e-02,-4.598394596198900064e-02,-1.422787491253226996e-02,-2.334260458330528545e-02,-1.742045124935311801e-02,1.383607288336442982e-02,-1.333301424889284104e-02,7.373459518214244696e-03
2.304687500000000000e-01,-2.623701340613338387e-02,2.370565006445660497e-02,5.375440513724795422e-02,-1.796861893106236827e-04,-9.475944139807825073e-03,1.464829867547448421e-02,4.258328949912429384e-02,2.979751568446854793e-03,-7.483076040424556374e-02,-2.199126231407970769e-02,-1.118769388562034645e-02,2.673504889822177905e-02,1.864623174342129944e-02,-4.383910337517941957e-02,-1.617813412289363650e-02,-2.290736198788000111e-02,-1.652400296485612152e-02,1.479972389518256770e-02,-1.329738826797122707e-02,9.303114889544786270e-03
2.314453125000000000e-01,-2.296376213862673377e-02,2.455018018082806563e-02,5.702663922930335111e-02,-2.555382012765335803e-03,-8.661821756473871495e-03,1.382216804970472050e-02,4.261362739133897626e-02,2.177360097685883400e-03,-7.622892453509350075e-02,-1.780872183486507249e-02,-1.114311664640197166e-02,2.988008418004654138e-02,2.014159854186839751e-02,-4.140663297142598009e-02,-1.788617307387897759e-02,-2.219994010416533742e-02,-1.553492567529422830e-02,1.571879574672374602e-02,-1.323685517388139415e-02,1.106151105183031391e-02
2.324218750000000000e-01,-1.979213183345385207e-02,2.531536732310686252e-02,5.995107432326313851e-02,-4.763438482313507756e-03,-7.801496031360124345e-03,1.279015399350714489e-02,4.238123452429479882e-02,1.351910225539170243e-03,-7.683858102694376968e-02,-1.361752045026191557e-02,-1.113016910881785976e-02,3.323095116195159265e-02,2.138378793427919006e-02,-3.871935419854490024e-02,-1.932197580675340878e-02,-2.122510768989439162e-02,-1.446387548894505909e-02,1.658903167264475648e-02,-1.316207919943261986e-02,1.264354665467077449e-02
2.333984375000000000e-01,-1.674492717352560334e-02,2.599515977920180063e-02,6.248851909772831781e-02,-6.784791149750161142e-03,-6.911994327282965783e-03,1.156034726717905005e-02,4.188795698470038076e-02,5.162139674469751367e-04,-7.665546391538870241e-02,-9.461110279198950423e-03,-1.115413276054932727e-02,3.673280391092998559e-02,2.235276767564783190e-02,-3.581224763553846752e-02,-2.046012192049234679e-02,-1.999129617048418447e-02,-1.332159042413575897e-02,1.740661724413670314e-02,-1.308293934110845921e-02,1.404534912081432593e-02
2.343750000000000000e-01,-1.384241403799824424e-02,2.658425102494606923e-02,6.460477214875749719e-02,-8.603044842889311095e-03,-6.010107336070004934e-03,1.014269003207005256e-02,4.113921331490780903e-02,-3.172145750497874263e-04,-7.568791289020898594e-02,-5.381589269168198138e-03,-1.121926472570307885e-02,4.032738662693539922e-02,2.303220746292535676e-02,-3.272193792655637978e-02,-2.128021038188335906e-02,-1.851044020116177080e-02,-1.211874574004435587e-02,1.816816226093599662e-02,-1.300836236009184251e-02,1.526421291479534287e-02
2.353515625000000000e-01,-1.110213240746158944e-02,2.707815992446230280e-02,6.627115783497626589e-02,-1.020463792431857732e-02,-5.112145723681664304e-03,8.548937535052737735e-03,4.014391848179769268e-02,-1.136321106969283290e-03,-7.395677920734838873e-02,-1.419186154704329440e-03,-1.132873334622621839e-02,4.395389353819269262e-02,2.340967518006006887e-02,-2.948616954882683772e-02,-2.176719626251322204e-02,-1.679777100992869629e-02,-1.086582033673147082e-02,1.887067942839863385e-02,-1.294618098735881608e-02,1.629853593767555814e-02
2.363281250000000000e-01,-8.538753463864045753e-03,2.747330227109174433e-02,6.746497778100642162e-02,-1.157896494288972525e-02,-4.233709038243746274e-03,6.792596296246627627e-03,3.891435155223367526e-02,-1.929662885405534004e-03,-7.149512248606351705e-02,2.388218747541467641e-03,-1.148456869023425225e-02,4.754986564767532675e-02,2.347678007664401323e-02,-2.614328294209395526e-02,-2.191163507953069328e-02,-1.487156624334512803e-02,-9.572975996840349042e-03,1.951156084751076020e-02,-1.290301930358382816e-02,1.714775559932206137e-02
2.373046875000000000e-01,-6.163982311715410570e-03,2.776705231731493514e-02,6.816987043243508126e-02,-1.271845655016875208e-02,-3.389470280575204893e-03,4.888838703769998392e-03,3.746596921676403902e-02,-2.686548261586276486e-03,-6.834770252684077563e-02,6.005530781294305537e-03,-1.168762856332146785e-02,5.105211126943647731e-02,2.322926142133339630e-02,-2.273169830020165330e-02,-2.170983104162121230e-02,-1.275286060978054158e-02,-8.249950944438784808e-03,2.008855334354370942e-02,-1.288420670161574341e-02,1.781228595420168009e-02
2.382812500000000000e-01,-3.986507023852666615e-03,2.795779306153934468e-02,6.837607251316667190e-02,-1.361861619728116715e-02,-2.592979237913749062e-03,2.854394303706110289e-03,3.581716821127913647e-02,-3.397162189665288261e-03,-6.457027376594105805e-02,9.400830831882757768e-03,-1.193758042799963892e-02,5.439763698784492313e-02,2.266702191260895269e-02,-1.928941399750573257e-02,-2.116388717865174546e-02,-1.046512211444393207e-02,-6.905968880747216654e-03,2.059973363306851629e-02,-1.289372126161723170e-02,1.829345709926625402e-02
2.392578125000000000e-01,-2.011993987343478792e-03,2.804495420332077729e-02,6.808057780117737767e-02,-1.427801377089188070e-02,-1.856487336636347685e-03,7.074184613764652671e-04,3.398900054293091388e-02,-4.052676123836451358e-03,-6.022869334726883850e-02,1.254571324295701736e-02,-1.223289946037234462e-02,5.752457556293151530e-02,2.179410587531092555e-02,-1.585352620173866023e-02,-2.028165703337130032e-02,-8.033899100788988862e-03,-5.549664328033970806e-03,2.104348428003425045e-02,-1.293416278763420343e-02,1.859345782790838841e-02
2.402343750000000000e-01,-2.431288045201419196e-04,2.802903684457285979e-02,6.728719028621184262e-02,-1.469823696056356266e-02,-1.190796385002405866e-03,-1.532660545382362460e-03,3.200484621721127326e-02,-4.645340997170687575e-03,-5.539785698395916641e-02,1.541556801630147161e-02,-1.257088279355000546e-02,6.037309739195668989e-02,2.061862301146526882e-02,-1.245977571999864163e-02,-1.907659928667303217e-02,-5.486443648748804379e-03,-4.189024777935501133e-03,2.141847132090246922e-02,-1.300675518034358387e-02,1.871528231721648200e-02
2.412109375000000000e-01,1.320298697881577962e-03,2.791162420030037644e-02,6.600647047609332907e-02,-1.488380176378441798e-02,-6.051331590428655691e-04,-3.845314565726842826e-03,2.989004887423168250e-02,-5.168562263104374034e-03,-5.016047974575613133e-02,1.798980443446043451e-02,-1.294767981576468510e-02,6.288629241904378220e-02,1.915261919811345193e-02,-9.142127545900047281e-03,-1.756753834488890276e-02,-2.851317127976643519e-03,-2.831349805060575861e-03,2.172362434813874393e-02,-1.311137726465727571e-02,1.866268140193453468e-02
2.421875000000000000e-01,2.681267470918089011e-03,2.769537778556810034e-02,6.425557534929583758e-02,-1.484202412027019538e-02,-1.070513408822776347e-04,-6.209106955129733811e-03,2.767152036185215047e-02,-5.616956278842437193e-03,-4.460574159272814865e-02,2.025201416487127856e-02,-1.335833820935509661e-02,6.501100985648583519e-02,1.741189652332574694e-02,-5.932387934679582767e-03,-1.577833550988352873e-02,-1.579838615929948613e-04,-1.483226977095616038e-03,2.195811973282436186e-02,-1.324662066284804790e-02,1.844011876281208620e-02
2.431640625000000000e-01,3.845359008711402710e-03,2.738401876272766530e-02,6.205799418188732292e-02,-1.458285521497750328e-02,2.976381434246018649e-04,-8.601900166952610588e-03,2.537732079088592801e-02,-5.986387614080010931e-03,-3.882781983456878167e-02,2.219007283543425468e-02,-1.379686523650249311e-02,6.669864373550719872e-02,1.541578541486808389e-02,-2.859863140908231946e-03,-1.373747685325473790e-02,2.563601077993506172e-03,-1.505240746425928582e-04,2.212136754327832799e-02,-1.340987281339455460e-02,1.805273213444410357e-02
2.441406250000000000e-01,4.820555210946871755e-03,2.698229436089623345e-02,5.944318417841538277e-02,-1.411868349152152480e-02,6.049078122711165932e-04,-1.100107712332067632e-02,2.303622102437524397e-02,-6.273987173385078830e-03,-3.292433268655627771e-02,2.379618000039784159e-02,-1.425630360060817919e-02,6.790585313060430728e-02,1.318687233521844901e-02,4.893677746640578280e-05,-1.147758529940292975e-02,5.283403944265649931e-03,1.161603166651925534e-03,2.221300258016034937e-02,-1.359742279138657917e-02,1.750629942315054186e-02
2.451171875000000000e-01,5.617004200323636245e-03,2.649592951467063043e-02,5.644611148062336076e-02,-1.346410686708334088e-02,8.125252443600074117e-04,-1.338377366177248562e-02,2.067725484205785308e-02,-6.478151321362549120e-03,-2.699471968316695739e-02,2.506683832781485960e-02,-1.472882104032929157e-02,6.859520688728833193e-02,1.075068708353338516e-02,2.770546442357707789e-03,-9.034865665577023613e-03,7.971718379226376897e-03,2.448688857268179267e-03,2.223287980263870256e-02,-1.380458719572478024e-02,1.680720942353504735e-02
2.460937500000000000e-01,6.246758409539523646e-03,2.593156410715930643e-02,5.310670468774657954e-02,-1.263567902999647788e-02,9.200359937817019322e-04,-1.572711912338490420e-02,1.832926818775697936e-02,-6.598522491543535803e-03,-2.113858587014879470e-02,2.600277372187023706e-02,-1.520581264838867866e-02,6.873574381303593217e-02,8.135354252289025631e-03,5.284744051050092178e-03,-6.448492489831344869e-03,1.059955977877854137e-02,3.706921614738172867e-03,2.218107426811320032e-02,-1.402585303793987825e-02,1.596243663734606133e-02
2.470703125000000000e-01,6.723489635726058629e-03,2.529667643963736182e-02,4.946922947149089839e-02,-1.165163402662968035e-02,9.287186337547345986e-04,-1.800848196147007002e-02,1.602047294880765832e-02,-6.635952038244701326e-03,-1.545403740457168031e-02,2.660879893200332122e-02,-1.567801475116281998e-02,6.830344054833813183e-02,5.371213827073650568e-03,7.574699582201031151e-03,-3.759951382699514531e-03,1.313904255591532774e-02,4.933097620161765694e-03,2.205788555305886189e-02,-1.425503430251013823e-02,1.497951953398188839e-02
2.480468750000000000e-01,7.062186064536855705e-03,2.459949378238521223e-02,4.558159418330220980e-02,-1.053159360058150175e-02,8.415131961082534476e-04,-2.020571711112742128e-02,1.377801263216367825e-02,-6.592446351136775975e-03,-1.003603643662290962e-02,2.689362398380664571e-02,-1.613562903957688199e-02,6.728158069993556145e-02,2.490416286760366825e-03,9.627071973823413467e-03,-1.012345351141456622e-03,1.556373525173725472e-02,6.124563790512333079e-03,2.186384646829299741e-02,-1.448543865300341502e-02,1.386654145173834597e-02
2.490234375000000000e-01,7.278836487080805710e-03,2.384889108450391135e-02,4.149459750899550659e-02,-9.296261931365465761e-03,6.629246841768242013e-04,-2.229741177172644626e-02,1.162754709306793380e-02,-6.471097491051503586e-03,-4.974802921258385073e-03,2.686961748308872716e-02,-1.656845550874043449e-02,6.566102027112126482e-02,-4.735021465327652994e-04,1.143205567675722144e-02,1.750321946781257555e-03,1.784898886767355419e-02,7.279152933394914850e-03,2.159973573178181408e-02,-1.471004063475900639e-02,1.263211322547910451e-02
2.500000000000000000e-01,7.390107067762577593e-03,2.305427913073096469e-02,3.726113020650392849e-02,-7.967112529683701566e-03,3.989037139237342974e-04,-2.426312621876761805e-02,9.592863142792668399e-03,-6.275999819154920098e-03,-3.542903147348581278e-04,2.655252348440569760e-02,-1.696603264478117185e-02,6.344034594265858529e-02,-3.486058246162231436e-03,1.298337769738020821e-02,4.483873758048265851e-03,1.997223427633387435e-02,8.395112857369414761e-03,2.126659411941590749e-02,-1.492165767434867896e-02,1.128535654195666170e-02
2.509765625000000000e-01,7.413016068386000558e-03,2.222548362666615027e-02,3.293534374956806621e-02,-6.566072081207519062e-03,5.670667601801425428e-05,-2.608362627959942559e-02,7.695517417694688542e-03,-6.012154277016254142e-03,3.749239038966944385e-03,2.596113917034623131e-02,-1.731778319409018468e-02,6.062592431977516239e-02,-6.512268517084753364e-03,1.427824691206179553e-02,7.144686256476600293e-03,2.191324510460555472e-02,9.471031476015637912e-03,2.086574348221466313e-02,-1.511312519844106028e-02,9.835886970063642543e-03
2.519531250000000000e-01,7.364611893603009371e-03,2.137261686675614655e-02,2.857179927988087384e-02,-5.115205990898395727e-03,-3.552618948084438656e-04,-2.774110417933211767e-02,5.954517340366733379e-03,-5.685362129823880173e-03,7.268514615522628751e-03,2.511695905092866873e-02,-1.761316376417824264e-02,5.723184184270366237e-02,-9.517097891897793871e-03,1.531725805443922075e-02,9.690400811173120049e-03,2.365436306178488046e-02,1.050575996703773454e-02,2.039880790022191234e-02,-1.527746728836354081e-02,8.293795590687973868e-03
2.529296875000000000e-01,7.261659696373522384e-03,2.050594378856280056e-02,2.422461063215197025e-02,-3.636410266871949529e-03,-8.276218117821182614e-04,-2.921938458824152596e-02,4.386045354529050089e-03,-5.302110107102336184e-03,1.014641229675325960e-02,2.404379175823797427e-02,-1.784181643796950087e-02,5.327973663698277323e-02,-1.246590438658741820e-02,1.610425333737398185e-02,1.208061061761060706e-02,2.518068329796614019e-02,1.149833602907351926e-02,1.986773614171431085e-02,-1.540805944862005256e-02,6.669628159782704790e-03
2.539062500000000000e-01,7.120341572322683686e-03,1.963574433927005661e-02,1.994659533396956480e-02,-2.151114199338163141e-03,-1.350201465133532043e-03,-3.050411287835697732e-02,3.003230879636523305e-03,-4.869448963419177948e-03,1.233694300321828280e-02,2.276735577616722378e-02,-1.799372053580290676e-02,4.879852513201533848e-02,-1.532487383533931088e-02,1.664614516802105301e-02,1.427751034336756895e-02,2.648019801362459097e-02,1.244790921950213007e-02,1.927482451368289773e-02,-1.549878029372223423e-02,4.974360778249645870e-03
2.548828125000000000e-01,6.955975082915060760e-03,1.877217417352950238e-02,1.578844739207829057e-02,-6.799980400565980299e-04,-1.912230525327184537e-03,-3.158292282225771963e-02,1.815973621640496697e-03,-4.394867534958522143e-03,1.380605826232626093e-02,2.131486060671475280e-02,-1.805934263273355558e-02,4.382402777948572747e-02,-1.806143902322805000e-02,1.695270384161593272e-02,1.624649816661508789e-02,2.754389719009364343e-02,1.335367025814587251e-02,1.862273912799626910e-02,-1.554414924251052224e-02,3.219371112146866831e-03
2.558593750000000000e-01,6.782754484563687999e-03,1.792512576348336342e-02,1.179794535939975367e-02,7.572704241293522903e-04,-2.502537775249449696e-03,-3.244558123800458938e-02,8.308210067770401171e-04,-3.886164386321340480e-03,1.453225861927536638e-02,1.971457993233707851e-02,-1.802978293373943414e-02,3.839849963532109001e-02,-2.064467781148584397e-02,1.703631445347334253e-02,1.795672048714501423e-02,2.836582596226700295e-02,1.421478604681043235e-02,1.791453656882296269e-02,-1.553944764631142589e-02,1.416404304801738984e-03
2.568359375000000000e-01,6.613518610736474068e-03,1.710409203056834776e-02,8.019208637176689775e-03,2.142276877994988161e-03,-3.109750700461335303e-03,-3.308410739647903165e-02,5.090159056963736162e-05,-3.351319125880174513e-03,1.450699406121788194e-02,1.799542328958994922e-02,-1.789691612674553997e-02,3.257007290921364734e-02,-2.304568519779261193e-02,1.691170754669842763e-02,1.938155064983454468e-02,2.894309879929584176e-02,1.503034198619971652e-02,1.715368193203374234e-02,-1.548082115943958531e-02,-4.224671536882098830e-04
2.578125000000000000e-01,6.459548864398916013e-03,1.631803460341802944e-02,4.492014212111134115e-03,3.458075956478770009e-03,-3.722493497365070465e-03,-3.349286535634914824e-02,-5.240846499704899381e-04,-2.798365418471250414e-03,1.373484907870933629e-02,1.618651262553586281e-02,-1.765352487332506881e-02,2.639211981508339869e-02,-2.523791466809961748e-02,1.659566821393421848e-02,2.049899421911548919e-02,2.927587128656232787e-02,1.579929297358196108e-02,1.634406321713085739e-02,-1.536536157964151633e-02,-2.284890187230418160e-03
2.587890625000000000e-01,6.330400237229009790e-03,1.557525876637472217e-02,1.251185070952211265e-03,4.689378545992922871e-03,-4.329580244990612406e-03,-3.366862777195830936e-02,-8.978191905734227152e-04,-2.235267642653595253e-03,1.223350857485824665e-02,1.431676986953551133e-02,-1.729342415962283747e-02,1.992254515674366649e-02,-2.719748467045879012e-02,1.610672849509140955e-02,2.129201465817671945e-02,2.936727090351733127e-02,1.652042424091716005e-02,1.549000108698765990e-02,-1.519116683339502560e-02,-4.158284945977341537e-03
2.597656250000000000e-01,6.233767689261184020e-03,1.488329708888128447e-02,-1.673939610282214243e-03,5.822708752909545697e-03,-4.920200124939518374e-03,-3.361061012463811837e-02,-1.077262004711142338e-03,-1.669803028253678129e-03,1.003350449137151157e-02,1.241452132482918566e-02,-1.681157481527132194e-02,1.322301903995226971e-02,-2.890344656792140018e-02,1.546484796060502986e-02,2.174877467440943304e-02,2.922328875839409756e-02,1.719232294863183574e-02,1.459625307006456527e-02,-1.495737824742338073e-02,-6.029905908872571288e-03
2.607421875000000000e-01,6.175389607792527991e-03,1.424880361805136789e-02,-4.259943720146336203e-03,6.846528902814135245e-03,-5.484091762753639729e-03,-3.332047475185112573e-02,-1.072494719324883087e-03,-1.109450970921013399e-03,7.177746690338653035e-03,1.050712427387294305e-02,-1.620418461537537214e-02,6.358160901703432261e-03,-3.033801099887357966e-02,1.469108734370264471e-02,2.186278996775042199e-02,2.885263476440833030e-02,1.781336118987563930e-02,1.366801136299532204e-02,-1.466419472398876322e-02,-7.886910321173983690e-03
2.617187500000000000e-01,6.158989427886112956e-03,1.367746037626190944e-02,-6.489675589805124316e-03,7.751331470371211792e-03,-6.011703998809070359e-03,-3.280230448438520297e-02,-8.965127218611692803e-04,-5.612910568708901621e-04,3.720845249223089617e-03,8.620620706975100703e-03,-1.546879550924036041e-02,-6.053133208009005024e-04,-3.148673018066663887e-02,1.380727998886150179e-02,2.163299363490588448e-02,2.826655921570733754e-02,1.838169078919443811e-02,1.271089349722621942e-02,-1.431286391406947148e-02,-9.716433809946634081e-03
2.626953125000000000e-01,6.186255849162669747e-03,1.317389773456190474e-02,-8.352485764755807063e-03,8.529697384017560086e-03,-6.494340673178746609e-03,-3.206254614261902502e-02,-5.649699096377976126e-04,-3.191114615725331935e-05,-2.717651669175969158e-04,6.779422534662163727e-03,-1.460435566836981724e-02,-7.599468603891043790e-03,-3.233863432712139052e-02,1.283570572146547177e-02,2.106371101332260576e-02,2.747864413888903914e-02,1.889525000352158812e-02,1.173092525997175214e-02,-1.390565095009273222e-02,-1.150567281578325149e-02
2.636718750000000000e-01,6.256861435511676048e-03,1.274163003340749584e-02,-9.844357127216213019e-03,9.176320693333333417e-03,-6.924287321569785880e-03,-3.110992458154919482e-02,-9.588055843887262862e-05,4.726733397591019350e-04,-4.724884856763587535e-03,5.006032040513211379e-03,-1.361127521397793687e-02,-1.455604028313182627e-02,-3.288632100317530338e-02,1.179877152092533368e-02,2.016454626761366928e-02,2.650456815221312670e-02,1.935178195769676410e-02,1.073451540492397285e-02,-1.344578574945184610e-02,-1.324197327574140950e-02
2.646484375000000000e-01,6.368518746430938855e-03,1.238300759765524964e-02,-1.096792508533652420e-02,9.688000121023648131e-03,-7.294918022656398521e-03,-2.995532840380894096e-02,4.907165046175105197e-04,9.470879968696500808e-04,-9.554775451018366478e-03,3.320800683733349939e-03,-1.249146466924535258e-02,-2.140732289201373664e-02,-3.312599690114115258e-02,1.071870310216561928e-02,1.895018350178337765e-02,2.536184885561324279e-02,1.974886437683324308e-02,9.728421849255704940e-03,-1.293739032303538317e-02,-1.491292479519060882e-02
2.656250000000000000e-01,6.517072531287868356e-03,1.209918604625494568e-02,-1.173238734744632555e-02,1.006359853747414157e-02,-7.600781004710160244e-03,-2.861166887340177434e-02,1.173125620367705896e-03,1.386655181108397035e-03,-1.467053316411457906e-02,1.741728680761122500e-03,-1.124835538182029394e-02,-2.808704585147429877e-02,-3.305747218327149961e-02,9.617251185032479194e-03,1.744010659788080772e-02,2.406956699735684005e-02,2.008394991899494983e-02,8.719709227536186907e-03,-1.238538791146314919e-02,-1.650645935931025626e-02
2.666015625000000000e-01,6.696625930771455022e-03,1.189011353248026898e-02,-1.215330461491556657e-02,1.030397188567903390e-02,-7.837662004824550929e-03,-2.709371395370904073e-02,1.928387586816522614e-03,1.787436444075985072e-03,-1.997558649734248321e-02,2.843070942635996662e-04,-9.886901375507056028e-03,-3.453122374730756977e-02,-3.268410818521667871e-02,8.515415864924855832e-03,1.565824331178863882e-02,2.264807681589123961e-02,2.035441616888505195e-02,7.715697856896668733e-03,-1.179539611849217753e-02,-1.801095346257898522e-02
2.675781250000000000e-01,6.899698082528799015e-03,1.175453627200378701e-02,-1.225229532601062460e-02,1.041186954042906503e-02,-8.002624770486618799e-03,-2.541789975522579931e-02,2.732691785852529517e-03,2.146261425865042451e-03,-2.536929383385873316e-02,-1.038596552353075742e-03,-8.413562314225488808e-03,-4.067896938878048235e-02,-3.201271990533842426e-02,7.433192098195054442e-03,1.363254037769207408e-02,2.111870703745053965e-02,2.055762413125298421e-02,6.723904357593636291e-03,-1.117360650981603920e-02,-1.941533238063436820e-02
2.685546875000000000e-01,7.117410029024179990e-03,1.169002242811552003e-02,-1.205662933562128003e-02,1.039180850101232081e-02,-8.094028493904684152e-03,-2.360212200567100849e-02,3.561800119958165312e-03,2.460743200968647584e-03,-3.074861464568563046e-02,-2.216808824776969611e-03,-6.836267493566581741e-03,-4.647325846715483905e-02,-3.105343530697842608e-02,6.389338890249850883e-03,1.139447746445651846e-02,1.950345702185904070e-02,2.069098386576230866e-02,5.751974365277785425e-03,-1.052665339093230082e-02,-2.070917517691590534e-02
2.695312500000000000e-01,7.339695382776744575e-03,1.169300413058407123e-02,-1.159872709290573831e-02,1.024992418519002010e-02,-8.111522367488459284e-03,-2.166551044239094573e-02,4.391475556172448093e-03,2.729280299310566510e-03,-3.600982674907343001e-02,-3.242877476280599507e-03,-5.164361012768939677e-03,-5.186163541687396905e-02,-2.981951402635229023e-02,5.401174330472029855e-03,8.978528772235264827e-03,1.782469249231648581e-02,2.075202573687972424e-02,4.807607961916916112e-03,-9.861474665707522375e-03,-2.188281892966292483e-02
2.705078125000000000e-01,7.555531824043537278e-03,1.175883711190181188e-02,-1.091557245283171322e-02,9.993800908495198074e-03,-8.056017837494679895e-03,-1.962818926976887118e-02,5.197908021786231889e-03,2.951045840734792779e-03,-4.105026121953214702e-02,-4.112056149298172134e-03,-3.408528519746860212e-03,-5.679685101220968702e-02,-2.832712860013041761e-02,4.484398163696197773e-03,6.421581841428297688e-03,1.610484516242422295e-02,2.073847561614024573e-02,3.898478637539717559e-03,-9.185167804663310967e-03,-2.292746058574358578e-02
2.714843750000000000e-01,7.753189194395245301e-03,1.188187715681796389e-02,-1.004804870203676419e-02,9.632285392625939552e-03,-7.929639505573453373e-03,-1.751102701886892918e-02,5.958130466496002267e-03,3.125964424354044265e-03,-4.577002622581491376e-02,-4.822248370118180361e-03,-1.580706160821383419e-03,-6.123742329335385426e-02,-2.659511179699989777e-02,3.652943130440677866e-03,3.762323756908759337e-03,1.436612038902232782e-02,2.064833227245382180e-02,3.032146770890073451e-03,-8.504844017024332584e-03,-2.383525479855278656e-02
2.724609375000000000e-01,7.920489710935098293e-03,1.205557228302025011e-02,-9.040208670151556741e-03,9.175286846419076700e-03,-7.735655978685088835e-03,-1.533537928974693099e-02,6.650418097435545697e-03,3.254677600816803518e-03,-5.007369116951151944e-02,-5.373913118389143234e-03,3.060273981161532736e-04,-6.514811459162778151e-02,-2.464467405047311363e-02,2.918855854520088083e-03,1.040605359646729067e-03,1.263021673710570253e-02,2.047994512085038118e-02,2.215968779928549279e-03,-7.827483722593158583e-03,-2.459940608934326617e-02
2.734375000000000000e-01,8.045075663408793668e-03,1.227256930733296864e-02,-7.938490913004348642e-03,8.633567300289695864e-03,-7.478392290862424796e-03,-1.312282794658278795e-02,7.254664103023456163e-03,3.338498922990184789e-03,-5.387190312200564046e-02,-5.769934792396102727e-03,2.237574784325202428e-03,-6.850031869537935580e-02,-2.249909534070100581e-02,2.292207613750260782e-03,-1.703205679813305645e-03,1.091806104859380754e-02,2.023209047237242014e-02,1.457003239313464128e-03,-7.159796359182893019e-03,-2.521425368576070414e-02
2.744140625000000000e-01,8.114679872076636241e-03,1.252483320743381576e-02,-6.790894875025994815e-03,8.018525948788676402e-03,-7.163125810462099563e-03,-1.089492037073907724e-02,7.752725603281490976e-03,3.379359716339212089e-03,-5.708290862361169171e-02,-6.015460870473484344e-03,4.198958252487039119e-03,-7.127235354669915479e-02,-2.018339615678130250e-02,1.781034903401563542e-03,-4.428872018107367532e-03,9.249562266131799992e-03,1.990404443818553221e-02,7.619153881737654281e-04,-6.508087440473540528e-03,-2.567534743832000643e-02
2.753906250000000000e-01,8.117394178660312237e-03,1.280377746815669973e-02,-5.646128648960632018e-03,7.341981265876316651e-03,-6.795967799309046015e-03,-8.672912356618742852e-03,8.128734090645602442e-03,3.379746832418732347e-03,-5.963395543311080654e-02,-6.117710982160450353e-03,6.174471023942055756e-03,-7.344965626370408840e-02,-1.772399238483352360e-02,1.391309298449058297e-03,-7.096923252212661119e-03,7.643386883094415579e-03,1.949565068911711732e-02,1.368815546482363490e-04,-5.878135600757906573e-03,-2.597951329472630508e-02
2.763671875000000000e-01,8.041931315273802283e-03,1.310040340789508928e-02,-4.552743439312901749e-03,6.615954604492395655e-03,-6.383733001687045411e-03,-6.477518160298217226e-03,8.369365247048735773e-03,3.342633745820031838e-03,-6.146255076441438370e-02,-6.085761444708014632e-03,8.147839926484096509e-03,-7.502487872256810575e-02,-1.514833910873693984e-02,1.126935744485883448e-03,-9.669271532214938902e-03,6.116758478713374414e-03,1.900738135673888177e-02,-4.125048988528725105e-04,-5.275082131199376398e-03,-2.612490692234956460e-02
2.773437500000000000e-01,7.877875645102417126e-03,1.340544631801115008e-02,-3.558269093153976041e-03,5.852458877929589756e-03,-5.933799808342216098e-03,-4.328671082733638598e-03,8.464063729268476305e-03,3.271406425573789023e-03,-6.251755488834473407e-02,-5.930309587488588954e-03,1.010239746172622056e-02,-7.599788338606532079e-02,-1.248456837884134862e-02,9.897780626173741450e-04,-1.210979620912828146e-02,4.685283360237267256e-03,1.844038948212211801e-02,-8.813244561056491873e-04,-4.703335232003219915e-03,-2.611105420918626366e-02
2.783203125000000000e-01,7.615918490543475798e-03,1.370952611951085573e-02,-2.708365083060664154e-03,5.063295748285626813e-03,-5.453963661279224995e-03,-2.245297790145690461e-03,8.405219292943449244e-03,3.169785455781597844e-03,-6.276009167251772602e-02,-5.663422376258156997e-03,1.202126128038045680e-02,-7.637564050949803562e-02,-9.761125999142370238e-03,9.797101442808545807e-04,-1.438488820997518673e-02,3.362803879956590379e-03,1.779655157112240704e-02,-1.265417479701159238e-03,-4.166490882323617070e-03,-2.593887754114047525e-02
2.792968750000000000e-01,7.248074055255184292e-03,1.400330014913446150e-02,-2.046001111051239368e-03,4.259864520738091895e-03,-4.952286437645177231e-03,-2.451093470523212081e-04,8.188291462751391345e-03,3.041745897058216117e-03,-6.216426063612354169e-02,-5.298273959911926900e-03,1.388751892343817462e-02,-7.617202926911334493e-02,-7.006412306463391179e-03,1.094691040442922949e-03,-1.646394564015539810e-02,2.161280531553147650e-03,1.707849899754609532e-02,-1.561463733112214295e-03,-3.667271871506170774e-03,-2.561070694569921730e-02
2.802734375000000000e-01,6.767872300656458361e-03,1.427761563330516570e-02,-1.610681052332583454e-03,3.452985666237938511e-03,-4.436944574807887010e-03,1.655588333802446993e-03,7.811880837584697992e-03,2.891436370539098369e-03,-6.071763835888634164e-02,-4.848876794507189433e-03,1.568441559127928264e-02,-7.540754672173155537e-02,-4.248431768225003138e-03,1.330861918004595541e-03,-1.831981305610282801e-02,1.090703465257429963e-03,1.628963720425999351e-02,-1.767053771737353476e-03,-3.207486148833454953e-03,-2.513027540585588068e-02
2.812500000000000000e-01,6.170525548482756230e-03,1.452365939442793949e-02,-1.437723280226871347e-03,2.652741574953374967e-03,-3.916078674034588480e-03,3.442062231141668812e-03,7.277746029987200091e-03,2.723098810604835177e-03,-5.842156055018409011e-02,-4.329810954354922255e-03,1.739554263499758918e-02,-7.410892979748105736e-02,-1.514456011556109330e-03,1.682662665693668725e-03,-1.992915791124839214e-02,1.590336022284860942e-04,1.543415188321672384e-02,-1.880750656260234566e-03,-2.788005242150760898e-03,-2.450269787981930111e-02
2.822265625000000000e-01,5.453066041756547341e-03,1.473310236043669924e-02,-1.557609519371555475e-03,1.868336784545818891e-03,-3.397647248034719666e-03,5.101296096121782364e-03,6.590766163052682973e-03,2.540990272335941907e-03,-5.529117969733535198e-02,-3.755956120582016125e-03,1.900502442610991702e-02,-7.230869673164370959e-02,1.169295380102958540e-03,2.142965782703523236e-03,-2.127277883546080037e-02,-6.278269173877835257e-04,1.451700156401681055e-02,-1.902140546452656643e-03,-2.408763076831751428e-03,-2.373443380762483429e-02
2.832031250000000000e-01,4.614452198942173289e-03,1.489823651524642412e-02,-1.995413277312439639e-03,1.107979537843119255e-03,-2.889287159869398033e-03,6.622108800029334261e-03,5.758849769657340377e-03,2.349308096723852490e-03,-5.135529691109297357e-02,-3.142230547595943613e-03,2.049770125334838752e-02,-7.004461543955430025e-02,3.777952301171387528e-03,2.703225075614447068e-03,-2.233584164106527936e-02,-1.266035644350652686e-03,1.354389630226783547e-02,-1.831870868253863104e-03,-2.068775103884781114e-03,-2.283323314093330461e-02
2.841796875000000000e-01,3.655641831503150460e-03,1.501210203413683858e-02,-2.770317622487078815e-03,3.787861108370147931e-04,-2.398183139987129439e-03,7.995245870495847063e-03,4.792791842634557854e-03,2.152119632858149646e-03,-4.665597030968614278e-02,-2.503341052274162502e-03,2.185930591905811682e-02,-6.735910731487404490e-02,6.288266173597786141e-03,3.353636621797788289e-03,-2.310804023481028910e-02,-1.753783179762424859e-03,1.252126242858094853e-02,-1.671674909855670570e-03,-1.766177227986885298e-03,-2.180806619256519044e-02
2.851562500000000000e-01,2.579631154461078241e-03,1.506860249270274010e-02,-3.895230629934415354e-03,-3.132910783808159905e-04,-1.930948567728282828e-03,9.213443350420964795e-03,3.706081655008364780e-03,1.953297594063109141e-03,-4.124790596821027028e-02,-1.853547755356610687e-03,2.307663176299224600e-02,-6.429859577295726769e-02,8.678853428802892761e-03,4.083309429046945785e-03,-2.358368093171338276e-02,-2.091240443875327839e-03,1.145619359143070816e-02,-1.424381891404822523e-03,-1.498283621125596696e-03,-2.066903786302139862e-02
2.861328125000000000e-01,1.391458993479898106e-03,1.506260621878679345e-02,-5.376505228283657775e-03,-9.635110084534950770e-04,-1.493519467539726128e-03,1.027146353556393499e-02,2.514664791996747487e-03,1.756461986899343457e-03,-3.519764104633668622e-02,-1.206446936206571376e-03,2.413768992776840414e-02,-6.091280955618797593e-02,1.093040770925002986e-02,4.880443229545602946e-03,-2.376168999023656886e-02,-2.280481645665434747e-03,1.035638859706919206e-02,-1.093911765010282481e-03,-1.261662123236313715e-03,-1.942728705770388128e-02
2.871093750000000000e-01,9.817617091770246621e-05,1.499003207108169644e-02,-7.213768478435745625e-03,-1.568367110758142439e-03,-1.091063402883736544e-03,1.116610257112102093e-02,1.236663597390493235e-03,1.564929400970018966e-03,-2.858253213447113639e-02,-5.747749483131230248e-04,2.503185379719111148e-02,-5.725405135808331325e-02,1.302587857857465461e-02,5.732510888944111586e-03,-2.364554549563666758e-02,-2.325385035344271906e-03,9.230076812059484145e-03,-6.852542337854646698e-04,-1.052225575244692540e-03,-1.809487235613649672e-02
2.880859375000000000e-01,-1.291219372334328000e-03,1.484791817257370694e-02,-9.399863523610375166e-03,-2.125586146365040802e-03,-7.279046574609430303e-04,1.189617030774601202e-02,-1.079390765936703552e-04,1.381670286599636158e-03,-2.148956506962446111e-02,2.976430829941143982e-05,2.574998868490166112e-02,-5.337644270113092726e-02,1.495061505388652241e-02,6.626442985352901452e-03,-2.324313598703484085e-02,-2.231513768610208105e-03,8.085932143763933586e-03,-2.044317269618927367e-04,-8.653371091085718808e-04,-1.668464522866831140e-02
2.890625000000000000e-01,-2.765880601932956678e-03,1.463447239788497750e-02,-1.192090560135195855e-02,-2.634103628512410138e-03,-4.074667793232738741e-04,1.246244322673764268e-02,-1.497647326146676026e-03,1.209274679848517092e-03,-1.401400541400317501e-02,5.966463416861213925e-04,2.628456502475359780e-02,-4.933515621564907305e-02,1.669247281351261825e-02,7.548812215220082437e-03,-2.256654943222401177e-02,-2.005979411464521925e-03,6.932976846497197407e-03,3.415536713394450551e-04,-6.959271399507964417e-04,-1.521011231263327476e-02
2.900390625000000000e-01,-4.313240907271692973e-03,1.434910370653919021e-02,-1.475645163094373505e-02,-3.094016915203765851e-03,-1.322332344550845168e-04,1.286759163605366921e-02,-2.909824864425874721e-03,1.049926663201951327e-03,-6.257911412935733900e-03,1.116645933756326694e-03,2.662975351390211784e-02,-4.518564651197176651e-02,1.824188447983022751e-02,8.486015409871794021e-03,-2.163179728226373444e-02,-1.657290766213080028e-03,5.780476611573291679e-03,9.447890736978949242e-04,-5.386195724833269666e-04,-1.368528845471134875e-02
2.910156250000000000e-01,-5.919172949971133330e-03,1.399243372453798373e-02,-1.787978101531051064e-02,-3.506517469276175438e-03,9.627342160514664599e-05,1.311608270731973169e-02,-4.321086505542076975e-03,9.053876788175886300e-04,1.671466489210310423e-03,1.581928912722439535e-03,2.678150088238544571e-02,-4.098289071694621866e-02,1.959189292172311414e-02,9.424451094309116428e-03,-2.045847936697517411e-02,-1.195190802120545603e-03,4.637828584087982930e-03,1.596534883663169695e-03,-3.878645519894696747e-04,-1.212454239565116665e-02
2.919921875000000000e-01,-7.568174216381911082e-03,1.356628829930908720e-02,-2.125828345572682021e-02,-3.873804122698251088e-03,2.774937865356293457e-04,1.321406126340809659e-02,-5.707701776503561891e-03,7.769886425880355657e-04,9.663373633260752271e-03,1.986115341371193568e-03,2.673758520612509043e-02,-3.678064946166764715e-02,2.073814805650009419e-02,1.035069068496180522e-02,-1.906939630603987634e-02,-6.304845282142810745e-04,3.514444104423994006e-03,2.287323324808606621e-03,-2.380749625128797398e-04,-1.054243711435184569e-02
2.929687500000000000e-01,-9.243576227068710932e-03,1.307366908279783413e-02,-2.485394780086595118e-02,-4.198979482537827657e-03,4.118155388040439704e-04,1.316921053131235239e-02,-7.046003793088615949e-03,6.656306444851101990e-04,1.760529925397586598e-02,2.324314137474688818e-03,2.649764994063518245e-02,-3.263075866650110013e-02,2.167886814900508649e-02,1.125164160177552844e-02,-1.749011689421754029e-02,2.513934808652962954e-05,2.419628095107423729e-03,3.007070332710287848e-03,-8.376380383612325176e-05,-8.953566957827296252e-03
2.939453125000000000e-01,-1.092777398966932739e-02,1.251870552872409725e-02,-2.862394426828995808e-02,-4.485931873386925575e-03,5.005396495034830466e-04,1.299059534140948463e-02,-8.312796476162346432e-03,5.717938665599364570e-04,2.538475635664207836e-02,2.593129634916114049e-03,2.606321612681572475e-02,-2.858246188004728849e-02,2.241476709869223358e-02,1.211470075860197199e-02,-1.574850856150812606e-02,7.592901727370934307e-04,1.362457101393607997e-03,3.745199485109062566e-03,8.032043450343501201e-05,-7.372393759631536148e-03
2.949218750000000000e-01,-1.260247197355723534e-02,1.190658801729120586e-02,-3.252129081430250868e-02,-4.739205421201094642e-03,5.458297923533030407e-04,1.268849047791337573e-02,-9.485753243063133403e-03,4.955542072088720690e-04,3.289106449233916013e-02,2.790641063484535726e-03,2.543767250430220908e-02,-2.468179220125580817e-02,2.294894966666681871e-02,1.292789709084988040e-02,-1.387423950071119821e-02,1.559057786919026663e-03,3.516580450276286796e-04,4.490776408392593323e-03,2.590632395198608912e-04,-5.813084190272162222e-03
2.958984375000000000e-01,-1.424894263985852262e-02,1.124348313836714963e-02,-3.649559301313026749e-02,-4.963861043592897489e-03,5.506461602144119543e-04,1.227419706326160487e-02,-1.054380048282691634e-02,4.366069712539318547e-04,4.001710652658402312e-02,2.916356364383062942e-03,2.462624355803467655e-02,-2.097101196080333393e-02,2.328677701773831585e-02,1.368002197741718419e-02,-1.189826138950054318e-02,2.411193062524595154e-03,-6.045102360496216326e-04,5.232651881677184008e-03,4.568611177311783511e-04,-4.289350588024562136e-03
2.968750000000000000e-01,-1.584829338192557391e-02,1.053643246696527730e-02,-4.049384556226084952e-02,-5.165331219548980994e-03,5.186651659500355824e-04,1.175984998900201153e-02,-1.146747941066083090e-02,3.942968720899043406e-04,4.666103093622033654e-02,2.971142160569537668e-03,2.363593581591740336e-02,-1.748811737338373112e-02,2.343570533169728187e-02,1.436074661196269815e-02,-9.852281808323634649e-03,3.302284095273937993e-03,-1.498370614095441769e-03,5.959611667436930452e-03,6.775087956115005694e-04,-2.814297487006791124e-03
2.978515625000000000e-01,-1.738173762161826508e-02,9.793236447512523868e-03,-4.446128247828658869e-02,-5.349271466260288252e-03,4.541867454852038192e-04,1.115821948593421348e-02,-1.223928029081908925e-02,3.676534963651060389e-04,5.272787207784229019e-02,2.957132060182183792e-03,2.247546300552941481e-02,-1.426641431245536870e-02,2.340510056837592778e-02,1.496072557380519370e-02,-7.768235468610343308e-03,4.218925812236676461e-03,-2.322934478726554949e-03,6.660530933687607708e-03,9.240989517305571443e-04,-1.400275991674065218e-03
2.988281250000000000e-01,-1.883086576677558271e-02,9.022325261001162833e-03,-4.834226220450749123e-02,-5.521411452096456132e-03,3.620311875393057710e-04,1.048250995612385814e-02,-1.284394351062688976e-02,3.554313047570362497e-04,5.813106223186186028e-02,2.877615782410704402e-03,2.115515096163263567e-02,-1.133417022034346848e-02,2.320603274845821698e-02,1.547168603865800227e-02,-5.677763220163369040e-03,5.147880970877409361e-03,-3.071999838909920434e-03,7.324531000671458125e-03,1.198936601130086953e-03,-5.874804395595602247e-05
2.998046875000000000e-01,-2.017791176501251837e-02,8.232618777157182932e-03,-5.208117323215648992e-02,-5.687408623514180958e-03,2.474275844080583379e-04,9.746159169100172132e-03,-1.326872257296116131e-02,3.561531853831356037e-04,6.279381101616737793e-02,2.736911854129845268e-03,1.968682344959038488e-02,-8.714345967478743030e-03,2.285105333324087204e-02,1.588650225188145693e-02,-3.611707507303746345e-03,6.076230769660494364e-03,-3.740238968319260608e-03,7.941136047774344925e-03,1.503469957002588619e-03,1.199837507364257851e-03
3.007812500000000000e-01,-2.140601108726658194e-02,7.433377888140552114e-03,-5.562334545209351999e-02,-5.852707121580058916e-03,1.158961287053502948e-04,8.962640855039397808e-03,-1.350360473960937786e-02,3.681565398526778776e-04,6.665032995171138452e-02,2.540226829274383133e-03,1.808367032872067529e-02,-6.424410233789891282e-03,2.235395944924919651e-02,1.619925506018328812e-02,-1.599632498021818366e-03,6.991513550445376327e-03,-4.323274009765122085e-03,8.500427356465820039e-03,1.838239263309907057e-03,2.366155293618866194e-03
3.017578125000000000e-01,-2.249944613901711660e-02,6.634049677518932819e-03,-5.891595231001045541e-02,-6.022404613365237372e-03,-2.687342979577379831e-05,8.145273610827973021e-03,-1.354148579187023846e-02,3.896408661431282651e-04,6.964688251222914128e-02,2.293504129149762094e-03,1.636009972021353759e-02,-4.476237722108958664e-03,2.172954880641849579e-02,1.640527646027854433e-02,3.306234707559085884e-04,7.881850345032172245e-03,-4.817739151321091644e-03,8.993192644213745396e-03,2.202844731191422756e-03,3.432098725223510331e-03
3.027343750000000000e-01,-2.344387532446080488e-02,5.844108995370182746e-03,-6.190888893848760927e-02,-6.201129468146486523e-03,-1.751448063664270971e-04,7.307038873126083661e-03,-1.337829616467276980e-02,4.187158071865320838e-04,7.174264285862413937e-02,2.003265689568292825e-03,1.453157606291624604e-02,-2.876091247291312752e-03,2.099336920097468612e-02,1.650117927387559358e-02,2.153356193205016589e-03,8.736056296866936272e-03,-5.221328209902234389e-03,9.411068063759978064e-03,2.595934329001847729e-03,4.390858881027468949e-03
3.037109375000000000e-01,-2.422654227478463970e-02,5.072899085122123397e-03,-6.455561178252929022e-02,-6.392930472240480888e-03,-3.232573179429886400e-04,6.460410509193915962e-03,-1.301307654264099133e-02,4.534486587320458659e-04,7.291034959715095298e-02,1.676449629787046293e-03,1.261444613369265208e-02,-1.624686494813280379e-03,2.016146647668656811e-02,1.648487219677201993e-02,3.845358514843608827e-03,9.543737268794717440e-03,-5.532826703393103548e-03,9.746670502366380079e-03,3.015211778113612018e-03,5.236985911191663345e-03
3.046875000000000000e-01,-2.483646209076621064e-02,4.329473938540929351e-03,-6.681392581637428385e-02,-6.601181004236409203e-03,-4.657448084292883884e-04,5.617198335220396910e-03,-1.244800186653751382e-02,4.919103737782940401e-04,7.313674425678520774e-02,1.320247129648099635e-03,1.062575527420281732e-02,-7.173370276673052617e-04,1.925013474221263718e-02,1.635556059540167056e-02,5.386232654111968929e-03,1.029537122373664661e-02,-5.752127755558394603e-03,9.993717916452090483e-03,3.457464702010677390e-03,5.966432139474836006e-03
3.056640625000000000e-01,-2.526458183618704445e-02,3.622445041292537277e-03,-6.864670625940932913e-02,-6.828499289725892610e-03,-5.974491174269115157e-04,4.788407597708717323e-03,-1.168835357157782875e-02,5.322191623898578621e-04,7.242278769900491187e-02,9.419416169935716440e-04,8.583056200227199770e-03,-1.441759584476340512e-04,1.827567251009553848e-02,1.611373353681944121e-02,6.758647687882615891e-03,1.098237423240418058e-02,-5.880231454135410353e-03,1.014713557756649273e-02,3.918612472610836020e-03,6.576576327178658941e-03
3.066406250000000000e-01,-2.550391294518460777e-02,2.959835112638552201e-03,-7.002254272512083155e-02,-7.076686027238312734e-03,-7.136259674636233861e-04,3.984116151139791007e-03,-1.074244075030853125e-02,5.725808634478785682e-04,7.078365129401627265e-02,5.487532301739995663e-04,6.504212870915470485e-03,1.095503883743586399e-04,1.725414823768893838e-02,1.576113763798918030e-02,7.948539001496576425e-03,1.159715121616949028e-02,-5.919227566717861003e-03,1.020314628427532178e-02,4.393772903023764054e-03,7.066228846391253877e-03
3.076171875000000000e-01,-2.554963366634206354e-02,2.348941339746873219e-03,-7.091629496284736212e-02,-7.346680331171128245e-03,-8.100413025013820760e-04,3.213370740061366471e-03,-9.621471787255246599e-03,6.113253569824462271e-04,6.824848336105446278e-02,1.476913339652986996e-04,4.407201961892547731e-03,6.312250510094748711e-05,1.620117851581078655e-02,1.530073840778526165e-02,8.945247579112688280e-03,1.213313176991382553e-02,-5.872261806136709616e-03,1.015934280903000447e-02,4.877346557766695095e-03,7.435617799824704131e-03
3.085937500000000000e-01,-2.539916015121184215e-02,1.796210461224391486e-03,-7.130955075798960097e-02,-7.638534579524581744e-03,-8.830563025232812842e-04,2.484103451677602964e-03,-8.339378835927387795e-03,6.469383901097926735e-04,6.485995501609978509e-02,-2.545823640880836257e-04,2.309914516827802494e-03,-2.600719924172060962e-04,1.513172187178767059e-02,1.473666983094016475e-02,9.741598102817388902e-03,1.258479162550606677e-02,-5.743486121815181977e-03,1.001474109651125100e-02,5.363117097150104512e-03,7.686356413629170936e-03
3.095703125000000000e-01,-2.505218529696556784e-02,1.307127867964913426e-03,-7.119097811965884037e-02,-7.951408390829093134e-03,-9.296995216675259938e-04,1.803069051877367879e-03,-6.912598287185790606e-03,6.780883039581050813e-04,6.067359313795511050e-02,-6.518778208623448190e-04,2.299603462322568140e-04,-8.330103991909061558e-04,1.405989083497954234e-02,1.407417300801489662e-02,1.033391591931598873e-02,1.294766050850161727e-02,-5.537993770859740358e-03,9.769813006771307928e-03,5.844365748961953891e-03,7.821392313254261000e-03
3.105468750000000000e-01,-2.451068496364636196e-02,8.861226651109797847e-04,-7.055656558024683833e-02,-8.283581592371209307e-03,-9.477248465275551342e-04,1.175803559509493862e-03,-5.359811098444525017e-03,7.036472708850652000e-04,5.575691159441951983e-02,-1.038585817278649343e-03,-1.815522300206435635e-03,-1.625551245763079411e-03,1.299878456059522583e-02,1.331952472023473569e-02,1.072198400174876470e-02,1.321831730625659847e-02,-5.261740187390069601e-03,9.426497698650920798e-03,6.313997713977214168e-03,7.844939565984010085e-03
3.115234375000000000e-01,-2.377889169772572087e-02,5.364903803688966799e-04,-6.940974623163129187e-02,-8.632485687227065690e-03,-9.356542422794753011e-04,6.066040566368152004e-04,-3.701647503774272048e-03,7.227067782237172819e-04,5.018835510803229538e-02,-1.409770632019653053e-03,-3.810049340042009555e-03,-2.604986323906811202e-03,1.196034392775098543e-02,1.247995683363233022e-02,1.090894206253925289e-02,1.339437360310952695e-02,-4.921450916012741310e-03,8.988191071836806878e-03,6.764678067725109906e-03,7.762394632635007466e-03
3.125000000000000000e-01,-2.286323659707498526e-02,2.603347152207308168e-04,-6.776140299848414095e-02,-8.994752986973282571e-03,-8.928045422788386670e-04,9.852938246700422564e-05,-1.960361195048428672e-03,7.345872241580368375e-04,4.405607313272255632e-02,-1.761244945033040021e-03,-5.737963409265784027e-03,-3.736619424246337764e-03,1.095523062679680873e-02,1.156356749436042441e-02,1.090113094353763537e-02,1.347444674640372285e-02,-4.524518100879119237e-03,8.459713024551417104e-03,7.188974524055664200e-03,7.580237610778773130e-03
3.134765625000000000e-01,-2.177226044003270286e-02,5.852942140560299378e-05,-6.562975456993994094e-02,-9.366282256241909715e-03,-8.192978364856256385e-04,-3.465789785831209502e-04,-1.594785446088026149e-04,7.388416205335677361e-04,3.745654381012605838e-02,-2.089626055103328828e-03,-7.584594171615174386e-03,-4.984362539580497464e-03,9.992731335609694038e-03,1.057922509720759380e-02,1.070788630570755628e-02,1.345812368535774864e-02,-4.078887221349252953e-03,7.847252632858604804e-03,7.579504280157717266e-03,7.305920368749621585e-03
3.144531250000000000e-01,-2.051649566532287930e-02,-6.929894947306503017e-05,-6.304012334546060803e-02,-9.742319420061144875e-03,-7.160553201465413853e-04,-7.280568231861151221e-04,1.676571177088224691e-03,7.352535238978157028e-04,3.049307043387047833e-02,-2.392372872037589089e-03,-9.336404378135699372e-03,-6.311340175374093205e-03,9.080687661644125386e-03,9.536466033189708313e-03,1.034128644749345710e-02,1.334591687321720968e-02,-3.592935935258516691e-03,7.158291711332274987e-03,7.929082070582862962e-03,6.947743360062716769e-03
3.154296875000000000e-01,-1.910832122295588742e-02,-1.247670247028678098e-04,-6.002458866756168326e-02,-1.011755162019225066e-02,-5.847747711438446711e-04,-1.046359273841274053e-03,3.522838355666438933e-03,7.238294374027273714e-04,2.327417483408342896e-02,-2.667803521116649673e-03,-1.098111987685940032e-02,-7.680492441169632645e-03,8.225452102843297530e-03,8.445387240384044647e-03,9.815859785895095224e-03,1.313921354242585798e-02,-3.075347028052380707e-03,6.401507567569963975e-03,8.230866521313606743e-03,6.514723068574855905e-03
3.164062500000000000e-01,-1.756179271235795356e-02,-1.107092774505769039e-04,-5.662153048188636739e-02,-1.048621267684679906e-02,-4.278921268680586226e-04,-1.302986513700108828e-03,5.354241953335412384e-03,7.047860400555203131e-04,1.591191367147812979e-02,-2.915093768685855964e-03,-1.250784200608362311e-02,-9.055167771116482550e-03,7.431869862732292525e-03,7.316534595654473200e-03,9.148258126317105471e-03,1.284021965398349577e-02,-2.534977568108916571e-03,5.586656108895075856e-03,8.478501914664815509e-03,6.016452163179196108e-03
3.173828125000000000e-01,-1.589245057691705126e-02,-3.113170326528476306e-05,-5.287507035341294792e-02,-1.084219782098368515e-02,-2.485279240749330154e-04,-1.500395018609842904e-03,7.145958327424609992e-03,6.785327040506033275e-04,8.520144776214703952e-03,-3.134256836625418877e-03,-1.390714106078752739e-02,-1.039969643380239672e-02,6.703285949632879076e-03,6.160788194119018110e-03,8.356902317825772031e-03,1.245189978750964668e-02,-1.980726433537881304e-03,4.724436792748962222e-03,8.666252551484128486e-03,5.462954534995444547e-03
3.183593750000000000e-01,-1.411710942878436487e-02,1.088548142633150029e-04,-4.883441844711618185e-02,-1.117918541283789702e-02,-5.041964282985651746e-05,-1.641896293399913633e-03,8.873803525867703101e-03,6.456498536379310510e-04,1.212771364217402189e-03,-3.326105513817778463e-03,-1.517112979641795610e-02,-1.167993643442042685e-02,6.041576603114509614e-03,4.989245568575750508e-03,7.461607233247305460e-03,1.197791418006407399e-02,-1.421402402428993336e-03,3.826341227021606839e-03,8.789127027259875657e-03,4.864537448448646648e-03
3.193359375000000000e-01,-1.225363182989249941e-02,3.031204198319023546e-04,-4.455313662468405461e-02,-1.149076325663039855e-02,1.621587464999720007e-04,-1.731545280934385263e-03,1.051460279416872520e-02,6.068637985104131938e-04,-5.898007796841202646e-03,-3.492197788943178852e-03,-1.629351622349003992e-02,-1.286378397737525381e-02,5.447203728289422980e-03,3.813103902863133193e-03,6.483193224702810120e-03,1.142255404216542189e-02,-8.655949864211798933e-04,2.904487517424884924e-03,8.842989920909954948e-03,4.231643059503889873e-03
3.203125000000000000e-01,-1.032069005138461920e-02,5.446201217640476294e-04,-4.008832919060553723e-02,-1.177055706095002721e-02,3.844885006273057737e-04,-1.774020733398674107e-03,1.204654128901435153e-02,5.630187396374643216e-04,-1.270341442002065509e-02,-3.634767515834480284e-03,-1.726963524582687468e-02,-1.392164133430679428e-02,4.919290685658064821e-03,2.643542291393826196e-03,5.443091283287113114e-03,1.079067618172229945e-02,-3.215501367730359134e-04,1.971442720817086908e-03,8.824658625738127093e-03,3.574701539429417374e-03
3.212890625000000000e-01,-8.337519471609097094e-03,8.255138701478946517e-04,-3.549977401842607794e-02,-1.201235857965642084e-02,6.115073471359717266e-04,-1.774499914308010941e-03,1.344949035418808655e-02,5.150466947674708917e-04,-1.909974575267468777e-02,-3.756641875687646327e-03,-1.809645900027081686e-02,-1.482683573915258637e-02,4.455717485581824414e-03,1.491605091770408995e-03,4.362949077683069693e-03,1.008763785405633606e-02,2.029471362467189649e-04,1.040035991382297353e-03,8.731983326948009050e-03,2.903987991235151486e-03
3.222656250000000000e-01,-6.323667351131160436e-03,1.137300914618754807e-03,-3.084900778148623457e-02,-1.221025099904269468e-02,8.379183430717359465e-04,-1.738530036127239504e-03,1.470530416793881801e-02,4.639361236746276929e-04,-2.498994258908369959e-02,-3.861147615805666546e-03,-1.877258606171674019e-02,-1.555598379485630123e-02,4.053233176213762168e-03,3.680874082596721775e-04,3.264244863975244992e-03,9.319232632331142518e-03,7.006813143060463406e-04,1.231651964900097596e-04,8.563908443971084139e-03,2.229485259435556171e-03
3.232421875000000000e-01,-4.298740741417016870e-03,1.470966223047119603e-03,-2.619837978564962255e-02,-1.235872921234763139e-02,1.058304297719421527e-03,-1.671898832284959488e-03,1.579808210907470561e-02,4.107000492266400793e-04,-3.028504571586945748e-02,-3.952008219139132097e-03,-1.929820997965595725e-02,-1.608929681105355017e-02,3.707582995190776207e-03,-7.165762694151507975e-04,2.167915953490123088e-03,8.491627961134246699e-03,1.165104334265989160e-03,-7.664000727697246884e-04,8.320514202778683810e-03,1.560754613655125980e-03
3.242187500000000000e-01,-2.282157242551617615e-03,1.817136522695385684e-03,-2.161008944155619338e-02,-1.245281274063001278e-02,1.267245606911380704e-03,-1.580506614548868143e-03,1.671439280199110006e-02,3.563444693821596343e-04,-3.490551819256978994e-02,-4.033234290349316763e-03,-1.967506790647919127e-02,-1.641082348299755661e-02,3.413647681264543599e-03,-1.752419265487128661e-03,1.094008005000497025e-03,7.611304920320683537e-03,1.590421395047596914e-03,-1.616216068023836744e-03,8.003037376705456063e-03,9.068161350751120786e-04
3.251953125000000000e-01,-2.929022260796318444e-04,2.166243345567390663e-03,-1.714522271178616289e-02,-1.248814921688079504e-02,1.459439282774591812e-03,-1.470242078746573575e-03,1.744345647760081608e-02,3.018378375274320680e-04,-3.878241315753239160e-02,-4.109009530918285302e-03,-1.990637035904426269e-02,-1.650862735291185740e-02,3.165592214183499120e-03,-2.730044772527455248e-03,6.135088191077872621e-05,6.685000590127724435e-03,1.971663256310906762e-03,-2.414359942469270631e-03,7.613870627090957299e-03,2.760404545488620576e-04
3.261718750000000000e-01,1.650704015716354667e-03,2.508690323017115711e-03,-1.286280291891067976e-02,-1.246110654473594342e-02,1.629816938964086248e-03,-1.346863995868747069e-03,1.797728301568020728e-02,2.480823546815655312e-04,-4.185836945656140617e-02,-4.183574717249454074e-03,-1.999671341916134382e-02,-1.637489754926006041e-02,2.957021170643977029e-03,-3.640721806697143521e-03,-9.127338043126084766e-04,5.719653275473437354e-03,2.304743917721552120e-03,-3.149619210143578957e-03,7.156540279796341775e-03,-3.239467143634792642e-04
3.271484375000000000e-01,3.531225939746396834e-03,2.835021883812559665e-03,-8.818871102657478700e-03,-1.236885207029569597e-02,1.773659507439384261e-03,-1.215890764515469014e-03,1.831076380164255862e-02,1.958877679041418074e-04,-4.408842027380475981e-02,-4.261112091831806975e-03,-1.995197492162545730e-02,-1.600599236032641814e-02,2.781137851334441677e-03,-4.476474145511785165e-03,-1.812689043076128742e-03,4.722350720559338050e-03,2.586502827464650257e-03,-3.811672555746711127e-03,6.635662782731602261e-03,-8.863460315247911198e-04
3.281250000000000000e-01,5.332316241903754112e-03,3.136090466640543278e-03,-5.065610671328490099e-03,-1.220941736086112589e-02,1.886706518300194577e-03,-1.082499607858996432e-03,1.844171632378712247e-02,1.459483058802828193e-04,-4.544060305211780615e-02,-4.345632529260283483e-03,-1.977919639650286068e-02,-1.540241624935912400e-02,2.630904348526570333e-03,-5.230161372777923645e-03,-2.624939010586930382e-03,3.700281327399156106e-03,2.814731043179322968e-03,-4.391259036878010849e-03,6.056880495221239613e-03,-1.405251004679373798e-03
3.291015625000000000e-01,7.038900465569809112e-03,3.403219363537463016e-03,-1.650530411124821349e-03,-1.198174746288899195e-02,1.965257868030283704e-03,-9.514369777107699322e-04,1.837088124188501412e-02,9.882330655693050137e-05,-4.589636227105076821e-02,-4.440867747873823018e-03,-1.948645272220326033e-02,-1.456873194307021016e-02,2.499199784114459685e-03,-5.895551206320178567e-03,-3.338063054201697438e-03,2.660688286406191760e-03,2.988181052656190950e-03,-4.880332861071467847e-03,5.426777854662515055e-03,-1.875698769933578994e-03
3.300781250000000000e-01,8.637340363602124399e-03,3.628358365200673452e-03,1.384280991976994789e-03,-1.168573380779959481e-02,2.006266131953066134e-03,-8.269414842506060681e-04,1.810187246069189584e-02,5.492200450653988986e-05,-4.545074004952263241e-02,-4.550169706342428733e-03,-1.908271160455501242e-02,-1.351341020786294735e-02,2.378974052528712996e-03,-6.467382343610607667e-03,-3.942925088190277899e-03,1.610826435993481867e-03,3.106560250341168332e-03,-5.272201107711826235e-03,4.752779342060670098e-03,-2.293704733434427049e-03
3.310546875000000000e-01,1.011557401618547528e-02,3.804229481997989382e-03,4.002816885151285788e-03,-1.132223024284552057e-02,2.007417641408962457e-03,-7.126804072087825764e-04,1.764108152888475486e-02,1.449284926280033914e-05,-4.411235300038031382e-02,-4.676419155763002558e-03,-1.857768512221639676e-02,-1.224862085400778983e-02,2.263394548927993508e-03,-6.941417128912445028e-03,-4.432757283817286356e-03,5.579215931629522007e-04,3.170508353701004950e-03,-5.561641997390561615e-03,4.043031018537091015e-03,-2.656280901220750817e-03
3.320312500000000000e-01,1.146323109979530304e-02,3.924460164347862851e-03,6.175720320774261314e-03,-1.089305197927410707e-02,1.967200742179685442e-03,-6.117005677489587012e-04,1.699753844165326211e-02,-2.238237777884774515e-05,-4.190315722789697550e-02,-4.821945115339508134e-03,-1.798167566843393225e-02,-1.078996936342596635e-02,2.145983547252514750e-03,-7.314483423425793655e-03,-4.803197808438224720e-03,-4.908679602741109621e-04,3.181559325633544905e-03,-5.745001585340959310e-03,3.306267723195130404e-03,-2.961437995665860880e-03
3.330078125000000000e-01,1.267172211390102735e-02,3.983701640794003879e-03,7.880748242674130710e-03,-1.040095756566178364e-02,1.884959874521436457e-03,-5.263940551349126015e-04,1.618273164097214570e-02,-5.578948903881691956e-05,-3.885800676963627881e-02,-4.988456807696774534e-03,-1.730541867208552909e-02,-9.156184309386979081e-03,2.020744111300121562e-03,-7.584505147342792547e-03,-5.052283225760158258e-03,-1.528488189949939180e-03,3.142088640252475949e-03,-5.820267067391752397e-03,2.551668302762544194e-03,-3.208171723376045809e-03
3.339843750000000000e-01,1.373430079497974833e-02,3.977730228574866134e-03,9.103124602182051384e-03,-9.849614304776686119e-03,1.760934362897369080e-03,-4.584790136941060967e-04,1.521039066949015153e-02,-8.597781173918725428e-05,-3.502401408500178948e-02,-5.176989332936131685e-03,-1.655992449637755382e-02,-7.368761415367718233e-03,1.882272670648842822e-03,-7.750521059684597341e-03,-5.180396996830484782e-03,-2.548024593465947688e-03,3.055246984662148002e-03,-5.787115231846610280e-03,1.788701479919635462e-03,-3.396433816333169816e-03
3.349609375000000000e-01,1.464609937489522694e-02,3.903529746088388319e-03,9.835776583452811306e-03,-9.243547831986193009e-03,1.596281070772488956e-03,-4.089954088423971082e-04,1.409623553107454581e-02,-1.133511691124751419e-04,-3.045972433039308494e-02,-5.387864083659030245e-03,-1.575632189139061778e-02,-5.451570676286320548e-03,1.725856667289023955e-03,-7.812691448079261275e-03,-5.190176303843816764e-03,-3.542736431672461120e-03,2.924881724152846897e-03,-5.646934963694436038e-03,1.026965155665526819e-03,-3.527088711143475108e-03
3.359375000000000000e-01,1.540413676574736712e-02,3.759353465017628571e-03,1.007944997628265268e-02,-8.588076856688931643e-03,1.393080358007491373e-03,-3.783154111089703786e-04,1.285769733360091552e-02,-1.384540972693259347e-04,-2.523411808442219476e-02,-5.620664611605584796e-03,-1.490570531735482471e-02,-3.430433430780878510e-03,1.547555973193053859e-03,-7.772292515789305453e-03,-5.086380142700876877e-03,-4.506090263384675970e-03,2.755447668378104009e-03,-5.402823102907235858e-03,2.760220778926653074e-04,-3.601856956415233971e-03
3.369140625000000000e-01,1.600730016907773307e-02,3.544764377038309155e-03,9.842701658330760273e-03,-7.889234330474812623e-03,1.154325070556520578e-03,-3.661677691373594126e-04,1.151361522921502331e-02,-1.619535798166472224e-04,-1.942545984922364882e-02,-5.874228355715408953e-03,-1.401898836015857963e-02,-1.332676622487367294e-03,1.344267088457383463e-03,-7.631698376617561050e-03,-4.875722282978370639e-03,-5.431793104926928122e-03,2.551908857742511867e-03,-5.059553370222413110e-03,-4.547651091133739221e-04,-3.623246641824482556e-03
3.378906250000000000e-01,1.645630100728374262e-02,3.260652910501114776e-03,9.141769106223190944e-03,-7.153676542092521351e-03,8.838925893028136329e-04,-3.716752911691149908e-04,1.008391501712876427e-02,-1.846166829808700699e-04,-1.312001201327369151e-02,-6.146654336793247464e-03,-1.310676533082036008e-02,8.133282823708405662e-04,1.113769448667537715e-03,-7.394350698859042739e-03,-4.566673264652714934e-03,-6.313825484561130276e-03,2.319633239180500690e-03,-4.623518495285507124e-03,-1.156396392866576583e-03,-3.594474321013303025e-03
3.388671875000000000e-01,1.675360645303426016e-02,2.909231610340977381e-03,8.000318814921771743e-03,-6.388581845752302341e-03,5.865002618312725909e-04,-3.934043238469926013e-04,8.589275028760969682e-03,-2.072845666775003509e-04,-6.410635980404802078e-03,-6.435326621052749052e-03,-1.217918297868722521e-02,2.978634146133928712e-03,8.547534932634506810e-04,-7.064716176033557921e-03,-4.169236080379638484e-03,-7.146474596314593072e-03,2.064282216071229234e-03,-4.102646106717774965e-03,-1.820391486991417007e-03,-3.519377051252596533e-03
3.398437500000000000e-01,1.690334818269675562e-02,2.494006683478870723e-03,6.449077435378551895e-03,-5.601540902301811731e-03,2.676448326541592052e-04,-4.294249111592230231e-04,7.050785071109249950e-03,-2.308434298580568089e-04,6.046961821439544860e-04,-6.736953058964451763e-03,-1.124582405671391977e-02,5.134187218574447729e-03,5.668304684639793520e-04,-6.648232143291327167e-03,-3.694700573037217484e-03,-7.924367680170804965e-03,1.791697136162451187e-03,-3.506289364776406237e-03,-2.438938565895110155e-03,-3.402317293435640558e-03
3.408203125000000000e-01,1.691121029708148732e-02,2.019726705652161169e-03,4.525351310767262991e-03,-4.800440449539943033e-03,-6.647323112048651728e-05,-4.773801383716070462e-04,5.489604259757425997e-03,-2.561930199289092630e-04,7.824454971377051496e-03,-7.047618522220170170e-03,-1.031560425953519794e-02,7.251288975855901993e-03,2.505242534125199337e-04,-6.151240802471848179e-03,-3.155381855251362423e-03,-8.642505668532913035e-03,1.507784822688316637e-03,-2.845093728010353318e-03,-3.005031854359220544e-03,-3.248082504648202792e-03
3.417968750000000000e-01,1.678429863267033931e-02,1.492309177349535054e-03,2.272441871370985828e-03,-3.993342716200293935e-03,-4.090393552451587408e-04,-5.345630186765586156e-04,3.926623527781285435e-03,-2.842133946879404904e-04,1.514514610777786818e-02,-7.362851595105907379e-03,-9.396683814815967595e-03,9.302043560850377715e-03,-9.275419850305428524e-05,-5.580912663952310171e-03,-2.564348227430085329e-03,-9.296297045051804542e-03,1.218404256669273697e-03,-2.130841638978003827e-03,-3.512595478923526138e-03,-3.061781311053508869e-03
3.427734375000000000e-01,1.653099392505540804e-02,9.187459997085437036e-04,-2.610339911202530679e-04,-3.188362652519802221e-03,-7.527270046028596701e-04,-5.979991662852031549e-04,2.382138452632571839e-03,-3.157306699225438315e-04,2.246291676756622530e-02,-7.677703431658343750e-03,-8.496394749565910204e-03,1.125978400474589650e-02,-4.607489245515858714e-04,-4.945159957594348621e-03,-1.935144132233874645e-03,-9.881591764248539786e-03,9.292564826885452156e-04,-1.376277284198618167e-03,-3.956591228769193447e-03,-2.848738170502429848e-03
3.437500000000000000e-01,1.616079148049152925e-02,3.069893093426145914e-04,-3.021907934273692590e-03,-2.393545168103521081e-03,-1.089810726837316980e-03,-6.645334203984624901e-04,8.755378031814250311e-04,-3.514825156934065636e-04,2.967514954303239819e-02,-7.986837270716811918e-03,-7.621184580043745271e-03,1.309947087086913570e-02,-8.504163796397195066e-04,-4.252540906110092306e-03,-1.281513637242577899e-03,-1.039471498188566413e-02,6.457797369631788215e-04,-5.949139238771994354e-04,-4.333108158786187769e-03,-2.614388422089192199e-03
3.447265625000000000e-01,1.568413015893804080e-02,-3.341805422001492554e-04,-5.953296580145519580e-03,-1.616744545071970018e-03,-1.412288264251135121e-03,-7.309185409066863010e-04,-5.749871215588462162e-04,-3.920841788218184729e-04,3.668201872419291076e-02,-8.284626910933259175e-03,-6.776576891109900580e-03,1.479805751604918243e-02,-1.257996840843628389e-03,-3.512155889709121792e-03,-6.171297867409736987e-04,-1.083250024981243474e-02,3.730516866706622831e-04,1.991734081881121887e-04,-4.639432291462443347e-03,-2.364175574387981232e-03
3.457031250000000000e-01,1.511221357124050563e-02,-9.953027592979127314e-04,-8.995497201566865497e-03,-8.655081320397307876e-04,-1.712009740027592604e-03,-7.939040890898364268e-04,-1.952707705428578539e-03,-4.379958079230973980e-04,4.338798434720524122e-02,-8.565262289967741360e-03,-5.967148983106726479e-03,1.633481680232891711e-02,-1.679098193263767148e-03,-2.733536658605383723e-03,4.466508715025852005e-05,-1.119232173805586802e-02,1.157005253241000231e-04,9.915667699796695822e-04,-4.874095031238742659e-03,-2.103452606462568111e-03
3.466796875000000000e-01,1.445682644349793183e-02,-1.666397231979206695e-03,-1.208692860291800224e-02,-1.469663238532412097e-04,-1.980811793528444633e-03,-8.503236346927450263e-04,-3.242593614543510475e-03,-4.894918405236653100e-04,4.970320070378202865e-02,-8.822860188867968217e-03,-5.196526476347600176e-03,1.769162480091408113e-02,-2.108790320967672289e-03,-1.926529867475089766e-03,6.911033476570804107e-04,-1.147212496417372024e-02,-1.221735067996575219e-04,1.767732458637379100e-03,-5.036899288532650093e-03,-1.837388947655343649e-03
3.476562500000000000e-01,1.373014910332518573e-02,-2.337136384668300759e-03,-1.516510240085001265e-02,5.322693045671997303e-04,-2.210654443838454969e-03,-8.971784935475178449e-04,-4.431515176355428978e-03,-5.466331796779148357e-04,5.554481762735004324e-02,-9.051577995786520836e-03,-4.467394479849774030e-03,1.885319779845397170e-02,-2.541708180877436021e-03,-1.101176310901272326e-03,1.310216013276185171e-03,-1.167045543807094382e-02,-3.370648123079827974e-04,2.513252987161103402e-03,-5.128922713737535388e-03,-1.570884665856862525e-03
3.486328125000000000e-01,1.294457299658569038e-02,-2.997024898194422526e-03,-1.816760942887134939e-02,1.166198011604294149e-03,-2.393758402446731492e-03,-9.317162958218183980e-04,-5.508409547034974311e-03,-6.092428406992740500e-04,6.083815483597226903e-02,-9.245728413831148101e-03,-3.781524656775121784e-03,1.980727972983966148e-02,-2.972161527451402940e-03,-2.675873289546670114e-04,1.891032880683618869e-03,-1.178648457211795356e-02,-5.261162002355157519e-04,3.214060320904630480e-03,-5.152497856795505010e-03,-1.308493232158838143e-03
3.496093750000000000e-01,1.211252005097496892e-02,-3.635584299644327444e-03,-2.103310575213168665e-02,1.749510550168323353e-03,-2.522740535922835935e-03,-9.515028118028514073e-04,-6.464408337124260412e-03,-6.768856880256257386e-04,6.551773188362694511e-02,-9.399892986438205394e-03,-3.139817258667885330e-03,2.054477800789716174e-02,-3.394249183061845421e-03,5.641800748013396649e-04,2.423755564640774768e-03,-1.182003216369436477e-02,-6.871588363159975704e-04,3.856666742409652765e-03,-5.111169487829100508e-03,-1.054354045643501533e-03
3.505859375000000000e-01,1.124626856700614019e-02,-4.242539304255374399e-03,-2.370228278868785968e-02,2.277657202359130093e-03,-2.590745197938242386e-03,-9.544856171723660899e-04,-7.292925060595442308e-03,-7.488528090233486853e-04,6.952813881000478868e-02,-9.509032339991532051e-03,-2.542356958334785616e-03,2.105984658454609221e-02,-3.801975713601760988e-03,1.384247806411095794e-03,2.899900828470443684e-03,-1.177158473207852094e-02,-8.187377575312529410e-04,4.428389707665285335e-03,-5.009629731135075911e-03,-8.121356990960417604e-04
3.515625000000000000e-01,1.035778814063447600e-02,-4.808002734673626211e-03,-2.611880629059802617e-02,2.746902159352620360e-03,-2.591569206681261679e-03,-9.390483597891692135e-04,-7.989701489204095730e-03,-8.241509870901518597e-04,7.282473534006389526e-02,-9.568591106632183541e-03,-1.988481091089120897e-03,2.134991594600613163e-02,-4.189368370943106698e-03,2.183039315741069908e-03,3.312412237051679323e-03,-1.164230898535308784e-02,-9.201226040198781653e-04,4.917567108540663728e-03,-4.853632070977109692e-03,-5.849907484731971252e-04
3.525390625000000000e-01,9.458585908685597510e-03,-5.322655836916760641e-03,-2.823020943795692336e-02,3.154363480955043458e-03,-2.519778337595170430e-03,-9.040545914529645680e-04,-8.552812719689746948e-03,-9.014976423597765003e-04,7.537416942031495426e-02,-9.574595588844780208e-03,-1.476858719718060486e-03,2.141567060242665493e-02,-4.550592202659426572e-03,2.951398650458387281e-03,3.655738847952094348e-03,-1.143405970672199679e-02,-9.913035026715838471e-04,5.313759464624881468e-03,-4.649885675632986493e-03,-3.755225200959572823e-04
3.535156250000000000e-01,8.559566162702966774e-03,-5.777920859793041208e-03,-2.998872603312612017e-02,3.498038143338780270e-03,-2.370813330853760448e-03,-8.488803470108726096e-04,-8.982631483260112085e-03,-9.793215064278133243e-04,7.715470893880466141e-02,-9.523742359398217755e-03,-1.005578773115205563e-03,2.126097546622474077e-02,-4.880061303555395871e-03,3.680704300335197170e-03,3.925880351469217960e-03,-1.114938138388279348e-02,-1.032972318492479842e-03,5.607935731877844443e-03,-4.405931848981890081e-03,-1.857642540061751890e-04
3.544921875000000000e-01,7.670905103552588811e-03,-6.166122864951072147e-03,-3.135205073885682231e-02,3.776811963734264845e-03,-2.141083575866572532e-03,-7.734348852282572689e-04,-9.281752932360644304e-03,-1.055769189747207334e-03,7.815638360793082662e-02,-9.413476152964218163e-03,-5.722453747669317692e-04,2.089275331036198613e-02,-5.172544291099659408e-03,4.362976238451278868e-03,4.120398763155994071e-03,-1.079150295993590997e-02,-1.046489766884141533e-03,5.792639633251243578e-03,-4.130004749915443599e-03,-1.717064405920738779e-05
3.554687500000000000e-01,6.801942213214354216e-03,-6.480637886900321443e-03,-3.228401446707877126e-02,3.990454472012646032e-03,-1.828046828631113216e-03,-6.781692466446394502e-04,-9.454881816827024471e-03,-1.128717688725287306e-03,7.838093714069921392e-02,-9.242055596129485073e-03,-1.740783773455760464e-04,2.032081624549157695e-02,-5.423262225344921417e-03,4.990974626361065029e-03,4.238397449271813847e-03,-1.036432515931402093e-02,-1.033839147216946905e-03,5.862133684852890818e-03,-3.830878812974470530e-03,1.293784005375938490e-04
3.564453125000000000e-01,5.961089407052609646e-03,-6.716024764117419638e-03,-3.275516437589814922e-02,4.139599075886010032e-03,-1.430273538684297824e-03,-5.640725286016186292e-04,-9.508684598579227737e-03,-1.195792766203178370e-03,7.784159296904241687e-02,-9.008605537034447552e-03,1.919829448511177483e-04,1.955765484204108340e-02,-5.627977360424474274e-03,5.558288735283464961e-03,4.280468913457190910e-03,-9.872399936470467596e-03,-9.975677105313936893e-04,5.812518406515585975e-03,-3.517705553493031666e-03,2.535621771036951355e-04
3.574218750000000000e-01,5.155758805050633664e-03,-6.868138210741669969e-03,-3.274323944884931226e-02,4.225709133709601786e-03,-9.474946070447253649e-04,-4.326560221716164436e-04,-9.451609640278836599e-03,-1.254393026062790295e-03,7.656263978560970407e-02,-8.713154970608483207e-03,5.291751219783655605e-04,1.861818913972474593e-02,-5.783071305846994303e-03,6.059414744438219348e-03,4.248613379435897675e-03,-9.320901707174714113e-03,-9.407169072131651294e-04,5.641824563252826469e-03,-3.199842642596138678e-03,3.555924188081002399e-04
3.583984375000000000e-01,4.392309629692711659e-03,-6.934220989599081120e-03,-3.223353428811354116e-02,4.251030801683141139e-03,-3.806316608216224473e-04,-2.859255952885678131e-04,-9.293679129015566462e-03,-1.301719392312101001e-03,7.457884608807616167e-02,-8.356659806142040930e-03,8.408067009274778833e-04,1.751948632381981202e-02,-5.885611387865002930e-03,6.489821209925040676e-03,4.146130758348661252e-03,-8.715590150396919367e-03,-8.667429697128783452e-04,5.350076678775898820e-03,-2.886678287935431301e-03,4.361761602809316810e-04
3.593750000000000000e-01,3.676014407017855201e-03,-6.912973376856500207e-03,-3.121914552544569760e-02,4.218533755953159450e-03,2.681907903038620311e-04,-1.263429365707723160e-04,-9.046256852458092745e-03,-1.334809597229866425e-03,7.193471562030052946e-02,-7.941009986320666375e-03,1.130157466290779983e-03,1.628045029737987606e-02,-5.933404230127628520e-03,6.846001151732216197e-03,3.977489080248396321e-03,-8.062764510640342552e-03,-7.794294669482752878e-04,4.939326488124923253e-03,-2.587454052294466383e-03,4.964692552094753311e-04
3.603515625000000000e-01,3.011044321403002350e-03,-6.804598471307704913e-03,-2.970109711235600219e-02,4.131841100506310552e-03,9.956516603537787780e-04,4.322350907311461182e-05,-8.721796324594986716e-03,-1.350577184004252314e-03,6.868359809381488490e-02,-7.469020736288373846e-03,1.400382611631339688e-03,1.492148873546836514e-02,-5.925035814431323100e-03,7.125509880840536284e-03,3.748172888528293611e-03,-7.369209483579296227e-03,-6.827936175433924060e-04,4.413655447111532529e-03,-2.311089282357197197e-03,5.380217272071448342e-04
3.613281250000000000e-01,2.400473259212856231e-03,-6.610822291364618769e-03,-2.768834266476699266e-02,3.995149955013453658e-03,1.797258104708269327e-03,2.195568828663110742e-04,-8.333574055203754605e-03,-1.345854438634304720e-03,6.488667179656706918e-02,-6.944407993185651440e-03,1.654423687662289876e-03,1.346416346718191069e-02,-5.859897532258660086e-03,7.326987880820189439e-03,3.464515436321521924e-03,-6.642132928994140539e-03,-5.809882657190461059e-04,3.779145884810718864e-03,-2.066010303235858801e-03,5.627162766949902681e-04
3.623046875000000000e-01,1.846299776640528828e-03,-6.334888014008312196e-03,-2.519764497617648161e-02,3.813144369709326603e-03,2.667388600767216927e-03,3.991583244025313565e-04,-7.895412967013541380e-03,-1.317438585394230255e-03,6.061181661878541765e-02,-6.371748336311502947e-03,1.894928006839415686e-03,1.193083019103514247e-02,-5.738197991506682749e-03,7.450168266270776329e-03,3.133518779566692950e-03,-5.889095821036582912e-03,-4.782015042531647612e-04,3.043820864589097397e-03,-1.859987461058294636e-03,5.727013814247707869e-04
3.632812500000000000e-01,1.349485947564298821e-03,-5.981524135578877334e-03,-2.225333474623116328e-02,3.590902334318458317e-03,3.599353750135821095e-03,5.783200916859663337e-04,-7.421401084214443791e-03,-1.262140511396676879e-03,5.593239761886951988e-02,-5.756424001064842227e-03,2.124178007311812617e-03,1.034427358820668580e-02,-5.560960595922974370e-03,7.495868561054157275e-03,2.762666028559655502e-03,-5.117935013374978748e-03,-3.785559719652431369e-04,2.217553301690086687e-03,-1.699982967285815737e-03,5.703205146687915540e-04
3.642578125000000000e-01,9.100117923377913642e-04,-5.556886767422189628e-03,-1.888695246765947910e-02,3.333798732945675303e-03,4.585473976394770224e-03,7.532039000641961666e-04,-6.925610644160871791e-03,-1.176835230029791429e-03,5.092598049172401137e-02,-5.104553811778433925e-03,2.344031876296735154e-03,8.727343856881304013e-03,-5.330007162927800912e-03,7.465966769305006079e-03,2.359730096297996474e-03,-4.336679562155894285e-03,-2.860098577864454358e-04,1.311945363704641182e-03,-1.592012316750831581e-03,5.580390616051699414e-04
3.652343750000000000e-01,5.269437618741525109e-04,-5.068476712943399340e-03,-1.513677924350777595e-02,3.047406145407712680e-03,5.617173021341910488e-03,9.199228933249999031e-04,-6.421822721074254767e-03,-1.058513251338721178e-03,4.567300117050651642e-02,-4.422911105346753746e-03,2.555876507336424068e-03,7.102600551770881301e-03,-5.047928084531600607e-03,7.363361948223155068e-03,1.932583267456898946e-03,-3.553461509384729655e-03,-2.042616095556020264e-04,3.401796468304602028e-04,-1.541021819891482889e-03,5.383705401914929203e-04
3.662109375000000000e-01,1.985155564072464685e-04,-4.525032399382514919e-03,-1.104726403949670040e-02,2.737395407035216402e-03,6.685085889085645716e-03,1.074625593111222521e-03,-5.923262298120993488e-03,-9.043320005613329771e-04,4.025541227931147409e-02,-3.718829935340412646e-03,2.760593621548734344e-03,5.491969379731876343e-03,-4.718039761976482172e-03,7.191919729962730629e-03,1.489011807916994093e-03,-2.776422179596699236e-03,-1.366602737891010194e-04,-6.831559316987367847e-04,-1.550784512439293619e-03,5.138037275633617305e-04
3.671875000000000000e-01,-7.778060246736370753e-05,-3.936400150514828521e-03,-6.668356485640643434e-03,2.409437813579461130e-03,7.779179655606205390e-03,1.213580137432367914e-03,-5.442348485827707555e-03,-7.116664145312995987e-04,3.475532925438218346e-02,-3.000101041642892069e-03,2.958539624213446170e-03,3.916417280579589238e-03,-4.344330253878491560e-03,6.956403476718112794e-03,1.036539644634346070e-03,-2.013615180080169376e-03,-8.612328411865353278e-05,-1.742267163365798788e-03,-1.623816387824947652e-03,4.867322570008142130e-04
3.681640625000000000e-01,-3.050942524636945929e-04,-3.313383678579637399e-03,-2.054755801672878378e-03,2.069110796269346339e-03,8.888885355095535457e-03,1.333257115887707869e-03,-4.990464265274953057e-03,-4.781578497540326517e-04,2.925369866710494232e-02,-2.274859240480545802e-03,3.149539499421612383e-03,2.395650718465477252e-03,-3.931394266693703093e-03,6.662391984429760078e-03,5.822648742288376311e-04,-1.272907416023510985e-03,-5.506337282677048472e-05,-2.820373750337654140e-03,-1.761314544477168148e-03,4.593881846227343912e-04
3.691406250000000000e-01,-4.871106170473548519e-04,-2.667575038416378740e-03,2.734912290600805939e-03,1.721808795719804303e-03,1.000323897680552993e-02,1.430409338122422313e-03,-4.577749740153208569e-03,-2.017604555928885490e-04,2.382901062184735255e-02,-1.551464031456749326e-03,3.332894771798943639e-03,9.478416315143343637e-04,-3.484358782352078854e-03,6.316184872469300660e-03,1.327125124451328762e-04,-5.618795336760698533e-04,-4.532610455992326648e-05,-3.899947580592616481e-03,-1.963118458288936122e-03,4.337809305846385740e-04
3.701171875000000000e-01,-6.279403195744107796e-04,-2.011169617833844132e-03,7.638977708203471481e-03,1.372660934371192770e-03,1.111102946008648423e-02,1.502146932300948241e-03,-4.212922420095294510e-03,1.192157991787932275e-04,1.855607608049729407e-02,-8.383753297408931549e-04,3.507405290356871257e-03,-4.106150551113261181e-04,-3.008800758418497118e-03,5.924697005309804282e-03,-3.062935164885719798e-04,1.122727158779784906e-04,-5.813932707300455138e-05,-4.962965672963670638e-03,-2.227695186616609341e-03,4.116428785741987851e-04
3.710937500000000000e-01,-7.320070377011458213e-04,-1.356768029940317970e-03,1.259365335343352703e-02,1.026456928153111903e-03,1.220095146303691591e-02,1.546006260711582907e-03,-3.903127537379582832e-03,4.860662088091247807e-04,1.350488860414707747e-02,-1.440263113254500182e-04,3.671404320179311523e-03,-1.665309044927273073e-03,-2.510658449149046761e-03,5.495343483775783078e-03,-7.297366224570658519e-04,7.428346448822356618e-04,-9.407560451434385240e-05,-5.991174134598806211e-03,-2.552148891458164842e-03,3.943827722081286917e-04
3.720703125000000000e-01,-8.039352237134370777e-04,-7.171680204355393440e-04,1.753399315255567761e-02,6.875824923588715054e-04,1.326176060343911556e-02,1.560011258181585956e-03,-3.653820829740566517e-03,8.996572212613771630e-04,8.739588327135542137e-03,5.233045937954421134e-04,3.822806167721235979e-03,-2.803984748288383330e-03,-1.996137979819369995e-03,5.035916914426435270e-03,-1.133490014282017427e-03,1.323664753380755787e-03,-1.530284485294231694e-04,-6.966359273268343810e-03,-2.932254643362944974e-03,3.830478803475833183e-04
3.730468750000000000e-01,-8.484399531779570139e-04,-1.051497013037951123e-04,2.239486584002125386e-02,3.599652880517840992e-04,1.428242883052909667e-02,1.542725943449095105e-03,-3.468685614050700042e-03,1.360397760827924268e-03,4.317544021075538432e-03,1.155620512043046416e-03,3.959165319619178947e-03,-3.816671830870382691e-03,-1.471616860732299914e-03,4.554458812620752750e-03,-1.514373931917533875e-03,1.849281234395885876e-03,-2.342028959738205046e-04,-7.870621864505628063e-03,-3.362516041734774780e-03,3.782957185813622288e-04
3.740234375000000000e-01,-8.702208666155975339e-04,4.667424316731772632e-04,2.711192934638431695e-02,4.703222786965957636e-05,1.525229758318397827e-02,1.493297021211620768e-03,-3.349585340050245316e-03,1.868216519531817540e-03,2.885669025186107101e-04,1.745329711409858431e-03,4.077745847501059590e-03,-4.695774935600791067e-03,-9.435461509401284197e-04,4.059127114869429120e-03,-1.870186770805111823e-03,2.314941313454825511e-03,-3.361207042302423453e-04,-8.686650491301697863e-03,-3.836245769059071914e-03,3.803759146897814532e-04
3.750000000000000000e-01,-8.738620391419565925e-04,9.864171494299786569e-04,3.162259069350319834e-02,-2.483212816212151952e-04,1.616122642421752992e-02,1.411485680044574555e-03,-3.296552161536155448e-03,2.422545657772386812e-03,-3.305732572625439715e-03,2.285363984784053240e-03,4.175599626444969140e-03,-5.436121985599162536e-03,-4.183529750165261574e-04,3.558061866569574294e-03,-2.199709815464722003e-03,2.716711935023825852e-03,-4.566401511859954909e-04,-9.397989853614306666e-03,-4.345667793614560459e-03,3.891225955992287829e-04
3.759765625000000000e-01,-8.637394541246854254e-04,1.442450226422217416e-03,3.586693658496755560e-02,-5.237498350754918319e-04,1.699973491097936384e-02,1.297687895219260326e-03,-3.307811406089681758e-03,3.022311250399655619e-03,-6.432436258931879119e-03,2.769289938692407957e-03,4.249651736186623938e-03,-6.034971177434378907e-03,9.765494017657805337e-05,3.059251210001476956e-03,-2.502685892091436465e-03,3.051530396896127290e-03,-5.929901421585295762e-04,-9.989299986965183287e-03,-4.882039554556807937e-03,4.039574561322226316e-04
3.769531250000000000e-01,-8.439375722148925556e-04,1.824290706533067408e-03,3.978862039750402646e-02,-7.774641908143350988e-04,1.775913556808311061e-02,1.152942761805027597e-03,-3.379841175158502034e-03,3.665930704134547080e-03,-9.067652238953611069e-03,3.191411408454334492e-03,4.296791265202711679e-03,-6.491977461452847625e-03,5.983811067650085525e-04,2.570399822852075661e-03,-2.779772830834345565e-03,3.317253650923553815e-03,-7.418180457811410222e-04,-1.044660243358805363e-02,-5.435792111594124620e-03,4.239034498568165082e-04
3.779296875000000000e-01,-8.181762803549257924e-04,2.122456223608656760e-03,4.333569202119529062e-02,-1.008225285615057393e-03,1.843165596702791426e-02,9.789286082954921052e-04,-3.507465675527888377e-03,4.351317257981292957e-03,-1.119668789539724624e-02,3.546861362317453928e-03,4.313965621163817765e-03,-6.809119967853628601e-03,1.078026985170310939e-03,2.098801948394138361e-03,-3.032473185705764074e-03,3.512695133413672177e-03,-8.992504103692670892e-04,-1.075750957467306451e-02,-5.996685925013317542e-03,4.476088236744029357e-04
3.789062500000000000e-01,-7.897492805703598771e-04,2.328714042116940101e-03,4.646135794993244000e-02,-1.215326536655618461e-03,1.901054808735891388e-02,7.779468701649997972e-04,-3.683980281939594828e-03,5.075891562055304118e-03,-1.281406171220798862e-02,3.831681824052317678e-03,4.298276369187736118e-03,-6.990592462967432086e-03,1.531172168346986440e-03,1.651221114209532048e-03,-3.263042182395247195e-03,3.637648159177744173e-03,-1.060965456675552060e-03,-1.091143355601906229e-02,-6.553979656101605045e-03,4.733810045721713496e-04
3.798828125000000000e-01,-7.614747397874445682e-04,2.436244678799652074e-03,4.912466017248651173e-02,-1.398565104815997079e-03,1.949018333200612518e-02,5.528939320248514415e-04,-3.901305769263502601e-03,5.836600214157255245e-03,-1.392335614180135496e-02,4.042890532841658321e-03,4.247074573451112972e-03,-7.042659499965171419e-03,1.952846787241207388e-03,1.233778557019615807e-03,-3.474376341102971763e-03,3.692895107214209591e-03,-1.222276007087373662e-03,-1.089977151869139446e-02,-7.096609147877935841e-03,4.992296432061184806e-04
3.808593750000000000e-01,-7.356587739998501430e-04,2.439785214198923226e-03,5.129106373974015587e-02,-1.558203017858448419e-03,1.986613179225561049e-02,3.072213721811516661e-04,-4.150168640866539610e-03,6.629941019537472641e-03,-1.453691656766281648e-02,4.178533267889738070e-03,4.158053609036423820e-03,-6.973481453040829801e-03,2.338595042871154280e-03,8.518522573939049658e-04,-3.669885643302964184e-03,3.680201840446350667e-03,-1.378221299720115700e-03,-1.071606417707364131e-02,-7.613373565481251770e-03,5.229179285008850320e-04
3.818359375000000000e-01,-7.140720873264796553e-04,2.335749699953973500e-03,5.293294436300631511e-02,-1.694919256881720349e-03,2.013522460179851398e-02,4.488526029492248548e-05,-4.420304026351703705e-03,7.451994629640284334e-03,-1.467540396725582931e-02,4.237720989534445211e-03,4.029337439766678824e-03,-6.792912086074127768e-03,2.684528946138573131e-03,5.099883410578341658e-04,-3.853352469672478853e-03,3.602297033424131482e-03,-1.523665952616794911e-03,-1.035612516416230602e-02,-8.093125547690115107e-03,5.420211138406228618e-04
3.828125000000000000e-01,-6.979398333589895229e-04,2.122324409322833526e-03,5.402996900764825416e-02,-1.809754090847720195e-03,2.029559848047439441e-02,-2.297146364530072704e-04,-4.700677234320009903e-03,8.298462112141569841e-03,-1.436721129679630234e-02,4.220651185070556713e-03,3.859562423899794148e-03,-6.512272699158335766e-03,2.987371535465406340e-03,2.118264250384679914e-04,-4.028780824183477577e-03,3.462836326671140177e-03,-1.653404191946077767e-03,-9.818138982491167108e-03,-8.524962148025547193e-03,5.539910419446875123e-04
3.837890625000000000e-01,-6.879445171015866056e-04,1.799536059284052511e-03,5.456936415907034238e-02,-1.904047098352734668e-03,2.034672184246071741e-02,-5.118046944861025585e-04,-4.979719730650629048e-03,9.164707909118770951e-03,-1.364775583724802711e-02,4.128613052164484265e-03,3.647950811986093445e-03,-6.144107213710995295e-03,3.244489041078882190e-03,-3.995972065114206107e-05,-4.200239570887187926e-03,3.266351480282512348e-03,-1.762267341712475677e-03,-9.102725852464948336e-03,-8.898413326915821653e-03,5.562253250873229818e-04
3.847656250000000000e-01,-6.842415150279759252e-04,1.369291546940125913e-03,5.454606822671047295e-02,-1.979370440119370897e-03,2.028940212633457280e-02,-7.963151085454813274e-04,-5.245575075128959194e-03,1.004580755439121731e-02,-1.255866172387939961e-02,3.963976401730952455e-03,3.394374238334676996e-03,-5.701922795036495732e-03,3.453911669611244538e-03,-2.437050587463761298e-04,-4.371703541114942138e-03,3.018184958056627665e-03,-1.845232493428196341e-03,-8.212972231323983213e-03,-9.203624795680653836e-03,5.461397324021729366e-04
3.857421875000000000e-01,-6.864865623548558650e-04,8.353881843276254882e-04,5.396276638696263783e-02,-2.037459037449611265e-03,2.012577429112267363e-02,-1.077964039152210819e-03,-5.486350192790756530e-03,1.093659944643408238e-02,-1.114684859826229821e-02,3.730164411528002003e-03,3.099405677186757579e-03,-5.199920767451253825e-03,3.614342889941299028e-03,-3.987788371812659577e-04,-4.546896417191258893e-03,2.724410632272970985e-03,-1.897530234144656491e-03,-7.154426278203077950e-03,-9.431532107809406651e-03,5.212422586438258607e-04
3.867187500000000000e-01,-6.938743443301326891e-04,2.034938772170567095e-04,5.282980801841668378e-02,-2.080139369266010077e-03,1.985927070861428362e-02,-1.351346749808021025e-03,-5.690367283377925287e-03,1.183173991107316567e-02,-9.463543744900416999e-03,3.431610607601658092e-03,2.764358534077665519e-03,-4.652722650078710241e-03,3.725157307204425734e-03,-5.055922026900791511e-04,-4.729139263474558402e-03,2.391741553505083093e-03,-1.914749311186483144e-03,-5.935058056198112136e-03,-9.574023041400921835e-03,4.792073004600983649e-04
3.876953125000000000e-01,-7.051871355492535937e-04,-5.189028322326733056e-04,5.116500872270589306e-02,-2.109258622196364882e-03,1.949457296329409894e-02,-1.611028155899226280e-03,-5.846411683596086997e-03,1.272576073946899561e-02,-7.563236183180936656e-03,3.073700689299620377e-03,2.391311768654685171e-03,-4.075096131277516909e-03,3.786387413025181763e-03,-5.655875596421860996e-04,-4.921208457469905539e-03,2.027425974843106646e-03,-1.892936152132460720e-03,-4.565184783188139250e-03,-9.624085515970812188e-03,4.179483479624431647e-04
3.886718750000000000e-01,-7.188522610828305612e-04,-1.322572459544354984e-03,4.899334072223515690e-02,-2.126615913924503887e-03,1.903754634287699657e-02,-1.851637141031167375e-03,-5.943971091740496426e-03,1.361312835247844438e-02,-5.502591963120726654e-03,2.662700041242953980e-03,1.983120193615468818e-03,-3.481685707867486837e-03,3.798699692815874981e-03,-5.812096577392129870e-04,-5.125206575391956509e-03,1.639133050911205022e-03,-1.828687238548416111e-03,-3.057361961462418121e-03,-9.575938533498813687e-03,3.356876116003774252e-04
3.896484375000000000e-01,-7.330070080721852108e-04,-2.196653132135399644e-03,4.634651715357919477e-02,-2.133897259936807372e-03,1.849515806033673326e-02,-2.067960960226646223e-03,-5.973461740551033045e-03,1.448830372288405222e-02,-3.339350350246174555e-03,2.205667988992850853e-03,1.543409361203434277e-03,-2.886752544715391958e-03,3.763360752152378457e-03,-5.558586967860587591e-04,-5.342449512008694973e-03,1.234829844589205652e-03,-1.719232450471498003e-03,-1.426241724065878402e-03,-9.425143923151350911e-03,2.310210469411190515e-04
3.906250000000000000e-01,-7.455694985513579287e-04,-3.128786659978930601e-03,4.326247740512497580e-02,-2.132615868728459860e-03,1.787538048856273515e-02,-2.255038043636348015e-03,-5.926437358292994777e-03,1.534580218245715916e-02,-1.131220676705845061e-03,1.710360051036929202e-03,1.076554729295936541e-03,-2.303927864962743675e-03,3.682194290756063068e-03,-4.938260413231664037e-04,-5.573372769485340078e-03,8.226514640831406044e-04,-1.562507653731896179e-03,3.115997745545065478e-04,-9.168696996380367586e-03,1.029773122630459059e-04
3.916015625000000000e-01,-7.543139451509717555e-04,-4.105280329510144210e-03,3.978478215403689899e-02,-2.124059232058121173e-03,1.718708090766098498e-02,-2.408247539183206842e-03,-5.795777085113222246e-03,1.618025225134633871e-02,1.065200615912553902e-03,1.185119615319417050e-03,5.876450886773305904e-04,-1.745983866559691622e-03,3.557529901750858259e-03,-4.002134373581461846e-04,-5.817459441292770206e-03,4.107663159735458480e-04,-1.357214991234662743e-03,2.137863632031049288e-03,-8.805094578242588649e-03,-4.893070531995953598e-05
3.925781250000000000e-01,-7.569486521240599564e-04,-5.111292202960349834e-03,3.596192811742723178e-02,-2.109244327176997003e-03,1.643989945915266468e-02,-2.523393987365712271e-03,-5.575848905516956992e-03,1.698645265256881753e-02,3.195473803981252990e-03,6.387606213911403014e-04,8.243052659263200299e-05,-1.224625783239292019e-03,3.392144803222617473e-03,-2.808369126191334955e-04,-6.073191953335357191e-03,7.238592536377291831e-06,-1.102869559037940317e-03,4.032755412926240790e-03,-8.334379265423665084e-03,-2.246630318963622336e-04
3.935546875000000000e-01,-7.511950953346026999e-04,-6.131037312521216143e-03,3.184659372477485761e-02,-2.088882069926537889e-03,1.564411716802409716e-02,-2.596785605219336778e-03,-5.262645611028335391e-03,1.775942671385446342e-02,5.208302551224911793e-03,8.044295725159224253e-05,-4.327445060300361135e-04,-7.503082750176452535e-04,3.189199716685568731e-03,-1.421168156463467613e-04,-6.338029114675129000e-03,-3.801097891183193023e-04,-7.998313945846921569e-04,5.975235190414561470e-03,-7.758159164790898524e-03,-4.236195014987297752e-04
3.945312500000000000e-01,-7.348664164774530369e-04,-7.148011784267091495e-03,2.749482792504522738e-02,-2.063351954599891916e-03,1.481051603032512015e-02,-2.625304767603548611e-03,-4.853890811432792080e-03,1.849447341193025812e-02,7.056446605463131960e-03,-4.804576185461449656e-04,-9.510221703720282693e-04,-3.320788529830439803e-04,2.952170191232731528e-03,9.044297242969540074e-06,-6.608409484873817297e-03,-7.438355152626224820e-04,-4.493219733878311972e-04,7.943286953903290482e-03,-7.079602781225189517e-03,-6.446173140466256168e-04
3.955078125000000000e-01,-7.059436983477612379e-04,-8.145231616457589141e-03,2.296519514760934910e-02,-2.032687592365511713e-03,1.395023326887357903e-02,-2.606469410468081980e-03,-4.349113059268678444e-03,1.918721437946537683e-02,8.697545201586222643e-03,-1.034483145230949766e-03,-1.465125130742084975e-03,2.254947555859398642e-05,2.684774731755596236e-03,1.653939891210999200e-04,-6.879781495065049463e-03,-1.077006164943324767e-03,-5.342469699539525996e-05,9.914203626112859380e-03,-6.303409142716395394e-03,-8.858799741154402274e-04
3.964843750000000000e-01,-6.626484484240852471e-04,-9.105482575930343159e-03,1.831789002923627299e-02,-1.996573619188713074e-03,1.307461193119726674e-02,-2.538484240040726151e-03,-3.749686730600157968e-03,1.983363627103525845e-02,1.009483759471139358e-02,-1.572228789108141844e-03,-1.967461974951206782e-03,3.076947031287044151e-04,2.390901123913642332e-03,3.194703458206582178e-04,-7.146660176912261742e-03,-1.373326168267949288e-03,3.849308460140352106e-04,1.186488369284758454e-02,-5.435753666913982138e-03,-1.145038119879902144e-03
3.974609375000000000e-01,-6.035098058889800179e-04,-1.001157746919257088e-02,1.361383589197237218e-02,-1.954354191215805069e-03,1.219505004127603709e-02,-2.420280811044575597e-03,-3.058838905188122296e-03,2.043012797012895565e-02,1.121776911159895473e-02,-2.084477888058535074e-03,-2.450242541180805075e-03,5.191703876046100882e-04,2.074532357253969922e-03,4.637481504983593725e-04,-7.402709769386447286e-03,-1.627254195079873983e-03,8.620007583972182086e-04,1.377213526742137456e-02,-4.484210679258740159e-03,-1.419142531613319311e-03
3.984375000000000000e-01,-5.274251005384636079e-04,-1.084661689514740401e-02,8.913781104023967353e-03,-1.905053025433330873e-03,1.132285051961372420e-02,-2.251545732821758766e-03,-2.281622100295918349e-03,2.097351221274259409e-02,1.204247325562782592e-02,-2.562334778015996559e-03,-2.905601316939707829e-03,6.545177914135627984e-04,1.739673531185689792e-03,5.907883934831575923e-04,-7.640850899658983841e-03,-1.834109829132147054e-03,1.373274457206287436e-03,1.561298329225693088e-02,-3.457653881447228343e-03,-1.704689381389528149e-03
3.994140625000000000e-01,-4.337125284955166069e-04,-1.159424949683370357e-02,4.277407376929377031e-03,-1.847404681198753628e-03,1.046907405492694676e-02,-2.032736471053691544e-03,-1.424853323696136966e-03,2.146107130271489999e-02,1.255212269212157422e-02,-2.997353509003129052e-03,-3.325726893587684085e-03,7.130056736076721994e-04,1.390281087030485405e-03,6.933885895475545152e-04,-7.853390482982700732e-03,-1.990167515526278935e-03,1.913537343810712416e-03,1.736497552439993097e-02,-2.366136433595966877e-03,-1.997657554237773636e-03
4.003906250000000000e-01,-3.221548665429049829e-04,-1.223892770187906889e-02,-2.375362499092608173e-04,-1.779896519123264987e-03,9.644397046057866588e-03,-1.765084430835353602e-03,-4.970205122020419919e-04,2.189056669773485619e-02,1.273714433559349803e-02,-3.381660626426628326e-03,-3.702995310708542820e-03,6.955983783712966053e-04,1.030195644133563571e-03,7.647313238915761507e-04,-8.032171968482871433e-03,-2.092735939417136176e-03,2.476947530746814730e-03,1.900648296047780655e-02,-1.220752647837474066e-03,-2.293557640096565917e-03
4.013671875000000000e-01,-1.930333212261155923e-04,-1.276615497633918836e-02,-4.576060505515721147e-03,-1.700820522961062065e-03,8.858976635913534681e-03,-1.450585230243923215e-03,4.918419982916301565e-04,2.226025235096307231e-02,1.259529621612923665e-02,-3.708070287422750039e-03,-4.030105011304980361e-03,6.048934076222210353e-04,6.630796304876451774e-04,7.985284398531970057e-04,-8.168743083912341496e-03,-2.140221199606261518e-03,3.057125358045996444e-03,2.051699042985798138e-02,-3.348358950395688427e-05,-2.587491969698568761e-03
4.023437500000000000e-01,-4.715079740355912485e-05,-1.316272071400922949e-02,-8.686711559092976515e-03,-1.608333932656003627e-03,8.122324732112932988e-03,-1.091976298216083482e-03,1.530306776828983459e-03,2.256888179943472572e-02,1.213160627552488553e-02,-3.970190100377701120e-03,-4.300211053739783421e-03,4.450301802067799044e-04,2.923607903098767585e-04,7.891583164455068244e-04,-8.254537812421969267e-03,-2.132172378810972060e-03,3.647254175463368608e-03,2.187737322134661322e-02,1.182970860474230265e-03,-2.874224850100024972e-03
4.033203125000000000e-01,1.141559298048133372e-04,-1.341691904193407017e-02,-1.252228368243761894e-02,-1.500527417380046521e-03,7.443192753852138216e-03,-6.927021524727504723e-04,2.605732673324939568e-03,2.281570909489841203e-02,1.135817569188077476e-02,-4.162516216262644730e-03,-4.507056191306323817e-03,2.215721573344695482e-04,-7.881747531044910882e-05,7.317937623185170187e-04,-8.281068977026847383e-03,-2.069308379628865407e-03,4.240190636624407289e-03,2.307015580662981347e-02,2.415370716094902143e-03,-3.148261950930555941e-03
4.042968750000000000e-01,2.890154492583407037e-04,-1.351874804053222398e-02,-1.604045841668097147e-02,-1.375499320802631934e-03,6.829468663986384969e-03,-2.568679284353147727e-04,3.704467106016191835e-03,2.300048377352060386e-02,1.029385171182983436e-02,-4.280516360766066161e-03,-4.645096436351183085e-03,-5.863505431661546544e-05,-4.476381207582178640e-04,6.225181739751908805e-04,-8.240127521275907724e-03,-1.953525187460339145e-03,4.828582551069368622e-03,2.407974897981394330e-02,3.650122440319217287e-03,-3.403937604356000249e-03
4.052734375000000000e-01,4.750324538000698024e-04,-1.346008615035865219e-02,-1.920436101444297078e-02,-1.231434341127974827e-03,6.288087642533600474e-03,2.108180652835535060e-04,4.812067699122901665e-03,2.312344015612980558e-02,8.963777241681144745e-03,-4.320699673755280627e-03,-4.709618773379080012e-03,-3.876266307450098973e-04,-8.116441626183374530e-04,4.584277686160223575e-04,-8.123984363893117788e-03,-1.787883034343466099e-03,5.404992174497628976e-03,2.489266204295752238e-02,4.873470300914659048e-03,-3.635508613712284953e-03
4.062500000000000000e-01,6.693098756699765103e-04,-1.323484286302687232e-02,-2.198302632344578678e-02,-1.066684869313186575e-03,5.824957536148299767e-03,7.051117987977341406e-04,5.913539372617633572e-03,2.318528135860744438e-02,7.398826573899290777e-03,-4.280672414531692081e-03,-4.696848774229811334e-03,-7.564991772312612377e-04,-1.168763587722740013e-03,2.377179037114096616e-04,-7.925590575614500227e-03,-1.576573265782264636e-03,5.962022689630412653e-03,2.549768702770432299e-02,6.071689427025475649e-03,-3.837253020947636525e-03
4.072265625000000000e-01,8.684821006947462257e-04,-1.283908116634931672e-02,-2.435176778662329761e-02,-8.798531035053899080e-04,5.444899981241048056e-03,1.220309841403968351e-03,6.993582718979578922e-03,2.318715847110486283e-02,5.634938567788220880e-03,-4.159178794660288447e-03,-4.604045997208885965e-03,-1.155605521566550669e-03,-1.517325142184087344e-03,-4.024826653227162043e-05,-7.638771581313603953e-03,-1.324865050846030668e-03,6.492445542769856304e-03,2.588605234753672824e-02,7.231277459652532547e-03,-4.003572164171707859e-03
4.082031250000000000e-01,1.068758745470467855e-03,-1.227110962769678050e-02,-2.629244483158647838e-02,-6.698719886500540191e-04,5.151607850220186677e-03,1.750333259483712045e-03,8.036849308967860400e-03,2.313064543351977392e-02,3.712360330693266226e-03,-3.956126411753578195e-03,-4.429585219268156356e-03,-1.574759889267715682e-03,-1.856064857819290578e-03,-3.748902767191641949e-04,-7.258411131370257757e-03,-1.039032418446030493e-03,6.989326256392095621e-03,2.605154371764382970e-02,8.339141736866586413e-03,-4.129094266081028558e-03
4.091796875000000000e-01,1.265978293002132174e-03,-1.153154244864481107e-02,-2.779362558248044818e-02,-4.360829993469246199e-04,4.947619414805502769e-03,2.288817671836015921e-03,9.028199452862869373e-03,2.301771019193692841e-02,1.674815930150208880e-03,-3.672595974284305863e-03,-4.173021753593053260e-03,-2.003449571995780630e-03,-2.184123349922250518e-03,-7.643811570404931977e-04,-6.780620913031389432e-03,-7.262624439430293444e-04,7.446146337256709380e-03,2.599059065321757817e-02,9.382779054432219962e-03,-4.208777733651490605e-03
4.101562500000000000e-01,1.455670706986236969e-03,-1.062332630128999880e-02,-2.885064352249218367e-02,-1.783087925559508416e-04,4.834309361608809044e-03,2.829207939045440615e-03,9.952957907012956185e-03,2.285068276551890237e-02,-4.313841157264001851e-04,-3.310835226110467842e-03,-3.835139341252033138e-03,-2.431049146089621967e-03,-2.501034095544597477e-03,-1.205639416678797038e-03,-6.202891883495271173e-03,-3.945457442166953746e-04,7.856918943050079929e-03,2.570231735497775782e-02,1.035044519247479630e-02,-4.238012320587741452e-03
4.111328125000000000e-01,1.633127985895469272e-03,-9.551733254852952729e-03,-2.946554843784502872e-02,1.030811948172071640e-04,4.811896537282280700e-03,3.364855887429412870e-03,1.079716305822589310e-02,2.263222088490293021e-02,-2.558275891819969481e-03,-2.874237196746393455e-03,-3.417979371298346045e-03,-2.847033313635467106e-03,-2.806703071174294559e-03,-1.694342716397179149e-03,-5.524223698270569818e-03,-5.255076017784466626e-05,8.216296058211204623e-03,2.518855730536023740e-02,1.123131159590878836e-02,-4.212716307379897607e-03
4.121093750000000000e-01,1.793481477740738444e-03,-8.324319612652321398e-03,-2.964695365642942837e-02,4.071140403612422132e-04,4.879468047551318438e-03,3.889119420648467357e-03,1.154780523949554272e-02,2.236527388105507413e-02,-4.657200375635646081e-03,-2.367303116429263221e-03,-2.924850474765722935e-03,-3.241184522591598720e-03,-3.101380289992149153e-03,-2.224963386503162749e-03,-4.745228976061364318e-03,2.905163923070941401e-04,8.519665060199632656e-03,2.445383142229058671e-02,1.201560683676434343e-02,-4.129427889657350144e-03
4.130859375000000000e-01,1.931784656958183358e-03,-6.950850996316277480e-03,-2.940978322916998691e-02,7.321672328176494216e-04,5.035019090286562901e-03,4.395461353966676962e-03,1.219305002733921464e-02,2.205304550753393183e-02,-6.679769334028154426e-03,-1.795590540744518293e-03,-2.360317849759884651e-03,-3.603791672775646243e-03,-3.385623928923487541e-03,-2.790825582284488238e-03,-3.868209578593530349e-03,6.250644444761870207e-04,8.763232729174286195e-03,2.350529014194970012e-02,1.269474076576194640e-02,-3.985389033523301094e-03
4.140625000000000000e-01,2.043099968054487743e-03,-5.443194528180989554e-03,-2.877492426368895295e-02,1.075934717517988345e-03,5.275507671174271135e-03,4.877546317643586746e-03,1.272244263991411176e-02,2.169895636931660696e-02,-8.578821189478124526e-03,-1.165647425196036924e-03,-1.730172002343443455e-03,-3.925836427503175477e-03,-3.660257871904777638e-03,-3.384183503197874671e-03,-2.897202582613871841e-03,9.412795630030119931e-04,8.944094964177952412e-03,2.235262031951885942e-02,1.326140957329795950e-02,-3.778620155786119143e-03
4.150390625000000000e-01,2.122588267787428856e-03,-3.815179466205861382e-03,-2.776879108304282362e-02,1.435406439045485913e-03,5.596923135005135719e-03,5.329334116729190357e-03,1.312708989110144067e-02,2.130660660806623849e-02,-1.030934952003587785e-02,-4.849330730364552478e-04,-1.041376925826238697e-03,-4.199163921793130222e-03,-3.926323615840452211e-03,-3.996319740665617293e-03,-1.837994172735628665e-03,1.229295484037989418e-03,9.060290714088196917e-03,2.100791833982580334e-02,1.370968032064212930e-02,-3.507984116047664115e-03
4.160156250000000000e-01,2.165599349690996902e-03,-2.082428130565253804e-03,-2.642280922431976958e-02,1.806862500070352540e-03,5.994367249329996331e-03,5.745168003785031466e-03,1.339981655278027484e-02,2.087973945759092828e-02,-1.182938746154833971e-02,2.382729524392848686e-04,-3.019980838845012783e-04,-4.416634981845093955e-03,-4.185027587605682012e-03,-4.617662468416914440e-03,-6.981002777752404187e-04,1.479368497031200921e-03,9.110838907726483832e-03,1.948553131059967483e-02,1.403505386439839187e-02,-3.173238164486094984e-03
4.169921875000000000e-01,2.167762012184778521e-03,-2.621594197792995184e-04,-2.477282849186861549e-02,2.185882798163890986e-03,6.462146403077755411e-03,6.119856417432199824e-03,1.353529342839260297e-02,2.042220623512024796e-02,-1.310083217543967123e-02,9.949727091859220107e-04,4.788890950241549149e-04,-4.572257340617284088e-03,-4.437685002489916500e-03,-5.237919854916117668e-03,5.132866012553197882e-04,1.682054449161733516e-03,9.095757469952361202e-03,1.780186866253673228e-02,1.423450547457400656e-02,-2.775072671427933173e-03
4.179687500000000000e-01,2.125072134414807828e-03,1.627032360363340341e-03,-2.285847531953704576e-02,2.567372721890334025e-03,6.993873333182475810e-03,6.448746861300962835e-03,1.353013493756510116e-02,1.993793327500675144e-02,-1.409019471254227378e-02,1.775561177518730771e-03,1.291309168930377532e-03,-4.661293743740193077e-03,-4.685661455337516643e-03,-5.846229765363787634e-03,1.785384277914444165e-03,1.828384853018139369e-03,9.016063834097230029e-03,1.597518689591256869e-02,1.430650283214805404e-02,-2.315135669538164777e-03
4.189453125000000000e-01,2.033977252028690199e-03,3.565420246437581847e-03,-2.072245555993979665e-02,2.945605188390570950e-03,7.582576669371064379e-03,6.727790742660933604e-03,1.338296454516251302e-02,1.943089124286203825e-02,-1.476926202108384475e-02,2.569945495888865256e-03,2.124513712873022514e-03,-4.680345281051720777e-03,-4.930313474399360477e-03,-6.431322536557444042e-03,3.105940735064456962e-03,1.910039139311243625e-03,8.873756700078779674e-03,1.402535058695759430e-02,1.425100147893081093e-02,-1.796042463347071513e-03
4.199218750000000000e-01,1.891456177540652879e-03,5.532405497571300790e-03,-1.840981949386081076e-02,3.314278992205049387e-03,8.220816492636789583e-03,6.953598155045906740e-03,1.309444692926912263e-02,1.890506719147097905e-02,-1.511565948856044041e-02,3.367670556365325030e-03,2.967123756484470881e-03,-4.627408743633775606e-03,-5.172929284002271075e-03,-6.981694356658862261e-03,4.461385552146431011e-03,1.919510104301440454e-03,8.671779135988464532e-03,1.197357309320964611e-02,1.406941817390488028e-02,-1.221369800237405347e-03
4.208984375000000000e-01,1.695092285677100505e-03,7.506792870261434075e-03,-1.596720133000533934e-02,3.666593114738896445e-03,8.900804037700344590e-03,7.123481771519637323e-03,1.266728636133955185e-02,1.836443963675859353e-02,-1.511330424279365946e-02,4.158049317486683244e-03,3.807285673647648611e-03,-4.501907285970978105e-03,-5.414671015434080470e-03,-7.485788568264251791e-03,5.837010877858782310e-03,1.850259658942108058e-03,8.413963472626084100e-03,9.842140670891197721e-03,1.376458297939215508e-02,-5.956343479789896408e-04
4.218750000000000000e-01,1.443139181616799258e-03,9.467076319928487832e-03,-1.344204573836483771e-02,3.995336321311906275e-03,9.614523634605433994e-03,7.235489211501114695e-03,1.210619135799266902e-02,1.781295684441616678e-02,-1.475274143376354048e-02,4.930296147668839640e-03,4.632838314313530298e-03,-4.304694159166618656e-03,-5.656519576172042846e-03,-7.932182041155168978e-03,7.217179318453829928e-03,1.696862093299830905e-03,8.104958789003708503e-03,7.654123935159700201e-03,1.334067125085798555e-02,7.574451773049214326e-05
4.228515625000000000e-01,1.134577587539381191e-03,1.139173098903470405e-02,-1.088183402672724190e-02,4.292991054018352633e-03,1.035385497967735227e-02,7.288423450687432290e-03,1.141780624739079097e-02,1.725451842741835065e-02,-1.403135783902631842e-02,5.673661490952799230e-03,5.431488946089732539e-03,-4.038029765466822144e-03,-5.899223336399986306e-03,-8.309773634115957125e-03,8.585555549967104766e-03,1.455132224576322856e-03,7.750142125861385345e-03,5.433080752862163090e-03,1.280311702985367436e-02,7.864973507930739932e-04
4.238281250000000000e-01,7.691624182677055110e-04,1.325950723174877319e-02,-8.333322430080733825e-03,4.551850319553152682e-03,1.111069385108133523e-02,7.281851056803012590e-03,1.061061086371294787e-02,1.669296026353759427e-02,-1.295346934395776722e-02,6.377566148362167481e-03,6.190995387220163404e-03,-3.705532758223635884e-03,-6.143251719673364919e-03,-8.607971685928174355e-03,9.925357952554711427e-03,1.122235998185618869e-03,7.355514887427706469e-03,3.202754755104274612e-03,1.215850963492510865e-02,1.529572172210219919e-03
4.248046875000000000e-01,3.474591676668123408e-04,1.504972237954391168e-02,-5.841804640903135171e-03,4.764145977563768661e-03,1.187706943837705739e-02,7.216098249792054012e-03,9.694790131005749656e-03,1.613204265205813240e-02,-1.153028110470687498e-02,7.031733492031930904e-03,6.899351566572328731e-03,-3.312106366706415658e-03,-6.388754692987861500e-03,-8.816877445998027446e-03,1.121962611687755268e-02,6.967813561552863022e-04,6.927586192923246289e-03,9.867736923951722638e-04,1.141447550527306329e-02,2.297216127963044169e-03
4.257812500000000000e-01,-1.291311087147535563e-04,1.674254597157105728e-02,-3.450410171979470704e-03,4.922186562602309627e-03,1.264525653752351583e-02,7.092234999716151220e-03,8.682075813223538024e-03,1.557544154216516409e-02,-9.779721467028261450e-03,7.626317974770497471e-03,7.544973643096340027e-03,-2.863841554116984718e-03,-6.635529042073529810e-03,-8.927461376155142875e-03,1.245149969520122080e-02,1.788874721861148306e-04,6.473245212851417782e-03,-1.191648171833363523e-03,1.057954757220548776e-02,3.081070243187898627e-03
4.267578125000000000e-01,-6.583587552499003265e-04,1.831927425795504966e-02,-1.199449422981357840e-03,5.018502526732384478e-03,1.340788097110148097e-02,6.912047585150658119e-03,7.585563181701688446e-03,1.502674258383969973e-02,-7.726152948589557617e-03,8.152028363753768825e-03,8.116883759126683473e-03,-2.367899012577128273e-03,-6.882992192493837813e-03,-8.931729327249884540e-03,1.360450377140114131e-02,-4.297692261485113602e-04,5.999624765593378900e-03,-3.309999522125333521e-03,9.663024610387111607e-03,3.872276018237424608e-03
4.277343750000000000e-01,-1.237124781185063721e-03,1.976258993209678572e-02,8.741845689664144194e-04,5.045996575275475335e-03,1.415801672600580305e-02,6.678000235479939276e-03,6.419505776528795088e-03,1.448943767732108028e-02,-5.399965757215189482e-03,8.600244212292010304e-03,8.604888490338316598e-03,-1.832372354216341669e-03,-7.130164198322387625e-03,-8.822875716688821993e-03,1.466283571080048004e-02,-1.125933475186432706e-03,5.513958652359320436e-03,-5.346749347622286458e-03,8.674823151793343429e-03,4.661592400017629256e-03
4.287109375000000000e-01,-1.861492602211488323e-03,2.105680325744353071e-02,2.737548759925742797e-03,4.998096589559675867e-03,1.488927345511074571e-02,6.393186668567359815e-03,5.199091807075100630e-03,1.396692363099486488e-02,-2.837061375548298285e-03,8.963124186492379963e-03,8.999749090883888553e-03,-1.266135167037288345e-03,-7.375658370302948241e-03,-8.595421004564948037e-03,1.561164832763283286e-02,-1.904774881840702594e-03,5.023435368921348038e-03,-7.281608441515281110e-03,7.625324628182024791e-03,5.439521471591709373e-03
4.296875000000000000e-01,-2.526712244591632073e-03,2.218807102184118529e-02,4.362109357420805057e-03,4.868908491806610110e-03,1.559587316268787674e-02,6.061272507426254154e-03,3.940206043071974723e-03,1.346250248141786336e-02,-7.823565857660607671e-05,9.233704982401221700e-03,9.293340715204750219e-03,-6.786748630765310208e-04,-7.617680857113735826e-03,-8.245330984299645630e-03,1.643732417819589869e-02,-2.759917369913262100e-03,4.535050947210428687e-03,-9.095771550060399030e-03,6.525220441777454874e-03,6.196441037770604801e-03
4.306640625000000000e-01,-3.227256811842268286e-03,2.314459007447134536e-02,5.724121249135469616e-03,4.653366311781999450e-03,1.627271508265704797e-02,5.686429712656036403e-03,2.659181286013868883e-03,1.297938298443570247e-02,2.831527368173182395e-03,9.405989701913195986e-03,9.478797927425113012e-03,-7.991645056692770616e-05,-7.854039329468254921e-03,-7.770115665648770660e-03,1.712773585303669147e-02,-3.683494405125307264e-03,4.055463746024076319e-03,-1.077213698704051342e-02,5.385357648560610937e-03,6.922742147187336062e-03
4.316406250000000000e-01,-3.956870832271190686e-03,2.391676257157821991e-02,6.804922533865860081e-03,4.347376665143537489e-03,1.691542796085455241e-02,5.273264298797162089e-03,1.372543677359013004e-03,1.252068275405577615e-02,5.843838284560829398e-03,9.475024700313689277e-03,9.550643983554398669e-03,5.199604916317473319e-04,-8.082160750146845374e-03,-7.168905829720840367e-03,1.767248730166042642e-02,-4.666229619301787840e-03,3.590854025795457878e-03,-1.229550088322569831e-02,4.216587874848990933e-03,7.608969484657489638e-03
4.326171875000000000e-01,-4.708629930914032258e-03,2.449733047207779124e-02,7.591140544512062736e-03,3.947954851421025743e-03,1.752040916404352944e-02,4.826738710059212505e-03,9.675619236262922307e-05,1.208943050676643260e-02,8.907747592871884112e-03,9.436964072598672676e-03,9.504901588633443699e-03,1.110708272042368848e-03,-8.299118046587106862e-03,-6.442505672770020529e-03,1.806313147639255004e-02,-5.697542035420329748e-03,3.146791106533947807e-03,-1.365272363291443122e-02,3.029621977337453725e-03,8.245962493433916032e-03
4.335937500000000000e-01,-5.475011104161601333e-03,2.488147727635525372e-02,8.074807255009367607e-03,3.453349826315245050e-03,1.808485025587082407e-02,4.352090312198467897e-03,-1.152035314953361173e-03,1.168856786391042797e-02,1.197063848631992056e-02,9.289121107459379079e-03,9.339183087457614968e-03,1.682197585115670184e-03,-8.501665339250234071e-03,-5.593420322808257544e-03,1.829335992457668814e-02,-6.765674683334662459e-03,2.728110820452217186e-03,-1.483286652479283083e-02,1.834892801954514374e-03,8.824995046717824462e-03
4.345703125000000000e-01,-6.247972721981891880e-03,2.506689548420256222e-02,8.253383484116123478e-03,2.863155398750607660e-03,1.860674889987591965e-02,3.854747511250484603e-03,-2.358249209277300112e-03,1.132095017383204574e-02,1.497915119096879071e-02,9.030006204746815132e-03,9.052758339912446439e-03,2.224600692002311111e-03,-8.686281221448897971e-03,-4.625857404792993975e-03,1.835916038500001388e-02,-7.857844997798808101e-03,2.338805832167959765e-03,-1.582729699547744465e-02,6.424282010184098266e-04,9.337911482385320011e-03
4.355468750000000000e-01,-7.019043243241436525e-03,2.505381875355643106e-02,8.129692823501111915e-03,2.178405147266060903e-03,1.908490716845999066e-02,3.340245035445074760e-03,-3.507104141071845649e-03,1.098934583882256628e-02,1.788012249524714714e-02,8.659350922074655899e-03,8.646598855974883119e-03,2.728568017804438705e-03,-8.849219437380123621e-03,-3.545702240117956303e-03,1.825893894848431079e-02,-8.960415012682760444e-03,1.981931211329143565e-03,-1.662976141415731593e-02,-5.382637647408355236e-04,9.777256844646536535e-03
4.365234375000000000e-01,-7.779417506097317109e-03,2.484501826273742206e-02,7.711767700558794583e-03,1.401648741438496666e-03,1.951891655097104036e-02,2.814139913557067892e-03,-4.584840115859988019e-03,1.069643366911046146e-02,2.062152386151534442e-02,8.178117986736534867e-03,8.123397116220825581e-03,3.185395048824719161e-03,-8.986566167305053143e-03,-2.360466687793308718e-03,1.799360391568525369e-02,-1.005907901447473940e-02,1.659527407578223392e-03,-1.723642478848164822e-02,-1.698295778038996784e-03,1.013639924102071113e-02
4.375000000000000000e-01,-8.520059349347911676e-03,2.444576330732126102e-02,7.012611413459077930e-03,5.370075898463218950e-04,1.990913016042863276e-02,2.281929651313260518e-03,-5.578920871998876985e-03,1.044479783670004304e-02,2.315338158494473914e-02,7.588497278123804840e-03,7.487560375927792243e-03,3.587176616078416227e-03,-9.094303004507781063e-03,-1.079212061243940007e-03,1.756660911769135011e-02,-1.113906600039218930e-02,1.372562499323538160e-03,-1.764587726784273836e-02,-2.829487002013868560e-03,1.040964232174521054e-02
4.384765625000000000e-01,-9.231809233294061695e-03,2.386374669053662953e-02,6.049881323920673279e-03,-4.097919864695948738e-04,2.025662283374754860e-02,1.748974047942602507e-03,-6.478214210031630477e-03,1.023692006489485516e-02,2.542866282370630227e-02,6.893887951249289860e-03,6.745178638851551632e-03,3.926945903435036245e-03,-9.168374599949766918e-03,2.875530208921832365e-04,1.698395514626327429e-02,-1.218535400730685545e-02,1.120895270021121572e-03,-1.785910780309872201e-02,-3.924432547540372684e-03,1.059232602015136408e-02
4.394531250000000000e-01,-9.905495461046142508e-03,2.310897598514282877e-02,4.845499640351799871e-03,-1.431409540818068954e-03,2.056314000167576775e-02,1.220422008702605129e-03,-7.273147310683741526e-03,1.007516876371929507e-02,2.740411196360411500e-02,6.098867031839159784e-03,5.903966884488579675e-03,4.198795815272146625e-03,-9.204759859264947247e-03,1.727998576225592969e-03,1.625414765876193393e-02,-1.318289314226785136e-02,9.032603135333975089e-04,-1.787944579426494970e-02,-4.976555945535820341e-03,1.068091385469560443e-02
4.404296875000000000e-01,-1.053204755397065678e-02,2.219363224721955172e-02,3.425199350491170240e-03,-2.518906385143831334e-03,2.083103636939086581e-02,7.011445979045266780e-04,-7.955834522709844328e-03,9.961784905791977451e-03,2.904102268750099677e-02,5.209144965918309500e-03,4.973182033877035328e-03,4.397980673786442557e-03,-9.199545504430726300e-03,3.229121319248726141e-03,1.538811266550129710e-02,-1.411683395803814411e-02,7.172759892489560460e-04,-1.771247201271602262e-02,-5.980144237479625979e-03,1.067306528378168112e-02
4.414062500000000000e-01,-1.110261030844525432e-02,2.113189824056796798e-02,1.818013850814625618e-03,-3.661787332278326063e-03,2.106320559441705528e-02,1.956754427254836330e-04,-8.520175588246099024e-03,9.898864529885970445e-03,3.030593227827895614e-02,4.231508750217804690e-03,3.963515537421021667e-03,4.520996583830938671e-03,-9.149000760318552056e-03,4.776912791453351986e-03,1.439906946139152613e-02,-1.497275768138641230e-02,5.594756442352421177e-04,-1.736590051523438649e-02,-6.930365638668585862e-03,1.056769182033561946e-02
4.423828125000000000e-01,-1.160865705528659614e-02,1.993975867726364981e-02,5.571965453160738005e-05,-4.848068657504854898e-03,2.126300227322623290e-02,-2.918405565050152719e-04,-8.961922793530986350e-03,9.888337858625674548e-03,3.117122607252088839e-02,3.173753402579890508e-03,2.886962857492856097e-03,4.565639196549392022e-03,-9.049651895231391324e-03,6.356545163798785203e-03,1.330236261595890701e-02,-1.573690472067875920e-02,4.253621004596058958e-04,-1.684943366750903115e-02,-7.823270066299297873e-03,1.036499585095698381e-02
4.433593750000000000e-01,-1.204210065784721423e-02,1.863477538856734075e-02,-1.827757771559629721e-03,-6.064372225408653713e-03,2.143415764989994518e-02,-7.576894258932522809e-04,-9.278716077719198485e-03,9.931945120524362375e-03,3.161564157559289961e-02,2.044602652527986904e-03,1.756671492434058388e-03,4.531038014988563595e-03,-8.898355334975108569e-03,7.952572002117526406e-03,1.211525517272394811e-02,-1.639639785454492099e-02,3.094849771365626966e-04,-1.617459275864166143e-02,-8.655773151980341792e-03,1.006649136065422383e-02
4.443359375000000000e-01,-1.239540081923893797e-02,1.723584070478363997e-02,-3.796964498411523319e-03,-7.296045302909268115e-03,2.158069053829308678e-02,-1.198620630001030578e-03,-9.470085692513417752e-03,1.003120927274524059e-02,3.162466351894296229e-02,8.536198401997915908e-04,5.867695409818192431e-04,4.417666807871967888e-03,-8.692368082122679113e-03,9.549141014395093330e-03,1.085668591722319457e-02,-1.693945653606532958e-02,2.055399889022094945e-04,-1.535452701068921490e-02,-9.425624669607345768e-03,9.675006034665690341e-03
4.453125000000000000e-01,-1.266166632256712082e-02,1.576291263729933528e-02,-5.815554101029695583e-03,-8.527305151436837677e-03,2.170681500238789974e-02,-1.611869495710310188e-03,-9.537422570738680536e-03,1.018740592734835616e-02,3.119080305588845317e-02,-3.888898939831183371e-04,-6.078228686785883128e-04,4.227330124280807497e-03,-8.429414205696324214e-03,1.113021557271064860e-02,9.546994239814039773e-03,-1.735559883712495949e-02,1.064889372637198295e-04,-1.440380406377157058e-02,-1.013136259890625585e-02,9.194664489400997121e-03
4.462890625000000000e-01,-1.283475089931410823e-02,1.423673571630681284e-02,-7.846928122143295020e-03,-9.741407067387127666e-03,2.181684636748969230e-02,-1.995169351111582279e-03,-9.483917122975703967e-03,1.040153088809718171e-02,3.031375631927328909e-02,-1.671984966902169065e-03,-1.811596668463290316e-03,3.963126324581536103e-03,-8.107746220911841648e-03,1.267980162612740436e-02,8.207616732577511717e-03,-1.763582770445503572e-02,4.698703150024345632e-06,-1.333818524407639344e-02,-1.077225430701189007e-02,8.630852670676460170e-03
4.472656250000000000e-01,-1.290934150871971345e-02,1.267855153979374067e-02,-9.854870117562577678e-03,-1.092083412730130917e-02,2.191510713756697828e-02,-2.346753389416642195e-03,-9.314467728247170786e-03,1.067426580486068553e-02,2.900043966768677331e-02,-2.984199030966619773e-03,-3.008668586719201801e-03,3.629387954192396515e-03,-7.726200252981502842e-03,1.418217649734831304e-02,6.860760207759879215e-03,-1.777279840063170774e-02,-1.079028402177200502e-04,-1.217438909626762308e-02,-1.134822656040175744e-02,7.990163744629210502e-03
4.482421875000000000e-01,-1.288103791361661435e-02,1.110980323037224701e-02,-1.180416261298079285e-02,-1.204750649961202139e-02,2.200583437171556647e-02,-2.665346473827832734e-03,-9.035560708077648370e-03,1.100594254599250761e-02,2.726490108985786184e-02,-4.313657697040809008e-03,-4.183004446324665310e-03,3.231600679585407317e-03,-7.284243971989506385e-03,1.562211598805231944e-02,5.529056297953967997e-03,-1.776096425721744587e-02,-2.396564353287647733e-04,-1.092984678127275830e-02,-1.185978627315167899e-02,7.280326090397875108e-03
4.492187500000000000e-01,-1.274642255391952514e-02,9.551838074470903397e-03,-1.366117672510660033e-02,-1.310300781503899448e-02,2.209309002620215429e-02,-2.950147300422078893e-03,-8.655124064027710368e-03,1.139650697363728260e-02,2.512810938226177349e-02,-5.648198992187571793e-03,-5.318647771961584197e-03,2.776302373558287191e-03,-6.782016395960188335e-03,1.698511620713880760e-02,4.235203186556405625e-03,-1.759669816971337619e-02,-3.989893358873879831e-04,-9.622453003972783470e-03,-1.230793405134701299e-02,6.510114279352019820e-03
4.501953125000000000e-01,-1.250311984597155153e-02,8.025612632339742744e-03,-1.539442479204856072e-02,-1.406882574927617244e-02,2.218067569892507446e-02,-3.200801528577988317e-03,-8.182357708604452370e-03,1.184548288062500787e-02,2.261762482588831891e-02,-6.975496223646956290e-03,-6.399950334996296064e-03,2.270964273084695798e-03,-6.220358784597810817e-03,1.825760658335161268e-02,3.001600313302228446e-03,-1.727838761063579809e-02,-5.942245405834772551e-04,-8.270316142613773000e-03,-1.269407270483693777e-02,5.689244188923500527e-03
4.511718750000000000e-01,-1.214984417221543975e-02,6.551404557233240708e-03,-1.697506710727722176e-02,-1.492660367052624226e-02,2.227205312191946757e-02,-3.417366668587956506e-03,-7.627543320593324974e-03,1.235193690857901844e-02,1.976715712830181063e-02,-8.283181916729571298e-03,-7.411801196359160682e-03,1.723856432354560313e-03,-5.600835984677359804e-03,1.942715062872191895e-02,1.849982097795787542e-03,-1.680650132265221197e-02,-8.333846530215460735e-04,-6.891511203354426518e-03,-1.301991296445651793e-02,4.828253645747094050e-03
4.521484375000000000e-01,-1.168643596910674994e-02,5.148535249023397480e-03,-1.837736474412395016e-02,-1.565839994625622261e-02,2.237027163650136610e-02,-3.600269680378651548e-03,-7.001837301502167321e-03,1.291444531336676145e-02,1.661601833166866798e-02,-9.558971505071962860e-03,-8.339850792191540879e-03,1.143899951063382867e-03,-4.925747737411223515e-03,2.048263118077297412e-02,8.010568195267656457e-04,-1.618362627245977306e-02,-1.123993840811309680e-03,-5.503839120661968218e-03,-1.328737866428427589e-02,3.938370218903244555e-03
4.531250000000000000e-01,-1.111388546972495901e-02,3.835107293311322205e-03,-1.957907147722984589e-02,-1.624695129318689396e-02,2.247790375690462278e-02,-3.750258382505961170e-03,-6.317050594089648405e-03,1.353106347460089794e-02,1.320848018344003387e-02,-1.079078547635448429e-02,-9.170726644524042348e-03,5.405086694762369082e-04,-4.198129615820331458e-03,2.141441706737762241e-02,-1.258432167517392185e-04,-1.541447389152428467e-02,-1.472881495703104102e-03,-4.124595769517881705e-03,-1.349851362425955742e-02,3.031367985955454522e-03
4.541015625000000000e-01,-1.043434380904415329e-02,2.627760404726439247e-03,-2.056175893517043010e-02,-1.667593639622217544e-02,2.259698978412713610e-02,-3.868347893945446592e-03,-5.585419342084744533e-03,1.419929905934357896e-02,9.593047093437759645e-03,-1.196686871439843480e-02,-9.892237369724273671e-03,-7.657681597752173663e-05,-3.421743423596910680e-03,2.221450840552361555e-02,-9.130942170026783416e-04,-1.450585509498767377e-02,-1.885991265979212669e-03,-2.770353851621896839e-03,-1.365539239920334109e-02,2.119415268958168598e-03
4.550781250000000000e-01,-9.651121352215637217e-03,1.541449306293177311e-03,-2.131107033453179603e-02,-1.693023591921745050e-02,2.272899227471654460e-02,-3.955763430197581712e-03,-4.819370518540814358e-03,1.491608974557575261e-02,5.821657231820506415e-03,-1.307590582866343873e-02,-1.049356179993759554e-02,-6.974598522149853125e-04,-2.601057053458590788e-03,2.287665806014576447e-02,-1.545090342499800271e-03,-1.346662404770136018e-02,-2.368199139705306003e-03,-1.456760568757293085e-03,-1.376003694749482545e-02,1.214915481872796445e-03
4.560546875000000000e-01,-8.768673257464318360e-03,5.892466400803997913e-04,-2.181689942851025577e-02,-1.699618498579259784e-02,2.287476100209191038e-02,-4.013880847854969444e-03,-4.031286726377740319e-03,1.567778638776741451e-02,1.948825532889949565e-03,-1.410713132362356736e-02,-1.096542022545346495e-02,-1.312260122204906773e-03,-1.741213969829408324e-03,2.339646714692315485e-02,-2.008524592888453423e-03,-1.230759112889338695e-02,-2.923144201531896122e-03,-1.983537066338322483e-04,-1.381434111868049333e-02,3.303433425606938732e-04
4.570312500000000000e-01,-7.792572433372753696e-03,-2.178263768478163644e-04,-2.207349263022020253e-02,-1.686181422353505779e-02,2.303450887352448406e-02,-4.044166376498944948e-03,-3.233274377359205039e-03,1.648014246478428368e-02,-1.969256660100246557e-03,-1.505043353226500485e-02,-1.130022500626307741e-02,-1.911284704972374821e-03,-8.479926451037539392e-04,2.377145285809238381e-02,-2.292636077515510309e-03,-1.104140602673860105e-02,-3.553075566187197110e-03,9.916015731168230374e-04,-1.382000466726240710e-02,-5.219212200769441420e-04
4.580078125000000000e-01,-6.729470193589981268e-03,-8.709392569112850424e-04,-2.207947361928356070e-02,-1.651707554069273276e-02,2.320779908697682622e-02,-4.048116992581820596e-03,-2.436939385111576688e-03,1.731831058947043769e-02,-5.875649859897772928e-03,-1.589645131893618196e-02,-1.149220808569457498e-02,-2.485194826147304678e-03,7.224356191886001366e-05,2.400108731678519611e-02,-2.389419135722192864e-03,-9.682412363376028536e-03,-4.258718809347765769e-03,2.101253291020678884e-03,-1.377847827365412912e-02,-1.329759091416042940e-03
4.589843750000000000e-01,-5.587045048681258362e-03,-1.363559664419119848e-03,-2.183779108673510397e-02,-1.595404894066893703e-02,2.339354363152062674e-02,-4.027202876325446795e-03,-1.653174365151202554e-03,1.818684678002316021e-02,-9.713606714186646951e-03,-1.663666264585508120e-02,-1.153752326384046602e-02,-3.025165423188556912e-03,1.012605445202948914e-03,2.408680661652624552e-02,-2.293790360559905695e-03,-8.246475702128079274e-03,-5.039164973012990115e-03,3.120278996362880856e-03,-1.369092079731069715e-02,-2.081475550917773372e-03
4.599609375000000000e-01,-4.373940203390772746e-03,-1.691527590182707571e-03,-2.135559159479693409e-02,-1.516712687516053037e-02,2.359001305588862007e-02,-3.982813349683201644e-03,-8.919611228246507664e-04,1.907972309651593396e-02,-1.342750823047464057e-02,-1.726346419357263975e-02,-1.143432144881811885e-02,-3.523034799783442139e-03,1.965745126515176452e-03,2.403198967119769477e-02,-2.003710247482234051e-03,-6.750787214484916220e-03,-5.891784920696297584e-03,4.039976739031279560e-03,-1.355816970637135216e-02,-2.765959059245564310e-03
4.609375000000000000e-01,-3.099690446673569657e-03,-1.853095407077164861e-03,-2.064402080224304881e-02,-1.415317288956145954e-02,2.379485725467624449e-02,-3.916207621686772916e-03,-1.621919323413370615e-04,1.999034913279171613e-02,-1.696377998301284301e-02,-1.777024132744413690e-02,-1.118279749441968875e-02,-3.971441840658187193e-03,2.923930455518303564e-03,2.384190697955088784e-02,-1.520256919078757539e-03,-5.213645677856275709e-03,-6.812171461547843893e-03,4.853329913172130770e-03,-1.338072532834482312e-02,-3.372832972166488023e-03
4.619140625000000000e-01,-1.774639230299272438e-03,-1.848933439859551213e-03,-1.971795751144601871e-02,-1.291165162125502280e-02,2.400513685344869350e-02,-3.828471568187154835e-03,5.284872284252653670e-04,2.091160272592908903e-02,-2.027177271560655011e-02,-1.815142780849481399e-02,-1.078520764761215639e-02,-4.363948497236726926e-03,3.879125609511861750e-03,2.352363988953598203e-02,-8.476501567954088275e-04,-3.654220829675629972e-03,-7.794111256791289022e-03,5.555045634073583344e-03,-1.315874925330656753e-02,-3.892598002194124374e-03
4.628906250000000000e-01,-4.098468286652242817e-04,-1.682101189541038546e-03,-1.859568610967346491e-02,-1.144472756874923350e-02,2.421736461507597096e-02,-3.720481647779033847e-03,1.173808716058997396e-03,2.183587010438010206e-02,-2.330459239827097420e-02,-1.840255475684174705e-02,-1.024585706241314467e-02,-4.695145531640156772e-03,4.823076769131632441e-03,2.308597142355254053e-02,6.775212186629908651e-06,-2.092301413267831818e-03,-8.829588072334929039e-03,6.141566722945631523e-03,-1.289207690092169720e-02,-4.316763383622114481e-03
4.638671875000000000e-01,9.830094430823711066e-04,-1.357984854347090917e-03,-1.729851398632164389e-02,-9.757330452505971752e-03,2.442755614230696787e-02,-3.592876906759483527e-03,1.768988202709589766e-03,2.275509554379415850e-02,-2.601986569422529150e-02,-1.852028848793201010e-02,-9.571057281359896321e-03,-4.960739816196949904e-03,5.747401665907547058e-03,2.253925018844735173e-02,1.032646683926425821e-03,-5.480315107582213463e-04,-9.908818454678679916e-03,6.611057779439643081e-03,-1.258024394166976437e-02,-4.637964862377925643e-03
4.648437500000000000e-01,2.391741904000646221e-03,-8.842022782381002595e-04,-1.585034139307334514e-02,-7.857185431274189141e-03,2.463128901800881385e-02,-3.446039855955882695e-03,2.310800751979329506e-03,2.366084043883066867e-02,-2.838042793050316384e-02,-1.850245695519280031e-02,-8.769054035344836517e-03,-5.157621822175006282e-03,6.643681736293073625e-03,2.189522933609829719e-02,2.216681463402424800e-03,9.583610362197802351e-04,-1.102032039060043059e-02,6.963366212572655138e-03,-1.222252594725413768e-02,-4.850067826353447915e-03
4.658203125000000000e-01,3.803764968533374438e-03,-2.704769268002042530e-04,-1.427719196119846268e-02,-5.754806914521237715e-03,2.482376940646368810e-02,-3.280086814237525693e-03,2.797626655098628661e-03,2.454435153250961524e-02,-3.035492202029667352e-02,-1.834806464624439554e-02,-7.849926160136083339e-03,-5.283912288671430493e-03,7.503555575551146967e-03,2.116688295440727341e-02,3.542862282766597384e-03,2.406840169743117500e-03,-1.215101497246874607e-02,7.199959471206590807e-03,-1.181799034157458503e-02,-4.948254111484282763e-03
4.667968750000000000e-01,5.206212242329174081e-03,4.715170678945479130e-04,-1.260671268760503103e-02,-3.463455215365588043e-03,2.499990503816516135e-02,-3.094868110933931497e-03,3.229466229744367041e-03,2.539663787461587247e-02,-3.191829833418439316e-02,-1.805729589261222470e-02,-6.825456866560402139e-03,-5.338987434026965309e-03,8.318812364335676293e-03,2.036820264755740198e-02,4.992659242756586520e-03,3.777837087562655946e-03,-1.328636053883997144e-02,7.323840059806853778e-03,-1.136555943786965971e-02,-4.929091260364316940e-03
4.677734375000000000e-01,6.586057069772933287e-03,1.328336343608768448e-03,-1.086765263967495732e-02,-9.990558119105982099e-04,2.515438341794085791e-02,-2.889978325968105451e-03,3.607923334539284155e-03,2.620855591027657777e-02,-3.305220723353123613e-02,-1.763150666398621141e-02,-5.708979024307409694e-03,-5.323482451085076450e-03,9.081483941202421126e-03,1.951397740207144738e-02,6.545294476532063921e-03,5.052521584030581631e-03,-1.441051820303277699e-02,7.339440238762003250e-03,-1.086408308540574505e-02,-4.790583269790022955e-03
4.687500000000000000e-01,7.930235332226859626e-03,2.284973406797615597e-03,-9.089329902051601975e-03,1.619918479643047207e-03,2.528175403285035094e-02,-2.664776526264350451e-03,3.936157907307349935e-03,2.697090193205273212e-02,-3.374527783273805620e-02,-1.707320502665382253e-02,-4.515196520059096448e-03,-5.239273407359479502e-03,9.783934215566123319e-03,1.861956012574793665e-02,8.178045691651137511e-03,6.213065238605139373e-03,-1.550654712966055733e-02,7.252498586543450546e-03,-1.031241921570667103e-02,-4.532202137233399056e-03
4.697265625000000000e-01,9.225769290758734781e-03,3.325082251313745026e-03,-7.301096392937442975e-03,4.372601577256069599e-03,2.537651329276588777e-02,-2.418416234070091923e-03,4.218808384977905564e-03,2.767451096678159514e-02,-3.399327851557143454e-02,-1.638602055098887372e-02,-3.259984122874360919e-03,-5.089438045001621301e-03,1.041894465737227757e-02,1.770062448490288681e-02,9.866583963153588085e-03,7.242892531617514673e-03,-1.655662737975186621e-02,7.069920839506025831e-03,-9.709520378533282106e-03,-4.154899799530092398e-03
4.707031250000000000e-01,1.045989127426891034e-02,4.431221079520517719e-03,-5.531810112598716661e-03,7.235923072510849763e-03,2.543319091309873686e-02,-2.149884641509646963e-03,4.461885398170332279e-03,2.831036101499325580e-02,-3.379915676072463987e-02,-1.557466305408892332e-02,-1.960168627622610980e-03,-4.878196336854214235e-03,1.097979466125405083e-02,1.677291584724728557e-02,1.158534054087752979e-02,8.126916129407680406e-03,-1.754230762815490660e-02,6.799627620932040956e-03,-9.054524195799371067e-03,-3.661100345599208571e-03
4.716796875000000000e-01,1.162016603277703751e-02,5.585108486688677293e-03,-3.809324155050896818e-03,1.018483013608857332e-02,2.544643644570660293e-02,-1.858050370246859626e-03,4.672638644734582354e-03,2.886968141896468013e-02,-3.317295789817783364e-02,-1.464487116015211754e-02,-6.332943454030008634e-04,-4.610831997583213215e-03,1.146033566312906239e-02,1.585200025982972521e-02,1.330789690810652882e-02,8.851752802377732890e-03,-1.844477457124153036e-02,6.450391821493584726e-03,-8.346845540787248621e-03,-3.054672674251950309e-03
4.726562500000000000e-01,1.269461060542269662e-02,6.767889303859684832e-03,-2.160001420591216303e-03,1.319253998544791043e-02,2.541110468024353197e-02,-1.541718869816345767e-03,4.859399325079790700e-03,2.934406400822701586e-02,-3.213162448541143079e-02,-1.360335125237150181e-02,7.026237364633741017e-04,-4.293596467044660109e-03,1.185505798472538154e-02,1.495301545133962719e-02,1.500739189597857445e-02,9.405916716700215077e-03,-1.924514039700469734e-02,6.031668496896133193e-03,-7.586268173100983378e-03,-2.340884053585848973e-03
4.736328125000000000e-01,1.367181059264730748e-02,7.960406186691545635e-03,-6.082634199618078968e-04,1.623082003646056717e-02,2.532233867337613589e-02,-1.199694357089051318e-03,5.031400959754117434e-03,2.972557556126423708e-02,-3.069868002580040944e-02,-1.245770747545394547e-02,2.029355597219784091e-03,-3.933597171299791674e-03,1.215914949477704156e-02,1.409042784428183280e-02,1.665693932677836386e-02,9.779987169163709484e-03,-1.992474429146297299e-02,5.553420204094071388e-03,-6.773033528628930044e-03,-1.526335315656435427e-03
4.746093750000000000e-01,1.454103177111578174e-02,9.143472989304521695e-03,8.238191288959667569e-04,1.927029242202856277e-02,2.517564921643314010e-02,-8.308470263731160483e-04,5.198581798914756261e-03,3.000687003171016720e-02,-2.890380271593984488e-02,-1.121636352684430085e-02,3.328716947498597603e-03,-3.538672120243099850e-03,1.236854530273330359e-02,1.327779949468245110e-02,1.823004943560665309e-02,9.966748209904077727e-03,-2.046546361223312155e-02,5.025940704945106204e-03,-5.907924379398732211e-03,-6.188786847657393436e-04
4.755859375000000000e-01,1.529232604726568807e-02,1.029814597303007305e-02,2.116887030267978684e-03,2.228075916467578757e-02,2.496698962192247379e-02,-4.341841084306147496e-04,5.371372367333881320e-03,3.018129891874655676e-02,-2.678229677090456992e-02,-9.888477046925138805e-03,4.582831336910366676e-03,-3.117253115539107312e-03,1.247996783969895079e-02,1.252756874569792636e-02,1.970104720846398844e-02,9.961298013767402523e-03,-2.085003007879678016e-02,4.459679926090456305e-03,-4.992341140724399981e-03,3.724805142621811366e-04
4.765625000000000000e-01,1.591663080991801565e-02,1.140598896953531199e-02,3.254598719481541225e-03,2.523154394320843014e-02,2.469282479447095294e-02,-8.923230493304654815e-06,5.560471961666263105e-03,3.024301811651125896e-02,-2.437447060501872834e-02,-8.483847483445026288e-03,5.774389782902466378e-03,-2.678220015062739937e-03,1.249095682969477046e-02,1.185084818843359575e-02,2.104548077814050872e-02,9.761126311314495194e-03,-2.106234611512618898e-02,3.865072977561717985e-03,-4.028368711715382862e-03,1.437696793845949072e-03
4.775390625000000000e-01,1.640586081315947853e-02,1.244932874446852064e-02,4.223876836342296305e-03,2.809184610149924322e-02,2.435019365042262462e-02,4.454335689516577754e-04,5.776618124116958755e-03,3.018708955767658922e-02,-2.172493271149020244e-02,-7.012818362874548642e-03,6.886904114397646853e-03,-2.230748627695972302e-03,1.239988880979566235e-02,1.125724327109910508e-02,2.224051313810768843e-02,9.366158667972249857e-03,-2.108779633868224784e-02,3.252375902218740313e-03,-3.018831888408825270e-03,2.565810409752536554e-03
4.785156250000000000e-01,1.675299179670325031e-02,1.341149698908325298e-02,5.015091459345799411e-03,3.083110231524395159e-02,2.393676406072312024e-02,9.290268848692203284e-04,6.030353254787318429e-03,3.000957597309970165e-02,-1.888181746097465641e-02,-5.486174950948799652e-03,7.904950295969572632e-03,-1.784154893349461281e-03,1.220598601775210214e-02,1.075469458998217984e-02,2.326529066758657033e-02,8.778766897080989701e-03,-2.091354912406509503e-02,2.631510656380990024e-03,-1.967337584001017242e-03,3.745084381061514894e-03
4.794921875000000000e-01,1.695213513117780485e-02,1.427705559998749402e-02,5.622177366654433281e-03,3.341935116423160046e-02,2.345087961180560704e-02,1.441569800011222383e-03,6.331792591398531858e-03,2.970762712331580929e-02,-1.589595420380101112e-02,-3.915038326062464380e-03,8.814398126954680474e-03,-1.347738036507702478e-03,1.190931462775650720e-02,1.034934653716516537e-02,2.410128230483926659e-02,8.003745401758750877e-03,-2.052884318230984578e-02,2.011921612365979387e-03,-8.783023246085894329e-04,4.963150622283178486e-03
4.804687500000000000e-01,1.699860285935636539e-02,1.503200218720005844e-02,6.042683897698140731e-03,3.582759575643484906e-02,2.289159760689472856e-02,1.982282301401167186e-03,6.690397778571431989e-03,2.927955591894514792e-02,-1.281999399391556271e-02,-2.310756922157534976e-03,9.602623893218071791e-03,-9.306253673464035415e-04,1.151077247647748318e-02,1.004544457587005710e-02,2.473258365534146408e-02,7.048253753580908595e-03,-1.992525418933539794e-02,1.402445630068591695e-03,2.430362423990656317e-04,6.207163070391798210e-03
4.814453125000000000e-01,1.688896259032477559e-02,1.566395307335474718e-02,6.277757213717214194e-03,3.802815951821893886e-02,2.225871786328031954e-02,2.549831979663781320e-03,7.114760169394974965e-03,2.872490293567154379e-02,-9.707508939271865256e-03,-6.847966220727636291e-04,1.025870278470929729e-02,-5.416213433054202758e-04,1.101206657978822875e-02,9.845262970966011176e-03,2.514618086982808864e-02,5.921726324947652539e-03,-1.909693666947900534e-02,8.111974717131410339e-04,1.390624791915456848e-03,7.463955607312305028e-03
4.824218750000000000e-01,1.662108179118891929e-02,1.616230140685140718e-02,6.332055974998198125e-03,3.999503030332361708e-02,2.155280199749592951e-02,3.142282665721309390e-03,7.612397850880841393e-03,2.804448794471488260e-02,-6.612079612335553663e-03,9.513695022158961262e-04,1.077357817610176578e-02,-1.890633975106084707e-04,1.041568089322506170e-02,9.749064326388109242e-03,2.533216976554214517e-02,4.635750288649728365e-03,-1.804083659123297684e-02,2.454720364178893718e-04,2.557617357782701346e-03,8.720202530553241779e-03
4.833984375000000000e-01,1.619416110938148509e-02,1.651834840316118366e-02,6.213602645531571267e-03,4.170418808206340089e-02,2.077518302779218784e-02,3.757052559361951163e-03,8.189570164547393255e-03,2.724044722061877422e-02,-3.586386118925109778e-03,2.586370699608139812e-03,1.114020519656049556e-02,1.193131089851443829e-04,9.724834913745220022e-03,9.755091780418003247e-03,2.528392638205283899e-02,3.203913774668962731e-03,-1.675687045984221996e-02,-2.883354255191999775e-04,3.736416262177888990e-03,9.962579311728798209e-03
4.843750000000000000e-01,1.560875644728048836e-02,1.672540614507263268e-02,5.933573781482538549e-03,4.313391165044482001e-02,1.992796525967900634e-02,4.390883271435379320e-03,8.851113207419096518e-03,2.631625555317957527e-02,-6.813183216250531804e-04,4.209046200054257156e-03,1.135366638320755434e-02,3.764986433957819229e-04,8.943433854505872943e-03,9.859594191851490594e-03,2.499822594900838815e-02,1.641626423136466166e-03,-1.524806709168215202e-02,-7.847902891317298964e-04,4.918730883024148223e-03,1.117792140461909729e-02
4.853515625000000000e-01,1.486678959909644437e-02,1.677887080782635570e-02,5.506033738271833879e-03,4.426506004455856014e-02,1.901401455358291831e-02,5.039821037683639947e-03,9.600299451917017335e-03,2.527673207753453402e-02,2.054879652127035439e-03,5.808549936874662575e-03,1.141125761569406621e-02,5.763200232808074691e-04,8.076011246089817922e-03,1.005688412323671108e-02,2.447530808423081100e-02,-3.408501350161182580e-05,-1.352066872348382624e-02,-1.239460231078788870e-03,6.095653844703974658e-03,1.235337892055927457e-02
4.863281250000000000e-01,1.397154734732174511e-02,1.667626562200674387e-02,4.947617223541162651e-03,4.508132465560669988e-02,1.803693920187893207e-02,5.699211169775559964e-03,1.043872422120988366e-02,2.412802924343498620e-02,4.577416110589802023e-03,7.374451264677932966e-03,1.131254296044645682e-02,7.135360187043265738e-04,7.127664924950442328e-03,1.033942790001410837e-02,2.371888692267187793e-02,-1.804802993235302480e-03,-1.158418863953694991e-02,-1.648937455451883298e-03,7.257753858227391532e-03,1.347656507818833366e-02
4.873046875000000000e-01,1.292766900202110478e-02,1.641725333882680660e-02,4.277167012724661724e-03,4.556944841120923184e-02,1.700106176392967780e-02,6.363706590867405574e-03,1.136622130629852748e-02,2.287760446883419993e-02,6.845696069680278981e-03,8.896830637243046194e-03,1.105937750619035397e-02,7.839166319968430500e-04,6.103987461203457324e-03,1.069796650499565613e-02,2.273610578523290598e-02,-3.650964080657468150e-03,-9.451423084954313145e-03,-2.010841656153685396e-03,8.395184085609658231e-03,1.453569645523582372e-02
4.882812500000000000e-01,1.174112245053421204e-02,1.600361841213061506e-02,3.515333915154174489e-03,4.571940881419257752e-02,1.591138232065614222e-02,7.027291062342876267e-03,1.238080951993209347e-02,2.153417426102938181e-02,8.823990559260407388e-03,1.036636925009755926e-02,1.065589774046531678e-02,7.843049571632037219e-04,5.010992151857317223e-03,1.112166556457954390e-02,2.153743691604392829e-02,-5.552118791743231724e-03,-7.138415864937240271e-03,-2.323804231216189051e-03,9.497804566298296766e-03,1.551972321990472553e-02
4.892578125000000000e-01,1.041916886746290134e-02,1.543921955223997652e-02,2.684146718489834570e-03,4.552456210505091694e-02,1.477353371316406441e-02,7.683317449145890023e-03,1.347867145861988622e-02,2.010765083734295661e-02,1.048201973821710417e-02,1.177443170228899098e-02,1.010847949298220375e-02,7.126608409702788176e-04,3.855035761056552560e-03,1.159829220459319445e-02,2.013652773199593043e-02,-7.487202545760993783e-03,-4.664374699901103864e-03,-2.587434578356020629e-03,1.055531692761411955e-02,1.641844769589485831e-02
4.902343750000000000e-01,8.970316314914589945e-03,1.472991373209258867e-02,1.806560337056880260e-03,4.498174633203146089e-02,1.359372942181715296e-02,8.324561097577481972e-03,1.465416519626954600e-02,1.860906153306830790e-02,1.179544009296594823e-02,1.311314079091638850e-02,9.425663948656454530e-03,5.680858972527851655e-04,2.642739225105203427e-03,1.211441610753255342e-02,1.854999592359964783e-02,-9.434813726152685084e-03,-2.051539104738992446e-03,-2.802269595541684137e-03,1.155740931258163878e-02,1.722262981513993790e-02
4.912109375000000000e-01,7.404262540695896039e-03,1.388345312967813154e-02,9.059907371652903621e-04,4.409134166603113913e-02,1.237870482190163261e-02,8.943288116163849999e-03,1.589986907053375989e-02,1.705045154331286464e-02,1.274622765683275025e-02,1.437544362018898687e-02,8.618052703754057811e-03,3.508297589256987453e-04,1.380907556449851702e-03,1.265563169658310422e-02,1.679717660634912416e-02,-1.137349475794722717e-02,6.749997227241955056e-04,-2.969707780677618286e-03,1.249390920304641744e-02,1.792407823250779034e-02
4.921875000000000000e-01,5.731827357373878856e-03,1.290935686671211211e-02,5.845404148056149163e-06,4.285728687827544681e-02,1.113565261889414189e-02,9.531338062094926733e-03,1.720665915521057271e-02,1.544477080347345967e-02,1.332295098459102163e-02,1.555516828388408407e-02,7.698173295678968284e-03,6.227778251890808345e-05,7.645017727208724273e-05,1.320679801195906618e-02,1.489982553195877066e-02,-1.328201207881640755e-02,3.487525794492244563e-03,-3.091929566476623627e-03,1.335494159889854399e-02,1.851572611330875445e-02
4.931640625000000000e-01,3.964875057752719791e-03,1.181875974642223465e-02,-8.709418511223072576e-04,4.128705149876933655e-02,9.872153319812181776e-03,1.008022024779537014e-02,1.856381844855757926e-02,1.380574606631860754e-02,1.352092951639524004e-02,1.664707046574540050e-02,6.680317073565428775e-03,-2.950792582363673602e-04,-1.263697109994030635e-03,1.375229253782631576e-02,1.288178311515551094e-02,-1.513963091461198451e-02,6.355970075326157487e-03,-3.171805736465625660e-03,1.413108984018276656e-02,1.899169085352462455e-02
4.941406250000000000e-01,2.116227392282256630e-03,1.062424049847066759e-02,-1.702363074092443258e-03,3.939156378403881054e-02,8.596101636910062974e-03,1.058122259959187392e-02,1.995917625761087222e-02,1.214773947797235729e-02,1.334227493589639456e-02,1.764686939621953540e-02,5.580351686366861672e-03,-7.176926458754397456e-04,-2.632647350564935700e-03,1.427627498867112613e-02,1.076860470119483937e-02,-1.692638086748775306e-02,9.248224437406023929e-03,-3.212795942735084502e-03,1.481355623181055715e-02,1.934731725006763950e-02
4.951171875000000000e-01,1.995677011515633453e-04,9.339632302252142207e-03,-2.467766946078880745e-03,3.718509523486820262e-02,7.315629746039335052e-03,1.102553172830202793e-02,2.137927573181448368e-02,1.048559518646607382e-02,1.279581513478251359e-02,1.855127270544407181e-02,4.415510841313974311e-03,-1.201019228286701827e-03,-4.023633760199749054e-03,1.476295687678463864e-02,8.587163080224913606e-03,-1.862330848381496887e-02,1.213049450589226939e-02,-3.218839482978714129e-03,1.539431955360147548e-02,1.957920389987043847e-02
4.960937500000000000e-01,-1.770663141735425924e-03,7.979818577648312497e-03,-3.148260202630833067e-03,3.468510300960223058e-02,6.039028334508772348e-03,1.140436261498598176e-02,2.280956700433293266e-02,8.834475731057016626e-03,1.189690240611917388e-02,1.935798982100459670e-02,3.204164322695213663e-03,-1.739599569273489119e-03,-5.430076118359756718e-03,1.519687256095732589e-02,6.365229736787444449e-03,-2.021271318737840120e-02,1.496768742783730934e-02,-3.194240591733822632e-03,1.586628651372640544e-02,1.968521286790998748e-02
4.970703125000000000e-01,-3.779378254142389329e-03,6.560517202097462981e-03,-3.727072305818240200e-03,3.191203216725147646e-02,4.774666372658545842e-03,1.170909607896504501e-02,2.423462294472570472e-02,7.209690154478353222e-03,1.066710946745872551e-02,2.006573367394090188e-02,1.965571553739110713e-03,-2.327149113124846441e-03,-6.845641301770132719e-03,1.556314742287348042e-02,4.131041697482902390e-03,-2.167836323714271776e-02,1.772382999617767851e-02,-3.143550557357563478e-03,1.622343423262238155e-02,1.966446292113716021e-02
4.980468750000000000e-01,-5.810962962901334433e-03,5.098056432638914393e-03,-4.189876691117455296e-03,2.888908023841540648e-02,3.530910530212786821e-03,1.193142198418232353e-02,2.563837411989779158e-02,5.626515950209718536e-03,9.133818828141678642e-03,2.067421059701632369e-02,7.196222284531626941e-04,-2.956660535729998401e-03,-8.264297137917896163e-03,1.584775883334766516e-02,1.912861100297476129e-03,-2.300568869370384420e-02,2.036251201557151558e-02,-3.071448991689924683e-03,1.646094092747307086e-02,1.951730687357352417e-02
4.990234375000000000e-01,-7.849398880547170387e-03,3.609145880315902007e-03,-4.525062733779642785e-03,2.564192715257907970e-02,2.316045133584025435e-03,1.206348595837335516e-02,2.700435920834423284e-02,4.100017099571167355e-03,7.329712831082356959e-03,2.118409842443479824e-02,-5.134322681534207733e-04,-3.620515291410820752e-03,-9.680358880142538730e-03,1.603778565563768188e-02,-2.614652496549030921e-04,-2.418194874903083907e-02,2.284734931668803981e-02,-2.982626553794431694e-03,1.657530210380840988e-02,1.924529382357309526e-02
5.000000000000000000e-01,-9.878392956269344688e-03,2.110645901670293086e-03,-4.723953507440093770e-03,2.219843403974342683e-02,1.138193524623221185e-03,1.209803725123246090e-02,2.831598682169522013e-02,2.644860566126173030e-03,5.292173386901331128e-03,2.159701293096946695e-02,-1.713252796922476104e-03,-4.310602240509638430e-03,-1.108852773878618928e-02,1.612164218666692350e-02,-2.364939054117055819e-03,-2.519637118420060135e-02,2.514246041839851564e-02,-2.881671363544253007e-03,1.656442974909058327e-02,1.885111728369443310e-02
5.009765625000000000e-01,-1.188151056768556833e-02,6.193387385481515482e-04,-4.780965422501051373e-03,1.858831486531582408e-02,5.241635930527434317e-06,1.202857524621507926e-02,2.955680446247363827e-02,1.275133695141142474e-03,3.062601949034363114e-03,2.191546287972755136e-02,-2.859687825396952255e-03,-5.018441159713610614e-03,-1.248392104418794696e-02,1.608929265706471670e-02,-4.371829245461464342e-03,-2.604026216284137385e-02,2.721295051038625720e-02,-2.772961236722847056e-03,1.642773226081678875e-02,1.833855040333706721e-02
5.019531250000000000e-01,-1.384231167520887790e-02,-8.482953456409661475e-04,-4.693706915195133833e-03,1.484278524309528592e-02,-1.075235456031104712e-03,1.184949206866192130e-02,3.071077019173457448e-02,4.165011738425754284e-06,6.856716266428241127e-04,2.214279408026640500e-02,-3.933046259862311295e-03,-5.735308896179774213e-03,-1.386209376480657986e-02,1.593244269437143687e-02,-6.258069306055433385e-03,-2.670708503670411738e-02,2.902539618807212229e-02,-2.660563732951084712e-03,1.616617312522941260e-02,1.771236966117730599e-02
5.029296875000000000e-01,-1.574448902023157376e-02,-2.276293815655648037e-03,-4.463014490765195366e-03,1.099419309622357704e-02,-2.096043299863402896e-03,1.155620870281205692e-02,3.176252249767573532e-02,-1.155649078541749622e-03,-1.791475524883930429e-03,2.228312299117139739e-02,-4.914363835195226932e-03,-6.452365928024347309e-03,-1.521905125502084379e-02,1.564470449642204469e-02,-8.001626573292147659e-03,-2.719250732658159975e-02,3.054832422235256861e-02,-2.548145833942811866e-03,1.578230668787778193e-02,1.697826855580041733e-02
5.039062500000000000e-01,-1.757200731239656061e-02,-3.649416557922850659e-03,-4.092925585565826592e-03,7.075636095200767139e-03,-3.050433526993539483e-03,1.114530204356628008e-02,3.269764384797303053e-02,-2.193009209707980252e-03,-4.320072077425667761e-03,2.234126053208113083e-02,-5.785659247145795436e-03,-7.160781137130373640e-03,-1.655125325972510442e-02,1.522173285869104359e-02,-9.582837377849495047e-03,-2.749441553879592576e-02,3.175267759203866114e-02,-2.438894865680079748e-03,1.528028971891151264e-02,1.614276294651360855e-02
5.048828125000000000e-01,-1.930924232031987903e-02,-4.953336792227786001e-03,-3.590588882313684380e-03,3.120570991517037339e-03,-3.932164436502912086e-03,1.061462036645018092e-02,3.350291347490592236e-02,-3.097867182494409150e-03,-6.850595030253951376e-03,2.232262689800739580e-02,-6.530176366813752499e-03,-7.851852684202418123e-03,-1.785560935421614398e-02,1.466132964426259885e-02,-1.098470242616918051e-02,-2.761289797666151985e-02,3.261226204930378625e-02,-2.335452047911083101e-03,1.466586786827430745e-02,1.521308979037058751e-02
5.058593750000000000e-01,-2.094111875477642007e-02,-6.174815729953672325e-03,-2.966113869278134106e-03,-8.375799178082371510e-04,-4.735556219819565468e-03,9.963384801250621883e-03,3.416654508243419097e-02,-3.861566986063347598e-03,-9.333646771296149475e-03,2.223315829208721145e-02,-7.132609087008107140e-03,-8.517122998499621761e-03,-1.912946614560447761e-02,1.396351477125103331e-02,-1.219313749842502320e-02,-2.755019619965872607e-02,3.310416662868793242e-02,-2.239859802146781584e-03,1.394633652244212964e-02,1.419710108467486277e-02
5.068359375000000000e-01,-2.245324581411733966e-02,-7.301858793914461562e-03,-2.232362557236446110e-03,-4.765819917345063758e-03,-5.455540414399445356e-03,9.192274540684415920e-03,3.467840537622205593e-02,-4.476970538287454796e-03,-1.172083196375282507e-02,2.207920661002867047e-02,-7.579305611724220480e-03,-9.148486052931991200e-03,-2.037058670366614574e-02,1.313056231244888461e-02,-1.319717527956392605e-02,-2.731062626261793191e-02,3.320915174762908983e-02,-2.153523679635124723e-03,1.313047600804594442e-02,1.310315485591369983e-02
5.078125000000000000e-01,-2.383204924912383366e-02,-8.323851529254236090e-03,-1.404687337454028212e-03,-8.631961347798026984e-03,-6.087703252326269118e-03,8.303493703835792064e-03,3.503020959793030908e-02,-4.938566140159660056e-03,-1.396561521234643624e-02,2.186743321884470487e-02,-7.858449309174611250e-03,-9.738285285786987128e-03,-2.157712282239528795e-02,1.216700084761190848e-02,-1.398911496105247412e-02,-2.690047132534478108e-02,3.291199887901086196e-02,-2.077189488460166530e-03,1.222846153124249394e-02,1.194000503599908225e-02
5.087890625000000000e-01,-2.506489879923688713e-02,-9.231673671725329142e-03,-5.006199606722282897e-04,-1.240499629196468306e-02,-6.628322645814790394e-03,7.300818002921053741e-03,3.521569058955299064e-02,-5.242557844210957337e-03,-1.602414471206442190e-02,2.160469807238208154e-02,-7.960213600965080488e-03,-1.027940074923796611e-02,-2.274758083634660644e-02,1.107957777157253000e-02,-1.456461713110398723e-02,-2.632784765253735199e-02,3.220181620029655828e-02,-2.010935908942454876e-03,1.125174868739458982e-02,1.071669203518161445e-02
5.097656250000000000e-01,-2.614022985474353036e-02,-1.001779019327492769e-02,4.604824767282418574e-04,-1.605544951784947799e-02,-7.074398625781742368e-03,6.189619628384320643e-03,3.523073831673969453e-02,-5.386934171531682428e-03,-1.785602768314758712e-02,2.129794549504198178e-02,-7.876888749768466355e-03,-1.076532430745013452e-02,-2.388078182618050965e-02,9.877187832422414798e-03,-1.492274239668400088e-02,-2.560254641776250201e-02,3.107229513455376721e-02,-1.954182594004720899e-03,1.021293581568482808e-02,9.442435758914853594e-03
5.107421875000000000e-01,-2.704765821065719181e-02,-1.067631850948399033e-02,1.457827853806492602e-03,-1.955570897742246045e-02,-7.423677120943664859e-03,4.976869067932758461e-03,3.507350723552162680e-02,-5.371514874123671859e-03,-1.942504423875960479e-02,2.095408804138863823e-02,-7.602978829275260260e-03,-1.119022196856735152e-02,-2.497581714384529417e-02,8.570766744286601596e-03,-1.506593313591833572e-02,-2.473585407749637893e-02,2.952191328980526691e-02,-1.905713461200110505e-03,9.125604899891509234e-03,8.126532724641023081e-03
5.117187500000000000e-01,-2.777808679829302935e-02,-1.120307140314042230e-02,2.469608289503377740e-03,-2.288032947963331704e-02,-7.674667032430007932e-03,3.671112905762404996e-03,3.474448938740952453e-02,-5.197974725417738202e-03,-2.069978740170353576e-02,2.057988990155460579e-02,-7.135267606875349278e-03,-1.154898270987214995e-02,-2.603200026798663594e-02,7.173151279625032337e-03,-1.499993874851076811e-02,-2.374035438631722991e-02,2.755407996715202382e-02,-1.863714600695495771e-03,8.004143122008547384e-03,6.778258815801631657e-03
5.126953125000000000e-01,-2.832380331046330940e-02,-1.159557558724159596e-02,3.473440441598413600e-03,-2.600630553916511226e-02,-7.826650621922236900e-03,2.282427004200335459e-03,3.424655164544249814e-02,-4.869843628008163269e-03,-2.165421826529398408e-02,2.018185136908620322e-02,-6.472852534641020984e-03,-1.183725343840573950e-02,-2.704881606314060369e-02,5.698907787580606218e-03,-1.473368573793301314e-02,-2.262971537759418325e-02,2.517722113636131076e-02,-1.825825953493747386e-03,6.863547552252078493e-03,5.406779066641066375e-03
5.136718750000000000e-01,-2.867856767628555043e-02,-1.185306619326547718e-02,4.446818529565986500e-03,-2.891330984249801742e-02,-7.879687289263331840e-03,8.223448460929294688e-04,3.358493609983736333e-02,-4.392482649736126517e-03,-2.226812675915213618e-02,1.976609591783472925e-02,-5.617146520640010215e-03,-1.205146001470104936e-02,-2.802586856100919288e-02,4.164131598905344324e-03,-1.427909490598084502e-02,-2.141846483164345713e-02,2.240480156037388815e-02,-1.789205661174502176e-03,5.719215800220549262e-03,4.021065705298147025e-03
5.146484375000000000e-01,-2.883768839224168379e-02,-1.197645782109838311e-02,5.367571519486736414e-03,-3.158389426372898434e-02,-7.834610867892916053e-03,-6.962387931636472398e-04,3.276722315732311097e-02,-3.773035932650286965e-03,-2.252749010817916078e-02,1.933826144657826290e-02,-4.571847633146880821e-03,-1.218881454932786365e-02,-2.896282840787293977e-02,2.586220256115650141e-03,-1.365084885151851904e-02,-2.012175789244891738e-02,1.925528257687769002e-02,-1.750605756692777577e-03,4.586725751035955478e-03,2.629825497335400424e-03
5.156250000000000000e-01,-2.879808677766704586e-02,-1.196829312029705147e-02,6.214315813183496004e-03,-3.400365089710969541e-02,-7.693020613081680108e-03,-2.259188276026099194e-03,3.180325752363467873e-02,-3.020358759271957703e-03,-2.242472283450986509e-02,1.890339724328345475e-02,-3.342877367603953528e-03,-1.224730945511055304e-02,-2.985938112851305865e-02,9.836239419449364224e-04,-1.286611382511849283e-02,-1.875514057277718333e-02,1.575201490435853419e-02,-1.706457659193566685e-03,3.481607761303246416e-03,1.241437230643605092e-03
5.166015625000000000e-01,-2.855834829550528420e-02,-1.183267018352964980e-02,6.966894844953138224e-03,-3.616133114359298961e-02,-7.457266098644974722e-03,-3.851270666500191796e-03,3.070503783438650880e-02,-2.144922402025949051e-03,-2.195881401781942660e-02,1.846586819453541889e-02,-1.938288572931289901e-03,-1.222569899676570135e-02,-3.071517734374183337e-02,-6.244231372745110212e-04,-1.194422078487990084e-02,-1.733431290497395444e-02,1.192306671992928759e-02,-1.652965757793591929e-03,2.419112887544681151e-03,-1.361000307766022967e-04
5.175781250000000000e-01,-2.811876016303262171e-02,-1.157515031763871848e-02,7.606797206846895726e-03,-3.804892148648454653e-02,-7.130426272651518155e-03,-5.456321061027794017e-03,2.948657128605495018e-02,-1.158696719572950562e-03,-2.113534946718132607e-02,1.802926771914344778e-02,-3.681445828749288149e-04,-1.212346931923423410e-02,-3.152978604593702217e-02,-2.218186330334772152e-03,-1.090631121207431657e-02,-1.587489545103470609e-02,7.800988144397223364e-03,-1.586207222779373142e-03,1.413980860100693803e-03,-1.495207518474586314e-03
5.185546875000000000e-01,-2.748133457227816545e-02,-1.120264801187367126e-02,8.117545293832285208e-03,-3.966167520780448930e-02,-6.716282951773028947e-03,-7.057427934252859768e-03,2.816369518657800552e-02,-7.501179299554462687e-05,-1.996641843479510930e-02,1.759634083797392487e-02,1.355628477337300110e-03,-1.194079815144814642e-02,-3.230265198530022502e-02,-3.777724735407957286e-03,-9.774953865794378319e-03,-1.439220278184864636e-02,3.422514153850515859e-03,-1.502236070024376164e-03,4.802115949826310623e-04,-2.828755977207258326e-03
5.195312500000000000e-01,-2.664981694584020802e-02,-1.072330514308419969e-02,8.485046977054332834e-03,-4.099809992315828211e-02,-6.219289057662514761e-03,-8.637136378360686650e-03,2.675386788496916107e-02,1.091599789706707100e-03,-1.847040648469550073e-02,1.716891870463821412e-02,3.219413845160440726e-03,-1.167850556947402398e-02,-3.303305814969013932e-02,-5.283191466916316824e-03,-8.573739172367624006e-03,-1.290102737395201586e-02,-1.171791196127401798e-03,-1.397189427421923445e-03,-3.691559475486405964e-04,-4.130083575777304845e-03
5.205078125000000000e-01,-2.562967877036026465e-02,-1.014635164129440610e-02,8.697903467934937211e-03,-4.205990143960548766e-02,-5.644531917515351396e-03,-1.017766676923374108e-02,2.527593204257878520e-02,2.325578095494237538e-03,-1.667167808433935722e-02,1.674786581402564270e-02,5.208098015228476013e-03,-1.133799735825075441e-02,-3.372009423383855869e-02,-6.715135326494444876e-03,-7.326858348543203309e-03,-1.141543715577899958e-02,-5.937945510202489660e-03,-1.267393911911720086e-03,-1.122253797126202424e-03,-5.393002781239608634e-03
5.214843750000000000e-01,-2.442809467649746311e-02,-9.481954983975943163e-03,8.747667316653707364e-03,-4.285188505902402800e-02,-4.997691965277082510e-03,-1.166114607681441664e-02,2.374985366706964390e-02,3.610526275694096211e-03,-1.460015438054142883e-02,1.633304097833890647e-02,7.305283339478873053e-03,-1.092120263148585110e-02,-3.436263189090020542e-02,-8.054799157030813339e-03,-6.058674639843345845e-03,-9.948589668253019630e-03,-1.082900923800913032e-02,-1.109470022777103758e-03,-1.768580252536818562e-03,-6.611796682096884696e-03
5.224609375000000000e-01,-2.305390357013926625e-02,-8.741060992060217111e-03,8.629045382069020637e-03,-4.338181604975252514e-02,-4.284997190416408794e-03,-1.306984875655137733e-02,2.219644073634097214e-02,4.929413838345131707e-03,-1.229079342144299286e-02,1.592327301411301799e-02,9.493516031174948494e-03,-1.043050745235555264e-02,-3.495930744214532926e-02,-9.284410180629344700e-03,-4.793294211497514841e-03,-8.512565491424470276e-03,-1.579559204273867784e-02,-9.204324911859052081e-04,-2.299176935275021490e-03,-7.781205450177028707e-03
5.234375000000000000e-01,-2.151755376386057378e-02,-7.935228464517454783e-03,8.340042600734672712e-03,-4.366024158307116321e-02,-3.513173688433047191e-03,-1.438644391888508657e-02,2.063704558692287805e-02,6.264790124973589752e-03,-9.782981762495555900e-03,1.551635191978677913e-02,1.175452605530637878e-02,-9.868686241891662728e-03,-3.550851259100538254e-02,-1.038745771756972511e-02,-3.554144255657806957e-03,-7.118223235286380568e-03,-2.078639841485828074e-02,-6.977845967045990475e-04,-2.706784385193190118e-03,-8.896403820003222218e-03
5.244140625000000000e-01,-1.983103220920566512e-02,-7.076460211085707636e-03,7.882043452987833043e-03,-4.370027696997921124e-02,-2.689392672007728195e-03,-1.559424527914664814e-02,1.909325552408104240e-02,7.599005174848983205e-03,-7.119847918365236616e-03,1.510903614320029814e-02,1.406947522654558407e-02,-9.238832766521206524e-03,-3.600839354760591166e-02,-1.134895385284001926e-02,-2.363565773959410646e-03,-5.775078005091451028e-03,-2.574880598928674588e-02,-4.396045673605297743e-04,-2.985973263430348554e-03,-9.952970635299877161e-03
5.253906250000000000e-01,-1.800777808793591755e-02,-6.177033025059773877e-03,7.259829155291209341e-03,-4.351735952989910228e-02,-1.821214304637186390e-03,-1.667746024510300198e-02,1.758657632436635282e-02,8.914435019955091466e-03,-4.347509468342947159e-03,1.469707634362005938e-02,1.641920973156499666e-02,-8.544292461110405273e-03,-3.645685882153435614e-02,-1.215567285725921431e-02,-1.242428259967893415e-03,-4.491204836194220146e-03,-3.062946950531044224e-02,-1.446223188229962819e-04,-3.133248579815805547e-03,-1.094685166183752278e-02
5.263671875000000000e-01,-1.606258118250989547e-02,-5.249329081166534926e-03,6.481529780150614012e-03,-4.312897386916848819e-02,-9.165287204220551320e-04,-1.762143440709316305e-02,1.613811344206370069e-02,1.019370835532864422e-02,-1.514266767425775928e-03,1.427525584556299174e-02,1.878451324659746735e-02,-7.788597769840288274e-03,-3.685159578619952997e-02,-1.279636547815979353e-02,-2.097731449262891894e-04,-3.273168157820972781e-03,-3.537494292145833275e-02,1.877150420953264389e-04,-3.147124763473101855e-03,-1.187431699146947010e-02
5.273437500000000000e-01,-1.401146561110834174e-02,-4.305671149326119676e-03,5.558511697249318532e-03,-4.255435273703383342e-02,1.650540493881814605e-05,-1.841288765890131823e-02,1.476825579654415105e-02,1.141993147408637208e-02,1.330242860734416610e-03,1.383744776407238274e-02,2.114635683431469876e-02,-6.975408075836703886e-03,-3.719009596014095920e-02,-1.326194458552812198e-02,7.175076120783088676e-04,-2.125977896700287188e-03,-3.993231186926321508e-02,5.571903271486426451e-04,-3.028169840359553038e-03,-1.273191446174294639e-02
5.283203125000000000e-01,-1.187155967873766704e-02,-3.358163885944427576e-03,4.505201920764831912e-03,-4.181415795471289665e-02,9.695243653317759357e-04,-1.904013819803098209e-02,1.349636700671036360e-02,1.257690834577597332e-02,4.135915885072158349e-03,1.337668855571785484e-02,2.348614187612314136e-02,-6.108455643995030528e-03,-3.746968879150897047e-02,-1.354563908785402435e-02,1.524952004305720919e-03,-1.053072377827641518e-03,-4.424982840577414839e-02,9.627771456858218602e-04,-2.779017463121247894e-03,-1.351642058713408909e-02
5.292968750000000000e-01,-9.660952761421520013e-03,-2.418543303259421042e-03,3.338852116926019874e-03,-4.093014617428530205e-02,1.934024648687467356e-03,-1.949331073282202162e-02,1.234048885156646506e-02,1.364935275136620538e-02,6.853063278852419837e-03,1.288526751918834742e-02,2.578593242566640589e-02,-5.191498822904866764e-03,-3.768758357415979976e-02,-1.364311351122224868e-02,2.200762442646633961e-03,-5.632772847210826966e-05,-4.827753990882168583e-02,1.402615467370162388e-03,-2.404346049343288050e-03,-1.422479054046856504e-02
5.302734375000000000e-01,-7.398540303229830459e-03,-1.498036327587948203e-03,2.079246151796071244e-03,-3.992482441502114704e-02,2.901429502347114935e-03,-1.976452536096884663e-02,1.131706157367410107e-02,1.462308946830344694e-02,9.433285994051143070e-03,1.235483153686234986e-02,2.802867355461007362e-02,-4.228283544848283892e-03,-3.784091896987380049e-02,-1.355255115806417582e-02,2.735989913367320014e-03,8.639069495031304231e-04,-5.196790395384928707e-02,1.874002525120140126e-03,-1.910824815866581311e-03,-1.485410873570610149e-02
5.312500000000000000e-01,-5.103858163788656428e-03,-6.072321429040446932e-04,7.483561217864649617e-04,-3.882110044264872745e-02,3.863156461958000901e-03,-1.984806377858876897e-02,1.044066540731019947e-02,1.548524162396099427e-02,1.183033008509925058e-02,1.177650411726398338e-02,3.019839249974582210e-02,-3.222513931800206205e-03,-3.792681946355726946e-02,-1.327469932041473039e-02,3.124664407934958470e-03,1.708749797457300573e-03,-5.527638111750050876e-02,2.373399445283403460e-03,-1.307027040688602763e-03,-1.540154154571744122e-02
5.322265625000000000e-01,-2.796907704820341366e-03,2.440332188272730874e-04,-6.300472107211079961e-04,-3.764193310046737295e-02,4.810685459736794949e-03,-1.974050972930462000e-02,9.723787409094847636e-03,1.622440150418191090e-02,1.400090670096217418e-02,1.114101757105805633e-02,3.228037970734921880e-02,-2.177832564971996475e-03,-3.794245793928302524e-02,-1.281287560783161104e-02,3.363869141923780254e-03,2.480703365305152782e-03,-5.816199787039353503e-02,2.896453715493357926e-03,-6.033114311018338482e-04,-1.586429364126130254e-02
5.332031250000000000e-01,-4.979731459908553343e-04,1.046777830341431934e-03,-2.030822774883952846e-03,-3.640998766970911932e-02,5.735627119252955687e-03,-1.944086090618493690e-02,9.176617300395623067e-03,1.683078231347023834e-02,1.590546274891202483e-02,1.043885693349290260e-02,3.426134720206765877e-02,-1.097810710922534662e-03,-3.788512343689572071e-02,-1.217293505320598927e-02,3.453757066786476530e-03,3.183550649475831457e-03,-6.058787204736913734e-02,3.438037321775169134e-03,1.883269819902464684e-04,-1.623956936085394973e-02
5.341796875000000000e-01,1.772567149288004767e-03,1.792959417406714880e-03,-3.427918777561999447e-03,-3.514730123085245406e-02,6.629790833322170805e-03,-1.895060987229284233e-02,8.806875603634913355e-03,1.729634863207247381e-02,1.750888886012861093e-02,9.660414037284211289e-03,3.612956207822071858e-02,1.405147584796579904e-05,-3.775229303376115980e-02,-1.136319827107727665e-02,3.397509197794641722e-03,3.822232259094918757e-03,-6.252169381408206883e-02,3.992300110013831220e-03,1.054434477373577443e-03,-1.652454041692962353e-02
5.351562500000000000e-01,3.994433680578849712e-03,2.475544825217692018e-03,-4.794855321809213602e-03,-3.387496281948756266e-02,7.485252209301218249e-03,-1.827379196367262884e-02,8.619676875360991752e-03,1.761492359945884129e-02,1.878115234258867505e-02,8.796149945147380134e-03,3.787495331547485744e-02,1.154315029846434727e-03,-3.754170669595320586e-02,-1.039434155313438343e-02,3.201235316348911234e-03,4.402707253853610503e-03,-6.393615557882305345e-02,4.552737657564137966e-03,1.980302356031993574e-03,-1.671632111338240689e-02
5.361328125000000000e-01,6.147641230846773684e-03,3.088562997372073377e-03,-6.105221372353081613e-03,-3.261281292271520083e-02,8.294419452326222408e-03,-1.741699857670817031e-02,8.617430315033810378e-03,1.778227116970918648e-02,1.969784407284572852e-02,7.836763773770625760e-03,3.948919055210139972e-02,2.319583059992427754e-03,-3.725144385947108672e-02,-9.279250384703376098e-03,2.873818637381828946e-03,4.931800437657726105e-03,-6.480932492106329657e-02,5.112272683127636226e-03,2.950193815080874148e-03,-1.681195209550853317e-02
5.371093750000000000e-01,8.212694738025619334e-03,3.627141331758642652e-03,-7.333177046070225510e-03,-3.137916654882993289e-02,9.050098242246864405e-03,-1.638935471406844160e-02,8.799779468091050924e-03,1.779615212769105476e-02,2.024062973398620818e-02,6.773365784090958769e-03,4.096573390071493737e-02,3.506473236353091581e-03,-3.688000043639862169e-02,-8.032838444661646524e-03,2.426707044882536225e-03,5.417039081760836178e-03,-6.512495531529838289e-02,5.663348781390742381e-03,3.947590637121196032e-03,-1.680839347818018081e-02
5.380859375000000000e-01,1.017078359077589617e-02,4.087525540732046651e-03,-8.453952028086391540e-03,-3.019056372907465494e-02,9.745554644709424758e-03,-1.520246016342985049e-02,9.163582153706875330e-03,1.765635292084524743e-02,2.039759742776878909e-02,5.597652479241602835e-03,4.229985435646455016e-02,4.711582920331614487e-03,-3.642636489447180492e-02,-6.671834700164323839e-03,1.873654473023394313e-03,5.866482186782302419e-03,-6.487273021094586145e-02,6.198035047376372966e-03,4.955455969707873130e-03,-1.670252800479905472e-02
5.390625000000000000e-01,1.200397227813915398e-02,4.467083395017654168e-03,-9.444330900167219323e-03,-2.906155088132078568e-02,1.037457558167547041e-02,-1.387029420381303765e-02,9.702931140907684535e-03,1.736468674466635706e-02,2.016349544741140656e-02,4.302081344217703086e-03,4.348862481886053843e-02,5.931448209423628368e-03,-3.589009203223179900e-02,-5.214541718006270379e-03,1.230416929829750757e-03,6.288545472866356734e-03,-6.404843687581754375e-02,6.708139957725704414e-03,5.956509146268593180e-03,-1.649117468156183208e-02
5.400390625000000000e-01,1.369538530191963775e-02,4.764292967929741399e-03,-1.028311631883917568e-02,-2.800449598820111893e-02,1.093152637236741338e-02,-1.240908426822263412e-02,1.040921548079831380e-02,1.692496671504384320e-02,1.953985586403505711e-02,2.880042782615779666e-03,4.453088221840924982e-02,7.162498371171638345e-03,-3.527137306643466502e-02,-3.680568778154887262e-03,5.144085084728784382e-04,6.691825310259418187e-03,-6.265406731063534462e-02,7.185332705501469748e-03,6.933508238616889821e-03,-1.617111311241658037e-02
5.410156250000000000e-01,1.522938426343697048e-02,4.978716215112956311e-03,-1.095156129462325836e-02,-2.702944002376813509e-02,1.141140484302355027e-02,-1.083713953054023758e-02,1.127122178717032512e-02,1.634295136173556651e-02,1.853500152291319772e-02,1.326026757892580189e-03,4.542716170065255049e-02,8.401007314190241798e-03,-3.457110066402199755e-02,-2.090543784448973489e-03,-2.556765071566169238e-04,7.084924768818818760e-03,-6.069784448290657664e-02,7.621270044438613681e-03,7.869535837400824449e-03,-1.573911853363971908e-02
5.419921875000000000e-01,1.659173506373150600e-02,5.110958921955111728e-03,-1.143376229645588944e-02,-2.614398651103235285e-02,1.180989149379950247e-02,-9.174650921274143250e-03,1.227527415226468098e-02,1.562626307847788526e-02,1.716393603258617798e-02,-3.642183687510729996e-04,4.617960426585876466e-02,9.643043882866264918e-03,-3.379092758773042521e-02,-4.658083159749509122e-04,-1.060268674838363637e-03,7.476284875386851256e-03,-5.819417309739769589e-02,8.007726590195636887e-03,8.748283434627499716e-03,-1.519200731716594671e-02
5.429687500000000000e-01,1.776976320901349493e-02,5.162618223337013708e-03,-1.171700552958341787e-02,-2.535323051608801004e-02,1.212339520458171824e-02,-7.443459602696304682e-03,1.340541079835558258e-02,1.478428056058515155e-02,1.544811832699885881e-02,-2.193537293141095777e-03,4.679183968551956646e-02,1.088442286291595174e-02,-3.293331768208335869e-02,1.171899555549510592e-03,-1.879348248279465649e-03,7.874024024574623887e-03,-5.516351510410989756e-02,8.336726451880410727e-03,9.554329734839410102e-03,-1.452669248271066214e-02
5.439453125000000000e-01,1.875249529146104030e-02,5.136219046267285170e-03,-1.179205950103375498e-02,-2.465972779162197911e-02,1.234909395930707844e-02,-5.666796441009165804e-03,1.464359500817820174e-02,1.382800664443170277e-02,1.341512535430765263e-02,-4.163231951309897920e-03,4.726884691033392261e-02,1.212065864447930963e-02,-3.200158800446719493e-02,2.800769846655976059e-03,-2.692882112065969960e-03,8.285788294168584117e-03,-5.163219112954152423e-02,8.600674028151648540e-03,1.027340825046092580e-02,-1.374024853437940362e-02
5.449218750000000000e-01,1.953078481938105848e-02,5.035140943481566760e-03,-1.165340788174065376e-02,-2.406350418232414828e-02,1.248497007152846519e-02,-3.868995493529443948e-03,1.596995735668033795e-02,1.276991332907871472e-02,1.109820836244426040e-02,-6.272940777922027429e-03,4.761679454235167447e-02,1.334692350568567401e-02,-3.099994100338267569e-02,4.399247670165540476e-03,-3.481264762787835473e-03,8.718615174898811451e-03,-4.763210998950312414e-02,8.792481799173933188e-03,1.089265964286813444e-02,-1.282998472185697091e-02
5.458984375000000000e-01,2.009742069990328589e-02,4.863536874117970615e-03,-1.129941768374296759e-02,-2.356210480602207238e-02,1.252983940329764970e-02,-2.075184974787258607e-03,1.736306579115271323e-02,1.162376610290781487e-02,8.535750078407407238e-03,-8.520535262477584026e-03,4.784286426075141929e-02,1.455801245128353003e-02,-2.993348576161276517e-02,5.946357641373528277e-03,-4.225755146503467653e-03,9.178812940258474981e-03,-4.320042938837276303e-02,8.905692978657175907e-03,1.140086445320865824e-02,-1.179352562327543041e-02
5.468750000000000000e-01,2.044721683105986745e-02,4.626245545506401519e-03,-1.073243887772824465e-02,-2.315068193615877137e-02,1.248337408577802725e-02,-3.109595696189656859e-04,1.880021968380777425e-02,1.040443001210759541e-02,5.770631784533637731e-03,-1.090203586664818466e-02,4.795506036136630568e-02,1.574831646750643466e-02,-2.880824745454730121e-02,7.422020674117730046e-03,-4.908901149448586555e-03,9.671857560773173407e-03,-3.837915181732223097e-02,8.934596958587542187e-03,1.178865212394586415e-02,-1.062889776015158230e-02
5.478515625000000000e-01,2.057708143724614261e-02,4.328698957878804668e-03,-9.958832761853511628e-03,-2.282211994222852272e-02,1.234611827406581312e-02,1.397961682982901219e-03,2.025776361680263482e-02,9.127660188301082306e-03,2.849520851615452988e-03,-1.341154917308924957e-02,4.796200879024190011e-02,1.691180593623345385e-02,-2.763116432156024690e-02,8.807358257872367063e-03,-5.514943669306071952e-03,1.020230871451037295e-02,-3.321466052009681980e-02,8.874335581904889414e-03,1.204868254033000449e-02,-9.334620787785487955e-03
5.488281250000000000e-01,2.048606498121210637e-02,3.976826791915680746e-03,-8.988927637079379557e-03,-2.256719510335945117e-02,1.211949650110770611e-02,3.026087410482502810e-03,2.171141636009129433e-02,7.809879795010328876e-03,-1.779093308669349449e-04,-1.604122791078377644e-02,4.787274921771306202e-02,1.804202578997700368e-02,-2.641007160926657493e-02,1.008497948377871933e-02,-6.030192467637186110e-03,1.077374606820138449e-02,-2.775720118751333343e-02,8.720998413606444871e-03,1.217579671605537733e-02,-7.909801660337469759e-03
5.498046875000000000e-01,2.017538570512002194e-02,3.576959248516782888e-03,-7.836901625846499908e-03,-2.237476760432544412e-02,1.180581423682870897e-02,4.548511066178330918e-03,2.313661027186516422e-02,6.467948553087240343e-03,-3.259813906617101131e-03,-1.878125524648788236e-02,4.769652380904094990e-02,1.913210378644744289e-02,-2.515367211757060448e-02,1.123924633914903139e-02,-6.443366416992171546e-03,1.138872660799010797e-02,-2.206031575992085242e-02,8.471705346303827142e-03,1.216713370366715244e-02,-6.354230051201526300e-03
5.507812500000000000e-01,1.964843209067522814e-02,3.135729892525994378e-03,-6.520593767672539127e-03,-2.223200256024432039e-02,1.140825030894275678e-02,5.941268285466720124e-03,2.450883619314954409e-02,5.118925160352031864e-03,-6.343051505368665910e-03,-2.161985444875043003e-02,4.744256639875123888e-02,2.017477304041492836e-02,-2.387149316041086572e-02,1.225651311276298484e-02,-6.745891303111171099e-03,1.204876339273832676e-02,-1.618023535048552369e-02,8.124675069416198089e-03,1.202221132112978388e-02,-4.668473218614107093e-03
5.517578125000000000e-01,1.891074178144313070e-02,2.659979969337448666e-03,-5.061245814583645135e-03,-2.212461650277033551e-02,1.093084090156305928e-02,7.181689389401274895e-03,2.580398882466300794e-02,3.779827027777976460e-03,-9.374084792053136161e-03,-2.454332472333699625e-02,4.711989576756429876e-02,2.116240967513130511e-02,-2.257382994056966047e-02,1.312533614236270109e-02,-6.932149015521537477e-03,1.275432569335340459e-02,-1.017523984250113221e-02,7.679278148756590698e-03,1.174296884369903197e-02,-2.853968445570224076e-03
5.527343750000000000e-01,1.796995677644075071e-02,2.156665557742945896e-03,-3.483178408620482905e-03,-2.203714540262044844e-02,1.037845491659937502e-02,8.248741949495605810e-03,2.699870756646107275e-02,2.467390811659573181e-03,-1.229989133359073172e-02,-2.753610369023519119e-02,4.673711665322065334e-02,2.208708615027173833e-02,-2.127167552935693012e-02,1.383665058522397413e-02,-6.999672748521090782e-03,1.350486007617251148e-02,-4.104992153518632718e-03,7.136073701699278266e-03,1.133377040629246317e-02,-9.131111534742314580e-04
5.537109375000000000e-01,1.683575497990566147e-02,1.632768796801502319e-03,-1.813406530721784924e-03,-2.195323000585406442e-02,9.756760560793433998e-03,9.123358364262363143e-03,2.807070786911771212e-02,1.197837227054563292e-03,-1.506886928854941909e-02,-3.058085662669152507e-02,4.630223200052169252e-02,2.294064049345972273e-02,-1.997663783478863253e-02,1.438391139564828593e-02,-6.949283726744761268e-03,1.429883159435272992e-02,1.970144508157234235e-03,6.496828908501772575e-03,1.080136848663960231e-02,1.150663208565227275e-03
5.546875000000000000e-01,1.551975847452996028e-02,1.095214281977886306e-03,-8.120024358299277392e-05,-2.185591402855888155e-02,9.072183107629687437e-03,9.788743508238849367e-03,2.899909828802559736e-02,-1.335641808666496438e-05,-1.763172247100089352e-02,-3.365859224226018520e-02,4.582246977336624366e-02,2.371476131381217156e-02,-1.870084413344516236e-02,1.476319624189609617e-02,-6.785165951077389707e-03,1.513378387557140492e-02,7.989797847693371965e-03,5.764520868530714770e-03,1.015482748371663267e-02,3.332805361901748469e-03
5.556640625000000000e-01,1.403541917092669157e-02,5.507915695948983935e-04,1.682402209795946617e-03,-2.172795058961689285e-02,8.331853877605313249e-03,1.023065769784873430e-02,2.976467864743231537e-02,-1.151672625995585732e-03,-1.994230964789771299e-02,-3.674880438527195620e-02,4.530412741519163067e-02,2.440108811494729607e-02,-1.745683392887619964e-02,1.497326868095906136e-02,-6.514876515786950650e-03,1.600641654390155821e-02,1.389427749480990834e-02,4.943320586743168987e-03,9.405408058995251910e-03,5.627588279747535241e-03
5.566406250000000000e-01,1.239788277105569568e-02,6.084562257224846523e-06,3.445120964144541414e-03,-2.155211216612066757e-02,7.543550581562423647e-03,1.043767047391371515e-02,3.035021500457866367e-02,-2.203755854913320641e-03,-2.195844349454849354e-02,-3.982963871037329545e-02,4.475243675758953932e-02,2.499132605828235931e-02,-1.625744108063075302e-02,1.501560052348003063e-02,-6.149290159169111883e-03,1.691267809478597811e-02,1.962525717668306760e-02,4.038559156322807722e-03,8.566413559246924964e-03,8.028054848568121765e-03
5.576171875000000000e-01,1.062383226402761546e-02,-5.325916251028447145e-04,5.173991963026769621e-03,-2.131149933181339037e-02,6.715629278888468612e-03,1.040138102542602361e-02,3.074068745221354010e-02,-3.157597409378074243e-03,-2.364262544630812979e-02,-4.287808296894692756e-02,4.417145184429818044e-02,2.547737396224891010e-02,-1.511566632019849775e-02,1.489435295347258520e-02,-5.702477859352988142e-03,1.784787206032097118e-02,2.512643953202465391e-02,3.056676483319564850e-03,7.653000478319450968e-03,1.052597867679266538e-02
5.585937500000000000e-01,8.731312445343725193e-03,-1.059245894908230311e-03,6.835945828970500272e-03,-2.098984358558664276e-02,5.856948314087613398e-03,1.011660146970756562e-02,3.092350720429624250e-02,-4.002700318735898447e-03,-2.496270373321843317e-02,-4.587017922356179112e-02,4.356396176435485545e-02,2.585146396645074396e-02,-1.404454143093207021e-02,1.461631660829853033e-02,-5.191520454996988686e-03,1.880677406263337251e-02,3.034419528377602440e-02,2.005153173994268182e-03,6.681955530788963836e-03,1.311183945996064609e-02
5.595703125000000000e-01,6.739537211408375486e-03,-1.568258244117893109e-03,8.398398245925794980e-03,-2.057179969348231496e-02,4.976784710045617510e-03,9.581499655697567688e-03,3.088869986844476612e-02,-4.730221732281523345e-03,-2.589244315091643323e-02,-4.878125593940344645e-02,4.293143017962753466e-02,2.610631094899144161e-02,-1.305698651609742307e-02,1.419081146352787690e-02,-4.636259437675683236e-03,1.978375716029111275e-02,3.522816883617434225e-02,8.924264708997963532e-04,5.671442492281708082e-03,1.577481412669456268e-02
5.605468750000000000e-01,4.668681626318004450e-03,-2.054418612022656208e-03,9.829841602597854180e-03,-2.004322315165096499e-02,4.084743612616892165e-03,8.797698664246492509e-03,3.062905231244109072e-02,-5.333090682674465968e-03,-2.641199658476118747e-02,-5.158617757520656683e-02,4.227396279450444661e-02,2.623526946730587311e-02,-1.216566191043202266e-02,1.362954799469861394e-02,-4.058988208873197737e-03,2.077292274988248519e-02,3.973184281550395935e-02,-2.722086246923899593e-04,4.640722499563947404e-03,1.850278478124478543e-02
5.615234375000000000e-01,2.539660983824765586e-03,-2.512957585734072047e-03,1.110042749555760835e-02,-1.939142862615370402e-02,3.190661497176291474e-03,7.770330735474172655e-03,3.014022107299690889e-02,-5.806099426508171124e-03,-2.650826994063550449e-02,-5.425960898872490834e-02,4.159030355593937300e-02,2.623249570470884140e-02,-1.138281640407360143e-02,1.294645169364249011e-02,-3.484088199855053716e-03,2.176823419470236276e-02,4.381305462617655216e-02,-1.478711672601669197e-03,3.609851988816793061e-03,2.128236422886166379e-02
5.625000000000000000e-01,3.738992905115241447e-04,-2.939569203921476876e-03,1.218252972074837862e-02,-1.860542553424295031e-02,2.304503961605912365e-03,6.508043951196963890e-03,2.942080082460377805e-02,-6.145966956988365391e-03,-2.617517391804868171e-02,-5.677629169225403838e-02,4.087785989742030029e-02,2.609311165300855911e-02,-1.072013354172391547e-02,1.215745359129412687e-02,-2.937615297936469957e-03,2.276365031650127643e-02,4.743445873703211468e-02,-2.716420972013548416e-03,2.599362874193894384e-03,2.409893962329572731e-02
5.634765625000000000e-01,-1.806910226704012880e-03,-3.330426239536788020e-03,1.305127759230351528e-02,-1.767612729582085027e-02,1.436259039851334532e-03,5.022960632157928360e-03,2.847235201582703004e-02,-6.351373692963820441e-03,-2.541375795932910089e-02,-5.911132874692500566e-02,4.013275685809462867e-02,2.581336855193527846e-02,-1.018857783298393084e-02,1.128024997255963266e-02,-2.446842989253166217e-03,2.375325590513577625e-02,5.056392913783895604e-02,-3.974187826910250028e-03,1.629929923056348167e-03,2.693673451503302008e-02
5.644531250000000000e-01,-3.981049837603190325e-03,-3.682188466679902489e-03,1.368504981658767543e-02,-1.659653119733470183e-02,5.958270736499470888e-04,3.330587066720489681e-03,2.729938738077238025e-02,-6.422966775038858184e-03,-2.423222369112261465e-02,-6.124047487483567920e-02,3.934991942573570073e-02,2.539080644418204719e-02,-9.798242760725080561e-03,1.033403495331833809e-02,-2.039769498623732885e-03,2.473138647435232929e-02,5.317489720265631409e-02,-5.240518967530177069e-03,7.220305624769820076e-04,2.977888930837716691e-02
5.654296875000000000e-01,-6.127024382865570856e-03,-3.992004523294707431e-03,1.406591971210401776e-02,-1.536186626691652193e-02,-2.070917247386250834e-04,1.449674860746865464e-03,2.590931763545901989e-02,-6.363335836848079893e-03,-2.264581720792173056e-02,-6.314042819960012654e-02,3.852318197699081126e-02,2.482440659520915305e-02,-9.558202502220954078e-03,9.339210017155845020e-03,-1.744596965443482705e-03,2.569274461851375410e-02,5.524662105381634297e-02,-6.503725067117531282e-03,-1.043974518404999622e-04,3.260755985933663087e-02
5.664062500000000000e-01,-8.223807755945685902e-03,-4.257508068359268892e-03,1.418004329440705757e-02,-1.396970705197417631e-02,-9.631108010115471164e-04,-5.979651218335751278e-04,2.431235726329435132e-02,-6.176959561262821904e-03,-2.067660159778961573e-02,-6.478911990211225214e-02,3.764542322782941930e-02,2.411473347347225030e-02,-9.476369281921102894e-03,8.317074973035994481e-03,-1.589191326436605826e-03,2.663250550254789295e-02,5.676438342577749124e-02,-7.752073195777035158e-03,-8.302949624537652069e-04,3.540403366871164997e-02
5.673828125000000000e-01,-1.025108579707442041e-02,-4.476808998387674272e-03,1.401798262851770664e-02,-1.242005171106397472e-02,-1.663270587996629798e-03,-2.787694581384874987e-03,2.252139187175658183e-02,-5.870123770675581172e-03,-1.835311314330854635e-02,-6.616599800223223193e-02,3.670872466855443911e-02,2.326406299231224134e-02,-9.559358254857036954e-03,7.289505088898555127e-03,-1.600532069135342413e-03,2.754640924253440662e-02,5.771961596935062250e-02,-8.973940989419712522e-03,-1.437811369345578637e-03,3.814886285010032907e-02
5.683593750000000000e-01,-1.218949259532736348e-02,-4.648480532611597160e-03,1.357495787593415194e-02,-1.071536337272225616e-02,-2.299150286380531507e-03,-5.092323057210097065e-03,2.055180915505051831e-02,-5.450812230920299567e-03,-1.570990661177280867e-02,-6.725230145109703517e-02,3.570455004805798277e-02,2.227649378134939628e-02,-9.812361775701758382e-03,6.278619375265219113e-03,-1.804161363955173597e-03,2.843083820307279463e-02,5.810994890070397129e-02,-1.015797028246639630e-02,-1.910620126417803769e-03,4.082201278504470066e-02
5.693359375000000000e-01,-1.402083722475538051e-02,-4.771542998820660873e-03,1.285102261298198476e-02,-8.860574266737182222e-03,-2.862976705057578009e-03,-7.482423701833507308e-03,1.842129601665135064e-02,-4.928571763271644320e-03,-1.278699694424296693e-02,-6.803132074456449963e-02,3.462394309769756262e-02,2.115803838374733653e-02,-1.023903484071588335e-02,5.306445133703445796e-03,-2.223642269871907006e-03,2.928287754499381279e-02,5.793918587276730703e-02,-1.129321795851169485e-02,-2.234214439404205287e-03,4.340302512140245539e-02
5.703125000000000000e-01,-1.572831800971325258e-02,-4.845445152670622112e-03,1.185115825350725738e-02,-6.863052689723586966e-03,-3.347728743748871420e-03,-9.926685991960268463e-03,1.614960488360785845e-02,-4.314353651946212231e-03,-9.629206431111840200e-03,-6.848864134695380190e-02,3.345774035223298554e-02,1.991669146598853274e-02,-1.084139339877901974e-02,4.394583945014246193e-03,-2.880035733682914743e-03,3.010035769748869300e-02,5.721720491573583506e-02,-1.236930181332298803e-02,-2.396178077324654602e-03,4.587119353030524871e-02
5.712890625000000000e-01,-1.729672152272279315e-02,-4.870043842914329596e-03,1.058528475133580816e-02,-4.732533418432833226e-03,-3.747236093855817358e-03,-1.239230124362922410e-02,1.375829267423378174e-02,-3.620333699534104138e-03,-6.285428092016868973e-03,-6.861236634603636031e-02,3.219679563906759079e-02,1.856247237754172705e-02,-1.161972711427778152e-02,3.563884250147341878e-03,-3.791405963013395018e-03,3.088187779611016939e-02,5.595978724502945201e-02,-1.337653929858212930e-02,-2.386426543750235461e-03,4.820575041556984797e-02
5.722656250000000000e-01,-1.871260366492268415e-02,-4.845582794531160670e-03,9.068186164406789179e-03,-2.481012722738123576e-03,-4.056270746637423603e-03,-1.484537627894857298e-02,1.127043625617663199e-02,-2.859713614117387857e-03,-2.807817432384271394e-03,-6.839331494470250739e-02,3.083221257227084650e-02,1.710743970662973942e-02,-1.257252802994483429e-02,2.834125573276062744e-03,-4.972363448676069865e-03,3.162680951560995629e-02,5.418837665629842870e-02,-1.430607712136621953e-02,-2.197414270078633033e-03,5.038606257070437494e-02
5.732421875000000000e-01,-1.996445036329472927e-02,-4.772671222590473862e-03,7.319351109647140308e-03,-1.226096476789268527e-04,-4.270629931568044671e-03,-1.725137012907126260e-02,8.710328547488151857e-03,-2.046506704272403436e-03,7.490739974000543144e-04,-6.782519363063869988e-02,2.935558120844605767e-02,1.556567584174214230e-02,-1.369643642322570208e-02,2.223719252676911382e-03,-6.433654445539994243e-03,3.233528112709043584e-02,5.192977310539694663e-02,-1.515000981169059048e-02,-1.824303985007085654e-03,5.239183360591135458e-02
5.742187500000000000e-01,-2.104281563877054631e-02,-4.652262913744074219e-03,5.362729601171805152e-03,2.326604277290359422e-03,-4.387209162646391568e-03,-1.957554825999358386e-02,6.103159664876233424e-03,-1.195311107046280377e-03,4.329208782948235079e-03,-6.690473715069607252e-02,2.775921490054352597e-02,1.395323996205593761e-02,-1.498620497704904880e-02,1.749430283821518106e-03,-8.181805098266478615e-03,3.300814201506130363e-02,4.921576489485748884e-02,-1.590148553619530336e-02,-1.265094975407022541e-03,5.420331082354458430e-02
5.751953125000000000e-01,-2.194043505285391688e-02,-4.485636321697840552e-03,3.226409219478137448e-03,4.848804290761616134e-03,-4.404064146680348492e-03,-2.178344848076533072e-02,3.474687707461072538e-03,-3.210739753178678169e-04,7.876002318953356784e-03,-6.563181674862718362e-02,2.603638332543357220e-02,1.228808833800199701e-02,-1.643468219688109036e-02,1.426124544433670857e-03,-1.021882762735671149e-02,3.364690829416677048e-02,4.608270464632625157e-02,-1.655479762751957754e-02,-5.207075756041538864e-04,5.580149410772655000e-02
5.761718750000000000e-01,-2.265231282485040756e-02,-4.274376120362338889e-03,9.422149810348529921e-04,7.424637591868365506e-03,-4.320460405008699246e-03,-2.384135244324795885e-02,8.509038788224365570e-04,5.611497986154480137e-04,1.133327419019788951e-02,-6.400951350001096718e-02,2.418153766275544375e-02,1.058996131938823131e-02,-1.803281580275443996e-02,1.266545268403198969e-03,-1.254199508273004179e-02,3.425369056004109319e-02,4.257103492069632539e-02,-1.710546051293979769e-02,4.049781046854466831e-04,5.716834431417818635e-02
5.771484375000000000e-01,-2.317578122401134713e-02,-4.020356546365429565e-03,-1.454761358511400850e-03,1.003347108875291167e-02,-4.136909578227966622e-03,-2.571675647308740986e-02,-1.742303306250063237e-03,1.436440649416837346e-03,1.464619620446561826e-02,-6.204415499222689506e-02,2.219052396664069129e-02,8.880236915466632741e-03,-1.976967660984668002e-02,1.281122170708924417e-03,-1.514369013971665276e-02,3.483110518653659282e-02,3.872476994546154155e-02,-1.755026895898489231e-02,1.505130489108766866e-03,5.828698860119645858e-02
5.781250000000000000e-01,-2.351053117724822769e-02,-3.725726744152749789e-03,-3.926695552206919092e-03,1.265365800982105014e-02,-3.855191521398182442e-03,-2.737883538639897599e-02,-4.279480011170064442e-03,2.290255479506337136e-03,1.776222101932214970e-02,-5.974531404540478485e-02,2.006078089780570159e-02,7.181751421085506848e-03,-2.163250318658343357e-02,1.477816106225882543e-03,-1.801133227135622711e-02,3.538217093529105739e-02,3.459094041453773805e-02,-1.788733979724614620e-02,2.770022410990502070e-03,5.914192013300368506e-02
5.791015625000000000e-01,-2.365861338950831297e-02,-3.392898205055694307e-03,-6.433620467754723113e-03,1.526281943296614943e-02,-3.478361453671300740e-03,-2.879889294795355201e-02,-6.735930641131140581e-03,3.108663173147997467e-03,2.063197557342963395e-02,-5.712576864683832634e-02,1.779151816973846556e-02,5.518588106959035865e-03,-2.360676734770106658e-02,1.862001579713159702e-03,-2.112738639867611443e-02,3.591019296649156783e-02,3.021900873323894038e-02,-1.811613555650096880e-02,4.187134325247060529e-03,5.971918961276546922e-02
5.800781250000000000e-01,-2.362440964602880583e-02,-3.024534269582805027e-03,-8.934061806433227573e-03,1.783813659711146193e-02,-3.010741599725494898e-03,-2.995079271535472029e-02,-9.088028523722733315e-03,3.878570853371982909e-03,2.321010406885063576e-02,-5.420142277037127282e-02,1.538387230686174070e-02,3.915835560995221953e-03,-2.567626030388436495e-02,2.436388821411182831e-03,-2.446945481634713732e-02,3.641863662548022740e-02,2.566026238547167854e-02,-1.823746969346923957e-02,5.741303854905564427e-03,6.000658616424013603e-02
5.810546875000000000e-01,-2.341457434877766003e-02,-2.623541542896791826e-03,-1.138570978239583989e-02,2.035664973274313450e-02,-2.457896948872417484e-03,-3.081136318951835373e-02,-1.131350947892770242e-02,4.587937377418399749e-03,2.545604604555912198e-02,-5.099118826722024572e-02,1.284103661135447237e-02,2.399317832092279831e-03,-2.782319905219334324e-02,3.200986512152702475e-03,-2.801045283539432829e-02,3.691099362290709701e-02,2.096719329824523609e-02,-1.825349338481643477e-02,7.414919908400596782e-03,5.999380517754784176e-02
5.820312500000000000e-01,-2.303794672847838190e-02,-2.193062960014677525e-03,-1.374611586401121299e-02,2.279555908497069017e-02,-1.826594958967914370e-03,-3.136077145319329101e-02,-1.339174434077878076e-02,5.225970746379562243e-03,2.733473613062219199e-02,-4.751682853867838369e-02,1.016836258464340337e-02,9.952990782103299759e-04,-3.002835235526894742e-02,4.153105593821439755e-03,-3.171886719919086994e-02,3.739064342154526516e-02,1.619287116853681749e-02,-1.816766411221188565e-02,9.188158859655133626e-03,5.967260086469831915e-02
5.830078125000000000e-01,-2.250543456354951039e-02,-1.736472132623558158e-03,-1.597340310917393785e-02,2.513252380443919617e-02,-1.124749243754734904e-03,-3.158285982353879751e-02,-1.530398683832913734e-02,5.783306336096464238e-03,2.881721331558971533e-02,-4.380276522695965985e-02,7.373430444544316550e-03,-2.698340528209701374e-04,-3.227118542498259857e-02,5.287403945804813356e-03,-3.555909493627291279e-02,3.786071278656970990e-02,1.139031869921006482e-02,-1.798469653617939396e-02,1.103925956974956095e-02,5.903692143251790259e-02
5.839843750000000000e-01,-2.182987062278929358e-02,-1.257368516248821714e-03,-1.802697824438034835e-02,2.734595444751842033e-02,-3.613475011698993444e-04,-3.146544046796382471e-02,-1.703359363857585157e-02,6.252163135879151498e-03,2.988112909595792149e-02,-3.987584968070506664e-02,4.466086814045554243e-03,-1.369908587909372203e-03,-3.453002220049240789e-02,6.595971056342775016e-03,-3.949185893648678169e-02,3.832393654485830720e-02,6.611896565405979767e-03,-1.771049640912114934e-02,1.294483335871082080e-02,5.808302497223422761e-02
5.849609375000000000e-01,-2.102584342438119230e-02,-7.595728573138586012e-04,-1.986823345131575463e-02,2.941529495602712360e-02,4.536358365803069576e-04,-3.100054342943580482e-02,-1.856621379201637417e-02,6.626475505253274709e-03,3.051114547201639118e-02,-3.576510145889011394e-02,1.458448126570839956e-03,-2.279315765975223427e-03,-3.678222389421763328e-02,8.068451179930441128e-03,-4.347469519854449405e-02,3.878252263048910520e-02,1.908705703463333282e-03,-1.735207851939742085e-02,1.488020442001032964e-02,5.680957438353512884e-02
5.859375000000000000e-01,-2.010950426450518191e-02,-2.471223165561814514e-04,-2.146122584003226988e-02,3.132129017578437480e-02,1.309341525978658305e-03,-3.018461407211112807e-02,-1.988994529545889955e-02,6.901998321989351315e-03,3.069921563361458980e-02,-3.150141662361320705e-02,-1.635131211508749922e-03,-2.973371375509984479e-03,-3.900438227460192864e-02,9.692202858529766832e-03,-4.746250541981956311e-02,3.923802446685027701e-02,-2.669985814703886538e-03,-1.691746988310608574e-02,1.681977561941204111e-02,5.521770989331851315e-02
5.869140625000000000e-01,-1.909835280930673174e-02,2.757353798818436893e-04,-2.277332280644513499e-02,3.304623521909084982e-02,2.194141080840887950e-03,-2.901865658324334976e-02,-2.099545698891487275e-02,7.076383791799263634e-03,3.044474210233036326e-02,-2.711724903115228860e-02,-4.798126344501638801e-03,-3.428680979800482857e-03,-4.117252596411913323e-02,1.145249210528077009e-02,-5.140816740504780546e-02,3.969122365047498407e-02,-7.077284482046137908e-03,-1.641559960492595255e-02,1.873741414360299493e-02,5.331109799217224887e-02
5.878906250000000000e-01,-1.801100385921624095e-02,8.045494361520503460e-04,-2.377580189239804700e-02,3.457420327456788012e-02,3.095764842853479699e-03,-2.750832084480053438e-02,-2.187607452587826684e-02,7.149228615412870497e-03,2.975460915088058017e-02,-2.264626825468787213e-02,-8.011945092296334989e-03,-3.623504843754351157e-03,-4.326233785706089935e-02,1.333271601413349092e-02,-5.526319468030416182e-02,4.014202575873190848e-02,-1.126917530220398339e-02,-1.585617701111219358e-02,2.060685107121280543e-02,5.109595589112469333e-02
5.888671875000000000e-01,-1.686693817985147892e-02,1.334675809075497148e-03,-2.444439438408290213e-02,3.589124881359342933e-02,4.001441202977875505e-03,-2.566393070918993047e-02,-2.252782969081927600e-02,7.122090655916705690e-03,2.864308842735648411e-02,-1.812299815445281292e-02,-1.125606605872877392e-02,-3.538117176073155533e-03,-4.524938160632759054e-02,1.531465307613253356e-02,-5.897843573157637853e-02,4.058937190474569412e-02,-1.520498224051266938e-02,-1.524955981391244372e-02,2.240208863679270940e-02,4.858105089341148430e-02
5.898437500000000000e-01,-1.568624054456368641e-02,1.861290021579346636e-03,-2.475976269093449478e-02,3.698558353016734995e-02,4.898045428131466220e-03,-2.350045246838198751e-02,-2.294947287597703250e-02,6.998474711540600066e-03,2.713161884583804168e-02,-1.358244044551019589e-02,-1.450821057579704081e-02,-3.155154179034272074e-03,-4.710933499362121579e-02,1.737873606093012085e-02,-6.250480246105807880e-02,4.103116841134452769e-02,-1.884778009893791142e-02,-1.460661419517594699e-02,2.409780875309748202e-02,4.577767437678096490e-02
5.908203125000000000e-01,-1.448932834606257193e-02,2.379403595065122598e-03,-2.470790253079020726e-02,3.784772277411672936e-02,5.772256369069370466e-03,-2.103740308444381618e-02,-2.314244906324278844e-02,6.783787469521394310e-03,2.524846392939470233e-02,-9.059687894157985796e-03,-1.774454681722959642e-02,-2.459945359643411246e-03,-4.881822788478418218e-02,1.950434296748012122e-02,-6.579401678445154222e-02,4.146423667531183577e-02,-2.216475345227952864e-02,-1.393856879610406128e-02,2.566977625312840544e-02,4.269959038692951875e-02
5.917968750000000000e-01,-1.329667430491342922e-02,2.883884671408945988e-03,-2.428046209356945345e-02,3.847060068934528981e-02,6.610719166223726767e-03,-1.829869854153168968e-02,-2.311083817798546131e-02,6.485262188121544702e-03,2.302825187072880808e-02,-4.589531996046356498e-03,-2.093992391465898315e-02,-1.440822603466796088e-03,-5.035268238298705457e-02,2.167010126668933098e-02,-6.879936379228332455e-02,4.188428494861586027e-02,-2.512749905034685274e-02,-1.325686466875196888e-02,2.709523031378930150e-02,3.936295914773078886e-02
5.927734375000000000e-01,-1.212852692798424559e-02,3.369483318315817221e-03,-2.347497164754679816e-02,3.884965274218144665e-02,7.400211933480650706e-03,-1.531244347398282718e-02,-2.286126118227065768e-02,6.111854119131929913e-03,2.051140557468525416e-02,-2.060701481528420288e-04,-2.406813343545796333e-02,-8.940164776774267748e-05,-5.169015272821613632e-02,2.385420045582181334e-02,-7.147643957806934512e-02,4.228590338023873602e-02,-2.771226889553308342e-02,-1.257300328236525024e-02,2.835325762897959387e-02,3.578623609471640737e-02
5.937500000000000000e-01,-1.100463244765377199e-02,3.830861916248694179e-03,-2.229497846945350387e-02,3.898286481238427692e-02,8.127814288281196356e-03,-1.211066401143085641e-02,-2.240275374767857625e-02,5.674108135102034350e-03,1.774347183167977390e-02,4.057682580713008885e-03,-2.710219514024651138e-02,1.599169185987807298e-03,-5.280916245298015316e-02,2.603470782314739815e-02,-7.378388170388679168e-02,4.266258324717109307e-02,-2.990015203546309008e-02,-1.189839468373443156e-02,2.942514111109061775e-02,3.199004733058126437e-02
5.947265625000000000e-01,-9.943962000918345895e-03,4.262630912845841342e-03,-2.075008349979684877e-02,3.887078851346971453e-02,8.781075512530956209e-03,-8.728986549024975866e-03,-2.174660978598490224e-02,5.184000457151387298e-03,1.477436050972927642e-02,8.170171952808835680e-03,-3.001466353681632795e-02,3.625997829693748762e-03,-5.368953629197764643e-02,2.818988228385975112e-02,-7.568407033434625120e-02,4.300676086311528562e-02,-3.167719395410857619e-02,-1.124420788580384606e-02,3.029467821408690989e-02,2.799704268130087659e-02
5.957031250000000000e-01,-8.964447785241125982e-03,4.659390103761028648e-03,-1.885587772366382683e-02,3.851652290214794411e-02,9.348180074729511846e-03,-5.206265888246761585e-03,-2.090619751311049643e-02,4.654756783825579440e-03,1.165750621545644586e-02,1.210166825710010108e-02,-3.277795139182108908e-02,5.988279310597649160e-03,-5.431262435801052085e-02,3.029848119546002874e-02,-7.714378832484025672e-02,4.330988619605798812e-02,-3.303445328984735974e-02,-1.062122550357451692e-02,3.094846338483524945e-02,2.383172779492399168e-02
5.966796875000000000e-01,-8.082731854559304513e-03,5.015775459694022526e-03,-1.663377792902684740e-02,3.792566322133216622e-02,9.818108221229034094e-03,-1.584166891236191751e-03,-1.989675107249092370e-02,4.100649492751814659e-03,8.448966234296674538e-03,1.582461023584594978e-02,-3.536466605748688624e-02,8.679172556354723331e-03,-5.466151613777007340e-02,3.234005519203127926e-02,-7.813482899788813663e-02,4.356251575910872337e-02,-3.396799644342415186e-02,-1.003970457217826483e-02,3.137612965665446951e-02,1.952027696871097215e-02
5.976562500000000000e-01,-7.313931094484756035e-03,5.326511370837942738e-03,-1.411076317220561448e-02,3.710621779012472643e-02,1.018078935489438556e-02,2.093295560801850929e-03,-1.873514104368527444e-02,3.536776918996314099e-03,5.206469693539353578e-03,1.931392447031220205e-02,-3.774795422252921057e-02,1.168772657065943014e-02,-5.472124192905444828e-02,3.429522629014915280e-02,-7.863454097785198271e-02,4.375442887111504614e-02,-3.447883145098153135e-02,-9.509245370578435497e-03,3.157054499316084423e-02,1.509032861078678928e-02
5.986328125000000000e-01,-6.671421741296089045e-03,5.586468025136102217e-03,-1.131901495596002345e-02,3.606849460045712108e-02,1.042724596349134218e-02,5.780252925747735894e-03,-1.743962740683435708e-02,2.978828001757299372e-03,1.988433778897122535e-03,2.254731571349419955e-02,-3.990185050833643804e-02,1.499885876710841184e-02,-5.447895943500238175e-02,3.614594481127739872e-02,-7.862630027161035540e-02,4.387476592292934019e-02,-3.457278327608974411e-02,-9.038669937797462126e-03,3.152795966286794926e-02,1.057076543703838051e-02
5.996093750000000000e-01,-6.166646586439891026e-03,5.790723478903720724e-03,-8.295465771733387395e-03,3.482495959713336614e-02,1.054972593818200022e-02,9.429509774334789846e-03,-1.602959872061464688e-02,2.442835829740240897e-03,-1.147036539843585348e-03,2.550552398473029253e-02,-4.180162520638060208e-02,1.859338756820578392e-02,-5.392412335028483328e-02,3.787572103175960991e-02,-7.809990077024406285e-02,4.391218684018648177e-02,-3.426031340946395637e-02,-8.635911809365629660e-03,3.124810166577804069e-02,5.991481670165916575e-03
6.005859375000000000e-01,-5.808947739247866983e-03,5.934629820966930147e-03,-5.081262246094156790e-03,3.339006899991456279e-02,1.054182123435740137e-02,1.299309463167495036e-02,-1.452530139870018486e-02,1.944923801381849213e-03,-4.143148467408798441e-03,2.817254463194550362e-02,-4.342412639291065579e-02,2.244812064381327549e-02,-5.304863591784517857e-02,3.946982790608577485e-02,-7.705185549086722430e-02,4.385504751223254921e-02,-3.355628734605420327e-02,-8.307918322638075184e-03,3.073421803127644389e-02,1.383139643621137966e-03
6.015625000000000000e-01,-5.605427508427610409e-03,6.013882678027586241e-03,-1.721150635338983530e-03,3.178007836759014909e-02,1.039857097193622702e-02,1.642282817287462823e-02,-1.294756303649677309e-02,1.501048245924908094e-03,-6.945404148757012425e-03,3.053580801754033139e-02,-4.474811166353366565e-02,2.653599938893847973e-02,-5.184697660141680819e-02,4.091547170498128355e-02,-7.548560216210369045e-02,4.369159156731454441e-02,-3.247969412759628416e-02,-8.060566643815306534e-03,2.999306064983922951e-02,-3.223081682874165237e-03
6.025390625000000000e-01,-5.560839611249489105e-03,6.024593163004695641e-03,1.737206194419866311e-03,3.001283140003685804e-02,1.011654724892539076e-02,1.967090177971664300e-02,-1.131751374609997127e-02,1.126741422966344355e-03,-9.502549577444535656e-03,3.258631598827446685e-02,-4.575456480358636169e-02,3.082629943547457452e-02,-5.031630920714077332e-02,4.220192795899828375e-02,-7.341160816266580069e-02,4.341015452373169631e-02,-3.105332268671967197e-02,-7.898594460209584084e-03,2.903481617635933487e-02,-7.795743718446275505e-03
6.035156250000000000e-01,-5.677512532480173679e-03,5.963361233110859097e-03,5.243969905960189914e-03,2.810753172112002637e-02,9.693922148655576346e-03,2.269045927666398996e-02,-9.656309404046499456e-03,8.368588301431605959e-04,-1.176747347537069124e-02,3.431873284162145765e-02,-4.642699284960263850e-02,3.528488616804288658e-02,-4.845656499538092410e-02,4.332064069172419929e-02,-7.084737132905209733e-02,4.299937704219456563e-02,-2.930340019968362408e-02,-7.825546061984439347e-03,2.787298043656275676e-02,-1.230340813133037198e-02
6.044921875000000000e-01,-5.955306437822644947e-03,5.827349303747075132e-03,8.747914451686794601e-03,2.608450107984117833e-02,9.130514655336522192e-03,2.543617456929288950e-02,-7.984860605434684899e-03,6.453347006414489502e-04,-1.369804073936046855e-02,3.573142909394322331e-02,-4.675169920109420452e-02,3.987452338268072938e-02,-4.627050054930706424e-02,4.426528355475135151e-02,-6.781731473274563160e-02,4.244842375229875009e-02,-2.725919804334179727e-02,-7.843734311789637287e-03,2.652417866586606263e-02,-1.671489701443926515e-02
6.054687500000000000e-01,-6.391604604226866840e-03,5.614354861082551836e-03,1.219724803599994516e-02,2.396492754710344633e-02,8.427816451594443564e-03,2.786481790834903147e-02,-6.323570952205867686e-03,5.649494646831993913e-04,-1.525784607852711042e-02,3.682647698167434980e-02,-4.671802870776432109e-02,4.455523240139014352e-02,-4.376372940781356885e-02,4.503178212881974590e-02,-6.435257516508857689e-02,4.174720393108227734e-02,-2.495261125389980003e-02,-7.954218772012910943e-03,2.500793379769095451e-02,-2.099955073493204108e-02
6.064453125000000000e-01,-6.981339867682108923e-03,5.322880733330771427e-03,1.554045612996057986e-02,2.177060736947269981e-02,7.588995852160306151e-03,2.993580359829208989e-02,-4.692088086479162014e-03,6.071127834498416063e-04,-1.641687474046004888e-02,3.760959727713530237e-02,-4.631858098177678296e-02,4.928469814832904528e-02,-4.094472672452348361e-02,4.561829732128286352e-02,-6.049068673371298110e-02,4.088659017851652838e-02,-2.241771759767557590e-02,-8.156800031325342135e-03,2.334638588129888184e-02,-2.512748093687604961e-02
6.074218750000000000e-01,-7.717056114094876691e-03,4.952201620794857186e-03,1.872715186895493322e-02,1.952368416885779528e-02,6.618879426154598844e-03,3.161171215949417496e-02,-3.109070616239559617e-03,7.816655423356927033e-04,-1.715205872366182965e-02,3.809005766672481086e-02,-4.554938856355710691e-02,5.401871791748950880e-02,-3.782480647949564012e-02,4.602517045817806907e-02,-5.627516264173941518e-02,3.985863116683327489e-02,-1.969032248598315965e-02,-8.450030048293585144e-03,2.156396653342262243e-02,-2.906981625691425555e-02
6.083984375000000000e-01,-8.589004356976610507e-03,4.502425449923233222e-03,2.170891986402764470e-02,1.724638914852119967e-02,5.523911172376202994e-03,3.285878023592404829e-02,-1.591973775493501012e-03,1.096703916136699793e-03,-1.744771857414095101e-02,3.828052361181587260e-02,-4.441005699780288529e-02,5.871168782966302430e-02,-3.441807104319864752e-02,4.625483132856610807e-02,-5.175497986328831540e-02,3.865675454012598711e-02,-1.680749599742258071e-02,-8.831238113410196100e-03,1.968703309962957504e-02,-3.279893843218959631e-02
6.093750000000000000e-01,-9.585272463487098243e-03,3.974548108640011540e-03,2.444013938489549703e-02,1.496078588251803856e-02,4.312089433226855284e-03,3.364735191165119793e-02,-1.568563199082648402e-04,1.558428295757640757e-03,-1.729588273799883419e-02,3.819686328218345472e-02,-4.290386434821091138e-02,6.331712130051854459e-02,-3.074133317062507920e-02,4.631167107836239860e-02,-4.698397301962577155e-02,3.727595610883434329e-02,-1.380710821259264857e-02,-9.296571825100932024e-03,1.774346790738473220e-02,-3.628870662535566699e-02
6.103515625000000000e-01,-1.069194711457086694e-02,3.370500140371420449e-03,2.687877303113198751e-02,1.268852312967594549e-02,2.992882058734949290e-03,3.395228555508034152e-02,1.181789211899764158e-03,2.171019499008184327e-03,-1.669647845857337443e-02,3.785790880860746832e-02,-4.103781818853571850e-02,6.778819323328123814e-02,-2.681401078430819054e-02,4.620188245982124325e-02,-4.202014527345398348e-02,3.571297162052061019e-02,-1.072736892119120766e-02,-9.841052283026782005e-03,1.576224862102137275e-02,-3.951466796065911807e-02
6.113281250000000000e-01,-1.189330612216700500e-02,2.693184023246320176e-03,2.898710739762927827e-02,1.045059892746484122e-02,1.577120657711303820e-03,3.375331084357682809e-02,2.411181135350608414e-03,2.936544282502892306e-03,-1.565739033304017550e-02,3.728517673582475156e-02,-3.882266864712854981e-02,7.207830311956678337e-02,-2.265799518564438203e-02,4.593327051080879631e-02,-3.692490546933471091e-02,3.396642759258531458e-02,-7.606377533530220107e-03,-1.045864252592471934e-02,1.377299624824435825e-02,-4.245425245487543381e-02
6.123046875000000000e-01,-1.317203878335501330e-02,1.946500739129459773e-03,3.073243285737174008e-02,8.267138989241560459e-03,7.687509341454228096e-05,3.303533122606634037e-02,3.520366829616367824e-03,3.854891733633576244e-03,-1.419438484417660622e-02,3.650255115982502241e-02,-3.627287664473539258e-02,7.614164979016407875e-02,-1.829749361147011213e-02,4.551503725527813321e-02,-3.176224203225570808e-02,3.203696796187550239e-02,-4.481688722752898493e-03,-1.114232808364023185e-02,1.180550778860059435e-02,-4.508695073408902632e-02
6.132812500000000000e-01,-1.450949153423881748e-02,1.135364444127834153e-03,3.208765042120653721e-02,6.157192154707104466e-03,-1.494690308796334331e-03,3.178866774933673117e-02,4.500313614612581892e-03,4.923741657644891377e-03,-1.233090142173537233e-02,3.553593359548841424e-02,-3.340653704344017511e-02,7.993381021258846864e-02,-1.375884732445251113e-02,4.495754447400712728e-02,-2.659784527187929182e-02,2.992735363699757650e-02,-1.389898946654884344e-03,-1.188420837584140341e-02,9.889280848288724279e-03,-4.739447314854909610e-02
6.142578125000000000e-01,-1.588593578148595267e-02,2.657041871083846833e-04,3.303179467936070979e-02,4.138545332934303808e-03,-3.123477079461762194e-03,3.000924089629997821e-02,5.343971812507924968e-03,6.138565592009976972e-03,-1.009771282721217203e-02,3.441286413307713399e-02,-3.024525701035801761e-02,8.341231449134403619e-02,-9.070326688726308706e-03,4.427205898466808620e-02,-2.149819070716157618e-02,2.764253242692236989e-02,1.633741443867448625e-03,-1.267559757474430449e-02,8.053037766059846503e-03,-4.936088912953123797e-02
6.152343750000000000e-01,-1.728085444251530045e-02,-6.555482158724024655e-04,3.355046306810795242e-02,2.227560035451030523e-03,-4.794627411501277588e-03,2.769868785182180715e-02,6.046309929489767851e-03,7.492660585920287927e-03,-7.532459858261949387e-03,3.316211889705381055e-02,-2.681399048504640170e-02,8.653720909588599741e-02,-4.261904933611100274e-03,4.347048518574411075e-02,-1.652959680735687290e-02,2.518967725850582845e-02,4.555686301105897791e-03,-1.350713345718855020e-02,6.324256896875444893e-03,-5.097274587070722146e-02
6.162109375000000000e-01,-1.867324342166519491e-02,-1.620484857481663092e-03,3.363614311903279780e-02,4.390322294763114412e-04,-6.492711167920372888e-03,2.486441341372046254e-02,6.604322301197717085e-03,8.977215384299942758e-03,-4.679067497573420262e-03,3.181328921073253713e-02,-2.314083021664490453e-02,8.927160032453722305e-02,6.349874544930725687e-04,4.256508985395493494e-02,-1.175727112624982799e-02,2.257819107920921997e-02,7.344418319111850786e-03,-1.436889270334468054e-02,4.728718680347999102e-03,-5.221916565829971824e-02
6.171875000000000000e-01,-2.004192399405926167e-02,-2.620263463803480276e-03,3.328843091654300201e-02,-1.213923145308100186e-03,-8.201922582518809610e-03,2.151957359253270363e-02,7.017009935802014271e-03,1.058140816097058283e-02,-1.587051649721228988e-03,3.039634818885373138e-02,-1.925675939762277328e-02,9.158217011270484986e-02,5.587725551328356216e-03,4.156822433527650879e-02,-7.244359175154496504e-03,1.981967736210743514e-02,9.970737136790615643e-03,-1.525051105555498901e-02,3.290073978642297971e-03,-5.309192141571895951e-02
6.181640625000000000e-01,-2.136586186549423519e-02,-3.645164439457257693e-03,3.251413568762897416e-02,-2.719962052698249658e-03,-9.906283957539074175e-03,1.768299178269234356e-02,7.285335656301983667e-03,1.229253446203491459e-02,1.689272515880102868e-03,2.894121072172124026e-02,-1.519536545808685551e-02,9.343965651153564311e-02,1.056276766288494554e-02,4.049204933227517483e-02,-3.051010528395525084e-03,1.692787567999520099e-02,1.240800844127061715e-02,-1.614130673124759136e-02,2.029441904248027034e-03,-5.358549026593898562e-02
6.191406250000000000e-01,-2.262448852899115459e-02,-4.684663262449258007e-03,3.132726724998190215e-02,-4.069575090893564132e-03,-1.158985351109581563e-02,1.337900822875002713e-02,7.412154982898889674e-03,1.409616355568098223e-02,5.091667899283886314e-03,2.747729297450301339e-02,-1.099251909057651078e-02,9.481929149775178423e-02,1.552594529992632269e-02,3.934826746372047102e-02,7.665234223124288079e-04,1.391856238519808761e-02,1.463237223966252706e-02,-1.703040548804161253e-02,9.650439746203217945e-04,-5.369708514526803228e-02
6.201171875000000000e-01,-2.379802044944446734e-02,-5.727518004017616120e-03,2.974890492208977916e-02,-5.255124946573146161e-03,-1.323693441597575959e-02,8.637264342057917113e-03,7.402124502517525365e-03,1.597632094564394381e-02,8.558924271697930519e-03,2.603307760025357770e-02,-6.686022043292829189e-03,9.570118922412965135e-02,2.044276275960740796e-02,3.814786865615059364e-02,4.156745952377223843e-03,1.080941701225848761e-02,1.662290910847955688e-02,-1.790686576625038703e-02,1.118809328191415573e-04,-5.342666472229300190e-02
6.210937500000000000e-01,-2.486777157904537794e-02,-6.761871487118095020e-03,2.780694842194177813e-02,-6.270857839627108632e-03,-1.483228200255315085e-02,3.492424234985856343e-03,7.261589741634922462e-03,1.791569439934381433e-02,1.202786307254540867e-02,2.463569085292878838e-02,-2.315227643435537920e-03,9.607067837843841218e-02,2.527870348320747362e-02,3.690089322259484245e-02,7.073712144445766341e-03,7.619855602361249453e-03,1.836176386992832005e-02,-1.875980238276309456e-02,-5.185420324254894683e-04,-5.277692208279296388e-02
6.220703125000000000e-01,-2.581645473901070242e-02,-7.775367332449503732e-03,2.553575321852843971e-02,-7.112889612606409021e-03,-1.636130607408024795e-02,-2.016163379452989932e-03,6.998454787175272321e-03,1.989586047459801846e-02,1.543438172100630723e-02,2.331049768613894027e-02,2.079361613967353143e-03,9.591857298043990343e-02,2.999954025419433734e-02,3.561621719383781942e-02,9.477753848703689143e-03,4.370832721404467255e-03,1.983422677321077660e-02,-1.957850731922423579e-02,-9.184366389397389131e-04,-5.175325283281138194e-02
6.230468750000000000e-01,-2.662846749791492398e-02,-8.755278877626910400e-03,2.297565472091819133e-02,-7.779167486818961905e-03,-1.781026530378906902e-02,-7.844859034920137128e-03,6.622036085783241169e-03,2.189752820658347893e-02,1.871452022343957078e-02,2.208072073489883089e-02,6.456514757685177623e-03,9.524137670384949517e-02,3.457164622426108641e-02,3.430136409671159792e-02,1.133612058540874046e-02,1.084614498202772026e-03,2.102877286746937177e-02,-2.035256623469403059e-02,-1.083895201815914758e-03,-5.036370344565090085e-02
6.240234375000000000e-01,-2.729015833306563943e-02,-9.688649698001282340e-03,2.017238756174721814e-02,-8.269408850644399331e-03,-1.916645075070296661e-02,-1.394617752927700648e-02,6.142902992514796476e-03,2.390079634450265056e-02,2.180553240506199683e-02,2.096708880274923345e-02,1.077470639895969362e-02,9.404141665350659873e-02,3.896230370776641860e-02,3.296234692757930851e-02,1.262352566601983479e-02,-2.215474464177169187e-03,2.193706083213978197e-02,-2.107196943648845591e-02,-1.014993300952655216e-03,-4.861890083253521400e-02
6.250000000000000000e-01,-2.779006907744583504e-02,-1.056244421143267241e-02,1.717640802437971070e-02,-8.585018760018639852e-03,-2.041835564471395498e-02,-2.026927890607697555e-02,5.572707734950443914e-03,2.588542030956876225e-02,2.464694393470190717e-02,1.998752011818324265e-02,1.499255904724241389e-02,9.232690344643663949e-02,4.314000766802811304e-02,3.160354355437841600e-02,1.332258814439252204e-02,-5.505326961817968642e-03,2.255389307196479023e-02,-2.172721616037166792e-02,-7.158290005678567087e-04,-4.653196424965656830e-02
6.259765625000000000e-01,-2.811914992851969122e-02,-1.136370661874090346e-02,1.404212934564797940e-02,-8.728988111669659655e-03,-2.155582875052858283e-02,-2.676049963192981412e-02,4.924007507801600458e-03,2.783108488600178482e-02,2.718157944926275632e-02,1.915684518641883050e-02,1.906928844178911939e-02,9.011191542675457689e-02,4.707476083274761414e-02,3.022760820547191682e-02,1.342416270633770871e-02,-8.760348063005065841e-03,2.287713938025154672e-02,-2.230941114024906011e-02,-1.944971830372667853e-04,-4.411840076533130039e-02
6.269531250000000000e-01,-2.827094362354607565e-02,-1.207972622112277183e-02,1.082708117031520346e-02,-8.705774692694749975e-03,-2.257020882298358538e-02,-3.336391771456136135e-02,4.210081416932956108e-03,2.971767855739855177e-02,2.935654151867811423e-02,1.848657355052462509e-02,2.296514659375791315e-02,8.741630587503168570e-02,5.073835742077363598e-02,2.883542107733063492e-02,1.292755124251961443e-02,-1.195576480724054244e-02,2.290762691847171573e-02,-2.281035258543109498e-02,5.370014181655954162e-04,-4.139598559946936623e-02
6.279296875000000000e-01,-2.824173576507339051e-02,-1.269820696985894497e-02,7.591005812518692580e-03,-8.521169512273663038e-03,-2.345443791073916276e-02,-4.002194510014023265e-02,3.444744951818091375e-03,3.152556536384671509e-02,3.112412491659444225e-02,1.798470819619950312e-02,2.664185723716826909e-02,8.426553313842864712e-02,5.410465253844658901e-02,2.742607742587825290e-02,1.184059160189582932e-02,-1.506694622963424164e-02,2.264899964732356233e-02,-2.322261082776707827e-02,1.462915859957654094e-03,-3.838462871340844740e-02
6.289062500000000000e-01,-2.803066870534838551e-02,-1.320743894615264945e-02,4.394905169168878724e-03,-8.182150980242561614e-03,-2.420315154852338904e-02,-4.667594036798328877e-02,2.642164583975021783e-03,3.323585018128523416e-02,3.244265066588625929e-02,1.765561069466162550e-02,3.006303845852519030e-02,8.069041469345267226e-02,5.714981441058468448e-02,2.599691680908799984e-02,1.017962086427756999e-02,-1.806972895136953194e-02,2.210755066924842763e-02,-2.353959704885097426e-02,2.563963634573998215e-03,-3.510622907167543910e-02
6.298828125000000000e-01,-2.763981686411756677e-02,-1.359646934356381100e-02,1.300053109139448796e-03,-7.696729611189066615e-03,-2.481274419632661585e-02,-5.326683450983072526e-02,1.816674968768957959e-03,3.483063341369959515e-02,3.327720559575791937e-02,1.749991948662929508e-02,3.319460741305844953e-02,7.672680724291364163e-02,5.985255674818173999e-02,2.454359243262749929e-02,7.969312373024161136e-03,-2.094074339179455985e-02,2.129203120157027382e-02,-2.375562164647077035e-02,3.817609616268192313e-03,-3.158451801913115392e-02
6.308593750000000000e-01,-2.707422185476317938e-02,-1.385527043540989676e-02,-1.633011088157488872e-03,-7.073786000730398690e-03,-2.528140863300127467e-02,-5.973576244204010371e-02,9.826010726181565440e-04,3.629325123962697658e-02,3.360027465851549155e-02,1.751452297664676805e-02,3.600516223844368868e-02,7.241521602653291922e-02,6.219434872116066937e-02,2.306017982791460502e-02,5.242387703041591351e-03,-2.365773555038577780e-02,2.021344009048918824e-02,-2.386594194699394322e-02,5.198401607948264710e-03,-2.784489321831062209e-02
6.318359375000000000e-01,-2.634188632238058242e-02,-1.397490195733210733e-02,-4.345492165276133335e-03,-6.322904842521352015e-03,-2.560914838682250630e-02,-6.602469285354675699e-02,1.540873611166188300e-04,3.760849776503166764e-02,3.339225498482597393e-02,1.769258834112200085e-02,3.846633654177559342e-02,6.780033757461574606e-02,6.415960019886135512e-02,2.153932337500628208e-02,2.039206674991399584e-03,-2.619987928038721922e-02,1.888479789785513577e-02,-2.386679911406098392e-02,6.678357832588386472e-03,-2.391424457405924575e-02
6.328125000000000000e-01,-2.545372594729148480e-02,-1.394766532304940292e-02,-6.781334859568183965e-03,-5.454207730908457001e-03,-2.579776268142046358e-02,-7.207704904029449411e-02,-6.550640296078213097e-04,3.876282570186671134e-02,3.264184257836716396e-02,1.802364616610249368e-02,4.055312215885151228e-02,6.293054114031768065e-02,6.573582014182324795e-02,1.997241848343313947e-02,-1.592759566542677804e-03,-2.854807403208358893e-02,1.732090964487327522e-02,-2.375544424159085899e-02,8.227400823592852935e-03,-1.982077353753106813e-02
6.337890625000000000e-01,-2.442347963125681559e-02,-1.376724712056920548e-02,-8.888190095974607408e-03,-4.478187426334935897e-03,-2.585080378639037155e-02,-7.783831351678180410e-02,-1.431544451015199018e-03,3.974452251164201783e-02,3.134628463284309940e-02,1.849373023314877448e-02,4.224415626213170322e-02,5.785729499281941357e-02,6.691374627405885511e-02,1.834982657438194789e-02,-5.599565545538007054e-03,-3.068522318279456873e-02,1.553812028069763082e-02,-2.353015374866732762e-02,9.813831355257252725e-03,-1.559380713132083734e-02
6.347656250000000000e-01,-2.326757845368990912e-02,-1.342884940756561458e-02,-1.061833535412096997e-02,-3.405546150661829113e-03,-2.577350708175390331e-02,-8.325660942493498529e-02,-2.162677794224374637e-03,4.054385932133935250e-02,2.951149266220527007e-02,1.908557097510105161e-02,4.352196932001919927e-02,5.263454462632181918e-02,6.768744443333857275e-02,1.666111937910032953e-02,-9.921529893504373032e-03,-3.259648829179460916e-02,1.355406686140520067e-02,-2.319023431362970261e-02,1.140483533298215085e-02,-1.126360797420636328e-02
6.357421875000000000e-01,-2.200497455369958624e-02,-1.292930443833719897e-02,-1.192953370154238579e-02,-2.247040330221281804e-03,-2.557269456798032595e-02,-8.828325207600762337e-02,-2.836546263710780762e-03,4.115321032954240288e-02,2.715201393215457143e-02,1.977884033960375376e-02,4.437319087966209302e-02,4.731805072422831659e-02,6.805437628568150599e-02,1.489534849205751202e-02,-1.449406496942990188e-02,-3.426951491911243985e-02,1.138743127931315068e-02,-2.273601769312623422e-02,1.296701594556653840e-02,-6.861181510145896931e-03
6.367187500000000000e-01,-2.065693165299611889e-02,-1.226717161006706490e-02,-1.278581677930643382e-02,-1.013334018993509306e-03,-2.525665297198333159e-02,-9.287326435785676904e-02,-3.442101969639361353e-03,4.156714086752380521e-02,2.429086102950674814e-02,2.055044503844143111e-02,4.478871065211227631e-02,4.196469540134526582e-02,6.801543439670211522e-02,1.304133560349804780e-02,-1.924858589821393240e-02,-3.569462602382803690e-02,9.057697178203361760e-03,-2.216884586781911123e-02,1.446694287982063648e-02,-2.418081564376114295e-03
6.376953125000000000e-01,-1.924677947678462425e-02,-1.144281461167235073e-02,-1.315817806766921526e-02,2.851369833259827756e-04,-2.483498800785820596e-02,-9.698585021187468291e-02,-3.969263706009360133e-03,4.178246275648744151e-02,2.095920176669146401e-02,2.137486443631137628e-02,4.476379291570917185e-02,3.663176581787377234e-02,6.757494397388805196e-02,1.108797839387765626e-02,-2.411348593742938806e-02,-3.686497940505706339e-02,6.584914431835499522e-03,-2.149104703895797844e-02,1.587171002027692665e-02,2.033784737654766549e-03
6.386718750000000000e-01,-1.779963484716079458e-02,-1.045845699225397482e-02,-1.302516403355809954e-02,1.638288549068676273e-03,-2.431845674260834506e-02,-1.005848209242936053e-01,-4.408998547654951680e-03,4.179825610097705202e-02,1.719591395204904047e-02,2.222452865447635192e-02,4.429814281397070203e-02,3.137622470738000990e-02,6.674063092728083069e-02,9.024566710497049574e-03,-2.901516394636991653e-02,-3.777668616102305976e-02,3.989474257056997882e-03,-2.070590306858796290e-02,1.714949281144203044e-02,6.462351742556048627e-03
6.396484375000000000e-01,-1.634209270886942400e-02,-9.318214635287288064e-03,-1.237335225058470121e-02,3.036497675411734768e-03,-2.371878038536236188e-02,-1.036389695778461434e-01,-4.753388155814690028e-03,4.161585717202422735e-02,1.304701182351209084e-02,2.307023184312223182e-02,4.339592370079192740e-02,2.625397767847739358e-02,6.552355623820034503e-02,6.841103371418930622e-03,-3.387908880686527763e-02,-3.842888771106188484e-02,1.291897685436688061e-03,-1.981760901048278470e-02,1.827009635227818188e-02,1.083558887631034737e-02
6.406250000000000000e-01,-1.490189079364765898e-02,-8.028103925784832451e-03,-1.119770726426176817e-02,4.470696758151640991e-03,-2.304844015749618613e-02,-1.061223896634731351e-01,-4.995679924885915515e-03,4.123881255407010893e-02,8.564953105487365520e-03,2.388157502078255834e-02,4.206572527093731945e-02,2.131914733014767666e-02,6.393801697325966760e-02,4.528623759079534322e-03,-3.863088494877964935e-02,-3.882378954361537238e-02,-1.487360264196719694e-03,-1.883122541903781491e-02,1.920548532579118700e-02,1.512169231781892997e-02
6.416015625000000000e-01,-1.350755203027495174e-02,-6.596024726677296272e-03,-9.501806825095415396e-03,5.932451771700617514e-03,-2.232045920486730450e-02,-1.080147345489197025e-01,-5.130323327974898109e-03,4.067280024906075320e-02,3.807837669663788512e-03,2.462743239861221733e-02,4.032048280017697106e-02,1.662336425891110595e-02,6.200141463048609858e-02,2.079508280019078115e-03,-4.319742267743276187e-02,-3.896665051087391807e-02,-4.328088778044001522e-03,-1.775262414969600369e-02,1.993028704183878036e-02,1.928927405236233530e-02
6.425781250000000000e-01,-1.218800915700338910e-02,-5.031717632986999408e-03,-7.297933102260617880e-03,7.414023747347247943e-03,-2.154817377672156586e-02,-1.093014152321362120e-01,-5.152992022276595835e-03,3.992551894139372698e-02,-1.161489374351020593e-03,2.527643470932081082e-02,3.817734839952624526e-02,1.221508492994820110e-02,5.973409185233594793e-02,-5.122182195552494634e-04,-4.750789679472081084e-02,-3.886572717755773509e-02,-7.210480296981429046e-03,-1.658842837765268918e-02,2.042225918744764585e-02,2.330754769417527072e-02
6.435546875000000000e-01,-1.097221628601494775e-02,-3.346695342905022311e-03,-4.607025590100819606e-03,8.908413250568065003e-03,-2.074499711394085788e-02,-1.099737345625982077e-01,-5.060592454069616150e-03,3.900654712069511615e-02,-6.276415694810938417e-03,2.579746275180665877e-02,3.565751575460049394e-02,8.138946133380538586e-03,5.715913888313134406e-02,-3.250605879129260870e-03,-5.149487705587409148e-02,-3.853217343660558097e-02,-1.011526935350333910e-02,-1.534594756250782545e-02,2.066271433264436908e-02,2.714651053395698496e-02
6.445312500000000000e-01,-9.888752401459664776e-03,-1.554148368114927200e-03,-1.458494596123771289e-03,1.040938786353185971e-02,-1.992417965799995333e-02,-1.100289568829150161e-01,-4.851259854692998794e-03,3.792717422808113831e-02,-1.146760499401150955e-02,2.616014414831650120e-02,3.278600036705542342e-02,4.435165353002583355e-03,5.430217148231264446e-02,-6.137523673813237608e-03,-5.509531431098996929e-02,-3.797989631702592545e-02,-1.302385056584630212e-02,-1.403310807635549731e-02,2.063689382544999298e-02,3.077712132325305383e-02
6.455078125000000000e-01,-8.965421939792224404e-03,3.311743042372443900e-04,2.110103581683976919e-03,1.191149297571675661e-02,-1.909856930780024289e-02,-1.094703128163287409e-01,-4.524342641434371537e-03,3.670020642831728352e-02,-1.666408849658214397e-02,2.633534619531866655e-02,2.959137783372960129e-02,1.138995841717310069e-03,5.119108232623276189e-02,-9.172432962123142769e-03,-5.825148674207082655e-02,-3.722536961736369610e-02,-1.591837559367923621e-02,-1.265838019286579831e-02,2.033428441947430707e-02,3.417147335197242425e-02
6.464843750000000000e-01,-8.228857700742039927e-03,2.293108594731465763e-03,6.053526453726072384e-03,1.341004646880461677e-02,-1.828037551174357608e-02,-1.083069396928861977e-01,-4.080376329618983292e-03,3.533975000829256419e-02,-2.179438679948402652e-02,2.629565767483389715e-02,2.610548318415306657e-02,-1.719755468215925561e-03,4.785576823642065381e-02,-1.235219560120389554e-02,-6.091187141556440171e-02,-3.628740769053712123e-02,-1.878182928107227992e-02,-1.123070210674664837e-02,1.974887180162200606e-02,3.730296240691095833e-02
6.474609375000000000e-01,-7.704131367418538649e-03,4.314241371555333285e-03,1.031943458082979284e-02,1.490111814710874151e-02,-1.748094098509230324e-02,-1.065537588584117151e-01,-3.521048123863969141e-03,3.386097575523721454e-02,-2.678764364686202215e-02,2.601585258088288943e-02,2.236307474274952523e-02,-4.117139883209151342e-03,4.432783585779687119e-02,-1.567092100758758766e-02,-6.303192741666149845e-02,-3.518690237071596394e-02,-2.159808561326022336e-02,-9.759401618209961535e-03,1.887932611401020241e-02,4.014644921749574435e-02
6.484375000000000000e-01,-7.414376873829300885e-03,6.376097385153270229e-03,1.484910259162550150e-02,1.638149500750986365e-02,-1.671052478680535788e-02,-1.042312918364555752e-01,-2.849153387629995045e-03,3.227986797053414986e-02,-3.157475293275798650e-02,2.547332890564969060e-02,1.840146638312056132e-02,-6.035402263974157244e-03,4.064028867281740953e-02,-1.911985596929090259e-02,-6.457477810029479959e-02,-3.394652665924424717e-02,-2.435194448713806636e-02,-8.254116077436412027e-03,1.772911557973995064e-02,4.267841599987531875e-02
6.494140625000000000e-01,-7.380431747480053345e-03,8.459344980312066484e-03,1.957824227128201339e-02,1.784863365946986330e-02,-1.597810037550291204e-02,-1.013654180052054321e-01,-2.068545191734625331e-03,3.061296202200405533e-02,-3.608946028637564224e-02,2.464851592010496723e-02,1.426013239367887597e-02,-7.463234317525418299e-03,3.682719847373461253e-02,-2.268732037038644761e-02,-6.551178146672170799e-02,-3.259040936362646301e-02,-2.702915063522553021e-02,-6.724711141303832754e-03,1.630654543156179540e-02,4.487711670220871640e-02
6.503906250000000000e-01,-7.620501374724582104e-03,1.054401813707554758e-02,2.443792611372728671e-02,1.930060139295169605e-02,-1.529117209176364747e-02,-9.798707710053584929e-02,-1.184078115882897545e-03,2.887707452518357282e-02,-4.026942095840197605e-02,2.352524377086653504e-02,9.980289472703476883e-03,-8.395941543498940812e-03,3.292336462203219322e-02,-2.635869128182155574e-02,-6.582297932515414340e-02,-3.114378540123596828e-02,-2.961639634347392955e-02,-5.181198850572138470e-03,1.462472048925201468e-02,4.672272053317241131e-02
6.513671875000000000e-01,-8.149850889076430682e-03,1.260975209054306795e-02,2.935559798975866108e-02,2.073600754735037410e-02,-1.465561328529135614e-02,-9.413192045529696073e-02,-2.015474246240676242e-04,2.708903036930013913e-02,-4.405719639790377229e-02,2.209106969424251554e-02,5.604460613450591017e-03,-8.835520686635321003e-03,2.896396459881956514e-02,-3.011643711303226695e-02,-6.549741772247756610e-02,-2.963262692844305726e-02,-3.210130986002796699e-02,-3.633655492026819853e-03,1.270143091813661154e-02,4.819744832333572315e-02
6.523437500000000000e-01,-8.980529070680578693e-03,1.463602951365655137e-02,3.425615603743359383e-02,2.215392695581853630e-02,-1.407552902318739453e-02,-8.983991542674481245e-02,8.723753368974154505e-04,2.526539086423575803e-02,-4.740117287739518959e-02,2.033755571354604885e-02,1.176025823872270783e-03,-8.790645779673381122e-03,2.498419949001363244e-02,-3.394020271958769763e-02,-6.453333305828370947e-02,-2.808326082805352383e-02,-3.447243160102681642e-02,-2.092139668383079590e-03,1.055896190926743430e-02,4.928570122652647240e-02
6.533203125000000000e-01,-1.012112827234892473e-02,1.660243402149273392e-02,3.906309155555443002e-02,2.355381732526821287e-02,-1.355314598311132407e-02,-8.515490794272581598e-02,2.030209378330858228e-03,2.342218727963155112e-02,-5.025638677367315343e-02,1.826049332943050635e-02,-3.261235250862384600e-03,-8.276562134489217834e-03,2.101893815326967563e-02,-3.780694553527725460e-02,-6.293820035257877143e-02,-2.652197837622179838e-02,-3.671918041779541342e-02,-5.666109605488929730e-04,8.223829232356136276e-03,4.997418121734974183e-02
6.542968750000000000e-01,-1.157658395864131010e-02,1.848890757478391378e-02,4.369966659938638587e-02,2.493543246213135098e-02,-1.308873175680496867e-02,-8.012414850783683429e-02,3.263733494615748965e-03,2.157466397627724047e-02,-5.258524262396409993e-02,1.586007142648875046e-02,-7.663603672310542042e-03,-7.314888936003564879e-03,1.710236387794634300e-02,-4.169112195587011682e-02,-6.072864224710999154e-02,-2.497464310852522129e-02,-3.883181229535968837e-02,9.331504665522115730e-04,5.726443806531702867e-03,5.025200278365077322e-02
6.552734375000000000e-01,-1.334801696485706825e-02,2.027600822817952550e-02,4.809011215974774711e-02,2.629873326760669497e-02,-1.268054537039991526e-02,-7.479778734928285711e-02,4.564055981451267500e-03,1.973703519393620043e-02,-5.435811182638548844e-02,1.314098439291527982e-02,-1.198787938705106297e-02,-5.933332394532940535e-03,1.326762737339044762e-02,-4.556492235977224053e-02,-5.793019947241834222e-02,-2.346630300923929074e-02,-4.080137390414598914e-02,2.397622990857971922e-03,3.100709592189945622e-03,5.011079515122757871e-02
6.562500000000000000e-01,-1.543262105865187556e-02,2.194516458820903321e-02,5.216082826804914474e-02,2.764379840420657861e-02,-1.232482037393324223e-02,-6.922834464558930145e-02,5.921685060273853066e-03,1.792225936065819369e-02,-5.555380181214571167e-02,1.011247827291617517e-02,-1.619183216626847444e-02,-4.165312698986552674e-03,9.546509903373478351e-03,-4.939855232166862065e-02,-5.457696566679903077e-02,-2.202081315507816231e-02,-4.261965342500240173e-02,3.817621089642779086e-03,3.835602109015790991e-04,4.954479431500331821e-02
6.572265625000000000e-01,-1.782359782510099452e-02,2.347892331932636967e-02,5.584156712215354590e-02,2.897073647917381908e-02,-1.201578137001795693e-02,-6.347016196781188335e-02,7.326599376472866382e-03,1.614183452928331583e-02,-5.615988765212637235e-02,6.788333632224544112e-03,-2.023464035156425159e-02,-2.049509266725355917e-03,5.969100324907765376e-03,-5.316055677261677381e-02,-5.071109155632706061e-02,-2.066047485334830680e-02,-4.427913101332182910e-02,5.184371035673377565e-03,-2.385559268560391577e-03,4.855092408884145727e-02
6.582031250000000000e-01,-2.051014030373969621e-02,2.486118606527602110e-02,5.906658037798571959e-02,3.027960150159455383e-02,-1.174569434765513481e-02,-5.757884117160402826e-02,8.768318274009522309e-03,1.440561823103457192e-02,-5.617290033722387860e-02,3.186784703357089382e-03,-2.407731262669148345e-02,3.706700125737830793e-04,2.563489687652612762e-03,-5.681818309729248784e-02,-4.638216556322904277e-02,-1.940569712478318332e-02,-4.577293116300963638e-02,6.489584448487201000e-03,-5.165257998639875142e-03,4.712886532800376199e-02
6.591796875000000000e-01,-2.347746619120166800e-02,2.607743223794823512e-02,6.177571210183305239e-02,3.157031325118495740e-02,-1.150495066918344987e-02,-5.161067700970858180e-02,1.023597168504384453e-02,1.272167466850370257e-02,-5.559836835229032409e-02,-6.696247235175138701e-04,-2.768308826354972871e-02,3.047688710076366415e-03,-6.445130941043230623e-04,-6.033777844905749421e-02,-4.164647987018497977e-02,-1.827468609505696062e-02,-4.709477907820816545e-02,7.725529413700895666e-03,-7.912804260677095206e-03,4.528111242675726678e-02
6.601562500000000000e-01,-2.670690079366818542e-02,2.711492426660367522e-02,6.391541952567671159e-02,3.284258405066740882e-02,-1.128218403412700917e-02,-4.562208968943332055e-02,1.171836960052316176e-02,1.109615175642975939e-02,-5.445071160799338367e-02,-4.754247298974525332e-03,-3.101781156980108062e-02,5.930543094421445414e-03,-3.631641170669722401e-03,-6.368521591834497286e-02,-3.656619279894600394e-02,-1.728316747948835039e-02,-4.823896296379608789e-02,8.885098873028903638e-03,-1.058476068089937369e-02,4.301301615163606595e-02
6.611328125000000000e-01,-3.017600927777661091e-02,2.796289209567601880e-02,6.543970468534593410e-02,3.409585326373203162e-02,-1.106441922123451056e-02,-3.966906348072879451e-02,1.320407120310082040e-02,9.533190064662910856e-03,-5.275298926251392739e-02,-9.036597750613040853e-03,-3.405027659081230618e-02,8.965475856786883288e-03,-6.377402187296930466e-03,-6.682634362079527268e-02,-3.120840003312796290e-02,-1.644414687766981506e-02,-4.920030390924200886e-02,9.961875970279440370e-03,-1.313764024063110263e-02,4.033281184111548595e-02
6.621093750000000000e-01,-3.385877713536757094e-02,2.861269396723622321e-02,6.631094123674875773e-02,3.532923065052725325e-02,-1.083725089741168802e-02,-3.380659729087850257e-02,1.468145384371078756e-02,8.034865230431972524e-03,-5.053650541420971060e-02,-1.348267504551860403e-02,-3.675253848571971571e-02,1.209673268562903858e-02,-8.864280380490250841e-03,-6.972745028872402717e-02,-2.564412869966611538e-02,-1.576771204512674579e-02,-4.997413476961917733e-02,1.095019601476233083e-02,-1.552857312676275171e-02,3.725163198755013921e-02
6.630859375000000000e-01,-3.772583715490952089e-02,2.905795082167323892e-02,6.650058222233108662e-02,3.654144950646683737e-02,-1.058505028761530520e-02,-2.808817286562620072e-02,1.613878212451774416e-02,6.601164893862645003e-03,-4.784027903589826297e-02,-1.805533714543814533e-02,-3.910018840125300404e-02,1.526735135946287458e-02,-1.107790580661883496e-02,-7.235574056172830448e-02,-1.994726959645366782e-02,-1.526088068546041510e-02,-5.055628914828517312e-02,1.184520469434053973e-02,-1.771597418040576216e-02,3.378350221958286576e-02
6.640625000000000000e-01,-4.174474058894862838e-02,2.929465199343051288e-02,6.598973627734716629e-02,3.773083029215231615e-02,-1.029119703103781834e-02,-2.256524595874896677e-02,1.756427741116749208e-02,5.230000679410012898e-03,-4.471038681076214272e-02,-2.271472365014459011e-02,-4.107258910218227616e-02,1.841997247529821718e-02,-1.300718850478717326e-02,-7.467981288693137376e-02,-1.419346389359296343e-02,-1.492749661791275065e-02,-5.094310126419322043e-02,1.264291213705825631e-02,-1.966020057148494884e-02,2.994531972497327388e-02
6.650390625000000000e-01,-4.588026963054430557e-02,2.932123026314143940e-02,6.476960169856185723e-02,3.889525523679007724e-02,-9.938333113714753475e-03,-1.728676543825717615e-02,1.894618813420786974e-02,3.917255204557839113e-03,-4.119918968011128391e-02,-2.741872091560455110e-02,-4.265306907822523363e-02,2.149766053101209023e-02,-1.464441576251962820e-02,-7.667013276238446307e-02,-8.458961424481057159e-03,-1.476817643221745718e-02,-5.113141714969325624e-02,1.334024238438552210e-02,-2.132418935850231151e-02,2.575681319677181058e-02
6.660156250000000000e-01,-5.009478777009197803e-02,2.913860474791424640e-02,6.284174991807622845e-02,4.003215416909977620e-02,-9.508635373282647504e-03,-1.229872487381224871e-02,2.027286125176139611e-02,2.656863554057945550e-03,-3.736445588762134229e-02,-3.212346359753462388e-02,-4.382907332812992218e-02,2.444472383916176939e-02,-1.598531104697406557e-02,-7.829949399263860799e-02,-2.819468206531378258e-03,-1.478030795631206894e-02,-5.111861727891161417e-02,1.393507780230432425e-02,-2.267406478704804204e-02,2.124048345141752933e-02
6.669921875000000000e-01,-5.434862410443169756e-02,2.875019056184801441e-02,6.021825220022192920e-02,4.113850160281537494e-02,-8.984102724733666195e-03,-7.643750683361568224e-03,2.153281523217530358e-02,1.440928121445257020e-03,-3.326839506928985085e-02,-3.678386601737608508e-02,-4.459226951646585307e-02,2.720752167240445690e-02,-1.702905358222911100e-02,-7.954346067588564939e-02,2.650998920273459330e-03,-1.495810104515458289e-02,-5.090265037940697873e-02,1.442629792054824812e-02,-2.367970553647783666e-02,1.642152395673324161e-02
6.679687500000000000e-01,-5.860048721939503658e-02,2.816187465256312847e-02,5.692164577536781844e-02,4.221082488280633593e-02,-8.346853962743681216e-03,-3.360730414544706862e-03,2.271481487629175428e-02,2.598651977975851343e-04,-2.897661946271398378e-02,-4.135417628511490334e-02,-4.493860870141113545e-02,2.973524712931453068e-02,-1.777825799043461150e-02,-8.038078280792981811e-02,7.881232681244122046e-03,-1.529269036335813986e-02,-5.048207783781435976e-02,1.481381215721185723e-02,-2.431526263755873218e-02,1.132772062151689990e-02
6.689453125000000000e-01,-6.280790387095458449e-02,2.738195770957096986e-02,5.298473810417193147e-02,4.324522298674957077e-02,-7.579431761843917134e-03,5.155157944278995763e-04,2.380794823468258825e-02,-8.974188112629074166e-04,-2.455704956686908386e-02,-4.578854574892333995e-02,-4.486834033654393816e-02,3.198067446406917258e-02,-1.823891386668352599e-02,-8.079377866833800659e-02,1.280391323998668340e-02,-1.577228899392117689e-02,-4.985612778051352889e-02,1.509858585764820536e-02,-2.455961944835340430e-02,5.989330336610106283e-03
6.699218750000000000e-01,-6.692767735420371289e-02,2.642106253929685233e-02,4.845025049085010388e-02,4.423739538005037192e-02,-6.665108324885259637e-03,3.954518081377440993e-03,2.480170578687787564e-02,-2.043324127807394017e-03,-2.007878255219593816e-02,-5.004160608108990105e-02,-4.438598175047790695e-02,3.390086004189098168e-02,-1.842028561946947723e-02,-8.076867754534977628e-02,1.735662660850315411e-02,-1.638239087353655227e-02,-4.902475759962988261e-02,1.528265905504354490e-02,-2.439678588219850244e-02,4.389379195786106622e-04
6.708984375000000000e-01,-7.091636017797192659e-02,2.529200980184986847e-02,4.337030479487560819e-02,4.518268014189669168e-02,-5.588188026500163184e-03,6.930392125980784461e-03,2.568606193913661184e-02,-3.191330321296918359e-03,-1.561094238318911503e-02,-5.406904615743836351e-02,-4.350024279945180483e-02,3.545778665951997144e-02,-1.833477337540564966e-02,-8.029591685359463438e-02,2.148280751056787230e-02,-1.710601924538211749e-02,-4.798872340917995083e-02,1.536915734724269428e-02,-2.381622001908047931e-02,-5.288708699434077967e-03
6.718750000000000000e-01,-7.473073545955614960e-02,2.400966249841512967e-02,3.780575948718482848e-02,4.607610042109507725e-02,-4.334302364221298901e-03,9.422025456873270657e-03,2.645155876714844201e-02,-4.355748410266533852e-03,-1.122153095958767187e-02,-5.782818084614273907e-02,-4.222390686427191647e-02,3.661894169922656761e-02,-1.799773621316565556e-02,-7.937038829575032706e-02,2.513259173763292276e-02,-1.792401754631612470e-02,-4.674965466167917832e-02,1.536229428212945551e-02,-2.281307128653656952e-02,-1.115688500593413519e-02
6.728515625000000000e-01,-7.832830132149790070e-02,2.259074107763667585e-02,3.182540371966854909e-02,4.691241814437653590e-02,-2.890692567129765286e-03,1.141321401049103304e-02,2.708939178328803599e-02,-5.551456086377525544e-03,-6.976299600861669489e-03,-6.127850389263773956e-02,-4.057366981919591914e-02,3.735782045655633432e-02,-1.742727945190935407e-02,-7.799162840768164573e-02,2.826356440207922899e-02,-1.881537841999391877e-02,-4.531013193725375032e-02,1.526736465384435221e-02,-2.138834055296580383e-02,-1.712709787163371397e-02
6.738281250000000000e-01,-8.166775251225873167e-02,2.105361148686450690e-02,2.550502038649913802e-02,4.768619378938541986e-02,-1.246475320873501958e-03,1.289274871143763351e-02,2.759149734826203335e-02,-6.793620081348517546e-03,-2.937659890576890462e-03,-6.438221726967663372e-02,-3.856993903171352517e-02,3.765434698455145945e-02,-1.664400816823238816e-02,-7.616394959649755436e-02,3.084139208036192764e-02,-1.975760588294415976e-02,-4.367376573974392912e-02,1.509072813584617576e-02,-1.954895371769538315e-02,-2.315931445117463267e-02
6.748046875000000000e-01,-8.470945348577485490e-02,1.941804892222746132e-02,1.892633131517432524e-02,4.839185095122593844e-02,6.071127520024851686e-04,1.385445238760603728e-02,2.795064117824503508e-02,-8.097409917247617994e-03,8.363477334179569888e-04,-6.710472965333362516e-02,-3.623659485437508154e-02,3.749520591705800265e-02,-1.567074954738069403e-02,-7.389650862116559082e-02,3.284032862446888135e-02,-2.072710507860221762e-02,-4.184527400122014379e-02,1.483978271555801143e-02,-1.730774668958289658e-02,-2.921221122995804054e-02
6.757812500000000000e-01,-8.741589726094686763e-02,1.770498042307142028e-02,1.217583969859250756e-02,4.902374437635288046e-02,2.676495967966170415e-03,1.429716785450981312e-02,2.816050722532020129e-02,-9.477707436927945359e-03,4.293010200574565519e-03,-6.941511708310091344e-02,-3.360071743899865904e-02,3.687407995550311124e-02,-1.453224708360634568e-02,-7.120331036336773056e-02,3.424358637679537215e-02,-2.169959354518670447e-02,-3.983055591068537793e-02,1.452292745006373946e-02,-1.468336099939424391e-02,-3.524344217795364470e-02
6.767578125000000000e-01,-8.975214453989591168e-02,1.593620980477878854e-02,5.343586634196313516e-03,4.957623011125602414e-02,4.965569610116896647e-03,1.422469849647951812e-02,2.821578603592733367e-02,-1.094881660144703985e-02,7.385806640019807953e-03,-7.128653936184024820e-02,-3.069228203635988861e-02,3.579178901023814807e-02,-1.325483002573561546e-02,-6.810314567871830760e-02,3.504356662079584350e-02,-2.265052750638742868e-02,-3.763675964655657791e-02,1.414951413369879528e-02,-1.170005066980136198e-02,-4.120992468686933419e-02
6.777343750000000000e-01,-9.168623779110879335e-02,1.413412872335531589e-02,-1.478159857400581029e-03,5.004373641575034226e-02,7.475542524219292925e-03,1.364570313235206542e-02,2.811226152396808370e-02,-1.252417806358665196e-02,1.007516714197295021e-02,-7.269660634237160024e-02,-2.754382623797867191e-02,3.425632836082730115e-02,-1.186606181210038760e-02,-6.461946309100007058e-02,3.524194530493032773e-02,-2.355553637700532471e-02,-3.527234160694692894e-02,1.372978755672046858e-02,-8.387402349129980533e-03,-4.706814168721173280e-02
6.787109375000000000e-01,-9.318958529726184548e-02,1.232141791013207678e-02,-8.196263729804861148e-03,5.042083412108695067e-02,1.020481526334845492e-02,1.257354737549157275e-02,2.784689493718518760e-02,-1.421609298054572756e-02,1.232911253858257061e-02,-7.362768892367269058e-02,-2.419009286855009627e-02,3.228280462007870888e-02,-1.039437154902674021e-02,-6.078017507978803607e-02,3.484961235589554424e-02,-2.439085846530588200e-02,-3.274711479700996575e-02,1.327481413947977258e-02,-4.779972079229352633e-03,-5.277445806190236843e-02
6.796875000000000000e-01,-9.423731052357264826e-02,1.052074280098152202e-02,-1.471810718380136759e-02,5.070230517034355483e-02,1.314889627296189287e-02,1.102611407860233650e-02,2.741790465236206356e-02,-1.603546041503942782e-02,1.412376429030925452e-02,-7.406717033150067575e-02,-2.066765244612382355e-02,2.989326973389309222e-02,-8.868672854497928332e-03,-5.661740069947655135e-02,3.388646521292512648e-02,-2.513377075464193200e-02,-3.007228414791943139e-02,1.279639884819099363e-02,-9.168433923883733978e-04,-5.828544919881269160e-02
6.806640625000000000e-01,-9.480856257615297156e-02,8.754447907952399299e-03,-2.095298315293291080e-02,5.088320816089576121e-02,1.630035807475179940e-02,9.025575789725192449e-03,2.682484031156546350e-02,-1.799153249394429624e-02,1.544371575014447107e-02,-7.400763407506508185e-02,-1.701450929110723265e-02,2.711645470236107719e-02,-7.317974609216746154e-03,-5.216714723986655422e-02,3.238105953129558068e-02,-2.576300566183807941e-02,-2.726046670578446268e-02,1.230699043563138369e-02,3.158887304127704770e-03,-6.355823926052422967e-02
6.816406250000000000e-01,-9.488678398547362169e-02,7.044254339520300556e-03,-2.681347254224530213e-02,5.095893981397740802e-02,1.964883483662664687e-02,6.598132434737614439e-03,2.606864971262024336e-02,-2.009169124983786747e-02,1.628225841799786633e-02,-7.344698584152470344e-02,-1.326969548383696851e-02,2.398740614595802623e-02,-5.770988327352984462e-03,-4.746893457983270004e-02,3.037012228305991518e-02,-2.625914780006731453e-02,-2.432569483837415669e-02,1.181957520162817479e-02,7.400690915036959965e-03,-6.855084650059702078e-02
6.826171875000000000e-01,-9.445993256146612005e-02,5.410964867046466620e-03,-3.221678479768484704e-02,5.092529142173121692e-02,2.318106211590010776e-02,3.773717682019114145e-03,2.515173679643117888e-02,-2.234125076682956165e-02,1.664145925217857050e-02,-7.238850750107789223e-02,-9.472856943686897707e-03,2.054703024325778976e-02,-4.255736975562666655e-03,-4.256536678122867928e-02,2.789793468982814176e-02,-2.660500401879394711e-02,-2.128340085954270183e-02,1.134755963232029694e-02,1.175924319298804477e-02,-7.322253272636991550e-02
6.835937500000000000e-01,-9.352065461719596962e-02,3.874180858907908843e-03,-3.708604075630044655e-02,5.077849946466315295e-02,2.688095894200952934e-02,5.856776359122834938e-04,2.407800903537637288e-02,-2.474328789240370918e-02,1.653208763265088393e-02,-7.084084233416639009e-02,-5.663835930792743105e-03,1.684154991278772814e-02,-2.799170128762845135e-03,-3.750165630575454795e-02,2.501559452044384291e-02,-2.678594035024330772e-02,-1.815038176149058255e-02,1.090464245183821353e-02,1.618311043796739901e-02,-7.753415380346677377e-02
6.845703125000000000e-01,-9.206640744015549827e-02,2.452035260552033920e-03,-4.135147743277468174e-02,5.051528974864413768e-02,3.072975177311333336e-02,-2.929574352867465176e-03,2.285291252392233907e-02,-2.729850436690841459e-02,1.597339312885267051e-02,-6.881791154526434307e-02,-1.882254255303057646e-03,1.292188238167692182e-02,-1.426790352630081648e-03,-3.232510699951122307e-02,2.178016924155875764e-02,-2.679017995636730903e-02,-1.494474306854649479e-02,1.050467680279676061e-02,2.061947334641668975e-02,-8.144850792121631489e-02
6.855468750000000000e-01,-9.009952949641918118e-02,1.160945589930118026e-03,-4.495155542759700362e-02,5.013291457691639030e-02,3.470613922725671735e-02,-6.732922878982691879e-03,2.148345310737318631e-02,-3.000512276789370214e-02,1.499273776984262618e-02,-6.633876308110464581e-02,1.832898580093735973e-03,8.842945458790711644e-03,-1.622956445042818296e-04,-2.708456266591734163e-02,1.825375328935653282e-02,-2.660905673620144601e-02,-1.168582117744440887e-02,1.016152346005337777e-02,2.501487831710655710e-02,-8.493067819527794216e-02
6.865234375000000000e-01,-8.762725747525816622e-02,1.539064597453406336e-05,-4.783395098291880893e-02,4.962918264511053529e-02,3.878649586313946684e-02,-1.078293175022270768e-02,1.997820195903381169e-02,-3.285881817448174647e-02,1.362508900298418230e-02,-6.342735471117705304e-02,5.443668179078609178e-03,4.662901892582487634e-03,9.727573543107351402e-04,-2.182982862639025814e-02,1.450244430664934803e-02,-2.623721991290616645e-02,-8.394083921999738809e-03,9.888896172481710656e-03,2.931600500259778225e-02,-8.794836607776518322e-02
6.875000000000000000e-01,-8.466168991228156804e-02,-9.722857034181167559e-04,-4.995641634531099162e-02,4.900248152215089248e-02,4.294511267757560730e-02,-1.503623740532998750e-02,1.834728413103318967e-02,-3.585268693467810741e-02,1.191238191665150263e-02,-6.011227424128325059e-02,8.913525006430424169e-03,4.423521279592221257e-04,1.959264840874625629e-03,-1.661107413991400744e-02,1.059525453501200705e-02,-2.567278566311415738e-02,-5.091009488122803101e-03,9.700200416716370580e-03,3.347043854742610264e-02,-9.047221197947230564e-02
6.884765625000000000e-01,-8.121969775966375593e-02,-1.792040673433292590e-03,-5.128749399703367434e-02,4.825179275315668453e-02,4.715447140603666598e-02,-1.944795059922592786e-02,1.660234875977862484e-02,-3.897725337379993882e-02,9.902761551489253078e-03,-5.642640060358557197e-02,1.220773728942979239e-02,-3.756513432130566092e-03,2.780857732089490018e-03,-1.147822390920207394e-02,6.602974643844692140e-03,-2.491743266742013629e-02,-1.798944201399648932e-03,9.608367031410169207e-03,3.742743478388452227e-02,-9.247609948636209554e-02
6.894531250000000000e-01,-7.732278289451097186e-02,-2.436266109240331490e-03,-5.180707246135379113e-02,4.737669978814830485e-02,5.138554916847045545e-02,-2.397206255619571333e-02,1.475651980277607050e-02,-4.222051472315301729e-02,7.649718194721331736e-03,-5.240651038624269398e-02,1.529372346734863414e-02,-7.870790918072106956e-03,3.424149946227519545e-03,-6.480347136204351634e-03,2.597008098529219114e-03,-2.397643933761378632e-02,1.459059893037050956e-03,9.625682376859241718e-03,4.113866666762159424e-02,-9.393743957561934144e-02
6.904296875000000000e-01,-7.299688616309010780e-02,-2.899887360785180675e-03,-5.150677374122338698e-02,4.637738909878700438e-02,5.560814950369190324e-02,-2.856185191137962029e-02,1.282432641776002150e-02,-4.556802398310509650e-02,5.211130406962449432e-03,-4.809283512048212472e-02,1.814138083212619990e-02,-1.183775602377217309e-02,3.878949437293963218e-03,-1.665052698680753425e-03,-1.351805296273928762e-03,-2.285866140007698083e-02,4.659426347050263026e-03,9.763616829137514858e-03,4.455894042953736922e-02,-9.483743130704247459e-02
6.914062500000000000e-01,-6.827214714194054790e-02,-3.180425932516758869e-03,-5.039016497901778469e-02,4.525464499097759524e-02,5.979125539025981206e-02,-3.317028891348237918e-02,1.082161236524686355e-02,-4.900300987224694843e-02,2.648232138550588033e-03,-4.352857532182561467e-02,2.072338727298496039e-02,-1.559576106204249579e-02,4.138428739284505560e-03,2.922101000123723813e-03,-5.174357804566201077e-03,-2.157644947122463672e-02,7.778252832586830465e-03,1.003265356641609707e-02,4.764687029609552399e-02,-9.516129558440486469e-02
6.923828125000000000e-01,-6.318261834967774104e-02,-3.278024897134642658e-03,-4.847278958977396107e-02,4.400983875069595930e-02,6.390339946736647847e-02,-3.775043354288700609e-02,8.765424118400304276e-03,-5.250653246283586151e-02,2.452162430145645583e-05,-3.875937787530967654e-02,2.301547333206313203e-02,-1.908512340957896347e-02,4.199252230197129260e-03,7.238173105592324470e-03,-8.804415308489634343e-03,-2.014550723484333228e-02,1.079152482278122709e-02,1.044211973423502318e-02,5.036550118273468157e-02,-9.489847874901874425e-02
6.933593750000000000e-01,-5.776593715889732916e-02,-3.195436624216370283e-03,-4.578201588076820372e-02,4.264491287098100963e-02,6.791304635252655431e-02,-4.225582440511280180e-02,6.673877695303768488e-03,-5.605767257046223584e-02,-2.595369221878748162e-03,-3.383278385332504079e-02,2.499666209368744257e-02,-2.224899276399368644e-02,4.061657822414347328e-03,1.124337618325498347e-02,-1.217971355540611172e-02,-1.858469180707699592e-02,1.367534205040236983e-02,1.100002218260888107e-02,5.268286948727668451e-02,-9.404282298369331938e-02
6.943359375000000000e-01,-5.206295912992661701e-02,-2.937972947394317576e-03,-4.235670398382820889e-02,4.116236119717706088e-02,7.178898170941672152e-02,-4.664085548543940585e-02,4.566004583410787805e-03,-5.963375246084662296e-02,-5.146825476553248090e-03,-2.879765425192983702e-02,2.664947476322086783e-02,-2.503418487338066392e-02,3.729491321540484919e-03,1.490157316240336635e-02,-1.524299132173471960e-02,-1.691575883678743397e-02,1.640615506355984354e-02,1.171289004766609687e-02,5.457249299207547755e-02,-9.259270076846920494e-02
6.953125000000000000e-01,-4.611735691178960039e-02,-2.513418468628392070e-03,-3.824669474983187489e-02,3.956520589322157222e-02,7.550070255370838757e-02,-5.086113809216036286e-02,2.461577498432543885e-03,-6.321058496645412528e-02,-7.566400121251111617e-03,-2.370358142146347658e-02,2.796010013895725704e-02,-2.739196981420310290e-02,3.210192264105795560e-03,1.818072814648820715e-02,-1.794294366379180911e-02,-1.516305582131122556e-02,1.896100893758710659e-02,1.258562650099203165e-02,5.601378191251248778e-02,-9.055111093802795108e-02
6.962890625000000000e-01,-3.997518922593135821e-02,-1.931908265979134526e-03,-3.351212704327444919e-02,3.785697217255623581e-02,7.901880320061441254e-02,-5.487384556901019755e-02,3.809171039361393570e-04,-6.676274767725720594e-02,-9.792945338311521974e-03,-1.860029414588113689e-02,2.891852653882170943e-02,-2.927880348058971294e-02,2.514730639302454902e-03,2.105330451659387370e-02,-2.023507965092881736e-02,-1.335316800470212617e-02,2.131779098451229426e-02,1.362137200829343330e-02,5.699236429024205630e-02,-8.792573424188065978e-02
6.972656250000000000e-01,-3.368444476102334939e-02,-1.205771823056962008e-03,-2.822259258467829657e-02,3.604166175215168383e-02,8.231535125737016179e-02,-5.863803861765062159e-02,-1.655318793320833095e-03,-7.026387848992325658e-02,-1.176870462094152699e-02,-1.353706438997306916e-02,2.951863510921562059e-02,-3.065699169960939274e-02,1.657494514182727453e-03,2.349660448838253313e-02,-2.208247045675688219e-02,-1.151452205244852221e-02,2.345547913186657452e-02,1.482138142315313732e-02,5.750032020511487013e-02,-8.472894669895995878e-02
6.982421875000000000e-01,-2.729456605939960256e-02,-3.493455251109433722e-04,-2.245614007699506948e-02,3.412372597679126651e-02,8.536424814799295491e-02,-6.211496933468855369e-02,-3.626361671009326049e-03,-7.368698847363941429e-02,-1.344034676362686198e-02,-8.562123683742282887e-03,2.975825381285356064e-02,-3.149527729252694919e-02,6.561292081904460897e-04,2.549304510874496332e-02,-2.345637539744119954e-02,-9.676953449192407519e-03,2.535438752435022550e-02,1.618491718972695642e-02,5.753632065069951701e-02,-8.097778946399622479e-02
6.992187500000000000e-01,-2.085595866503953469e-02,6.212434400535275271e-04,-1.629814277760750774e-02,3.210803952337233647e-02,8.814156882606707932e-02,-6.526836233082179695e-02,-5.511572064144704478e-03,-7.700478774362412571e-02,-1.475992375941200321e-02,-3.722096949599881192e-03,2.963917176262649555e-02,-3.176934144891462725e-02,-4.686707061665521781e-04,2.703036658371398004e-02,-2.433673542534345660e-02,-7.871244231004645431e-03,2.699640583779663872e-02,1.770916083898957730e-02,5.710566836397095586e-02,-7.669389437933808729e-02
7.001953125000000000e-01,-1.441949092807852384e-02,1.688318486607615380e-03,-9.840045900961266051e-03,2.999987553232714294e-02,9.062587558238924257e-02,-6.806467155891948728e-02,-7.290690046848223929e-03,-8.019001982909722270e-02,-1.568573590263367887e-02,9.385386966961991500e-04,2.916711393626316567e-02,-3.146221195419893202e-02,-1.693414672175227228e-03,2.810176980044282180e-02,-2.471252568161940930e-02,-6.128638229399546722e-03,2.836522878678122278e-02,1.938914483591301641e-02,5.622023939780448204e-02,-7.190336486734039134e-02
7.011718750000000000e-01,-8.035989921004401543e-03,2.832916648642954446e-03,-3.178012222017123894e-03,2.780488292669347494e-02,9.279850118514468282e-02,-7.047331173009541150e-02,-8.944093452873048272e-03,-8.321579988415248041e-02,-1.618308895865246122e-02,5.377963022052520761e-03,2.835167666889085170e-02,-3.056457209526051641e-02,-2.992112166945298194e-03,2.870598092856311082e-02,-2.458196094969541945e-02,-4.480341460067280811e-03,2.944657235599494258e-02,2.121770666971300665e-02,5.489832575223269062e-02,-6.663661231925478712e-02
7.021484375000000000e-01,-1.755738917261002140e-03,4.035069173200068506e-03,3.588514035135378661e-03,2.552906657077023272e-02,9.464379699669503432e-02,-7.246686343944508391e-02,-1.045306056381448308e-02,-8.605595201967010388e-02,-1.622493009011997597e-02,9.557482962377442451e-03,2.720622467470833888e-02,-2.907496544491952953e-02,-4.336608351806383113e-03,2.884724204448917487e-02,-2.395255019734408505e-02,-2.957015626484251966e-03,3.022837339108961491e-02,2.318546687663041936e-02,5.316438091315960068e-02,-6.092814865040296207e-02
7.031250000000000000e-01,4.372018184962822920e-03,5.274095365759401410e-03,1.035830352472799816e-02,2.317877079209095317e-02,9.614934218763493412e-02,-7.402125135385037580e-02,-1.180003373272049509e-02,-8.868534103315064976e-02,-1.579235129180087821e-02,1.344195802905143178e-02,2.574775069227359936e-02,-2.699989317499514735e-02,-5.696955669491760715e-03,2.853522780008236823e-02,-2.284099881093557341e-02,-1.588272920175558744e-03,3.070096934607415701e-02,2.528083244590603046e-02,5.104867166129708339e-02,-5.481633621162305958e-02
7.041015625000000000e-01,1.029956024050831045e-02,6.528905148291160379e-03,1.702987573354460688e-02,2.076066664549321497e-02,9.730611070898637083e-02,-7.511589503131048395e-02,-1.296888019613667148e-02,-9.108019388116245230e-02,-1.487495134829474631e-02,1.700017540683569292e-02,2.399669917793703991e-02,-2.435380204846739755e-02,-7.041817169287964417e-03,2.778488923799923849e-02,-2.127295957266462159e-02,-4.021803804266018160e-04,3.085725519953976329e-02,2.749002678660734597e-02,4.858684098553817804e-02,-4.834309676661296962e-02
7.050781250000000000e-01,1.598115497178655489e-02,7.778305643681825837e-03,2.350304722536498275e-02,1.828174313966157011e-02,9.810859327963142307e-02,-7.573383214327339408e-02,-1.394514616560170103e-02,-9.321840637494673010e-02,-1.347104975290978196e-02,2.020517005115091136e-02,2.197675578648756664e-02,-2.115896277265212969e-02,-8.338896851252936351e-03,2.661622692339860735e-02,-1.928263587073770699e-02,5.752179762726375390e-04,3.069281481813438892e-02,2.979714712838736970e-02,4.581938834036180380e-02,-4.155358175673150301e-02
7.060546875000000000e-01,2.137350299925985797e-02,9.001307027941982120e-03,2.968047044902136916e-02,1.574930247828875210e-02,9.855487228979541159e-02,-7.586181405753378293e-02,-1.471630018566576041e-02,-9.507983078155307632e-02,-1.158774857028669995e-02,2.303448589338630628e-02,1.971460467508385703e-02,-1.744523993526922792e-02,-9.555391880934032203e-03,2.505399659897811215e-02,-1.691224302424067932e-02,1.320353233652236035e-03,3.020602435904961788e-02,3.218424989636795713e-02,4.279107480360053173e-02,-3.449580657187834021e-02
7.070312500000000000e-01,2.643615526253340411e-02,1.017742289476640180e-02,3.546913935922944155e-02,1.317095919386035603e-02,9.864664820320578897e-02,-7.549037390895801947e-02,-1.527196170420864682e-02,-9.664654027767367872e-02,-9.240840846742516546e-03,2.547037511577630170e-02,1.723965594416083241e-02,-1.324975627174670122e-02,-1.065846114350587487e-02,2.312735156150547144e-02,-1.421133590986869283e-02,1.812550156457023130e-03,2.939812565926328003e-02,3.463146424304040100e-02,3.955026189769202116e-02,-2.722025202111311160e-02
7.080078125000000000e-01,3.113189964911700774e-02,1.128696045624238108e-02,4.078183844375778133e-02,1.055464287613028414e-02,9.838921675039016823e-02,-7.461386743855819015e-02,-1.560411082578747055e-02,-9.790306652711866509e-02,-6.454566825820999380e-03,2.749993334970880082e-02,1.458374578557723039e-02,-8.616455503082081496e-03,-1.161570428706617392e-02,2.086942688768803067e-02,-1.123601325929523415e-02,2.034405020514251736e-03,2.827326795260643247e-02,3.711713354281698934e-02,3.614819391465059345e-02,-1.977943664269361107e-02
7.089843750000000000e-01,3.542711303212633250e-02,1.231129605805993815e-02,4.553851246064664210e-02,7.908604023843192679e-03,9.779139693284229218e-02,-7.323048701862658327e-02,-1.570727531248620676e-02,-9.883660703078779586e-02,-3.261221866568984017e-03,2.911516956986224050e-02,1.178081214231567475e-02,-3.595569417631915444e-03,-1.239564515447004467e-02,1.831687149093889563e-02,-8.048011017970254505e-03,1.972116011205573682e-03,2.683851668045376254e-02,3.961798426266603668e-02,3.263823451464979014e-02,-1.222746390349412071e-02
7.099609375000000000e-01,3.929207533869730207e-02,1.323313171549223011e-02,4.966753525642585848e-02,5.241422381456342129e-03,9.686541059147664445e-02,-7.134224940345793020e-02,-1.557869106066515213e-02,-9.943719932440048259e-02,2.993774569603232898e-04,3.031301038770201767e-02,8.866548894264476843e-03,1.757003773388827843e-03,-1.296821332626877862e-02,1.550933475500653261e-02,-4.713698985277572744e-03,1.615760198776543342e-03,2.510382861146529671e-02,4.210932122055906918e-02,2.907506913473029836e-02,-4.619548705922188990e-03
7.109375000000000000e-01,4.270124272186637260e-02,1.403672867451732920e-02,5.310685744631320898e-02,2.562016966708854752e-03,9.562671502170726201e-02,-6.895495785266161914e-02,-1.521843251629271046e-02,-9.969785956777472979e-02,4.180560119280472484e-03,3.109523937787649767e-02,5.878041769847960202e-03,7.380401517691936170e-03,-1.330521739791478732e-02,1.248891515361101948e-02,-1.302996561965125751e-03,9.595118945648181859e-04,2.308199295339980611e-02,4.456524783811793844e-02,2.551388533465040118e-02,2.988472059392304273e-03
7.119140625000000000e-01,4.563347738404138765e-02,1.470811436639102299e-02,5.580501447045394664e-02,-1.203431460339594167e-04,9.409379083036981117e-02,-6.607813936850165382e-02,-1.462950979511818891e-02,-9.961468357313346678e-02,8.329588984138701704e-03,3.146837298624896584e-02,2.853389342551769514e-03,1.320957000815087615e-02,-1.338080359535654892e-02,9.299578816771470954e-03,2.111775213173308630e-03,1.798082621708857465e-06,2.078853861829547262e-02,4.695890959100704892e-02,2.200954361090431965e-02,1.054063991004554335e-02
7.128906250000000000e-01,4.807223209374432427e-02,1.523525954830791396e-02,5.772197857143807065e-02,-2.796028343834073074e-03,9.228788791545071424e-02,-6.272495787158754998e-02,-1.381792964444363003e-02,-9.918690885125638901e-02,1.268855729368523373e-02,3.144347545529550814e-02,-1.686873961312182610e-04,1.917609782873221091e-02,-1.317189339641964933e-02,5.986556435777000071e-03,5.457087072077791007e-03,-1.254612406914276147e-03,1.824160828378154284e-02,4.926275846665507940e-02,1.861575141996260965e-02,1.798138090354070226e-02
7.138671875000000000e-01,5.000568794278087426e-02,1.560822290100669779e-02,5.882984053788171269e-02,-5.455039451558195418e-03,9.023273309736146164e-02,-5.891210421227279642e-02,-1.279271781705524150e-02,-9.841693680542756839e-02,1.719537796030689777e-02,3.103591604846064889e-02,-3.149243290832672102e-03,2.520909884999205167e-02,-1.265859397190378065e-02,2.595727202971505852e-03,8.659421314267206488e-03,-2.802588277742215899e-03,1.546180037037027388e-02,5.144883586027039490e-02,1.538425316338763379e-02,2.525601214340809919e-02
7.148437500000000000e-01,5.142684440214134733e-02,1.581926087888176069e-02,5.911330959261788809e-02,-8.087001397757639237e-03,8.795420352998656321e-02,-5.465966398004457744e-02,-1.156590092007836988e-02,-9.731031476587755080e-02,2.178484865737657233e-02,3.026507264752965887e-02,-6.049511430111374072e-03,3.123613235767870935e-02,-1.182457548995351215e-02,-8.270013450976329301e-04,1.164649844726911923e-02,-4.630684906400052599e-03,1.247198051973822178e-02,5.348907098334874238e-02,1.236404869931109589e-02,3.231124321711940223e-02
7.158203125000000000e-01,5.233356124565900769e-02,1.586290117109324938e-02,5.857002253404845760e-02,-1.068116084731158752e-02,8.547997056123088355e-02,-4.999096413184769827e-02,-1.015244634603699493e-02,-9.587567812348272989e-02,2.638977433619281443e-02,2.915398652475649152e-02,-8.831305986129907998e-03,3.718414786089908886e-02,-1.065740963876185728e-02,-4.236308674779795669e-03,1.434849095295975818e-02,-6.723263323241258568e-03,9.297064604859716849e-03,5.535559153032416912e-02,9.600652558667344474e-03,3.909566710857357436e-02
7.167968750000000000e-01,5.272855241482495015e-02,1.573597872440518630e-02,5.721065612413306356e-02,-1.322638909383759033e-02,8.283911918742245528e-02,-4.493239951446392766e-02,-8.570159482985477070e-03,-9.412465338254147329e-02,3.094212774112135161e-02,2.772897374398089476e-02,-1.145742174486807582e-02,4.298044166623371520e-02,-9.148864113687470503e-03,-7.588062983594545674e-03,1.669920460666195899e-02,-9.060677979631762483e-03,5.963775722302106300e-03,5.702104305490077185e-02,7.135405465533335018e-03,4.556023518193669242e-02
7.177734375000000000e-01,5.261933239055444078e-02,1.543763389051787394e-02,5.505883971241876812e-02,-1.571119148870720600e-02,8.006174864573772920e-02,-3.951324040750868460e-02,-6.839538026962047219e-03,-9.207172350024235563e-02,3.537422777282490244e-02,2.601919921308903233e-02,-1.389202659504134088e-02,4.855361212629433210e-02,-7.295148281974466777e-03,-1.083990073151428618e-02,1.863720823673107457e-02,-1.161953110950106685e-02,2.500378003339510241e-03,5.845891325376098568e-02,5.004848997014707014e-03,5.165871095656750928e-02
7.187500000000000000e-01,5.201811611282414899e-02,1.496927288260885801e-02,5.215086814645498309e-02,-1.812372463446990795e-02,7.717856000695388907e-02,-3.376542226391481688e-02,-4.983583873980023532e-03,-8.973405740698800481e-02,3.961991517425031417e-02,2.405621988600994271e-02,-1.610104328254829617e-02,5.383450047805556082e-02,-5.097105776936097267e-03,-1.395177575796743494e-02,2.010689358309008037e-02,-1.437299037833546927e-02,-1.063609572404388293e-03,5.964385714724378812e-02,3.240173280395252861e-03,5.734809758402394791e-02
7.197265625000000000e-01,5.094167394207514687e-02,1.433449134751113227e-02,4.853521809771767920e-02,-2.045182248829335164e-02,7.422043686164524201e-02,-2.772331887538240919e-02,-3.027573740308265628e-03,-8.713130609936764470e-02,4.361570499357293740e-02,2.187350398953420358e-02,-1.805251680504447315e-02,5.875710437772706241e-02,-2.560350378139515659e-03,-1.688647025240082311e-02,2.105944798218696914e-02,-1.729116543712394538e-02,-4.697715874881135296e-03,6.055201898911791170e-02,1.866746527613443243e-03,6.258903419613003061e-02
7.207031250000000000e-01,4.941114358267599538e-02,1.353896247122013743e-02,4.427187398097036375e-02,-2.268303240604978288e-02,7.121802533205331964e-02,-2.142350024240749495e-02,-9.987903382631523486e-04,-8.428536815907530788e-02,4.730189561429638812e-02,1.950593342364175670e-02,-1.971696391798699599e-02,6.325945161214360790e-02,3.046578017352433599e-04,-1.961006044795338132e-02,2.145372395664614171e-02,-2.034153798068655261e-02,-8.370833094747736833e-03,6.116134663503972752e-02,9.037339660439591173e-04,6.734615661519705032e-02
7.216796875000000000e-01,4.745180128464319969e-02,1.259029162608796271e-02,3.943147261630033235e-02,-2.480466201099280898e-02,6.820131968631902575e-02,-1.490447648311902032e-02,1.073783391001506592e-03,-8.122012796981722960e-02,5.062361483076444763e-02,1.698929665036174458e-02,-2.106770134893945490e-02,6.728442201620235541e-02,3.482598086585849545e-03,-2.209233061657243577e-02,2.125699139935902093e-02,-2.348943896652764401e-02,-1.205154105069514495e-02,6.145189405523870940e-02,3.638123589158207081e-04,7.158841830022484587e-02
7.226562500000000000e-01,4.509279500184830425e-02,1.149784012826304304e-02,3.409427863022719551e-02,-2.680383759432799357e-02,6.519925978001595013e-02,-8.206429172932801219e-03,3.159803827571135842e-03,-7.796117027426283097e-02,5.353178447692528985e-02,1.435977944373495289e-02,-2.208114947066382172e-02,7.078050634377668071e-02,6.953338466583434962e-03,-2.430712974854090658e-02,2.044555988844473302e-02,-2.669856579820676853e-02,-1.570843625436933733e-02,6.140610769417993720e-02,2.529848394327974042e-04,7.528936784181504416e-02
7.236328125000000000e-01,4.236684251026076597e-02,1.027252119419685278e-02,2.834900527039965409e-02,-2.866757455080047937e-02,6.223934640192974044e-02,-1.370931568334919203e-03,5.227936214068210075e-03,-7.453547502914796563e-02,5.598398647082417773e-02,1.165346082211210325e-02,-2.273710836499406862e-02,7.370249171535828148e-02,1.069204899699832678e-02,-2.623266618714151233e-02,1.900526072205841605e-02,-2.993153153125561322e-02,-1.931046157204787533e-02,6.100909246031042954e-02,5.704992324891931810e-04,7.842737980832613365e-02
7.246093750000000000e-01,3.930989777616106240e-02,8.926571656489480297e-03,2.229149777491656534e-02,-3.038286012376803860e-02,5.934728035822350867e-02,5.559340767027227612e-03,7.246249803581289797e-03,-7.097109677433842412e-02,5.794521479481826165e-02,8.905821325366452060e-03,-2.301900341798812644e-02,7.601206428673784599e-02,1.466937925608534019e-02,-2.785173644602994061e-02,1.693178048761005000e-02,-3.315043753343250438e-02,-2.282723230075405993e-02,6.024885327344142727e-02,1.308871430897479019e-03,8.098583628041669535e-02
7.255859375000000000e-01,3.596078911001591299e-02,7.473303413825195182e-03,1.602329865280159929e-02,-3.193674848473557204e-02,5.654663079445160223e-02,1.254090734763302871e-02,9.182633686381950350e-03,-6.729683292749216728e-02,5.938849986440523920e-02,6.151270536779595080e-03,-2.291409782150259297e-02,7.767832093454922482e-02,1.885169891817981697e-02,-2.915188544768404499e-02,1.423084034285305131e-02,-3.631746053636843163e-02,-2.622935451617131736e-02,5.911650830585328531e-02,2.454013754402554429e-03,8.295325698377245538e-02
7.265625000000000000e-01,3.236083284576750374e-02,5.926838939994258891e-03,9.650116160880550450e-03,-3.331646790619239434e-02,5.385853783272055717e-02,1.952978650567705615e-02,1.100522788464549859e-02,-6.354188554736255046e-02,6.029539391443571733e-02,3.422700387103484992e-03,-2.241366961607953179e-02,7.867818301983228735e-02,2.320139966043744534e-02,-3.012549647007238540e-02,1.091821764842386758e-02,-3.939544466220726293e-02,-2.948873165000771152e-02,5.760647032477439478e-02,3.985466575211859055e-03,8.432337653311744452e-02
7.275390625000000000e-01,2.855342644709946143e-02,4.301835456714585802e-03,3.280218872815890419e-03,-3.450953950846716300e-02,5.130145409744948232e-02,2.648180375543307541e-02,1.268286389169725678e-02,-5.973552117414848012e-02,6.065630841362865122e-02,7.510703227874478702e-04,-2.151315119363166745e-02,7.899670665167021766e-02,2.767725579093529426e-02,-3.076981015888296048e-02,7.019609112956350441e-03,-4.234848880431034412e-02,-3.257885541382614381e-02,5.571659287644507158e-02,5.876729869303028674e-03,8.509516792665755558e-02
7.285156250000000000e-01,2.458362506182245472e-02,2.613202579016071433e-03,-2.977219498292942197e-03,-3.550390677624590263e-02,4.889092912476166591e-02,3.335290298000363751e-02,1.418550849887875200e-02,-5.590673335401821070e-02,6.047069706623586088e-02,-1.834970120856687509e-03,-2.021222948440025424e-02,7.862728530982079911e-02,3.223484017319640238e-02,-3.108687303738917607e-02,2.570337151978302134e-03,-4.514251969079990240e-02,-3.547507740234954327e-02,5.344827844243221771e-02,8.095689774169981257e-03,8.527281207060283252e-02
7.294921875000000000e-01,2.049770562337768776e-02,8.758183663684830731e-04,-9.013799962930986107e-03,-3.628807475375693536e-02,4.663944000591559169e-02,4.009945856633637118e-02,1.548470450694374410e-02,-5.208391238740572859e-02,5.974708062992606372e-02,-4.309416418891510829e-03,-1.851490537938681874e-02,7.757174217744540468e-02,3.682699123864687646e-02,-3.108341700838862867e-02,-2.385096320884123704e-03,-4.774584106653289445e-02,-3.815485797851503325e-02,5.080654614313416528e-02,1.060513372611543784e-02,8.486561375979308208e-02
7.304687500000000000e-01,1.634272263557022195e-02,-8.957512451334338115e-04,-1.472357722561906147e-02,-3.685125754496541839e-02,4.455627091379888577e-02,4.667858654557060366e-02,1.655400176665612622e-02,-4.829452670825391120e-02,5.850291252564057687e-02,-6.649197590855644713e-03,-1.642951128501975860e-02,7.584031106114888510e-02,4.140432613494306191e-02,-3.077067237592831864e-02,-7.793601998319771296e-03,-5.012964969340447802e-02,-4.059798936088610671e-02,4.780005705644201075e-02,1.336334633784787285e-02,8.388786518397584047e-02
7.314453125000000000e-01,1.216605977442779089e-02,-2.687524695680654739e-03,-2.000471205916952086e-02,-3.718353247215535479e-02,4.264744341382119969e-02,5.304845273188987104e-02,1.736937194031559425e-02,-4.456482010640558378e-02,5.676428699098949593e-02,-8.834414673470748422e-03,-1.396868606909841201e-02,7.345150631373641159e-02,4.591579436507318979e-02,-3.016411790254158037e-02,-1.359423215761461530e-02,-5.226850928850849953e-02,-4.278679019649223036e-02,4.444109575533125578e-02,1.632477688276186972e-02,8.235865866120038736e-02
7.324218750000000000e-01,8.014981401317938098e-03,-4.486363930916332024e-03,-2.476107164947001157e-02,-3.727599898868830947e-02,4.091569867779096259e-02,5.916857579625267594e-02,1.790960042608024522e-02,-4.091952875105422938e-02,5.456549428563763071e-02,-1.084852642152545066e-02,-1.114930703369456169e-02,7.043188370344852234e-02,5.030926563973787263e-02,-2.928317234502443925e-02,-1.971903528369752662e-02,-5.414077408989478868e-02,-4.470626930307453756e-02,4.074550723991582357e-02,1.944076809683909987e-02,8.030165091146224121e-02
7.333984375000000000e-01,3.936188006262431732e-03,-6.280215805607106648e-03,-2.890375314134445775e-02,-3.712094020514036807e-02,3.936053191347316238e-02,6.500012316392927980e-02,1.815664904238881855e-02,-3.738162166366970629e-02,5.194843014715018470e-02,-1.267848034468992136e-02,-7.992378939087840112e-03,6.681569567020942402e-02,5.453214510322565434e-02,-2.815083276396052048e-02,-2.609402307905051011e-02,-5.572895445325141972e-02,-4.634425669785827845e-02,3.673258903961011679e-02,2.266033501146508602e-02,7.774478176672017238e-02
7.343750000000000000e-01,-2.462050785109986921e-05,-8.058331446405870777e-03,-3.235250666490956106e-02,-3.671198467783153008e-02,3.797827850587014858e-02,7.050619758903114986e-02,1.809598333097019868e-02,-3.397206792902052186e-02,4.896186927192729132e-02,-1.431478802595096203e-02,-4.522880500136257885e-03,6.264444585342759941e-02,5.853200860955634632e-02,-2.679326566608887170e-02,-3.264023478571604492e-02,-5.702001773014343800e-02,-4.769150048858201985e-02,3.242493888126295187e-02,2.593098170703425631e-02,7.471995075968217159e-02
7.353515625000000000e-01,-3.823169928149998658e-03,-9.811459619693079642e-03,-3.503703554126981479e-02,-3.604426593008573654e-02,3.676225055152748666e-02,7.565211223750079039e-02,1.771685870261214060e-02,-3.070963352843474395e-02,4.566061501293600805e-02,-1.575154451226346702e-02,-7.695691796669087417e-04,5.796634914675783540e-02,6.225725032890233601e-02,-2.523935770247663982e-02,-3.927488216965737550e-02,-5.800561864751886676e-02,-4.874172867950627569e-02,2.784825895062070095e-02,2.919954324171694995e-02,7.126265553572727618e-02
7.363281250000000000e-01,-7.417021616111005300e-03,-1.153201058147836078e-02,-3.689815313606437108e-02,-3.511457703408152331e-02,3.570292166708232545e-02,8.040565210461712853e-02,1.701256011695784220e-02,-2.761071023653248468e-02,4.210453970127010087e-02,-1.698639240708528508e-02,3.235254490762127892e-03,5.283570481374166850e-02,6.565773466105900846e-02,-2.352023319925873601e-02,-4.591255721069918000e-02,-5.868225448497402241e-02,-4.949167543309193618e-02,2.303111840801810167e-02,3.241303957297309024e-02,6.741159648302974539e-02
7.373046875000000000e-01,-1.076596375891188465e-02,-1.321418738024494367e-02,-3.788877792345455436e-02,-3.392151747907851123e-02,3.478815718050537464e-02,8.473731960611527447e-02,1.598059055130045952e-02,-2.468917854809206391e-02,3.835753197277702586e-02,-1.802043211510975448e-02,7.456021427515540506e-03,4.731219136658523783e-02,6.868544422872067956e-02,-2.166874623317271986e-02,-5.246648352389235437e-02,-5.905134151474029924e-02,-4.994107181948605895e-02,1.800467644523828792e-02,3.551952805894912496e-02,6.320825236910707079e-02
7.382812500000000000e-01,-1.383238078647585148e-02,-1.485408213262960977e-02,-3.797475071059103202e-02,-3.246562949371514101e-02,3.400348608036340287e-02,8.862056221549491353e-02,1.462280416705911100e-02,-2.195630610268920618e-02,3.448636917872194285e-02,-1.885808047951489930e-02,1.185420531344966860e-02,4.146009295233914205e-02,7.129511562303206262e-02,-1.971895527495358055e-02,-5.884979182738706016e-02,-5.911921041179574177e-02,-5.009260157332370844e-02,1.280236877934085027e-02,3.846894110718665494e-02,5.869643210216388129e-02
7.392578125000000000e-01,-1.658159798500042498e-02,-1.644973538716367270e-02,-3.713546061775088031e-02,-3.074952097890471664e-02,3.333241041678944305e-02,9.203198007574171779e-02,1.294548081812291543e-02,-1.942068255877500704e-02,3.055953434999243365e-02,-1.950688079978214057e-02,1.638866829100475708e-02,3.534746789218624896e-02,7.344485458050258042e-02,-1.770558860558541295e-02,-6.497679937973765973e-02,-5.889701963877816415e-02,-4.995182285322329746e-02,7.459561061246140941e-03,4.121389573013672925e-02,5.392180799815227132e-02
7.402343750000000000e-01,-1.898219858601705307e-02,-1.800115732330052898e-02,-3.536426927230257311e-02,-2.877797224577806692e-02,3.275674722882826462e-02,9.495151159295933674e-02,1.095933935272244003e-02,-1.708819134365456224e-02,2.664599824214457929e-02,-1.997726791269395508e-02,2.101603822288395512e-02,2.904527076824493792e-02,7.509672238571382663e-02,-1.566350876129507866e-02,-7.076427324272482888e-02,-5.840058714217173652e-02,-4.952705745649975400e-02,2.013173222444042398e-03,4.371046216848460675e-02,4.893143612581623419e-02
7.412109375000000000e-01,-2.100631087164576971e-02,-1.951031019128217012e-02,-3.266872571206751869e-02,-2.655802384150651035e-02,3.225699752668251263e-02,9.736259512342956834e-02,8.679488028683112269e-03,-1.496201817916739847e-02,2.281398769377952773e-02,-2.028229265053744373e-02,2.569111435022570361e-02,2.262644003836594697e-02,7.621728551870526891e-02,-1.362718418299816402e-02,-7.613265748568684432e-02,-5.765014204143422555e-02,-4.882924937318287861e-02,-3.498720716848444188e-03,4.591887934856671988e-02,4.377326941951098505e-02
7.421875000000000000e-01,-2.262986310904814904e-02,-2.098105207215146192e-02,-2.907056765919991889e-02,-2.409904288520474738e-02,3.181273639334980530e-02,9.925230499510465099e-02,6.125311278299542736e-03,-1.304269576251406229e-02,1.912976186945376453e-02,-2.043731054987326518e-02,3.036729783549915046e-02,1.616496357535834524e-02,7.677812089842728227e-02,-1.163017603680099876e-02,-8.100724502999422094e-02,-5.666999932968735942e-02,-4.787179496297572917e-02,-9.037312409204911745e-03,4.780420574025223690e-02,3.849566929175479019e-02
7.431640625000000000e-01,-2.383280440763873437e-02,-2.241904271515135494e-02,-2.460550807097029377e-02,-2.141276552610573564e-02,3.140301789621723766e-02,1.006114602598242591e-01,3.320293010002481685e-03,-1.132818347520028052e-02,1.565641792302188001e-02,-2.045964016374396399e-02,3.499704335924628401e-02,9.734934767903760319e-03,7.675626951167158207e-02,-9.704647838357206846e-03,-8.531927572838907126e-02,-5.548816191150560823e-02,-4.667034740046006880e-02,-1.456349315928145462e-02,4.933689516447203882e-02,3.314692144381900518e-02
7.441406250000000000e-01,-2.459928987909316273e-02,-2.383161288043724249e-02,-1.932280914893913515e-02,-1.851331337554178863e-02,3.100678822206463098e-02,1.014347047534903123e-01,2.917776049278131452e-04,-9.813980507811605192e-03,1.245274720686728037e-02,-2.036819672343961191e-02,3.953232765031466922e-02,3.409611883675297758e-03,7.613463175643872538e-02,-7.880905061618592722e-03,-8.900694346893402165e-02,-5.413585555860286891e-02,-4.524259835242332162e-02,-2.003829645589616862e-02,5.049328825008250754e-02,2.777476146383092356e-02
7.451171875000000000e-01,-2.491782877046362643e-02,-2.522759926704582975e-02,-1.328464924245018747e-02,-1.541718205080894882e-02,3.060330027383437179e-02,1.017205572474429165e-01,-2.929329257757949147e-03,-8.493270331224680308e-03,9.572162372297873464e-03,-2.018310719783578816e-02,4.392513057232862866e-02,-2.739506719004877831e-03,7.490229846435345062e-02,-6.186971349975919215e-03,-9.201629656784307554e-02,-5.264700354676229294e-02,-4.360804012215480086e-02,-2.542334315523547827e-02,5.125601154015969191e-02,2.242591561958003077e-02
7.460937500000000000e-01,-2.478139453287655017e-02,-2.661714772819293029e-02,-6.565291265796026690e-03,-1.214320029966976106e-02,3.017252289814840310e-02,1.014714307042707958e-01,-6.308916848034292445e-03,-7.357094022376933426e-03,7.061714568305461903e-03,-1.992531300525089699e-02,4.812792416863098666e-02,-8.643579233571938025e-03,7.305481229168980795e-02,-4.648207284909560907e-03,-9.430201744540467335e-02,-5.105764882698565765e-02,-4.178771171522470407e-02,-3.068128325874979259e-02,5.161427767794175142e-02,1.714566200027978909e-02
7.470703125000000000e-01,-2.418749608065654672e-02,-2.801148805740290987e-02,7.499356886218988376e-04,-8.712458545166799906e-03,2.969553795093714255e-02,1.006936199037021806e-01,-9.810078667738400884e-03,-6.394549570740678916e-03,4.961218468007700180e-03,-1.961616674259715129e-02,5.209416488740611917e-02,-1.423727706279074440e-02,7.059435497470231691e-02,-3.286976915592826429e-03,-9.582806953622693968e-02,-4.940533256160309361e-02,-3.980393244678233355e-02,-3.577622816074299550e-02,5.156408164012558915e-02,1.197741684174758771e-02
7.480468750000000000e-01,-2.313820978678867574e-02,-2.942268415943724569e-02,8.565826963993558932e-03,-5.148206096842883328e-03,2.915491855508180880e-02,9.939725697701426443e-02,-1.339356983603474417e-02,-5.593013955416545335e-03,3.302501058482646898e-03,-1.927702930868752107e-02,5.577878407148528783e-02,-1.945959027304566824e-02,6.752985682291545722e-02,-2.122366425392501268e-03,-9.656820153702791454e-02,-4.772843870455831250e-02,-3.768002681982113994e-02,-4.067416726144176820e-02,5.110828960595974191e-02,6.962350487629979760e-03
7.490234375000000000e-01,-2.164017204913366160e-02,-3.086336389002265063e-02,1.677864792112386191e-02,-1.475716710936604038e-03,2.853508215735272788e-02,9.759623467906694549e-02,-1.701830680685650216e-02,-4.938384496777220578e-03,2.108788050046986849e-03,-1.892887371379297495e-02,5.913867170646142091e-02,-2.425457139942566176e-02,6.387702576335811677e-02,-1.169958422021773452e-03,-9.650630140677868285e-02,-4.606551500869957710e-02,-3.544004445611104864e-02,-4.534336295323353888e-02,5.025661872905868438e-02,2.139037001080893938e-03
7.500000000000000000e-01,-1.970453254662116876e-02,-3.234643324938694942e-02,2.527761480433735747e-02,2.277877357515543846e-03,2.782261234916404147e-02,9.530809753267677209e-02,-2.064190288209344359e-02,-4.415335754568896348e-03,1.394239430068891115e-03,-1.859190168825426356e-02,6.213314837882941838e-02,-2.857200806825832898e-02,5.965829423794684339e-02,-4.416644023293994289e-04,-9.563659496715404273e-02,-4.445458138820795879e-02,-3.310847885649906980e-02,-4.975471819122247175e-02,4.902550778860137459e-02,-2.456859046792111458e-03
7.509765625000000000e-01,-1.734686858484308855e-02,-3.388477993911628156e-02,3.394648907465116355e-02,6.083782190214653308e-03,2.700654387209051530e-02,9.255390129724710979e-02,-2.422123230533253235e-02,-4.007588069176885870e-03,1.163643143446773352e-03,-1.828517893291371071e-02,6.472442040511849903e-02,-3.236801594243864794e-02,5.490268328303188339e-02,5.438302385948239406e-05,-9.396368646585537276e-02,-4.293243694021448009e-02,-3.070998870580980006e-02,-5.388211115327139894e-02,4.743788041050749082e-02,-6.792855616168234911e-03
7.519531250000000000e-01,-1.458706120523470783e-02,-3.549097153355661172e-02,4.266526158896288834e-02,9.911768820843470940e-03,2.607860577847163908e-02,8.935804153867239752e-02,-2.771301514122305465e-02,-3.698183726385428222e-03,1.412273170060799558e-03,-1.802629449846468446e-02,6.687801315510814859e-02,-3.560554464404108027e-02,4.964558417146531372e-02,3.138775475786544610e-04,-9.150244102000512636e-02,-4.153397712766743188e-02,-2.826912532136604400e-02,-5.770269187687598195e-02,4.552280424013430832e-02,-1.083988363552826351e-02
7.529296875000000000e-01,-1.144913400068873870e-02,-3.717695367094601272e-02,5.131190155566664468e-02,1.373042803229091932e-02,2.503341835196996185e-02,8.574805240651900418e-02,-3.107441467643036470e-02,-3.469766669494448157e-03,2.125915435100370586e-03,-1.783104934588290030e-02,6.856317770839544246e-02,-3.825479055116763616e-02,4.392845905989342659e-02,3.363265883087542159e-04,-8.827771140927877236e-02,-4.029153263988041744e-02,-2.581006967576609037e-02,-6.119713622669503694e-02,4.331505108913215329e-02,-1.457247299872825239e-02
7.539062500000000000e-01,-7.961055842381664291e-03,-3.895375373215585746e-02,5.976414412844345547e-02,1.750745125382720951e-02,2.386864010347754597e-02,8.175437705309149261e-02,-3.426363872947791461e-02,-3.304861686291107360e-03,3.281062079789316601e-03,-1.771317863342854529e-02,6.975326615440707867e-02,-4.029351168342999723e-02,3.779846314337623886e-02,1.249800726981181546e-04,-8.432391419666573906e-02,-3.923424127501615177e-02,-2.335638220738851106e-02,-6.434985309211399551e-02,4.085456464420371414e-02,-1.796889289453097380e-02
7.548828125000000000e-01,-4.154508977237828318e-03,-4.083119544431124126e-02,6.790128982847981609e-02,2.120993500541146215e-02,2.258506193380666049e-02,7.741011145278861583e-02,-3.724053603657513645e-02,-3.186149061389116979e-03,4.845271687823973945e-03,-1.768411170581709810e-02,7.042607107141010681e-02,-4.170724126361701617e-02,3.130799186179787641e-02,-3.132971707979791999e-04,-7.968446257724205728e-02,-3.838746383014290942e-02,-2.093076837029597334e-02,-6.714914133225055592e-02,3.818584378967930515e-02,-2.101124586013919035e-02
7.558593750000000000e-01,-6.462420228155575999e-05,-4.281762972218119273e-02,7.560598872242312030e-02,2.480470588701040591e-02,2.118664638455397195e-02,7.275072369456186960e-02,-3.996717879486728214e-02,-3.096730805261165270e-03,6.777690157536262090e-03,-1.775277313745035959e-02,7.056412499950408257e-02,-4.248939795205469716e-02,2.451415771377264685e-02,-9.682062582493486565e-04,-7.441106565216776270e-02,-3.777225444250760511e-02,-1.855486257359617933e-02,-6.958729366845896325e-02,3.535725093564991844e-02,-2.368551556948495646e-02
7.568359375000000000e-01,4.270314939443776124e-03,-4.491968684317837468e-02,8.276598243408991862e-02,2.825866269085159158e-02,1.968051076983563102e-02,6.781375112070954503e-02,-4.240842249739169845e-02,-3.020384747438704769e-03,9.029724081991475498e-03,-1.792542751419047217e-02,7.015495605465338347e-02,-4.264129217465177646e-02,1.747820219998095365e-02,-1.826244379483603700e-03,-6.856290595828848367e-02,-3.740489510638275727e-02,-1.624903282430728221e-02,-7.166064546260518531e-02,3.242025593745759271e-02,-2.598156897738112397e-02
7.578125000000000000e-01,8.809196767280043361e-03,-4.714205474476552277e-02,8.927577763093685892e-02,3.153913183151592359e-02,1.807685388091127485e-02,6.263847796711399796e-02,-4.453243438716762703e-02,-2.941803009608462242e-03,1.154585579829997891e-02,-1.820556993772333432e-02,6.919129621351335913e-02,-4.217202938537222695e-02,1.026484932561714906e-02,-2.870979513650530161e-03,-6.220570901809254621e-02,-3.729650320226968185e-02,-1.403220802327456371e-02,-7.336956710305693463e-02,2.942862722149387072e-02,-2.789311403339005818e-02
7.587890625000000000e-01,1.350843248182280118e-02,-4.948728784024990224e-02,9.503822559388877544e-02,3.461423194988577645e-02,1.638882686914619122e-02,5.726559641888534502e-02,-4.631118219077352133e-02,-2.846811650696148312e-03,1.426458674088137979e-02,-1.859386351412150445e-02,6.767123922942733238e-02,-4.109831249880197684e-02,2.941607928001642273e-03,-4.083364384262445565e-03,-5.541072037838866426e-02,-3.745271983120493364e-02,-1.192172947700004260e-02,-7.471839953841201420e-02,2.643758257997119721e-02,-2.941761474599964565e-02
7.597656250000000000e-01,1.832233099112001717e-02,-5.195565027608092801e-02,9.996598383723886982e-02,3.745324325886813244e-02,1.463234982603007009e-02,5.173685422695057518e-02,-4.772087526167950039e-02,-2.722568595829905243e-03,1.711949342588294301e-02,-1.908812435504373545e-02,6.559834561513432083e-02,-3.944414707912809182e-02,-4.421969151713776511e-03,-5.442083754936987393e-03,-4.825360705093342806e-02,-3.787348556093398516e-02,-9.933227785958851155e-03,-7.571533333965077550e-02,2.350291274998336094e-02,-3.055616591042362856e-02
7.607421875000000000e-01,2.320349474316373700e-02,-5.454499700797418860e-02,1.039828374739038830e-01,4.002697696753876322e-02,1.282587647765762520e-02,4.609469223142859118e-02,-4.874235086537587885e-02,-2.557737319058231255e-03,2.004037834651847122e-02,-1.968335388735540509e-02,6.298169264336860029e-02,-3.724045415951669769e-02,-1.175506037558407199e-02,-6.923928721948812565e-03,-4.081330143059758858e-02,-3.855290887977359110e-02,-8.080525858848271875e-03,-7.637223252221343739e-02,2.068009133921630549e-02,-3.131333030466679213e-02
7.617187500000000000e-01,2.810323357816041367e-02,-5.725069546291089440e-02,1.070248600944281592e-01,4.230813995114542092e-02,1.099011028087302361e-02,4.038187530298660566e-02,-4.936139906461092797e-02,-2.342634140070159153e-03,2.295449630850054934e-02,-2.037181754595041722e-02,5.983586786796127321e-02,-3.452459677301024377e-02,-1.898637606395645050e-02,-8.504191327916804308e-03,-3.317080662752063674e-02,-3.947923123729159267e-02,-6.375568389053823740e-03,-7.670440520759844172e-02,1.802338489487678025e-02,-3.169694160167332853e-02
7.626953125000000000e-01,3.297199344219122613e-02,-6.006558988892282680e-02,1.090413963145031861e-01,4.427168973168336963e-02,9.147676035132525779e-03,3.464112034053973971e-02,-4.956902050424218109e-02,-2.069347411753303355e-03,2.578783531276381685e-02,-2.114316822600425735e-02,5.618090524995310309e-02,-3.133982738641803018e-02,-2.604497452781955741e-02,-1.015707260708482301e-02,-2.540798269512246216e-02,-4.063489104969225663e-02,-4.828377721180998616e-03,-7.673032403636097232e-02,1.558497692992033383e-02,-3.171787663445881089e-02
7.636718750000000000e-01,3.775979664696172550e-02,-6.298000978523116133e-02,1.099958508092080400e-01,4.589517480094938706e-02,7.322751894583751434e-03,2.891472504985564962e-02,-4.936161233972494872e-02,-1.731827311690192555e-03,2.846643002555116625e-02,-2.198461220509506306e-02,5.204216357973089763e-02,-2.773466442757728176e-02,-3.286108378835993910e-02,-1.185609707919285313e-02,-1.760633345714077494e-02,-4.199668748482250635e-02,-3.447035638364425759e-03,-7.647130004772795253e-02,1.341411952111820280e-02,-3.138980098102867045e-02
7.646484375000000000e-01,4.241669021985743082e-02,-6.598182306327557423e-02,1.098662715521366295e-01,4.715905535751110239e-02,5.540667366126816352e-03,2.324420127061149755e-02,-4.874107858756122208e-02,-1.325945399923748012e-03,3.091768518386573544e-02,-2.288111462229363430e-02,4.745014751092083150e-02,-2.376220697090833389e-02,-3.936691870101477475e-02,-1.357452673630884371e-02,-9.845813530810595265e-03,-4.353604324114075663e-02,-2.237690221539044566e-03,-7.595111450246894158e-02,1.155632568000480170e-02,-3.072889210246805211e-02
7.656250000000000000e-01,4.689319876611279525e-02,-6.905653382666576690e-02,1.086457180697834035e-01,4.804699964224048991e-02,3.827473499523327723e-03,1.766991661756234233e-02,-4.771486228489895537e-02,-8.495235606601947344e-04,3.307168598106808438e-02,-2.381564102933220184e-02,4.244027215788936935e-02,-1.947939738540425611e-02,-4.549748323946653517e-02,-1.528576771351602970e-02,-2.203674712164316752e-03,-4.521936392188724563e-02,-1.204586575841950623e-03,-7.519561383259110166e-02,1.005261507683032594e-02,-2.975354446770806655e-02
7.666015625000000000e-01,5.114077816230117035e-02,-7.218742388778916219e-02,1.063424087586901517e-01,4.854615124413721311e-02,2.209492004299608379e-03,1.223074815367253612e-02,-4.629589801218726708e-02,-3.023324001803893600e-04,3.486247257015410300e-02,-2.476943101631488842e-02,3.705257284901683490e-02,-1.494624234418213786e-02,-5.119134776644540530e-02,-1.696376309630146309e-02,5.246629859089220818e-03,-4.700849000566693220e-02,-3.501198922541558949e-04,-7.423227354186009985e-02,8.938824879176207258e-03,-2.848406123004680601e-02
7.675781250000000000e-01,5.511226631941089360e-02,-7.535573637369243072e-02,1.029796446453103420e-01,4.864736300817422421e-02,7.128504559244024054e-04,6.963751718947974734e-03,-4.450248453940332943e-02,3.139403796549913297e-04,3.622925631129145924e-02,-2.572229946811790957e-02,3.133136226495066012e-02,-1.022500303876371953e-02,-5.639139132359714812e-02,-1.858336568914934275e-02,1.243646639049466283e-02,-4.886123585344923081e-02,3.250909806515977878e-04,-7.308973744387259330e-02,8.244996463895440386e-03,-2.694233708250087095e-02
7.685546875000000000e-01,5.876232719639718632e-02,-7.854089902695164660e-02,9.859551034513881762e-02,4.834539350770244992e-02,-6.369889273243778838e-04,1.903850398571017887e-03,-4.235807858398597109e-02,9.957506798546000241e-04,3.711755626895166249e-02,-2.665296063349818084e-02,2.532483781711929519e-02,-5.379365729885159791e-03,-6.104549931090537396e-02,-2.012068504362051272e-02,1.930294995799728547e-02,-5.073200869509757183e-02,8.221115351938566157e-04,-7.179733909917673795e-02,7.994847589517392605e-03,-2.515153691156232774e-02
7.695312500000000000e-01,6.204788421324031189e-02,-8.172078409143217204e-02,9.324235634652987270e-02,4.763906244229160203e-02,-1.815699251471155577e-03,-2.916454571249313659e-03,-3.989101189768387568e-02,1.737786409473476021e-03,3.748023571913281643e-02,-2.753936989168367933e-02,1.908464272912695908e-02,-4.736038976862770502e-04,-6.510720739431144488e-02,-2.155340361076584985e-02,2.578976843394750057e-02,-5.257249913076204872e-02,1.143583467281946743e-03,-7.038461269069511139e-02,8.205338294886779446e-03,-2.313577479306146156e-02
7.705078125000000000e-01,6.492853920812061141e-02,-8.487200100062256003e-02,8.698607005393005354e-02,4.653136178337456685e-02,-2.800549888207813556e-03,-7.467347389893184625e-03,-3.713413511017480545e-02,2.533081845689826722e-03,3.727842003881278593e-02,-2.835907788428969345e-02,1.266538486446721311e-02,4.428256772265095828e-03,-6.853628307351970761e-02,-2.286105753116802336e-02,3.184788823665521407e-02,-5.433243338752740542e-02,1.293602866661748476e-03,-6.888080084966990979e-02,8.886337339683456071e-03,-2.091979773179162422e-02
7.714843750000000000e-01,6.736697310822621632e-02,-8.797021746951882992e-02,7.990514622408108336e-02,4.502952000922970377e-02,-3.570850658577823765e-03,-1.172193297126760542e-02,-3.412439292965017273e-02,3.373155841907874656e-03,3.648227929173548240e-02,-2.908959154596139213e-02,6.124117890603196328e-03,9.263259512107564070e-03,-7.129923705401799983e-02,-2.402527829396914477e-02,3.743613135871350084e-02,-5.596037641185287737e-02,1.277587321119397733e-03,-6.731436710627708431e-02,1.004039444672789883e-02,-1.852867834152530785e-02
7.724609375000000000e-01,6.932932453971411835e-02,-9.099050404097104583e-02,7.208957046781003242e-02,4.314501734124057131e-02,-4.108371687826428177e-03,-1.565644142271942901e-02,-3.090233641501843528e-02,4.248171458379489118e-03,3.507166106492847629e-02,-2.970873651607180629e-02,-4.802101255928065658e-04,1.397031298087729467e-02,-7.336975738992225493e-02,-2.502999227047702363e-02,4.252161534354678696e-02,-5.740457387397310263e-02,1.102134596752070992e-03,-6.571252068525311463e-02,1.166262196943413862e-02,-1.598752039819513471e-02
7.734375000000000000e-01,7.078554269104506136e-02,-9.390769666410508920e-02,6.363953232253531656e-02,4.089355050759792276e-02,-4.397731642910401341e-03,-1.925039957391033382e-02,-2.751157907207411532e-02,5.147114311835203869e-03,3.303656161167441846e-02,-3.019501544569104523e-02,-7.087335139938852335e-03,1.849095291229751331e-02,-7.472906028757710095e-02,-2.586157594400946905e-02,4.708005022394882999e-02,-5.861382032974511019e-02,7.748755844203599353e-04,-6.410076129438416204e-02,1.374068791652738146e-02,-1.332118088135612888e-02
7.744140625000000000e-01,7.170971086673709471e-02,-9.669677149486959056e-02,5.466398698292625202e-02,3.829494621049341074e-02,-4.426747465639326549e-03,-2.248676777838200247e-02,-2.399820446897402496e-02,6.057986706811411062e-03,3.037742607703503364e-02,-3.052795682723552506e-02,-1.363627661892573631e-02,2.277005926441299719e-02,-7.536615247267633433e-02,-2.650896550052339595e-02,5.109588887295365284e-02,-5.953834014412152931e-02,3.043241833526927516e-04,-6.250245136137132229e-02,1.625492054712103507e-02,-1.055401175340513198e-02
7.753906250000000000e-01,7.208033732663989002e-02,-9.933322581455594769e-02,4.527908706949825696e-02,3.537302314946472181e-02,-4.186739229816488841e-03,-2.535204060902885095e-02,-2.041013389806261777e-02,6.968014424588385956e-03,2.710527147551132846e-02,-3.068844916584063942e-02,-2.006595180314607596e-02,2.675651996955920320e-02,-7.527800111338259215e-02,-2.696372029888251948e-02,5.456232970486181444e-02,-6.013066734138479419e-02,-3.002732720888848326e-04,-6.093842286305443251e-02,1.917852302981927493e-02,-7.709624318916795740e-03
7.763671875000000000e-01,7.188061019994622380e-02,-1.017934587674430985e-01,3.560650778201923661e-02,3.215540314742734718e-02,-3.672784373306506485e-03,-2.783631048784441717e-02,-1.679646331647636701e-02,7.863862908003131993e-03,2.324162910787466035e-02,-3.065905557755664243e-02,-2.631579818430210271e-02,3.040383323077728434e-02,-7.446960844475156160e-02,-2.722004058981563474e-02,5.748117316045434078e-02,-6.034651032034918372e-02,-1.029086545128129722e-03,-5.942662546282739822e-02,2.247789496696789291e-02,-4.810678564967014667e-03
7.773437500000000000e-01,7.109861349377426254e-02,-1.040551455280772780e-01,2.577169039619327945e-02,2.867327262715104949e-02,-2.883916277197653977e-03,-2.993329372464692550e-02,-1.320677936390226084e-02,8.731859493189468233e-03,1.881830619412161454e-02,-3.042430423488129421e-02,-3.232639743471601296e-02,3.367064125718129131e-02,-7.295398944089247217e-02,-2.727474068334937926e-02,5.986253587307079072e-02,-6.014558736454660853e-02,-1.871845640928935812e-03,-5.798182213171339250e-02,2.611305594637509941e-02,-1.878699414997582907e-03
7.783203125000000000e-01,6.972750148328404896e-02,-1.060975985249614229e-01,1.590203029343470811e-02,2.496109638431610184e-02,-1.823262974012716375e-03,-3.164031888326220704e-02,-9.690464671357579968e-03,9.558218303055851517e-03,1.387696960892441725e-02,-2.997095047886488839e-02,-3.804009390533762136e-02,3.652118936112404290e-02,-7.075205211510260384e-02,-2.712717956081074286e-02,6.172442879961240886e-02,-5.949241909119735994e-02,-2.817978401569655195e-03,-5.661533778224629720e-02,3.003816472366968582e-02,1.066078658455833512e-03
7.792968750000000000e-01,6.776562907349550913e-02,-1.079021094716850204e-01,6.125036545807257399e-03,2.105628628847782888e-02,-4.981226536687690006e-04,-3.295827784088067869e-02,-6.296002931245646764e-03,1.032926443179209286e-02,8.468557681334004661e-03,-2.928820687216605184e-02,-4.340160076477905804e-02,3.892570543847349157e-02,-6.789238127846897175e-02,-2.677915167515051639e-02,6.309220787230969407e-02,-5.835706441829648095e-02,-3.856739610659951512e-03,-5.533486570007108835e-02,3.420212618353921097e-02,4.004837714907353609e-03
7.802734375000000000e-01,6.521663606131201940e-02,-1.094522661880625580e-01,-3.433509501286960246e-03,1.699882820498230945e-02,1.080026413366049279e-03,-3.389154035093278755e-02,-3.070294290063628386e-03,1.103165411389427607e-02,2.652529008667235157e-03,-2.836793797136533471e-02,-4.835858689014276707e-02,4.086069600334989865e-02,-6.441092783750965167e-02,-2.623474136902563536e-02,6.399790784487179029e-02,-5.671578728269000003e-02,-4.977329915226395493e-03,-5.414433572572742437e-02,3.854927690024805009e-02,6.920272674361890863e-03
7.812500000000000000e-01,6.208948359823845270e-02,-1.107342385301353371e-01,-1.265136920358626849e-02,1.283087105899168717e-02,2.895582915565668262e-03,-3.444783335572871447e-02,-5.799154753929208501e-05,1.165258768335602525e-02,-3.504039916411742523e-03,-2.720481714133100165e-02,-5.286223774157632060e-02,4.230915613324744140e-02,-6.035060694453593666e-02,-2.550014495168350867e-02,6.447947193473278771e-02,-5.455164220631694705e-02,-6.169003144576033597e-03,-5.304384722972591004e-02,4.302013893780114867e-02,9.796657941688205126e-03
7.822265625000000000e-01,5.839844155789124247e-02,-1.117370281846085112e-01,-2.141160811985129420e-02,8.596282547523908385e-03,4.928946846683893157e-03,-3.463808671625739216e-02,2.699132601087201200e-03,1.218001228635078904e-02,-9.927493806339084820e-03,-2.579644331078138897e-02,-5.686778365677324504e-02,4.326069188230555890e-02,-5.576080951381989781e-02,-2.458346500248088928e-02,6.457989156907242845e-02,-5.185496787221895859e-02,-7.421160895994864670e-03,-5.202966895044414120e-02,4.755223051619503899e-02,1.261988485735296255e-02
7.832031250000000000e-01,5.416302594503026591e-02,-1.124526776143892765e-01,-2.960427783782905442e-02,4.340176537530789254e-03,7.156710448240887271e-03,-3.447624742705350520e-02,5.162777457334971447e-03,1.260281151082314616e-02,-1.653875752254509515e-02,-2.414341616738584217e-02,-6.033498928816604517e-02,4.371155492237930457e-02,-5.069683276592511223e-02,-2.349448190170977738e-02,6.434627199749412552e-02,-4.862377912248692924e-02,-8.723433559688931541e-03,-5.109430674052764521e-02,5.208092133795037132e-02,1.537747096571372325e-02
7.841796875000000000e-01,4.940788594133051215e-02,-1.128764340596364879e-01,-3.712799314550434965e-02,1.084176589038514317e-04,9.551913979493049586e-03,-3.397906475830761441e-02,7.298656100888514277e-03,1.291097933521485365e-02,-2.325459583215480977e-02,-2.224936890359887481e-02,-6.322859827233673347e-02,4.366459035653322274e-02,-4.521923654578405283e-02,-2.224440792090694868e-02,6.382884071439257068e-02,-4.486404920998030010e-02,-1.006574726452953879e-02,-5.022663920836953344e-02,5.654031973110903303e-02,1.805854252463735821e-02
7.851562500000000000e-01,4.416264066372498770e-02,-1.130068651938507529e-01,-4.389138117224607866e-02,-4.052890996897573136e-03,1.208436350159360073e-02,-3.316584911013888137e-02,9.076978546365662218e-03,1.309577607185720763e-02,-2.998895311670859987e-02,-2.012095824171237710e-02,-6.551872766516363134e-02,4.312909980125082671e-02,-3.939313316213313709e-02,-2.084562942946848602e-02,6.307991651953227807e-02,-4.058987570444418103e-02,-1.143837653609997354e-02,-4.941212016271147311e-02,6.086417833051953330e-02,2.065379207796631117e-02
7.861328125000000000e-01,3.846166620961208316e-02,-1.128459237963620188e-01,-4.981438108167464407e-02,-8.097930836058187670e-03,1.472100684772375059e-02,-3.205820767032063756e-02,1.047286863776598388e-02,1.314986428367620301e-02,-3.665435069123416933e-02,-1.776781207922254954e-02,-6.718120719327803914e-02,4.212062293635042420e-02,-3.328741940256704779e-02,-1.931144288866236750e-02,6.215285762166722350e-02,-3.582352514902713281e-02,-1.283198276348864603e-02,-4.863304568688768537e-02,6.498680479457065451e-02,2.315541326933621274e-02
7.871093750000000000e-01,3.234383407474691885e-02,-1.123989596191401208e-01,-5.482937517860656668e-02,-1.198169489889813755e-02,1.742636298185459148e-02,-3.067976023241589939e-02,1.146670805052917366e-02,1.306742298072982242e-02,-4.316331828735694293e-02,-1.520243569468692282e-02,-6.819785895737007220e-02,4.066064176068232700e-02,-2.697396017674319121e-02,-1.765579030652477885e-02,6.110100744793191263e-02,-3.059535336033121500e-02,-1.423763886566225059e-02,-4.786888260155085228e-02,6.884396404222931087e-02,2.555701538685258012e-02
7.880859375000000000e-01,2.585220254894948430e-02,-1.116746774841850948e-01,-5.888213486077494008e-02,-1.566051253557936007e-02,2.016299904104520979e-02,-2.905583875246503522e-02,1.204440189502459929e-02,1.284423875037003608e-02,-4.942983554631226462e-02,-1.244007803130841271e-02,-6.855671386958508973e-02,3.877621275366007619e-02,-2.052673391851866577e-02,-1.589299971822107777e-02,5.997665675746159664e-02,-2.494360013727352221e-02,-1.564684082675934368e-02,-4.709665403775033232e-02,7.237375869446925625e-02,2.785352038877862701e-02
7.890625000000000000e-01,1.903366321618681772e-02,-1.106850415339569738e-01,-6.193256766229675997e-02,-1.909256491547441092e-02,2.289204852457875708e-02,-2.721317439595303742e-02,1.219756163808275416e-02,1.247777283594567188e-02,-5.537075907056581564e-02,-9.498560122550337576e-03,-6.825216180861019832e-02,3.649953301544021228e-02,-1.402095042596484056e-02,-1.403753603888762032e-02,5.883004027302503325e-02,-1.891405906295642175e-02,-1.705150702732632917e-02,-4.629137685275722114e-02,7.551747481072169921e-02,3.004104536720511587e-02
7.900390625000000000e-01,1.193854520306679434e-02,-1.094451264568779281e-01,-6.395525465636582585e-02,-2.223838468934861978e-02,2.557376335157204861e-02,-2.517957595032140408e-02,1.192360236161630130e-02,1.196720354825492327e-02,-6.090721070305905871e-02,-6.398068233795017878e-03,-6.728503322411555354e-02,3.386744723150666297e-02,-7.532152227879145533e-03,-1.210376731437408024e-02,5.770838534662695030e-02,-1.255962502010604838e-02,-1.844396653087497506e-02,-4.542654469533782130e-02,7.822038061724082003e-02,3.211677355711574366e-02
7.910156250000000000e-01,4.620180326975502870e-03,-1.079729174079612219e-01,-6.493977066263065256e-02,-2.506133324125173895e-02,2.816809186947910257e-02,-2.298360355006861394e-02,1.122575273865036860e-02,1.131344376572448324e-02,-6.596590324053920595e-02,-3.160914759747667901e-03,-6.566261070828494084e-02,3.092090297157815484e-02,-1.135310830076805303e-03,-1.010575097626042161e-02,5.665502917670273142e-02,-5.939723964492937824e-03,-1.981693768819584728e-02,-4.447464968092772197e-02,8.043246671946488457e-02,3.407881709079157995e-02
7.919921875000000000e-01,-2.865567214536217204e-03,-1.062890612260082579e-01,-6.489078299101774805e-02,-2.752804917727535994e-02,3.063527437027340969e-02,-2.065424168055286086e-02,1.011297750515421229e-02,1.051913364788721779e-02,-7.048038073446546981e-02,1.887296668892421815e-04,-6.339856986688241491e-02,2.770436238093312159e-02,5.096070690230503249e-03,-8.057044199395032788e-03,5.570861981345231334e-02,8.803686180391314536e-04,-2.116349859223451077e-02,-4.340773488501496746e-02,8.210911726074490713e-02,3.592607473154752623e-02
7.929687500000000000e-01,-1.046080250464066774e-02,-1.044165723985745753e-01,-6.382792779768356461e-02,-2.960886199920942374e-02,3.293644726847279325e-02,-1.822057539278151839e-02,8.599813618014203603e-03,9.588609046665006602e-03,-7.439215187501356519e-02,3.625129038995009850e-03,-6.051284965574971197e-02,2.426517874903981117e-02,1.109083731082844901e-02,-5.970541873019465096e-03,5.490241464768086388e-02,7.830312336538426329e-03,-2.247705105128960587e-02,-4.219796921850892113e-02,8.321170261860436068e-02,3.765808779681262264e-02
7.939453125000000000e-01,-1.810612837322160551e-02,-1.023804980293792355e-01,-6.178546647878908199e-02,-3.127816529936265633e-02,3.503424682327090783e-02,-1.571147357535348371e-02,6.706122691913699203e-03,8.527846445968162090e-03,-7.765169666925653136e-02,7.121295692363836111e-03,-5.703145319048460310e-02,2.065294674226766589e-02,1.678103267040030599e-02,-3.858345041835683359e-03,5.426368830430590429e-02,1.483557966022560140e-02,-2.375127984577648371e-02,-4.081823572401692413e-02,8.370808549787911446e-02,3.927489739996326695e-02
7.949218750000000000e-01,-2.574119572289198382e-02,-1.002075468059574342e-01,-5.881172783240943419e-02,-3.251474428382233883e-02,3.689340315159413131e-02,-1.315528299267529344e-02,4.456763677262670295e-03,7.344385587247110464e-03,-8.021932868574090103e-02,1.064932051832056387e-02,-5.298618087670509125e-02,1.691883526278256319e-02,2.210270975362547269e-02,-1.731661963890808106e-03,5.381325988552773665e-02,2.181841530439247029e-02,-2.498010909248400691e-02,-3.924272393718875040e-02,8.357303366639852460e-02,4.077690600548153355e-02
7.958984375000000000e-01,-3.330527041328833898e-02,-9.792568763489115091e-02,-5.496834492743243872e-02,-3.330205297936594810e-02,3.848131528364240328e-02,-1.057953661272822803e-02,1.881191054438395138e-03,6.047231242286608445e-03,-8.206589751039722325e-02,1.418071513734361563e-02,-4.841429853499905345e-02,1.311491194471603276e-02,2.699669124351255015e-02,3.992568182627683751e-04,5.356514736506051005e-02,2.869886429456751722e-02,-2.615765755955557284e-02,-3.744751670122230258e-02,8.278853406020754424e-02,4.216474610618596575e-02
7.968750000000000000e-01,-4.073781109457359773e-02,-9.556372419572542465e-02,-5.032929868171539395e-02,-3.362843709707296486e-02,3.976859815899431300e-02,-8.010679515857276750e-03,-9.870149460742311427e-04,4.646735870592200689e-03,-8.317331870355249013e-02,1.768676138893295058e-02,-4.335814399763431026e-02,9.293468223382349985e-03,3.140926975895074608e-02,2.525148773435571727e-03,5.352635466116768131e-02,3.539585452326053649e-02,-2.727819475547746397e-02,-3.541116171183886219e-02,8.134400453719958790e-02,4.343915859859316664e-02
7.978515625000000000e-01,-4.797905212886052762e-02,-9.315085215178528499e-02,-4.497978302336251566e-02,-3.348729920529784632e-02,4.072959274911919225e-02,-5.473815401809998399e-03,-4.110678453959270770e-03,3.154465143540749993e-03,-8.353492142047175273e-02,2.113886344794504296e-02,-3.786467642274862766e-02,5.506353717493463369e-03,3.529283895924207465e-02,4.637735212975778107e-03,5.369679455211932850e-02,4.182831857102044248e-02,-2.833609955705861105e-02,-3.311521810897324197e-02,7.923640115490651614e-02,4.460088315775609380e-02
7.988281250000000000e-01,-5.497058554639806111e-02,-9.071620613713199388e-02,-3.901490914518154773e-02,-3.287720359694804723e-02,4.134283091841360613e-02,-2.992476399702731840e-03,-7.449609742196199730e-03,1.583048527957715184e-03,-8.315560690999790339e-02,2.450889789728275675e-02,-3.198497329572964898e-02,1.804328353438750931e-03,3.860644738529637326e-02,6.729683609343834264e-03,5.406934818422370892e-02,4.791633874026589301e-02,-2.932582304630260844e-02,-3.054476862230389930e-02,7.647022046398321837e-02,4.565056260173515346e-02
7.998046875000000000e-01,-6.165593585647020231e-02,-8.828840390606171318e-02,-3.253826872337622911e-02,-3.180191901103089636e-02,4.159144719578965199e-02,-5.884185394382376259e-04,-1.096122914995763947e-02,-5.398270455500347662e-05,-8.205181428590024861e-02,2.776955716946848118e-02,-2.577368075695408989e-02,-1.763559758238295548e-03,4.131626790775864977e-02,8.794538118494751519e-03,5.463005950169590175e-02,5.358229866171007605e-02,-3.024185709648045256e-02,-2.768888812043063946e-02,7.305739791739215838e-02,4.658866289427286700e-02
8.007812500000000000e-01,-6.798112147497703539e-02,-8.589509517888074819e-02,-2.566037802190174882e-02,-3.027039817552948375e-02,4.146353031543503764e-02,1.718555131484290552e-03,-1.460122289106065112e-02,-1.742367541280045616e-03,-8.025129321953559935e-02,3.089468191267195213e-02,-1.928842350068113096e-02,-5.150563202628639058e-03,4.339597675247622993e-02,1.082662075226724883e-02,5.535846054136571437e-02,5.875202449104970082e-02,-3.107871008648289621e-02,-2.454105990552223407e-02,6.901710507049638177e-02,4.741541006882275811e-02
8.017578125000000000e-01,-7.389519654476091326e-02,-8.356252274114242540e-02,-1.849702651318708979e-02,-2.829669396665741507e-02,4.095240818963034185e-02,3.910742199257040592e-03,-1.832421994054260136e-02,-3.467294768828691788e-03,-7.779268647497965261e-02,3.385957803685221007e-02,-1.258918102311063630e-02,-8.312784013571616198e-03,4.482703725881584389e-02,1.282090632780992848e-02,5.622802122496973337e-02,6.335589862606313960e-02,-3.183089093312257978e-02,-2.109953173175287827e-02,6.437544976399062202e-02,4.813074497471823976e-02
8.027343750000000000e-01,-7.935076701316605419e-02,-8.131510325105478776e-02,-1.116755498900681882e-02,-2.589981281683731082e-02,4.005686088760034708e-02,5.972658131020850900e-03,-2.208447881748962921e-02,-5.213587339818484545e-03,-7.472492844302738857e-02,3.664131444870757925e-02,-5.737637450682179369e-03,-1.120967610503606320e-02,4.559888478055226096e-02,1.477287493937623139e-02,5.720671508759167523e-02,6.732992904562828951e-02,-3.249290241742136542e-02,-1.736760429964540747e-02,5.916508491577186085e-02,4.873429635407540428e-02
8.037109375000000000e-01,-8.430447499542916001e-02,-7.917503498141627294e-02,-3.793089092863682378e-03,-2.310350683856843973e-02,3.878125719964636842e-02,7.891122371181474859e-03,-2.583657289447214081e-02,-6.965888901486898092e-03,-7.110646897298411595e-02,3.921899778540269277e-02,1.203487454151011115e-03,-1.380449594125278574e-02,4.570901044544460612e-02,1.667834624112018646e-02,5.825769034069659680e-02,7.061675780272114178e-02,-3.305924454741973606e-02,-1.335384588010577259e-02,5.342473287693493694e-02,4.922537236320349840e-02
8.046875000000000000e-01,-8.871744569263345648e-02,-7.716193937031270988e-02,3.505245235950691426e-03,-1.993600695186172750e-02,3.713561145107795169e-02,9.655312969685150848e-03,-2.953606286765410663e-02,-8.708849848146526379e-03,-6.700433479698213179e-02,4.157402080127273192e-02,8.171118238900067915e-03,-1.606469681698678709e-02,4.516294283045503566e-02,1.853330028671377333e-02,5.934003381747593453e-02,7.316659288945198680e-02,-3.352442845141175715e-02,-9.072227739875976874e-03,4.719863351046323791e-02,4.960297026203680515e-02
8.056640625000000000e-01,-9.255569144841863105e-02,-7.529254278316201143e-02,1.060809776341663062e-02,-1.642970009744769422e-02,3.513555838016804017e-02,1.125678985328487300e-02,-3.314014521841214533e-02,-1.042731032429494373e-02,-6.249304363906330734e-02,4.369028144319192508e-02,1.510250661158951159e-02,-1.796226297279227696e-02,4.397412796650108230e-02,2.033369003311804105e-02,6.040961371887883236e-02,7.493804862589631410e-02,-3.388300103669097257e-02,-4.542176160756075318e-03,4.053592521048197256e-02,4.986580361640896575e-02
8.066406250000000000e-01,-9.579046791766326896e-02,-7.358040430375500929e-02,1.739963501720791922e-02,-1.262075437513019739e-02,3.280224509178482351e-02,1.268948727108100416e-02,-3.660826588544960347e-02,-1.210647770699355835e-02,-5.765338865207176450e-02,4.555437006296950142e-02,2.193590907272200199e-02,-1.947398065300341014e-02,4.216370944102636187e-02,2.207525087385310558e-02,6.141998569888552223e-02,7.589888089423094120e-02,-3.412958038501751057e-02,2.114619471832381199e-04,3.348996897931849626e-02,5.001234599762124922e-02
8.076171875000000000e-01,-9.839857778010907552e-02,-7.203569468195518410e-02,2.376922066296434377e-02,-8.548696655588033239e-03,3.016214032590651406e-02,1.394967635195794656e-02,-3.990268894090379798e-02,-1.373209623247377900e-02,-5.257111308525696386e-02,4.715572265269953045e-02,2.861125123193615505e-02,-2.058164411340250924e-02,3.976021169977747571e-02,2.375331271569359678e-02,6.232334572107959408e-02,7.602660493004813336e-02,-3.425890159226652881e-02,5.158541560104880005e-03,2.611762640602201951e-02,5.004088982805444952e-02
8.085937500000000000e-01,-1.003626179584462125e-01,-7.066503078075729583e-02,2.961301050813808233e-02,-4.255947864381985635e-03,2.724676251964881085e-02,1.503589909818870557e-02,-4.298901081659223938e-02,-1.529060659997675056e-02,-4.733549701496964079e-02,4.848673844499696434e-02,3.507077084210658002e-02,-2.127219548790316994e-02,3.679913094247646427e-02,2.536262014796006325e-02,6.307151230442124834e-02,7.530898497468757613e-02,-3.426587250124064898e-02,1.026383057450589061e-02,1.847850293337522515e-02,4.994961871639706091e-02
8.095703125000000000e-01,-1.016711668887732151e-01,-6.947136899723707626e-02,3.483543885548695540e-02,2.126782805178595911e-04,2.409232937411311809e-02,1.594887550101371440e-02,-4.583661154594501075e-02,-1.676929358232814860e-02,-4.203787953611154427e-02,4.954286068802382648e-02,4.125963181541066060e-02,-2.153779831642242334e-02,3.332243924250208322e-02,2.689716617365539575e-02,6.361692026825174762e-02,7.374438686368868512e-02,-3.414563852845017844e-02,1.548730839076569582e-02,1.063416815387406220e-02,4.973669135666611979e-02
8.105468750000000000e-01,-1.023189090355787756e-01,-6.845396019388891307e-02,3.935057469021242121e-02,4.810506790189447712e-03,2.073933284459167012e-02,1.669138579542659220e-02,-4.841903555894308542e-02,-1.815641989404510534e-02,-3.677014098535578979e-02,5.032261987871581438e-02,4.712650181783425291e-02,-2.137584540712762077e-02,2.937800868090539863e-02,2.835004477694228614e-02,6.391360789358449535e-02,7.134198655172437065e-02,-3.389365555258216922e-02,2.078454970216254971e-02,2.647365034987339463e-03,4.940033483614932053e-02
8.115234375000000000e-01,-1.023066945365425084e-01,-6.760836768356545678e-02,4.308332826539197635e-02,9.489556475306810956e-03,1.723204463593457775e-02,1.726813016823532457e-02,-5.071429577440171588e-02,-1.944134480992763120e-02,-3.162317052755066193e-02,5.082763921039536864e-02,5.262408646722314953e-02,-2.078890254380894032e-02,2.501896335371184277e-02,2.971332729435742503e-02,6.391817954277267955e-02,6.812182962571113054e-02,-3.350576961889539795e-02,2.610718978068417295e-02,-5.418780060164966536e-03,4.893894501250778406e-02
8.125000000000000000e-01,-1.016415325966599503e-01,-6.692654877847313555e-02,4.597049101605006627e-02,1.420111152348111500e-02,1.361795838616060295e-02,1.768556849179097820e-02,-5.270509605654094543e-02,-2.061462628591777257e-02,-2.668534477009955677e-02,5.106260245696341016e-02,5.770961368048203866e-02,-1.978459034245988457e-02,2.030296807335348064e-02,3.097796714230970083e-02,6.359072622030315092e-02,6.411473900508685153e-02,-3.297830202399984478e-02,3.140346621654103998e-02,-1.350153491586999176e-02,4.835119148254005128e-02
8.134765625000000000e-01,-1.003365180178663468e-01,-6.639699935803020092e-02,4.796159434499431412e-02,1.889630230361286078e-02,9.947175743406042395e-03,1.795174287232197130e-02,-5.437896851913355534e-02,-2.166810560516065770e-02,-2.204104296971744897e-02,5.103518496938484056e-02,6.234526232176265670e-02,-1.837540730040274073e-02,1.529146342650898258e-02,3.213373693749130289e-02,6.289568730582711931e-02,5.936207023961723173e-02,-3.230813818305683371e-02,3.661883078521041557e-02,-2.153931534013956914e-02,4.763612457663184141e-02
8.144531250000000000e-01,-9.841069104011257451e-02,-6.600495984907192581e-02,4.901957564178924254e-02,2.352668797849408883e-02,6.271744467807678115e-03,1.807608597396533068e-02,-5.572832364691596846e-02,-2.259497385122574351e-02,-1.776922386243029103e-02,5.075594889588824765e-02,6.649852998815353189e-02,-1.657849775771590844e-02,1.004885755953344867e-02,3.316920143844259705e-02,6.180263773337318911e-02,5.391531605740569610e-02,-3.149281854949979170e-02,4.169662390469758284e-02,-2.947240473010616715e-02,4.679328177493063956e-02
8.154296875000000000e-01,-9.588883147285998110e-02,-6.573267996238754685e-02,4.912124287534479217e-02,2.804483346856690568e-02,2.644957505947672944e-03,1.806921820546995155e-02,-5.675041273523069585e-02,-2.338981979286813145e-02,-1.394208818905837144e-02,5.023820415030576941e-02,7.014253552402972824e-02,-1.441536909673286904e-02,4.641685628776205143e-03,3.407172904610056285e-02,6.028698620961024657e-02,4.783556405511206477e-02,-3.053062975846689009e-02,4.657880302636202563e-02,-3.724362943252688962e-02,4.582279095408416103e-02
8.164062500000000000e-01,-9.280118890184915759e-02,-6.555973850945122361e-02,4.825753219366285540e-02,3.240487337278709357e-02,-8.793773223958795040e-04,1.794273693500620520e-02,-5.744720369885257527e-02,-2.404865904610215335e-02,-1.062384962002985850e-02,4.949783703889229503e-02,7.325625267037971788e-02,-1.191156303465370006e-02,-8.622517318546804501e-04,3.482754384077266230e-02,5.833057163586385235e-02,4.119281362459659840e-02,-2.942069410118882192e-02,5.120671529388749754e-02,-4.479898090486869600e-02,4.472546793636530266e-02
8.173828125000000000e-01,-8.918315155411943307e-02,-6.546341364973440324e-02,4.643355612289988554e-02,3.656305561620638855e-02,-4.247686828939120987e-03,1.770900092915302787e-02,-5.782517284282332609e-02,-2.456894465541124145e-02,-7.869635027572490990e-03,4.855310881094278275e-02,7.582467212073629170e-02,-9.096286311860470042e-03,-6.394759315886374210e-03,3.542181931612737450e-02,5.592214669577412478e-02,3.406516034142230420e-02,-2.816305540985412220e-02,5.552190392417385295e-02,-5.208817671405178984e-02,4.350290592466088402e-02
8.183593750000000000e-01,-8.507485718380851381e-02,-6.541909800889524063e-02,4.366844313290266233e-02,4.047825785598593851e-02,-7.407390545638620032e-03,1.738091319529111098e-02,-5.789501669495099312e-02,-2.494955950249853199e-02,-5.724532939143966645e-03,4.742442671926998254e-02,7.783889015966197200e-02,-6.002006440687013625e-03,-1.188811591497557565e-02,3.583881411216276874e-02,5.305773956151123294e-02,2.653785806784780821e-02,-2.675875944157940847e-02,5.946693702679583388e-02,-5.906515355454115129e-02,4.215755456474754026e-02
8.193359375000000000e-01,-8.052075009142897755e-02,-6.540075227732713992e-02,3.999497247858884580e-02,4.411247003448155735e-02,-1.030765653201615693e-02,1.697170534339870196e-02,-5.767128944479019137e-02,-2.519079120419997347e-02,-4.222806568586706319e-03,4.613409046042488137e-02,7.929612299134489173e-02,-2.664018453899789918e-03,-1.727592891463188701e-02,3.606204916436183544e-02,4.974088682148887497e-02,1.870227091440382003e-02,-2.520992689596093794e-02,6.298624699898473789e-02,-6.568848670421956193e-02,4.069278657733749888e-02
8.203125000000000000e-01,-7.556908909945891928e-02,-6.538139016180914698e-02,3.545901128763367244e-02,4.743123691483983051e-02,-1.290014393596478418e-02,1.649472647540331863e-02,-5.717197289156746715e-02,-2.529429039745701227e-02,-3.387285101688798303e-03,4.470601710930902084e-02,8.019964681253503869e-02,8.800112219325993473e-04,-2.249396350269296935e-02,3.607452479167021220e-02,4.598273300390255669e-02,1.065472893004082953e-02,-2.351981728251365672e-02,6.602696822240944341e-02,-7.192173164310347588e-02,3.911295014257827607e-02
8.212890625000000000e-01,-7.027141196687711200e-02,-6.533358693375886095e-02,3.011876379807451251e-02,5.040405496495239945e-02,-1.513972140488442988e-02,1.596323946026678015e-02,-5.641798704906756529e-02,-2.526301352532468042e-02,-3.228943956271228179e-03,4.316544786702542630e-02,8.055866463329994231e-02,4.590517545255558274e-03,-2.748093546591792030e-02,3.585897535825182531e-02,4.180199442343769667e-02,2.495302923621548624e-03,-2.169288197069424440e-02,6.853976055553474833e-02,-7.773368491327853347e-02,3.742340549442403630e-02
8.222656250000000000e-01,-6.468196232484821340e-02,-6.523000330768349841e-02,2.404384541013637744e-02,5.300471856221167927e-02,-1.698515066819880279e-02,1.539022726394782131e-02,-5.543265066602284102e-02,-2.510115143104236363e-02,-3.746681593356828051e-03,4.153864010347704111e-02,8.038810178828253994e-02,8.426520056342262296e-03,-3.217925709171397947e-02,3.539815827996613262e-02,3.722478747200542309e-02,-5.673484865536931529e-03,-1.973480490410910171e-02,7.047960606761499713e-02,-8.309856267466646240e-02,3.563054448631017279e-02
8.232421875000000000e-01,-5.885708574593381814e-02,-6.504391600286055231e-02,1.731419676326245716e-02,5.521161116575610400e-02,-1.839972499702098585e-02,1.478821177896373282e-02,-5.424110187524704141e-02,-2.481404523479049593e-02,-4.927297178439747974e-03,3.985254829695582951e-02,7.970833299773162628e-02,1.234611033024262360e-02,-3.653572638019465801e-02,3.467517332275137087e-02,3.228432386651129693e-02,-1.374799645486461490e-02,-1.765252963927766219e-02,7.180656660129422497e-02,-8.799609678651151845e-02,3.374179221714633525e-02
8.242187500000000000e-01,-5.285460201152631515e-02,-6.474974609807952752e-02,1.001885534407126813e-02,5.700793783532942527e-02,-1.935185278778707788e-02,1.416908734261068323e-02,-5.286968996529391174e-02,-2.440809110794588122e-02,-6.745670035747910326e-03,3.813449755188155765e-02,7.854484471919688515e-02,1.630693767589107279e-02,-4.050215059689240421e-02,3.367380737264998036e-02,2.702047771564477369e-02,-2.162484155224806207e-02,-1.545427157478526485e-02,7.248649008138298433e-02,-9.241154959516456602e-02,3.176559015165338062e-02
8.251953125000000000e-01,-4.673316100917736943e-02,-6.432357618928924436e-02,2.254604139988296459e-03,5.838189625621721668e-02,-1.981557720750829268e-02,1.354397085059625555e-02,-5.134534985930772066e-02,-2.389063567095130874e-02,-9.165138460455832942e-03,3.641185341356255323e-02,7.692783736549707596e-02,2.026668729779502326e-02,-4.403589614692299259e-02,3.237889916133372681e-02,2.147923153243248839e-02,-2.920224957865341989e-02,-1.314951446514738692e-02,7.249165400582334440e-02,-9.633564991194712435e-02,2.971136052510388315e-02
8.261718750000000000e-01,-4.055158996668888072e-02,-6.374364740680579788e-02,-5.875481452423315064e-03,5.932678424702505365e-02,-1.977102367002170694e-02,1.292307006881385223e-02,-4.969497127460609232e-02,-2.326986382234533940e-02,-1.213807211129335449e-02,3.471169169640180713e-02,7.489177274099315107e-02,2.418354543167166096e-02,-4.710035781379300762e-02,3.077671782085331098e-02,1.571201046024861200e-02,-3.638143085748533900e-02,-1.074899056116110363e-02,7.180133525639562087e-02,-9.976445389874002978e-02,2.758945218300183633e-02
8.271484375000000000e-01,-3.436823990797562706e-02,-6.299082754355270208e-02,-1.426356589982409086e-02,5.984104256989523918e-02,-1.920476787419355194e-02,1.231557142545097044e-02,-4.794477471443101685e-02,-2.255468085757053251e-02,-1.560662895557218648e-02,3.306047200081305149e-02,7.247487275568292864e-02,2.801664632214559761e-02,-4.966534156526765387e-02,2.885534862977361115e-02,9.774915959707650495e-03,-4.306790757154602828e-02,-8.264643980521527156e-03,7.040229624377007667e-02,-1.026991357231221147e-01,2.541106836451014622e-02
8.281250000000000000e-01,-2.824033929280650446e-02,-6.204904188742572935e-02,-2.279864142210318370e-02,5.992823271935369955e-02,-1.811011821332321817e-02,1.172954823394072726e-02,-4.611970640482575268e-02,-2.175459075689648025e-02,-1.950368463548299985e-02,3.148371851603794930e-02,6.971857610539868022e-02,3.172649632175770368e-02,-5.170735636825807280e-02,2.660507891109400308e-02,3.727871987782114573e-03,-4.917279540056022913e-02,-5.709577184384650311e-03,6.828917844365042789e-02,-1.051457138807940783e-01,2.318817728794956082e-02
8.291015625000000000e-01,-2.222336277596543772e-02,-6.090565883568520300e-02,-3.136814730841257920e-02,5.959695022443324552e-02,-1.648730754504618493e-02,1.117188995989065736e-02,-4.424286403309367344e-02,-2.087957251264640351e-02,-2.375391922128818056e-02,3.000571159315064407e-02,6.666696014770207013e-02,3.527537084814456186e-02,-5.320981175679938280e-02,2.401877675982409116e-02,-2.366301742591745381e-03,-5.461401735041816752e-02,-3.097980712527655112e-03,6.546479557493592449e-02,-1.071147199942432959e-01,2.093340673105456226e-02
8.300781250000000000e-01,-1.637042288992208647e-02,-5.955182299125796885e-02,-3.985959621575858175e-02,5.886067484713382314e-02,-1.434359057619858172e-02,1.064825280750722122e-02,-4.233496467187853468e-02,-1.993995632785641389e-02,-2.827504366307374839e-02,2.864919342714748740e-02,6.336613564932028209e-02,3.862768043203955448e-02,-5.416311924319866522e-02,2.109225512221850687e-02,-8.442873531441434307e-03,-5.931743216213344883e-02,-4.450466068955014586e-04,6.194032000145405226e-02,-1.086208176690790228e-01,1.865992411179019650e-02
8.310546875000000000e-01,-1.073169221904840542e-02,-5.798272919165135819e-02,-4.816218313240386295e-02,5.773755988696199770e-02,-1.169324444934813703e-02,1.016303156852332856e-02,-4.041386559052509431e-02,-1.894630145291381629e-02,-3.297914589313599709e-02,2.743509101165092848e-02,5.986362242582385362e-02,4.175030261418632288e-02,-5.456469703295215024e-02,1.782461372476088629e-02,-1.443622357250818992e-02,-6.321786083229245790e-02,2.233133774276546517e-03,5.773535738799487338e-02,-1.096823796117776806e-01,1.638130386172667943e-02
8.320312500000000000e-01,-5.353863294504803728e-03,-5.619783179030093945e-02,-5.616835318657299736e-02,5.625016359491107759e-02,-8.557471497800001395e-03,9.719352354397825869e-03,-3.849414777270168675e-02,-1.790927733540847305e-02,-3.777413450597705280e-02,2.638225932709548083e-02,5.620771413273729228e-02,4.461287699574132543e-02,-5.441887887928622408e-02,1.421855146204951265e-02,-2.028089029830677098e-02,-6.625999617156602683e-02,4.919686586703376358e-03,5.287790618915340357e-02,-1.103210316761102372e-01,1.411138413804014294e-02
8.330078125000000000e-01,-2.796530004028185534e-04,-5.420098448497882859e-02,-6.377530534084020764e-02,5.442512645000079086e-02,-4.964204543788785541e-03,9.319085525487097801e-03,-3.658677088959003121e-02,-1.683954964355612385e-02,-4.256525628670743133e-02,2.550724749605085689e-02,5.244684059585201508e-02,4.718806130570212670e-02,-5.373672927326753057e-02,1.028064209946020005e-02,-2.591262111889322539e-02,-6.839918195380739752e-02,7.597085760870672839e-03,4.740420017410979653e-02,-1.105611728045946263e-01,1.186411513757727743e-02
8.339843750000000000e-01,4.452642251550164958e-03,-5.200050705390389660e-02,-7.088641021761900307e-02,5.229279874726470989e-02,-9.478165295923020664e-04,8.962877843542809558e-03,-3.469880723801722910e-02,-1.574767258759669775e-02,-4.725666259956424337e-02,2.482409039038791648e-02,4.862893608512872112e-02,4.945174691196017186e-02,-5.253576849062332327e-02,6.021566527155905631e-03,-3.126940937580439256e-02,-6.960205004186909017e-02,1.024729524942874503e-02,4.135843386871410760e-02,-1.104294799632627028e-01,9.653401453149135225e-03
8.349609375000000000e-01,8.809534943864695544e-03,-4.960917650124893608e-02,-7.741252182960728367e-02,4.988682357856819710e-02,3.451262327471713888e-03,8.650202610404151768e-03,-3.283326076263014953e-02,-1.464398880929608862e-02,-5.175299880766759397e-02,2.434412790711858871e-02,4.480082184071022822e-02,5.138323276165627368e-02,-5.083961228744849487e-02,1.456295312598149217e-03,-3.629249954176412551e-02,-6.984700589070150234e-02,1.285192160943696496e-02,3.479237250371775697e-02,-1.099544071332255457e-01,7.492941045145008749e-03
8.359375000000000000e-01,1.276267353987184036e-02,-4.704414131227717399e-02,-8.327316481415784899e-02,4.724368084851447713e-02,8.187015298674476388e-03,8.379426319785061861e-03,-3.098897576340257226e-02,-1.353853794008125569e-02,-5.596099048733883807e-02,2.407585384573111137e-02,4.100761095223707381e-02,5.296535728397212817e-02,-4.867753223532862716e-02,-3.395784067191396326e-03,-4.092734321935480313e-02,-6.912455499381858770e-02,1.539237508611577404e-02,2.776484976954480058e-02,-1.091656872243436105e-01,5.396063488265569891e-03
8.369140625000000000e-01,1.628910407930563020e-02,-4.432675875561930406e-02,-8.839758086122323499e-02,4.440219844968019275e-02,1.320839195734879387e-02,8.147890143742104671e-03,-2.916063826972250042e-02,-1.244097474656407840e-02,-5.979100023222552740e-02,2.402479602243347973e-02,3.729214337641486438e-02,5.418458831718345886e-02,-4.608394379457985551e-02,-8.510800183430422550e-03,-4.512448931885293391e-02,-6.743746512365736412e-02,1.785003721237062371e-02,2.034115836803261634e-02,-1.080938454210472188e-01,3.375570192134084730e-03
8.378906250000000000e-01,1.937146296547573310e-02,-4.148235642665053236e-02,-9.272562034565932920e-02,4.140303711841031298e-02,1.845993593723918233e-02,7.952004403283644690e-03,-2.733887136747526272e-02,-1.136049759154692841e-02,-6.315852931356422117e-02,2.419342894855574036e-02,3.369445845669138268e-02,5.503107162522032775e-02,-4.309783022608491831e-02,-1.386039482021115404e-02,-4.884039291244277048e-02,-6.480076158553799148e-02,2.020643281776148686e-02,1.259233999449781496e-02,-1.067697319671201128e-01,1.443579285033838068e-03
8.388671875000000000e-01,2.199809851665641969e-02,-3.853992048140730819e-02,-9.620846768789768910e-02,3.828815579953148002e-02,2.388247938859178188e-02,7.787354035609051969e-03,-2.551042402496878428e-02,-1.030578774237989222e-02,-6.598563936513125727e-02,2.458112008401719395e-02,3.025131178846845320e-02,5.549863904130342140e-02,-3.976211132289121652e-02,-1.941178741833970295e-02,-5.203812864961907675e-02,-6.124155512326859285e-02,2.244340425383488033e-02,4.594382954033594466e-03,-1.052240817567056258e-01,-3.886222077749623086e-04
8.398437500000000000e-01,2.416311978409991720e-02,-3.553171424464396377e-02,-9.880919163116144710e-02,3.510026456205106449e-02,2.941389485433143491e-02,7.648812969941770623e-03,-2.365845120751505076e-02,-9.284959860104765803e-03,-6.820227057944833193e-02,2.518411035467699177e-02,2.699574266040313808e-02,5.558477771237656240e-02,-3.612296668940766925e-02,-2.512790884945027836e-02,-5.468799625261602793e-02,-5.679870454543356484e-02,2.454328559121845416e-02,-3.572662910359499476e-03,-1.034871073370029759e-01,-2.110716364770753861e-03
8.408203125000000000e-01,2.586637209609390919e-02,-3.249283206821119291e-02,-1.005031143954182027e-01,3.188227222599151339e-02,3.498989438591505047e-02,7.530665260519372323e-03,-2.176288132987756058e-02,-8.305523805466594883e-03,-6.974743461318801130e-02,2.599552929689954300e-02,2.395669760523620739e-02,5.529056231377477842e-02,-3.222912389769228003e-02,-3.096760548928353604e-02,-5.676800746270510567e-02,-5.152231854823186019e-02,2.648907452838812279e-02,-1.182564294674099022e-02,-1.015881310602197163e-01,-3.713480171980710828e-03
8.417968750000000000e-01,2.711333975861448739e-02,-2.946069444711812285e-02,-1.012779965036389035e-01,2.867673588209754959e-02,4.054486495777299276e-02,7.426730799054958795e-03,-1.980086540166439354e-02,-7.374357704791041287e-03,-7.057026247539763264e-02,2.700544486599712121e-02,2.115871482158706088e-02,5.462055245539613330e-02,-2.813112229809500153e-02,-3.688591343323061739e-02,-5.826424584595424339e-02,-4.547310355680968252e-02,2.826459977270598042e-02,-2.007931383783698176e-02,-9.955526116627275157e-02,-5.188896947123405878e-03
8.427734375000000000e-01,2.791497731495103107e-02,-2.647449145136535065e-02,-1.011340369296568759e-01,2.552531941177087205e-02,4.601272863294716270e-02,7.330493439273874645e-03,-1.774730060370934004e-02,-6.497692032959756676e-03,-7.063089007685649512e-02,2.820094761948500894e-02,1.862167339172038361e-02,5.358265780600961897e-02,-2.388056354880353088e-02,-4.283440154611545952e-02,-5.917109305505212358e-02,-3.872156665661324881e-02,2.985468171070355947e-02,-2.824740586750969229e-02,-9.741511555285597979e-02,-6.530251433780583439e-03
8.437500000000000000e-01,2.828747172557859874e-02,-2.357458248391209460e-02,-1.000836910440400240e-01,2.246826794606971225e-02,5.132781549069330429e-02,7.235229411752231408e-03,-1.557541952323335949e-02,-5.681104295112753867e-03,-6.990116681178146218e-02,2.956626866329909592e-02,1.636061033074703505e-02,5.218797371946686664e-02,-1.952936005137743611e-02,-4.876158088067716889e-02,-5.949131744399881877e-02,-3.134708480496500166e-02,3.124528427554663229e-02,-3.624371714888559998e-02,-9.519259591626781647e-02,-7.732206882922800124e-03
8.447265625000000000e-01,2.825193876197295423e-02,-2.080186121237417168e-02,-9.815131159082733647e-02,1.954390494310917145e-02,5.642573705713491844e-02,7.134133986436313676e-03,-1.325743490030408325e-02,-4.929523725875488947e-03,-6.836517547853759869e-02,3.108293043122362792e-02,1.438560757218719684e-02,5.045059035458775154e-02,-1.512899243535395337e-02,-5.461337685463317493e-02,-5.923602330480091938e-02,-2.343685346840164094e-02,3.242365604344601970e-02,-4.398322497871358372e-02,-9.291071384596769067e-02,-8.790862737171698665e-03
8.457031250000000000e-01,2.783405780066302432e-02,-1.819709522930288911e-02,-9.537262057119745562e-02,1.678815821709565489e-02,6.124424788772425687e-02,7.020444450587517635e-03,-1.076522852404632712e-02,-4.247245277182945186e-03,-6.601955497422121177e-02,3.272992905660161711e-02,1.270175003597771683e-02,4.838737843924827142e-02,-1.072978702511972332e-02,-6.033365946393575568e-02,-5.842446139851921461e-02,-1.508472959324755336e-02,3.337845874521276623e-02,-5.138319901610090279e-02,-9.059046934964418152e-02,-9.703791856395404050e-03
8.466796875000000000e-01,2.706365004372405722e-02,-1.580025056015242971e-02,-9.179402239977707545e-02,1.423412082506613982e-02,6.572408303785687300e-02,6.887557608651638519e-03,-8.071071887948757032e-03,-3.637952035184334465e-03,-6.287362046602477939e-02,3.448394679275786773e-02,1.130915495097265661e-02,4.601775493936748063e-02,-6.380223849621113885e-03,-6.586482574896031228e-02,-5.708370384528244079e-02,-6.389985358338947860e-03,3.409988156139903692e-02,-5.836430073473745234e-02,-8.825078119498669382e-02,-1.047005656590357242e-02
8.476562500000000000e-01,2.597420596687083361e-02,-1.364981154846051439e-02,-8.747177099785641285e-02,1.191165221579221743e-02,6.980975942541457757e-02,6.729140174465145230e-03,-5.148365390312119663e-03,-3.104745094956753299e-03,-5.894927909488838214e-02,3.631959264621043015e-02,1.020307162809185042e-02,4.336343195644420945e-02,-2.126285225695740636e-03,-7.114842773936116971e-02,-5.524818877760701019e-02,2.544009544041679616e-03,3.457973977625766748e-02,-6.485165357254843443e-02,-8.590846740019880690e-02,-1.109020316459043837e-02
8.486328125000000000e-01,2.460236849489490923e-02,-1.178210689583552781e-02,-8.247100556115566361e-02,9.847024476815761582e-03,7.345032953349744931e-02,6.539230611680145813e-03,-1.972382265918020631e-03,-2.650179830183935388e-03,-5.428074264747066724e-02,3.820966910643414094e-02,9.374049915924590262e-03,4.044815219504711151e-02,1.989145733195798234e-03,-7.612583819976501132e-02,-5.295914240786757377e-02,1.161115832014756460e-02,3.481155659344423864e-02,-7.077586840455660222e-02,-8.357827320756897049e-02,-1.156623489359987628e-02
8.496093750000000000e-01,2.298737901597745076e-02,-1.023065271408487437e-02,-7.686467155779741489e-02,8.062617888608627006e-03,7.660007651773342863e-02,6.312331181419906026e-03,1.478996927734752736e-03,-2.276307424544917000e-03,-4.891404198394328634e-02,4.012546258939145294e-02,8.808174631030316754e-03,3.729741431682782882e-02,5.926828149096550515e-03,-8.073894569865804061e-02,-5.026388827502457912e-02,2.070404064832914032e-02,3.479062716096639751e-02,-7.607400939340988599e-02,-8.127294295184028794e-02,-1.190156373007859869e-02
8.505859375000000000e-01,2.117049386214228668e-02,-9.025523354889722349e-03,-7.073234504896801222e-02,6.576669318506013495e-03,7.921914056228776535e-02,6.043489172872194837e-03,5.224573561874340175e-03,-1.984720482927197077e-03,-4.290635127510016716e-02,4.203705496103585931e-02,8.487362353338127885e-03,3.393819143329883381e-02,9.651640363552694418e-03,-8.493086984157136032e-02,-4.721505538100573274e-02,2.971532942241766201e-02,3.451406411011634368e-02,-8.069048592390409835e-02,-7.900333140485345240e-02,-1.210094172895060521e-02
8.515625000000000000e-01,1.919437929485225819e-02,-8.192760518206741727e-03,-6.415897965934425073e-02,5.403076271016230871e-03,8.127406726152998362e-02,5.728366518531615575e-03,9.279158080484338836e-03,-1.776601513958748655e-03,-3.632513322794432564e-02,4.391365327327233226e-02,8.389716125340304295e-03,3.039864588933441011e-02,1.313298434174585069e-02,-8.864668696001468118e-02,-4.386969866971374143e-02,3.853920051199270780e-02,3.398082417855364384e-02,-8.457785719592503249e-02,-7.677854945521898899e-02,-1.217037298211846863e-02
8.525390625000000000e-01,1.710249333599581437e-02,-7.753830706184497781e-03,-5.723359644068466701e-02,4.551258665455696489e-03,8.273826987740215411e-02,5.363297226820534953e-03,1.365294880011948785e-02,-1.652773070622944734e-03,-2.924711941189022529e-02,4.572393463025400950e-02,8.489932803952058085e-03,2.670784335697047249e-02,1.634511211878855383e-02,-9.183415614055083498e-02,-4.028834681128090622e-02,4.707271552723591573e-02,3.319171575680718994e-02,-8.769753712421775316e-02,-7.460613837968542439e-02,-1.211700759301675284e-02
8.535156250000000000e-01,1.493846297031885262e-02,-7.725140489716109810e-03,-5.004793745925499582e-02,4.026079646941941106e-03,8.359239852082431255e-02,4.945332296556663107e-03,1.835097548560180383e-02,-1.613748352392300155e-03,-2.175714248905019632e-02,4.743640290922897240e-02,8.759757096866063741e-03,2.289546909871223446e-02,1.926737014304644863e-02,-9.444443522276239900e-02,-3.653399350477436885e-02,5.521715801642619603e-02,3.214938746567772010e-02,-9.002038845974885684e-02,-7.249226649205907369e-02,-1.194901936928489776e-02
8.544921875000000000e-01,1.274546531242442583e-02,-8.117618297377110839e-03,-4.269510419058130529e-02,3.827825963086611306e-03,8.382461061201559871e-02,4.472272006014930967e-03,2.337261993453722958e-02,-1.659781109564599944e-03,-1.394683955697445868e-02,4.901975388931351096e-02,9.168475680861560423e-03,1.899154907546979007e-02,2.188435866456431289e-02,-9.643277629702187714e-02,-3.267104948247155638e-02,6.287930425746403318e-02,3.085829813485960194e-02,-9.152719648961372967e-02,-7.044194162408445870e-02,-1.167546921218509497e-02
8.554687500000000000e-01,1.056562127819133008e-02,-8.936370531612872550e-03,-3.526820172338752946e-02,3.952247666680670617e-03,8.343073837068711029e-02,3.942685690119024020e-03,2.871122468411908130e-02,-1.790913747173630355e-03,-5.913247890922455549e-03,5.044324519544385321e-02,9.683444256599949007e-03,1.502617837078322124e-02,2.418600465060187499e-02,-9.775919029687732409e-02,-2.876427307135555680e-02,6.997261081981857866e-02,2.932466880620655109e-02,-9.220901427110286819e-02,-6.845923270590041632e-02,-1.130615642348706262e-02
8.564453125000000000e-01,8.439410126992511613e-03,-1.018041877728570813e-02,-2.785900936383826909e-02,4.390656144527913668e-03,8.241435055255733055e-02,3.355919328827322752e-03,3.435379961778058794e-02,-2.007022600530800234e-03,2.242683908899342164e-03,5.167706734526979900e-02,1.027063995044931281e-02,1.102925918450075107e-02,2.616754806461948218e-02,-9.838907050777551122e-02,-2.487769753111343171e-02,7.641830235431032459e-02,2.755641762432290559e-02,-9.206737308877671611e-02,-6.654749367406416483e-02,-1.085146035468718961e-02
8.574218750000000000e-01,6.405112949309199957e-03,-1.184252370799776868e-02,-2.055669750193397927e-02,5.130078734268686373e-03,8.078670716226191151e-02,2.712091464563610478e-03,4.028083471681524058e-02,-2.307859445450375149e-03,1.041764502962189837e-02,5.269271209580575488e-02,1.089523113496315698e-02,7.030250419780384105e-03,2.782944269910592183e-02,-9.829376520245597382e-02,-2.107357343651412168e-02,8.214634459534789213e-02,2.556307869873680402e-02,-9.111435366708166284e-02,-6.470958304227399094e-02,-1.032217498611709763e-02
8.583984375000000000e-01,4.498292767876788285e-03,-1.390910003297144391e-02,-1.344660956965149957e-02,6.153467484025833441e-03,7.856660741236702605e-02,2.012078143476460357e-03,4.646622549666167001e-02,-2.693088411587479976e-03,1.850754656146560984e-02,5.346333422611472541e-02,1.152215651047394131e-02,3.057930651292574496e-03,2.917717408568116372e-02,-9.745109015967340360e-02,-1.741134410495731935e-02,8.709628931000905350e-02,2.335570622232877036e-02,-8.937251559913586552e-02,-6.294807272059915748e-02,-9.729339141948751407e-03
8.593750000000000000e-01,2.751318404665956119e-03,-1.636022548049890363e-02,-6.609126605437084905e-03,7.439958942864942359e-03,7.578013274122205600e-02,1.257487731688858865e-03,5.287731581603771769e-02,-3.162317584967887923e-03,2.640911486414304968e-02,5.396410286399868500e-02,1.211670517401054574e-02,-8.598239763349198230e-04,3.022099829746627969e-02,-9.584577252036652339e-02,-1.394667149206614554e-02,9.121797987357131710e-02,2.094676530689863758e-02,-8.687468443728013634e-02,-6.126544005720541142e-02,-9.084065119313651515e-03
8.603515625000000000e-01,1.192938647755438638e-03,-1.916974540339656807e-02,-1.186303664911494884e-04,8.965181251586445271e-03,7.246028822601650876e-02,4.506265912781288129e-04,5.947506077931050822e-02,-3.715124713439901978e-03,3.402146836510036576e-02,5.417253847031246877e-02,1.264508940000237495e-02,-4.696245608879676646e-03,3.097560668889863533e-02,-9.346981827491376849e-02,-1.073052909970699173e-02,9.447210826162830144e-02,1.835001114617995990e-02,-8.366359790417718378e-02,-5.966423759355826695e-02,-8.397368534541411675e-03
8.613281250000000000e-01,-1.520874600413402232e-04,-2.230547313907430343e-02,5.957420872626662499e-03,1.070160424062156779e-02,6.864654720900872920e-02,-4.055432902567797284e-04,6.621431040063205375e-02,-4.351076564064654956e-03,4.124765233521668351e-02,5.406883163569774914e-02,1.307500197000551791e-02,-8.425863224839192853e-03,3.145972276796515921e-02,-9.032279664523129581e-02,-7.808377277232606689e-03,9.683061649206184396e-02,1.558035823717545711e-02,-7.979141469528161501e-02,-5.814723565870121014e-02,-7.680002166518692941e-03
8.623046875000000000e-01,-1.263299185178105334e-03,-2.572948478416638152e-02,1.155929169740868914e-02,1.261892774129205405e-02,6.438430537236880524e-02,-1.307453540074979183e-03,7.304421259659635290e-02,-5.069741621924190103e-03,4.799610697477109389e-02,5.363613992265545832e-02,1.337615011439034253e-02,-1.202467301005379595e-02,3.169563844739628489e-02,-8.641203571250502535e-02,-5.219434868494597646e-03,9.827693789111879852e-02,1.265374148087036743e-02,-7.531909132481530433e-02,-5.671753366697226961e-02,-6.942296506854120884e-03
8.632812500000000000e-01,-2.124777363523859021e-03,-2.939850557413521692e-02,1.663563413335565622e-02,1.468450288393225063e-02,5.972425182915581943e-02,-2.250984275974250541e-03,7.990873195796666106e-02,-5.870695963004744083e-03,5.418204533762503022e-02,5.286085910211515276e-02,1.352075846442288114e-02,-1.547028993283149599e-02,3.170869785831256088e-02,-8.175272482963474863e-02,-2.996059489269283643e-03,9.880607596041041107e-02,9.586971042234987764e-03,-7.031563438853480341e-02,-5.537863681094205154e-02,-6.194009610192772498e-03
8.642578125000000000e-01,-2.725319129908122372e-03,-3.326438361496153462e-02,2.114400974569539959e-02,1.686378079587699114e-02,5.472166602454427847e-02,-3.231523354676650930e-03,8.674727865663488247e-02,-6.753522277229277379e-03,5.972871920294352960e-02,5.173286528892859920e-02,1.348403385378748980e-02,-1.874208009415649287e-02,3.152673771745956310e-02,-7.636792062957385718e-02,-1.163246841348329272e-03,9.842452104861211526e-02,6.397582876555389653e-03,-6.485723744881524699e-02,-5.413449574021628186e-02,-5.444188677756772558e-03
8.652343750000000000e-01,-3.058541867436927533e-03,-3.727464531989113650e-02,2.505126395480323023e-02,1.912078282754353306e-02,4.943565034390240420e-02,-4.244028725267831419e-03,9.349543980778904362e-02,-7.717802158971824589e-03,6.456855294321442451e-02,5.024572467559776379e-02,1.324458534820167378e-02,-2.182127362085056060e-02,3.117949390476533467e-02,-7.028845477774155193e-02,2.617425865486877959e-04,9.715000744546740952e-02,3.103686824748393309e-03,-5.902631346319037881e-02,-5.298950776841877125e-02,-4.701045605827683209e-03
8.662109375000000000e-01,-3.122915137487558210e-03,-4.137312558156412690e-02,2.833374969062420201e-02,2.141858622814112739e-02,4.392830928586732853e-02,-5.283092642651786471e-03,1.000858036651947613e-01,-8.763101919152581007e-03,6.864412770065228542e-02,4.839686779824751983e-02,1.278479351287735433e-02,-2.469105804851537758e-02,3.069798442089571519e-02,-6.355274299847057939e-02,1.269623278820823306e-03,9.501111587909923106e-02,-2.761858548093387364e-04,-5.291043525030908468e-02,-5.194847913550440510e-02,-3.971848491997721255e-03
8.671875000000000000e-01,-2.921720380732789960e-03,-4.550066448011159947e-02,3.097739994566428220e-02,2.371981906521538480e-02,3.826388686432763420e-02,-6.343006542146477876e-03,1.064488652143539271e-01,-9.888952303098001023e-03,7.190900073175540697e-02,4.618772554318364976e-02,1.209112364141543862e-02,-2.733665230489681214e-02,3.011387924648318420e-02,-5.620649631103939031e-02,1.859187063293611230e-03,9.204672867417250381e-02,-3.723233714976701813e-03,-4.660119789301003790e-02,-5.101654885020898145e-02,-3.262830819777859295e-03
8.681640625000000000e-01,-2.462939213061091266e-03,-4.959586121109909457e-02,3.297765119192511141e-02,2.598715813447093764e-02,3.250787454065135612e-02,-7.417825445098988335e-03,1.125140000771950033e-01,-1.109482261971046421e-02,7.432834756761252937e-02,4.362382441565454405e-02,1.115437845637883355e-02,-2.974536155256168879e-02,2.945886780992259396e-02,-4.830233681871394513e-02,2.037266606151119132e-03,8.830534698310120445e-02,-7.218533398261539266e-03,-4.019301819491612193e-02,-5.019907562731582701e-02,-2.579119741320051729e-03
8.691406250000000000e-01,-1.759072162902274548e-03,-5.359587493203633174e-02,3.433922196409379402e-02,2.818382363725074197e-02,2.672610244648075672e-02,-8.501430854477347310e-03,1.182104921836761580e-01,-1.238008989827276210e-02,7.587941761742922342e-02,4.071483894350640120e-02,9.969886640355699742e-03,-3.190661328241053279e-02,2.876403478578153095e-02,-3.989932178268564694e-02,1.818560933379920110e-03,8.384428150220617215e-02,-1.074318337159867881e-02,-3.378188731526965416e-02,-4.950149039600848511e-02,-1.924684553820961387e-03
8.701171875000000000e-01,-8.268906934134705698e-04,-5.743726138914537205e-02,3.507575314256789617e-02,3.027406451081718353e-02,2.098382693047187719e-02,-9.587591206277078226e-03,1.234685994282044702e-01,-1.374400378777198423e-02,7.655179696349154184e-02,3.747459947558680338e-02,8.537624455040729657e-03,-3.381197516684757154e-02,2.805925479029116112e-02,-3.106238106028523169e-02,1.225326249172564198e-03,7.872872989894701135e-02,-1.427844166413296673e-02,-2.746409349030942346e-02,-4.892911776888371478e-02,-1.302306123238835623e-03
8.710937500000000000e-01,3.128736902655995323e-04,-6.105683351158684713e-02,3.520931856086820244e-02,3.222362847832605653e-02,1.534482754474375890e-02,-1.067001906443818676e-02,1.282206405366754232e-01,-1.518564799855094509e-02,7.634747530409384531e-02,3.392105405575291527e-02,6.862268642264701853e-03,-3.545515528397866212e-02,2.737261621604857725e-02,-2.186167427234594549e-02,2.869376303067565706e-04,7.303075577750163527e-02,-1.780585631408674110e-02,-2.133493229517834794e-02,-4.848697070711263657e-02,-7.135676551788193130e-04
8.720703125000000000e-01,1.635898545848714532e-03,-6.439253366031308379e-02,3.476981648075667952e-02,3.400021113737755618e-02,9.870526476615310713e-03,-1.174242438074950788e-02,1.324020856439776517e-01,-1.670389915622129753e-02,7.528071724225121608e-02,3.007618350534973714e-02,4.953179762031544031e-03,-3.683198541283373706e-02,2.672988395955133017e-02,-1.237187526788639802e-02,-9.606706158438687963e-04,6.682818537388812707e-02,-2.130738740624313343e-02,-1.548742219846809681e-02,-4.817952337789856848e-02,-1.588668532687870271e-04
8.730468750000000000e-01,3.114692272664885964e-03,-6.738430490245178595e-02,3.379425419624151189e-02,3.557387872369748016e-02,4.619143129403053410e-03,-1.279856328366591606e-02,1.359526326385176176e-01,-1.829738399220024944e-02,7.337774133743757421e-02,2.596586932662053870e-02,2.824316095170423084e-03,-3.794038817536245917e-02,2.615401014968610910e-02,-2.671392556373749887e-03,-2.475676071428672877e-03,6.020343927814830742e-02,-2.476551976938625582e-02,-1.001104320596918340e-02,-4.801046785952925444e-02,3.625508537848016501e-04
8.740234375000000000e-01,4.719062270361370874e-03,-6.997494855608496489e-02,3.232593951955926165e-02,3.691745956455664418e-02,-3.551039335376313176e-04,-1.383228200775085681e-02,1.388172511816483101e-01,-1.996443583332651109e-02,7.067621348091647493e-02,2.161971454270407780e-02,4.940792087277010546e-04,-3.878032886501895510e-02,2.566470119241273662e-02,7.158464638815784792e-03,-4.211139051273909625e-03,5.324231731360511838e-02,-2.816336559936780115e-02,-4.990516178674769820e-03,-4.798246089260787411e-02,8.525386878750528322e-04
8.750000000000000000e-01,6.416622518322890115e-03,-7.211095531799643910e-02,3.041359414713582995e-02,3.800689966902272288e-02,-5.002736138074366859e-03,-1.483755572517263255e-02,1.409471764629838531e-01,-2.170305137441162074e-02,6.722456416981932581e-02,1.707081811208668171e-02,-2.014906762698883986e-03,-3.935375285544013418e-02,2.527804851860656829e-02,1.703436420325267486e-02,-6.115859723441596091e-03,4.603275524997574308e-02,-3.148475647439952230e-02,-5.046399440448178821e-04,-4.809686729132102434e-02,1.313975511412427809e-03
8.759765625000000000e-01,8.173333051664340848e-03,-7.374329754892697264e-02,2.811040488471136869e-02,3.882157838258770699e-02,-9.279684440890372671e-03,-1.580852218897814063e-02,1.423008352095583295e-01,-2.351084872219947469e-02,6.308114209079458690e-02,1.235550409150321625e-02,-4.676079140034283300e-03,-3.966450952739629388e-02,2.500622937246770733e-02,2.687186162747130097e-02,-8.135306606285259978e-03,3.866357228086102216e-02,-3.471432443073917823e-02,3.374797395770854150e-03,-4.835350690614029223e-02,1.750674764818538386e-03
8.769531250000000000e-01,9.954063353356487273e-03,-7.482817074454681250e-02,2.547302941607615390e-02,3.934458055519583775e-02,-1.314787956468362225e-02,-1.673951024145912958e-02,1.428446872246496580e-01,-2.538502768721834918e-02,5.831321903395386697e-02,7.513007265696544992e-03,-7.459280162519729002e-03,-3.971826368921280853e-02,2.485728282316446505e-02,3.658633143199602894e-02,-1.021260034588076029e-02,3.122322815416976594e-02,-3.783757196527146038e-02,6.584017510616791205e-03,-4.875041216206868477e-02,2.167276983106622250e-03
8.779296875000000000e-01,1.172317134105197757e-02,-7.532767286016008035e-02,2.256057372168946903e-02,3.956292222696897870e-02,-1.657575437584399639e-02,-1.762506337670940657e-02,1.425539667827519508e-01,-2.732233327184095673e-02,5.299586349922241757e-02,2.585117509065449140e-03,-1.033115519410084809e-02,-3.952239549656368783e-02,2.483496494025411866e-02,4.609390740489165139e-02,-1.228953576278395479e-02,2.379860850842822548e-02,-4.084093102280351301e-02,9.068146978980460085e-03,-4.928360318012672825e-02,2.569127792602473280e-03
8.789062500000000000e-01,1.344508940652015122e-02,-7.521041097456257485e-02,1.943355838908145117e-02,3.946772741752108821e-02,-1.953865112977540633e-02,-1.845995867154102965e-02,1.414133095374514315e-01,-2.931902325920460184e-02,4.721070239214665565e-02,-2.384214313427629722e-03,-1.325560021089651486e-02,-3.908588990316655409e-02,2.493868576318440666e-02,5.531241933811711919e-02,-1.430762453774445456e-02,1.647385634535846258e-02,-4.371181120665340591e-02,1.078199564438438174e-02,-4.994688732278723675e-02,2.962143525325827524e-03
8.798828125000000000e-01,1.508490886849939150e-02,-7.445202576209748735e-02,1.615289090834318500e-02,3.905435420508994449e-02,-2.201912769540321016e-02,-1.923922151066982666e-02,1.394172521908168261e-01,-3.137084074937517009e-02,4.104459190223997550e-02,-7.349305567472375067e-03,-1.619425241642027252e-02,-3.841921669559511532e-02,2.516352933724259194e-02,6.416231393050537968e-02,-1.620914059241749389e-02,9.329266670843352344e-03,-4.643863761800139101e-02,1.169070690822478220e-02,-5.073168968799872391e-02,3.352666788082524392e-03
8.808593750000000000e-01,1.660895422767282373e-02,-7.303562537776001062e-02,1.277886061982068736e-02,3.832246889320599370e-02,-2.400715834651941799e-02,-1.995813662818517187e-02,1.365705940036539556e-01,-3.347299241738065090e-02,3.458821998757068139e-02,-1.226320234104447127e-02,-1.910701722547181874e-02,-3.753420218414665194e-02,2.550035670398184337e-02,7.256754768646195286e-02,-1.793815021806652310e-02,2.440260178017376533e-03,-4.901087887953597955e-02,1.177027043258530199e-02,-5.162692061568249779e-02,3.747314482708426035e-03
8.818359375000000000e-01,1.798533876495111289e-02,-7.095212163163537589e-02,9.370172288454454296e-03,3.727606767777630337e-02,-2.550022625172437829e-02,-2.061225606586265108e-02,1.328886112685732090e-01,-3.562013318377978133e-02,2.793466383441702006e-02,-1.707816686705266457e-02,-2.195262434520705436e-02,-3.644389363825219219e-02,2.593599034522114932e-02,8.045643997859752705e-02,-1.944150931210490707e-02,-4.123549552562007225e-03,-5.141906602958312700e-02,1.100788962835161713e-02,-5.261888567237550662e-02,4.152820890667215971e-03
8.828125000000000000e-01,1.918449329905390008e-02,-6.820046271729227061e-02,5.983033335406079227e-03,3.592344583897739974e-02,-2.650330638399566938e-02,-2.119740470832232396e-02,1.283971180913779375e-01,-3.780635789372172040e-02,2.117792620706020895e-02,-2.174618708255026886e-02,-2.468920526983345298e-02,-3.516241756989847006e-02,2.645347720821239826e-02,8.776247495486377836e-02,-2.066981069308004154e-02,-1.029918247644138335e-02,-5.365480308198139481e-02,9.402198323500733645e-03,-5.369124285399805296e-02,4.575878507587144428e-03
8.837890625000000000e-01,2.017966031248137615e-02,-6.478775824328485144e-02,2.670308581983674070e-03,3.427711508320706313e-02,-2.702873918177771742e-02,-2.170968409427717627e-02,1.231323691963931433e-01,-4.002520049657028872e-02,1.441147474367292583e-02,-2.621950311492035612e-02,-2.727488419926417731e-02,-3.370483298232528763e-02,2.703242610736351567e-02,9.442504164901749375e-02,-2.157826536804688389e-02,-1.603100107909696467e-02,-5.571077013279497614e-02,6.963323114645136695e-03,-5.482501090605965133e-02,5.022979340353028212e-03
8.847656250000000000e-01,2.094734616056720400e-02,-6.072929387533939488e-02,-5.192450237070215819e-04,3.235367024387451884e-02,-2.709599690196784136e-02,-2.214547522150813602e-02,1.171408029507826493e-01,-4.226964110680909298e-02,7.726807990298205017e-03,-3.045114511726187620e-02,-2.966837419604311660e-02,-3.208698071402703300e-02,2.764941402639672224e-02,1.003901024874914588e-01,-2.212750280585232265e-02,-2.127129285277855331e-02,-5.758071995632771389e-02,3.712790071231438817e-03,-5.599863171985472454e-02,5.500259360863952833e-03
8.857421875000000000e-01,2.146772468896690142e-02,-5.604843450552288164e-02,-3.541652794478572508e-03,3.017360710977751159e-02,-2.673134618728637349e-02,-2.250144106053524051e-02,1.104786253520358696e-01,-4.453212120986733968e-02,1.212071303517681803e-03,-3.439547656078162374e-02,-3.182957031153450800e-02,-3.032533001977771175e-02,2.827845465458070709e-02,1.056107813636569526e-01,-2.228427670450594533e-02,-2.598071926324915099e-02,-5.925946906914059120e-02,-3.167233453103121196e-04,-5.718808873927559711e-02,6.013348747115687849e-03
8.867187500000000000e-01,2.172498629168815101e-02,-5.077641649920435624e-02,-6.358296624988273200e-03,2.776109368048546716e-02,-2.596741190257904897e-02,-2.277452946850262033e-02,1.032112383003896544e-01,-4.680456715552204494e-02,-5.049255292229602385e-03,-3.800873683771992251e-02,-3.372013144282481889e-02,-2.843682354072607846e-02,2.889152140114368411e-02,1.100478635574750064e-01,-2.202206440500639739e-02,-3.012862640130295477e-02,-6.074288425174022982e-02,-5.081788097756845431e-03,-5.836708222450681660e-02,6.567230435237538140e-03
8.876953125000000000e-01,2.170762723422416801e-02,-4.495203120591355350e-02,-8.936381909830523607e-03,2.514369764432904802e-02,-2.484264875364517941e-02,-2.296197715126020722e-02,9.541251804173138396e-02,-4.907842195848483025e-02,-1.097957661396336410e-02,-4.124957684009240844e-02,-3.530404282550589357e-02,-2.643872182411732483e-02,2.945911616113760026e-02,1.136702009980555955e-01,-2.132154996824779311e-02,-3.369321476023984935e-02,-6.202786550364744467e-02,-1.052876992507884892e-02,-5.950726108622898802e-02,7.166109357601569384e-03
8.886718750000000000e-01,2.140867493287900228e-02,-3.862120353109217696e-02,-1.124929165871571199e-02,2.235207333167903848e-02,-2.340072856626285863e-02,-2.306131525915699684e-02,8.716395217392536310e-02,-5.134468530246889817e-02,-1.650829026051699525e-02,-4.407958106255508574e-02,-3.654815132243934006e-02,-2.434844855922425888e-02,2.995087427012612866e-02,1.164550176803961362e-01,-2.017098296305267283e-02,-3.666156784869126911e-02,-6.311232636956892739e-02,-1.659451495008338467e-02,-6.057850984828443142e-02,7.813294554935148323e-03
8.896484375000000000e-01,2.082584580927369228e-02,-3.183647092734768341e-02,-1.327682440190967178e-02,1.941961181019478261e-02,-2.168985235162854130e-02,-2.307037712221354092e-02,7.855364601836596627e-02,-5.359396152226794663e-02,-2.157276609505070358e-02,-4.646376973649858633e-02,-3.742266603115876333e-02,-2.218343769881584923e-02,3.033619539836272458e-02,1.183881114357877296e-01,-1.856640717623057879e-02,-3.902954160177087711e-02,-6.399517251375562432e-02,-2.320716528192903055e-02,-6.154928813998437886e-02,8.511096127941611411e-03
8.906250000000000000e-01,1.996163331470419966e-02,-2.465636965190216856e-02,-1.500531449557615526e-02,1.638205815628912543e-02,-1.976199739856689813e-02,-2.298730853503634999e-02,6.967521142782714949e-02,-5.581651521986651099e-02,-2.611918269388238331e-02,-4.837107454070042195e-02,-3.790161719769952892e-02,-1.996098363401497405e-02,3.058488960960963760e-02,1.194639496971630910e-01,-1.651175571192528904e-02,-4.080151875627485714e-02,-6.467627933815991992e-02,-3.028709350138399092e-02,-6.238701898357310038e-02,9.260738740292345783e-03
8.916015625000000000e-01,1.882332472823250100e-02,-1.714473652829853062e-02,-1.642763544235662995e-02,1.327710025549001804e-02,-1.767211059568950249e-02,-2.281058089334439543e-02,6.062655319213113014e-02,-5.800233405699519590e-02,-3.010320872359428107e-02,-4.977478155421344308e-02,-3.796326698589237020e-02,-1.769809558368297744e-02,3.066782745498910362e-02,1.196856583743517860e-01,-1.401881125791454644e-02,-4.199003447238018605e-02,-6.515646933997837342e-02,-3.774794322213101405e-02,-6.305852104992466789e-02,1.006229310452546460e-02
8.925781250000000000e-01,1.742294636039351183e-02,-9.369935723307696099e-03,-1.754308880409913285e-02,1.014393375162618745e-02,-1.547725998352869614e-02,-2.253900736483795478e-02,5.150857007804404003e-02,-6.014119815937200159e-02,-3.349051992582601639e-02,-5.065293532131645571e-02,-3.759046630076805923e-02,-1.541135734643155758e-02,3.055758279521748888e-02,1.190649044376370091e-01,-1.110703262067141463e-02,-4.261528148131253635e-02,-6.543748978820629336e-02,-4.549776140886281628e-02,-6.353047902788834522e-02,1.091462658031427078e-02
8.935546875000000000e-01,1.577713782623812663e-02,-1.404021184357986431e-03,-1.835718316894295946e-02,7.022807979417152249e-03,-1.323575715534858546e-02,-2.217176215014167451e-02,4.242378916551323154e-02,-6.222275546854423578e-02,-3.625714523839618925e-02,-5.098869818685669575e-02,-3.677095259371736952e-02,-1.311679354291614245e-02,3.022905704946562272e-02,1.176216742789258640e-01,-7.803250928441160181e-03,-4.270450488419307022e-02,-6.552199116989906869e-02,-5.344020682493348662e-02,-6.376994531046432935e-02,1.181537369603953558e-02
8.945312500000000000e-01,1.390695707210978967e-02,6.678153639224226543e-03,-1.888130941355455408e-02,3.954557876311156489e-03,-1.100626355630389061e-02,-2.170840275765657801e-02,3.347495348901674550e-02,-6.423660228703217956e-02,-3.838963851266904981e-02,-5.077065943257809411e-02,-3.549758437542540473e-02,-1.082974344713698127e-02,2.966007375731810267e-02,1.153839513562586322e-01,-4.141241132486856921e-03,-4.229129839274187869e-02,-6.541350671814998019e-02,-6.147581789849941580e-02,-6.374486536347956367e-02,1.276092707512585696e-02
8.955078125000000000e-01,1.183761883529117244e-02,1.479986636186386012e-02,-1.913232014495032732e-02,9.801269770954488224e-04,-8.846893967145432955e-03,-2.114889508243702684e-02,2.476358403476151132e-02,-6.617236818248214969e-02,-3.988507524959797323e-02,-4.999308919923232952e-02,-3.376850901935572746e-02,-8.564743467070272745e-03,2.883193271040513858e-02,1.123872980078564898e-01,-1.611765624135023424e-04,-4.141481526177198669e-02,-6.511643318876556008e-02,-6.950332245266468978e-02,-6.342461842728044918e-02,1.374644891384545556e-02
8.964843750000000000e-01,9.598170170099413340e-03,2.288348346381961773e-02,-1.913202268944987766e-02,-1.859913350734220894e-03,-6.814330496954856126e-03,-2.049364094680418413e-02,1.638853786087764511e-02,-6.801980434771558170e-02,-4.075087671974450543e-02,-4.865613271237819587e-02,-3.158726134197617497e-02,-6.335419286170511019e-03,2.772991345792572351e-02,1.086743476259609542e-01,4.091023724538219407e-03,-4.011890839398689346e-02,-6.463601290480053274e-02,-7.742097115484170011e-02,-6.278056462473570465e-02,1.476590282294889568e-02
8.974609375000000000e-01,7.221107574433466118e-03,3.085143185299507596e-02,-1.890659629634158789e-02,-4.525843270722520670e-03,-4.962960248601534959e-03,-1.974350763244285545e-02,8.444584482864140804e-03,-6.976887445667695475e-02,-4.100446670561034429e-02,-4.676594093748692726e-02,-2.896279138361034997e-02,-4.154388617387419144e-03,2.634371870831163365e-02,1.042942145891194577e-01,8.564443252192252901e-03,-3.845121508086925266e-02,-6.397831694109186451e-02,-8.512787621228357082e-02,-6.178658912281154852e-02,1.581210551718777169e-02
8.984375000000000000e-01,4.741941084297262264e-03,3.862717048547460730e-02,-1.848594532165087970e-02,-6.979267329016704442e-03,-3.344049462926553841e-03,-1.889985881325646419e-02,1.021022690041375938e-03,-7.140984701192429340e-02,-4.067276885929543145e-02,-4.433473446679293134e-02,-2.590942077295918175e-02,-2.033175449743014011e-03,2.466784902783164535e-02,9.930183044661491931e-02,1.320399894267499513e-02,-3.646220256488388878e-02,-6.315022917830401261e-02,-9.252533677957591740e-02,-6.041963373078430843e-02,1.687679752002991390e-02
8.994140625000000000e-01,2.198711458587869396e-03,4.613614832533073640e-02,-1.790300103749386043e-02,-9.183575780404252750e-03,-2.004966398228467950e-03,-1.796458618819849265e-02,-5.799640373929501082e-03,-7.293338814789099289e-02,-3.979155525870078924e-02,-4.138079817953688178e-02,-2.244672802587579022e-02,1.786341613235699517e-05,2.270190126350649790e-02,9.375721581456054887e-02,1.795133992521829105e-02,-3.420419105765640927e-02,-6.215943082125441332e-02,-9.951813275083645771e-02,-5.866020622362400072e-02,1.795073175085860895e-02
9.003906250000000000e-01,-3.685327582121579091e-04,5.330673511234700068e-02,-1.719298536325957957e-02,-1.110438952041031650e-02,-9.884644685139755416e-04,-1.694014101638632516e-02,-1.194292672111156410e-02,-7.433065383588943753e-02,-3.840465912836454887e-02,-3.792840501100915723e-02,-1.859936409171106600e-02,1.989598842930078576e-03,2.045078427740093172e-02,8.772469826596888953e-02,2.274579870895904188e-02,-3.173037102054420550e-02,-6.101438485277678458e-02,-1.060157690814844955e-01,-5.649285775904839407e-02,1.902377858357971047e-02
9.013671875000000000e-01,-2.918290941169685623e-03,6.007111179841840426e-02,-1.639265022870231570e-02,-1.270998394438867946e-02,-3.320362580223551810e-04,-1.582956467551318441e-02,-1.734352151023944855e-02,-7.559338043178402688e-02,-3.656306682762857502e-02,-3.400766800519707672e-02,-1.439680040538228109e-02,3.874176249351217200e-03,1.792484685504542458e-02,8.127208716533869393e-02,2.752537825693815096e-02,-2.909383140699665915e-02,-5.972431978521500207e-02,-1.119336535147708589e-01,-5.390661901292914671e-02,2.008504571329421812e-02
9.023437500000000000e-01,-5.408191043502829504e-03,6.636610810379749148e-02,-1.553950645246376938e-02,-1.397168728550680916e-02,-6.734796423251039610e-05,-1.463651730109504639e-02,-2.194628477958076099e-02,-7.671397251530487349e-02,-3.432390606485909157e-02,-2.965432070098957679e-02,-9.873012617423668202e-03,5.665048447339843772e-03,1.513991402332363206e-02,7.446981690286419431e-02,3.222775795221477502e-02,-2.634661518378855760e-02,-5.829921197965570734e-02,-1.171941915659776429e-01,-5.089538608868992425e-02,2.112301094549595692e-02
9.033203125000000000e-01,-7.795587046964900374e-03,7.213397542422898823e-02,-1.467105595319587348e-02,-1.486424925305707481e-02,-2.197626128071694575e-04,-1.336530352025177074e-02,-2.570712387005542540e-02,-7.768558699081436203e-02,-3.174934884272156282e-02,-2.490942680205589926e-02,-5.066104045254954391e-03,7.356994081083307116e-03,1.211722946185852037e-02,6.739007031777680123e-02,3.679130119814623401e-02,-2.353881779859589435e-02,-5.674976573069094588e-02,-1.217277838277721624e-01,-4.745824785742180224e-02,2.212566583351653973e-02
9.042968750000000000e-01,-1.003816481231443146e-02,7.732308427753033231e-02,-1.382404080899971889e-02,-1.536617609738762102e-02,-8.079590538444664499e-04,-1.202089427099066639e-02,-2.859371146695526694e-02,-7.850221245253140301e-02,-2.890544885249498111e-02,-1.981902099421822827e-02,-1.787370497071576539e-05,8.946121465394883676e-03,8.883303194569609068e-03,6.010589426070232777e-02,4.115604744668106829e-02,-2.071774335682984719e-02,-5.508739026394361693e-02,-1.254737120855957400e-01,-4.359974714890918479e-02,2.308066793745969236e-02
9.052734375000000000e-01,-1.209454782829373978e-02,8.188853659873546187e-02,-1.303372215291507055e-02,-1.546002856456227086e-02,-1.843652309407596427e-03,-1.060894369737527820e-02,-3.058603643234105579e-02,-7.915874286217772227e-02,-2.586093389755420718e-02,-1.443368368933359638e-02,5.226665466917839592e-03,1.042985777018517503e-02,5.469665281436613888e-03,5.269031923012688912e-02,4.526467179894430592e-02,-1.792713212765498221e-02,-5.332417276644343257e-02,-1.283809023509275005e-01,-3.933006912881185230e-02,2.397549936375569651e-02
9.062500000000000000e-01,-1.392489436882545298e-02,8.579268445933951881e-02,-1.233320115000209778e-02,-1.513267956913948858e-02,-3.331419319255528224e-03,-9.135800133131482745e-03,-3.167677707410004179e-02,-7.965104464301644982e-02,-2.268597442614717075e-02,-8.808053378911159109e-03,1.061981191828289227e-02,1.180692365398444688e-02,1.912527770685832447e-03,4.521549482968560685e-02,4.906339596420113830e-02,-1.520647163806154029e-02,-5.147284656739186531e-02,-1.304085547086110131e-01,-3.466515125024646760e-02,2.479762917016641727e-02
9.072265625000000000e-01,-1.549147769986723711e-02,8.900554817897926574e-02,-1.175279336093057979e-02,-1.437552880367408588e-02,-5.268632547936457147e-03,-7.608510231322996101e-03,-3.187148916404974192e-02,-7.997601636046727802e-02,-1.945094938653801203e-02,-3.000281161200969715e-03,1.611173744025922241e-02,1.307729361112018249e-02,-1.747641305656295061e-03,3.775185243525100431e-02,5.250283528413877965e-02,-1.259040205862664574e-02,-4.954675360957885855e-02,-1.315266318054703343e-01,-2.962671034265886710e-02,2.553467718731065872e-02
9.082031250000000000e-01,-1.675924122705568786e-02,9.150512829558998806e-02,-1.131946667686687183e-02,-1.318467191510539621e-02,-7.645502295846127311e-03,-6.034815365418228460e-03,-3.118860383516181695e-02,-8.013164023498023369e-02,-1.622523038499485218e-02,2.928567150489376145e-03,2.165107841180253720e-02,1.424214246215970217e-02,-5.466626628811168537e-03,3.036730594053915766e-02,5.553876771210736196e-02,-1.010822486217845609e-02,-4.755980039987506292e-02,-1.317161998523180277e-01,-2.424218367850433306e-02,2.617457681456276941e-02
9.091796875000000000e-01,-1.769632083873733802e-02,9.327760743953988909e-02,-1.105635173255685791e-02,-1.156102230753812236e-02,-1.044522692396357248e-02,-4.423139516611353933e-03,-2.965923341288383142e-02,-8.011702481659697950e-02,-1.307600453682934705e-02,8.915155135615904919e-03,2.718554856523926200e-02,1.530377858339544705e-02,-9.197050303237575691e-03,2.312650077645406893e-02,5.813281205980440347e-02,-7.783521876619192009e-03,-4.552640670046622512e-02,-1.309696181396464154e-01,-1.854458221810068377e-02,2.670573439482572947e-02
9.101562500000000000e-01,-1.827452717041104860e-02,9.431743979404599854e-02,-1.098233229296917413e-02,-9.510384074485551606e-03,-1.364424858147288144e-02,-2.782567972452586018e-03,-2.732678622138838900e-02,-7.993243824155397970e-02,-1.006715546677276404e-02,1.489455915433489548e-02,3.266256521675217628e-02,1.626556463610261821e-02,-1.288902457272832029e-02,1.609012058423727951e-02,6.025300446100091689e-02,-5.633889887478004711e-03,-4.346144631992943791e-02,-1.292905752470227543e-01,-1.257225565261774550e-02,2.711718285780799487e-02
9.111328125000000000e-01,-1.846978108864479745e-02,9.462732749296456913e-02,-1.111172158976510803e-02,-7.043475017921740911e-03,-1.721261044188822711e-02,-1.122816291057239296e-03,-2.424639440468968205e-02,-7.957933158822222408e-02,-7.258220657254356965e-03,2.080098341944793330e-02,3.802988072314487933e-02,1.713182671753871872e-02,-1.649086331892124155e-02,9.314259979359067881e-03,6.187426382377224365e-02,-3.670793907777898744e-03,-4.138017948349394237e-02,-1.266939723249694283e-01,-6.368570320681811447e-03,2.739872744301322799e-02
9.121093750000000000e-01,-1.826249635641873093e-02,9.421808498198663839e-02,-1.145402898476009790e-02,-4.175899173022948677e-03,-2.111440993062878302e-02,5.458108686220404862e-04,-2.048416176658961890e-02,-7.906035195148203298e-02,-4.703441786976515250e-03,2.656849858059165403e-02,4.323621085476102993e-02,1.790775301061617655e-02,-1.994984203234686712e-02,2.849870787520460309e-03,6.297873901663539331e-02,-1.899540157006667342e-03,-3.929817640299584913e-02,-1.232056560131631340e-01,1.849745924821727741e-05,2.754108146905150101e-02
9.130859375000000000e-01,-1.763790418754602671e-02,9.310839402441445367e-02,-1.201381968700331385e-02,-9.280687228757902515e-04,-2.530834098833249779e-02,2.212471289151738719e-03,-1.611624151412229672e-02,-7.837934496007958884e-02,-2.450922877839547490e-03,3.213179516788872148e-02,4.823185181497011143e-02,1.859928315525665246e-02,-2.321299500913952263e-02,-3.257712016724196094e-03,6.355603262478826121e-02,-3.193677123611946434e-04,-3.723123182679657917e-02,-1.188620056976053829e-01,6.536848646023172942e-03,2.753599030189640001e-02
9.140625000000000000e-01,-1.658631521419111701e-02,9.132445364242244845e-02,-1.279066857717776375e-02,2.674924346629496338e-03,-2.974831708139631659e-02,3.865847175566317941e-03,-1.122775653927710060e-02,-7.754134656941205628e-02,-5.419090104363945108e-04,3.742694286504022472e-02,5.296927778852042468e-02,1.921298969905396031e-02,-2.622793775512731809e-02,-8.969159665914824137e-03,6.360329828314106870e-02,1.076344251126080129e-03,-3.519527052554186075e-02,-1.137093818702906989e-01,1.313082391466457305e-02,2.737634188767048768e-02
9.150390625000000000e-01,-1.510331526643843465e-02,8.889953082411472529e-02,-1.377920752678103190e-02,6.603486038264104983e-03,-3.438416546452111033e-02,5.494217459222236651e-03,-5.911577447714824740e-03,-7.655256407134666818e-02,9.898038845625434755e-04,4.239214631627364477e-02,5.740371116215477187e-02,1.975595310552213935e-02,-2.894370198715750728e-02,-1.425145053245409008e-02,6.312521080460470335e-02,2.299758695256918714e-03,-3.320624385796649980e-02,-1.078034443072881099e-01,1.974183452049243712e-02,2.705626245133092161e-02
9.160156250000000000e-01,-1.318989228352375823e-02,8.587341927200894953e-02,-1.496926396853826870e-02,1.082374631047460130e-02,-3.916238213776457311e-02,7.085540121499617205e-03,-2.669758978647599965e-04,-7.542034637191157020e-02,2.118320058342464465e-03,4.696848802416733054e-02,6.149365792756164573e-02,2.023563190250743382e-02,-3.131157022053130540e-02,-1.907808024271723246e-02,6.213381053616035682e-02,3.368159372857084961e-03,-3.128001775858060829e-02,-1.012083505962847740e-01,2.630905357201687028e-02,2.657119621680706367e-02
9.169921875000000000e-01,-1.085249262931509834e-02,8.229181479752678552e-02,-1.634608690630636949e-02,1.529783150077100411e-02,-4.402693603890557583e-02,8.627544044559929542e-03,5.601827090671890330e-03,-7.415314369588246746e-02,2.825950214839087309e-03,5.110064887109613818e-02,6.520140124396164860e-02,2.065972963908790927e-02,-3.328589672978289615e-02,-2.342917991595807811e-02,6.064822555267512794e-02,4.303434596829929307e-03,-2.943225269231124208e-02,-9.399584719584647141e-02,3.277015854753684287e-02,2.591796827201272441e-02
9.179687500000000000e-01,-8.103006056152299227e-03,7.820561715823727555e-02,-1.789065507349320294e-02,1.998418104998622366e-02,-4.892011028449602672e-02,1.010782970773712111e-02,1.158719640006626930e-02,-7.276045698331445877e-02,3.103370017386568140e-03,5.473759689919877047e-02,6.849344669900907234e-02,2.103606038448922744e-02,-3.482490167319710062e-02,-2.729154280651148456e-02,5.869427740114827041e-02,5.131476410732726742e-03,-2.767827632616144326e-02,-8.624426667184216522e-02,3.906211487459372578e-02,2.509482997884732169e-02
9.189453125000000000e-01,-4.958679537315362901e-03,7.367016917174568080e-02,-1.958006058300664973e-02,2.483790595060112599e-02,-5.378336773087656619e-02,1.151397786410942800e-02,1.757967871534580132e-02,-7.125277734590909628e-02,2.949630427906357443e-03,5.783323521389971411e-02,7.134091345457502231e-02,2.137241454549810779e-02,-3.589142538173148433e-02,-3.065856093866062976e-02,5.630397809943156473e-02,5.881506853450355413e-03,-2.603294987068946464e-02,-7.803744601048298590e-02,4.512198952757809356e-02,2.410148660886818339e-02
9.199218750000000000e-01,-1.441961155324814059e-03,6.874444480649573308e-02,-2.138796018097631826e-02,2.981118593898572644e-02,-5.855822777786356265e-02,1.283366515584095577e-02,2.346963500948695547e-02,-6.964151604977572574e-02,2.372022048559751812e-03,6.034700023386724288e-02,7.371986618956023751e-02,2.167642679814831691e-02,-3.645363022952849419e-02,-3.353007459057299328e-02,5.351492793892637101e-02,6.585344208162148029e-03,-2.451052924058687299e-02,-6.946358193430907102e-02,5.088778290368625723e-02,2.293910716482502193e-02
9.208984375000000000e-01,2.419723822617231637e-03,6.349019863232238658e-02,-2.328508514035282015e-02,3.485370206891079403e-02,-6.318714118804150126e-02,1.405478546237984294e-02,2.914888481120755243e-02,-6.793892558473740850e-02,1.385798137297986066e-03,6.224440199373237892e-02,7.561158354531558046e-02,2.195544792403618037e-02,-3.648563812186093880e-02,-3.591213868816001131e-02,5.036962530849915798e-02,7.276623095822300907e-03,-2.312452236983551096e-02,-6.061403993281679059e-02,5.629926672514512509e-02,2.161031662186845698e-02
9.218750000000000000e-01,6.594261642600454318e-03,5.797108950226141644e-02,-2.523979992546918072e-02,3.991310094488034060e-02,-6.761434974581603807e-02,1.516557562578304402e-02,3.451233709559007462e-02,-6.615801246801759905e-02,1.376335562471107249e-05,6.349749881092373038e-02,7.700275962976330102e-02,2.221642231081616750e-02,-3.596809244987819731e-02,-3.781671129404742121e-02,4.691470121831561174e-02,7.989983000395840460e-03,-2.188754418895670975e-02,-5.158213425257317936e-02,6.129881539725229311e-02,2.011917108533058107e-02
9.228515625000000000e-01,1.104519963629383740e-02,5.225179162489776430e-02,-2.721869903807054569e-02,4.493548656152245024e-02,-7.178671783173329324e-02,1.615474406531905785e-02,3.945958267636198030e-02,-6.431244251115815491e-02,-1.714262461397997751e-03,6.408529934873009870e-02,7.788563603240904187e-02,2.246577281995561226e-02,-3.488863435950118053e-02,-3.926127040499421267e-02,4.320009243267618898e-02,8.760240285848382158e-03,-2.081117092600903024e-02,-4.246189636583393157e-02,6.583221813519628263e-02,1.847111661016036244e-02
9.238281250000000000e-01,1.573215196893944234e-02,4.639710626961821710e-02,-2.918723092915059478e-02,4.986593539220202098e-02,-7.565452343509095068e-02,1.701160068182832469e-02,4.389642341680399795e-02,-6.241643935270557719e-02,-3.762094183654677952e-03,6.399408593649649757e-02,7.825806273197614960e-02,2.270929464284476146e-02,-3.324228435088606021e-02,-4.026836618872304402e-02,3.927816809963634304e-02,9.621558976448389700e-03,-1.990579552576601796e-02,-3.334684944907993082e-02,6.984945926232359603e-02,1.667293265635229338e-02
9.248046875000000000e-01,2.061125613579594534e-02,4.047108722501371880e-02,-3.111033753566653376e-02,5.464903009889313101e-02,-7.917219676458742139e-02,1.772618636352191190e-02,4.773631440956092181e-02,-6.048467712495887716e-02,-6.087931770565540614e-03,6.321765393526206089e-02,7.812348722881835850e-02,2.295205965943549614e-02,-3.103172154883982597e-02,-4.086511658580455064e-02,3.520282547615023044e-02,1.060663551980705818e-02,-1.918048608974131167e-02,-2.432880615474382335e-02,7.330545437952823429e-02,1.473266136142744806e-02
9.257812500000000000e-01,2.563567413153915869e-02,3.453619280608689196e-02,-3.295309787976378330e-02,5.922940699878800896e-02,-8.229899543280412566e-02,1.828940034102569806e-02,5.090169649327189183e-02,-5.853216818040857250e-02,-8.645196461329270748e-03,6.175746295206056835e-02,7.749087219272662863e-02,2.319833268273679625e-02,-2.826745444465792942e-02,-4.108265486366333846e-02,3.102857077943650677e-02,1.174591243821700506e-02,-1.864284932063638156e-02,-1.549670645595412413e-02,7.616073060722153287e-02,1.265952399208510742e-02
9.267578125000000000e-01,3.075613165762416945e-02,2.865247668485130031e-02,-3.468136424990982125e-02,6.355231222370098798e-02,-8.499960617301735577e-02,1.869312360218364569e-02,5.332519805877389274e-02,-5.657414685198573767e-02,-1.138343679186485519e-02,5.962269679594375121e-02,7.637454287029644961e-02,2.345150081915924403e-02,-2.496787848496070591e-02,-4.095553822986638948e-02,2.680960134197808015e-02,1.306683520465148560e-02,-1.829890100598706090e-02,-6.935511594525782010e-03,7.838203980187677389e-02,1.046382608993199313e-02
9.277343750000000000e-01,3.592148826878592549e-02,2.287682911045011216e-02,-3.626237976415631892e-02,6.756416134848350352e-02,-8.724466418099305343e-02,1.893033656762528952e-02,5.495068702636555363e-02,-5.462595026055778319e-02,-1.424928747950369654e-02,5.683023021956908755e-02,7.479396643177037285e-02,2.371401700073127311e-02,-2.115921755010784916e-02,-4.052112698489759857e-02,2.259890510787643594e-02,1.459316586593783355e-02,-1.815294559538574437e-02,1.274830820436141784e-03,7.994289453891967323e-02,8.156852948696185004e-03
9.287109375000000000e-01,4.107933099719866810e-02,1.726227920116108622e-02,-3.766536658810397398e-02,7.121309714674949054e-02,-8.901118244243930167e-02,1.899522924712545441e-02,5.573415611917416357e-02,-5.270289721299841607e-02,-1.718746354855517355e-02,5.340450168677328413e-02,7.277346634258946567e-02,2.398735855283956608e-02,-1.687534809885631384e-02,-3.981894391730239624e-02,1.844739308612770509e-02,1.634436589194229045e-02,-1.820746691227189198e-02,9.060336715616949810e-03,8.082401771996884643e-02,5.750757151097782294e-03
9.296875000000000000e-01,4.617658373532065874e-02,1.185736794644161318e-02,-3.886207473325366257e-02,7.444954005838591571e-02,-9.028288478905098502e-02,1.888330214459624928e-02,5.564442708163645779e-02,-5.082016625445873181e-02,-2.014177172181522840e-02,4.937729263280559583e-02,7.034187570754009411e-02,2.427200145298297196e-02,-1.215750653096256753e-02,-3.889002371551536497e-02,1.440307968072136562e-02,1.833505947475822309e-02,-1.846303199406894649e-02,1.635383800730861453e-02,8.101369788918291737e-02,3.258439951775821911e-03
9.306640625000000000e-01,5.116012450854749705e-02,6.705600369896487500e-03,-3.982728218153641642e-02,7.722672592558592342e-02,-9.105043790116720825e-02,1.859145625592768108e-02,5.466366225724170885e-02,-4.899267394908030093e-02,-2.305612107692914942e-02,4.478741492291998805e-02,6.753213434371034551e-02,2.456741071499075543e-02,-7.053882108358646742e-03,-3.777626209239832999e-02,1.051032486207691477e-02,2.057458705808210692e-02,-1.891820997312796543e-02,2.309572672615632649e-02,8.050804371194858478e-02,6.934283181623246677e-04
9.316406250000000000e-01,5.597740272735716310e-02,1.844983993357760107e-03,-4.053923805243167533e-02,7.950122557425709502e-02,-9.131157902012568273e-02,1.811807060810653042e-02,5.278767490257153805e-02,-4.723495446431619227e-02,-2.587551525850104173e-02,3.968030944943482657e-02,6.438083508155879875e-02,2.487204710244949810e-02,-1.619099550764074033e-03,-3.651977409440983202e-02,6.809150947583617400e-03,2.306665726954284026e-02,-1.956950779581944841e-02,2.923458165329054573e-02,7.931113255797672679e-02,-1.930250565620175371e-03
9.326171875000000000e-01,6.057704857496178791e-02,-2.692340670289032709e-03,-4.098004163129233268e-02,8.123344088711439981e-02,-9.107113772451091993e-02,1.746306591889713877e-02,5.002603272836767673e-02,-4.556104152530381091e-02,-2.854700913755723463e-02,3.410756001948298671e-02,6.092772546119207960e-02,2.518339013813474317e-02,4.086402844534692443e-03,-3.516227070353967338e-02,3.334645343493092707e-03,2.580910368578094236e-02,-2.041132442907289679e-02,3.472767015019102843e-02,7.743504971647013901e-02,-4.598195564856348561e-03
9.335937500000000000e-01,6.490946685836491981e-02,-6.880373359179084436e-03,-4.113595129035543113e-02,8.238807213475754510e-02,-9.034095173701472969e-02,1.662795311219207595e-02,4.640195237318978788e-02,-4.398435378751817948e-02,-3.102061370459761186e-02,2.812632785784050654e-02,5.721517157441518425e-02,2.549797713666349802e-02,9.997092043843558082e-03,-3.374446234496523284e-02,1.164589925318822595e-04,2.879375101185731659e-02,-2.143592502415562345e-02,3.954131979893821258e-02,7.489981642794804606e-02,-7.295756931124386391e-03
9.345703125000000000e-01,6.892740792446670761e-02,-1.069942834877547592e-02,-4.099761863479307183e-02,8.293455150237910578e-02,-8.913967833758912329e-02,1.561586560282854363e-02,4.195198577956113506e-02,-4.251758464840269675e-02,-3.325013415109087656e-02,2.179871316403491840e-02,5.328759129438252057e-02,2.581145774908558815e-02,1.604314699438055478e-02,-3.230549729706523598e-02,-2.821591498919701155e-03,3.200639333511150209e-02,-2.263343629852069064e-02,4.365115646571404023e-02,7.173320661873315573e-02,-1.000815910608870984e-02
9.355468750000000000e-01,7.258650861337444249e-02,-1.413620866672507526e-02,-4.056024457118355409e-02,8.284743797286117650e-02,-8.749250453906991243e-02,1.443157446370865911e-02,3.672550270363402619e-02,-4.117259748210364001e-02,-3.519392751228189731e-02,1.519105120355321997e-02,4.919086452706599583e-02,2.611866327449126335e-02,2.215134268375124754e-02,-3.088244227496805133e-02,-5.461811980885659598e-03,3.542688515205462407e-02,-2.399186416066971528e-02,4.704220742722478588e-02,6.797045394220836700e-02,-1.272061950857883428e-02
9.365234375000000000e-01,7.584579668195280677e-02,-1.718378069936307706e-02,-3.982365540026640283e-02,8.210676900188018656e-02,-8.543076070904999375e-02,1.308148580457794107e-02,3.078397679439941886e-02,-3.996032723614323379e-02,-3.681556788280426068e-02,8.373151363343206768e-03,4.497172840698997892e-02,2.641368976867910362e-02,2.824599970278420316e-02,-2.950981163778872846e-02,-7.792805049980821436e-03,3.902934389904480494e-02,-2.549713434321285513e-02,4.970887022553026335e-02,6.365385243746345123e-02,-1.541846196348576822e-02
9.375000000000000000e-01,7.866815267431281899e-02,-1.984145121012010834e-02,-3.879229845470667098e-02,8.069836474669864201e-02,-8.299144377286296614e-02,1.157361992261114053e-02,2.420008577503513642e-02,-3.889068927524144681e-02,-3.808440904341182237e-02,1.417488446970236165e-03,4.067716553984445510e-02,2.668999376719183650e-02,3.424998633435729495e-02,-2.821915076797644126e-02,-9.809528487896299401e-03,4.278246077712150042e-02,-2.713315652913399906e-02,5.165474991018341455e-02,5.883225578256831567e-02,-1.808722359166471672e-02
9.384765625000000000e-01,8.102072383371018705e-02,-2.211455030061771493e-02,-3.747515821083822335e-02,7.861408098652089560e-02,-8.021665748473862101e-02,9.917572026568273122e-03,1.705663919641650303e-02,-3.797249629598094256e-02,-3.897603631677221125e-02,-5.601643788892836373e-03,3.635379346427806968e-02,2.694049924310643745e-02,4.008575923790999584e-02,-2.703867820465213553e-02,-1.151323790369113143e-02,4.664991478169437655e-02,-2.888191215957374922e-02,5.289236925693921454e-02,5.356048171863568574e-02,-2.071275415549406890e-02
9.394531250000000000e-01,8.287528533264511277e-02,-2.401412528505553895e-02,-3.588559517646950497e-02,7.585200729696443822e-02,-7.715297848667854175e-02,8.124454585040149709e-03,9.445349962746235617e-03,-3.721338406709946700e-02,-3.947260156498465233e-02,-1.260900625959414725e-02,3.204726346345870142e-02,2.715771424220004421e-02,4.567642804876083373e-02,-2.599299009812113329e-02,-1.291131569743043592e-02,5.059088306086671760e-02,-3.072356580243215673e-02,5.344275839008849616e-02,4.789862972522149209e-02,-2.328130704112427521e-02
9.404296875000000000e-01,8.420854483445246175e-02,-2.555655179475530697e-02,-3.404111117125104002e-02,7.241660751209760827e-02,-7.385075796846732321e-02,6.206821601388835818e-03,1.465468306600325359e-03,-3.661974667444065079e-02,-3.956303741198508028e-02,-1.952930428808192370e-02,2.780167670449947351e-02,2.733385548255117328e-02,5.094682867687456290e-02,-2.510282950703006041e-02,-1.401699047254733460e-02,5.456063906242283185e-02,-3.263659964426268018e-02,5.333493195289675665e-02,4.191132141205856920e-02,-2.577962125172290897e-02
9.414062500000000000e-01,8.500238717940274136e-02,-2.676306966125890571e-02,-3.196304584956741884e-02,6.831880002170707955e-02,-7.036336968078790721e-02,4.178575369497604733e-03,-6.777700925682630592e-03,-3.619668186759766870e-02,-3.924314898010353853e-02,-2.628808209525853451e-02,2.365902542271076242e-02,2.746097907500980040e-02,5.582458978182543163e-02,-2.438492200020018347e-02,-1.484895294617774933e-02,5.851122841711962203e-02,-3.459797034796378151e-02,5.260526354196874699e-02,3.566687433310652966e-02,-2.819499398211645219e-02
9.423828125000000000e-01,8.524405679988554529e-02,-2.765925222399168854e-02,-2.967621044790477378e-02,6.357597600543678229e-02,-6.674641582239451698e-02,2.054856511455862341e-03,-1.517437496381825353e-02,-3.594794701769782330e-02,-3.851558363145024533e-02,-3.281261054075218508e-02,1.965866650149155487e-02,2.753111541763338804e-02,6.024117682643866101e-02,-2.385187796922214054e-02,-1.543087620662395368e-02,6.239221117039089881e-02,-3.658328720050373073e-02,5.129676852340676885e-02,2.923642100520478654e-02,-3.051534354010862829e-02
9.433593750000000000e-01,8.492627630096258318e-02,-2.827441865532762111e-02,-2.720846575066131201e-02,5.821195429497850321e-02,-6.305690291021337490e-02,-1.480816630574454231e-04,-2.361193957176778088e-02,-3.587592610328936560e-02,-3.738968136184845498e-02,-3.903275662086555520e-02,1.583683433261205004e-02,2.753640624306426601e-02,6.413289827438498070e-02,-2.351216102222804250e-02,-1.579084981343969671e-02,6.615145783828584036e-02,-3.856701016319860620e-02,4.945830756106887882e-02,2.269298580671095383e-02,-3.272926256949738183e-02
9.443359375000000000e-01,8.404730048269029585e-02,-2.864099967764942994e-02,-2.459025214429659545e-02,5.225687217570020721e-02,-5.935240013942678916e-02,-2.413013209426051030e-03,-3.197663996137171255e-02,-3.598160804465633245e-02,-3.588121056938058107e-02,-4.488182340296731354e-02,1.222619928214366269e-02,2.746924175437787455e-02,6.744185889659773392e-02,-2.337012083002213553e-02,-1.596073869973471671e-02,6.973598584529044908e-02,-4.052266613676554219e-02,4.714372419291939370e-02,1.611053312586385039e-02,-3.482606171069663886e-02
9.453125000000000000e-01,8.261090591744155165e-02,-2.879386765222471944e-02,-2.185408035603132043e-02,4.574701208448803819e-02,-5.569019294346309878e-02,-4.721892535744016961e-03,-4.015529014744013275e-02,-3.626457660687250339e-02,-3.401199587496947507e-02,-5.029734940867817972e-02,8.855477442164043714e-03,2.732239577313612042e-02,7.011684578377710975e-02,-2.342608784814371667e-02,-1.597547909298309421e-02,7.309282221666174584e-02,-4.242308146922534745e-02,4.441093057672419742e-02,9.563000612023272659e-03,-3.679580400343403224e-02
9.462890625000000000e-01,8.062631701756778346e-02,-2.876964243995870293e-02,-1.903399203932862327e-02,3.872456482500079983e-02,-5.212644446886562088e-02,-7.056018656722505208e-03,-4.803697444636528119e-02,-3.672301198934507099e-02,-3.180944647516900647e-02,-5.522185694858931099e-02,5.749096626600020549e-03,2.708915684367562901e-02,7.211413351971811270e-02,-2.367652645651718846e-02,-1.587232469860466386e-02,7.616987795699591002e-02,-4.424062847130479786e-02,4.132095608116125723e-02,3.123331646718705088e-03,-3.862933048911780520e-02
9.472656250000000000e-01,7.810807032509860248e-02,-2.860598466403306214e-02,-1.616499976639762873e-02,3.123733059831092576e-02,-4.871537748794127487e-02,-9.396208875566859978e-03,-5.551471495858845834e-02,-3.735370411533689428e-02,-2.930599512714945898e-02,-5.960353955323301200e-02,2.926922781265627483e-03,2.676345328997574088e-02,7.339819604138549114e-02,-2.411424225477670769e-02,-1.569005717288814508e-02,7.891681935664804359e-02,-4.594748346559652391e-02,3.793697371658155681e-02,-3.137478809393801950e-03,-4.031827760542290584e-02
9.482421875000000000e-01,7.507581951531545894e-02,-2.834088804198933373e-02,-1.328251621333132598e-02,2.333835982880607535e-02,-4.550848888671704673e-02,-1.172297991084651769e-02,-6.248707943377165147e-02,-3.815207752988988843e-02,-2.653845927617863240e-02,-6.339687943051733332e-02,4.040501343514018391e-04,2.633997030515689355e-02,7.394231398170184044e-02,-2.472863853723849398e-02,-1.546817543602574743e-02,8.128592153062154380e-02,-4.751589368635937560e-02,3.432331947884603024e-02,-9.151311024193179225e-03,-4.185508708014566703e-02
9.492187500000000000e-01,7.155408432017423825e-02,-2.801198230112316931e-02,-1.042178237473306845e-02,1.508553644459264577e-02,-4.255380829400240428e-02,-1.401673436788914220e-02,-6.885970488727610750e-02,-3.911222770960735839e-02,-2.354733701442685012e-02,-6.656318679845042718e-02,-1.809342473833739197e-03,2.581425726761742145e-02,7.372906774174886602e-02,-2.550601635621061944e-02,-1.524607863451874108e-02,8.323288980856051456e-02,-4.891845017008094459e-02,3.054451952146619576e-02,-1.485380639666082983e-02,-4.323300912363314819e-02
9.501953125000000000e-01,6.757194723675270798e-02,-2.765585785047564721e-02,-7.617304523411996993e-03,6.541106940441255777e-03,-3.989521166916374512e-02,-1.625795036584200617e-02,-7.454671370158011401e-02,-4.022696848382768114e-02,-2.037605148895069856e-02,-6.907105398119052497e-02,-3.708067561674068154e-03,2.518282362035416735e-02,7.275070814930013896e-02,-2.642991207340398760e-02,-1.506225755228399535e-02,8.471763515303486203e-02,-5.012836363591700872e-02,2.666433968112940506e-02,-2.018519952106972645e-02,-4.444609978781695336e-02
9.511718750000000000e-01,6.316270248215928584e-02,-2.730742286273075969e-02,-4.902309341621673318e-03,-2.228840798763088386e-03,-3.757179975430335883e-02,-1.842737207370638911e-02,-7.947200068391914451e-02,-4.148789016478365149e-02,-1.707015804342598003e-02,-7.089671830172822320e-02,-5.291936694236116200e-03,2.444322181897064586e-02,7.100939830637088834e-02,-2.748146590221622193e-02,-1.495350899367942424e-02,8.570499057570929446e-02,-5.111974025251087711e-02,2.274487126877575843e-02,-2.509108431242533521e-02,-4.548921340434786825e-02
9.521484375000000000e-01,5.836346218268662067e-02,-2.699930273041371842e-02,-2.308226200975074284e-03,-1.115494431352941421e-02,-3.561735023622240870e-02,-2.050619888233388977e-02,-8.357037163275457536e-02,-4.288542788534652900e-02,-1.367652877482439071e-02,-7.202432903954358867e-02,-6.565700246833754659e-03,2.359411604665195838e-02,6.851732208345102937e-02,-2.863981466219130134e-02,-1.495418712646897144e-02,8.616535653247538173e-02,-5.186785412556037950e-02,1.884566621546449744e-02,-2.952310311847700097e-02,-4.635799103432403784e-02
9.531250000000000000e-01,5.321472523559651890e-02,-2.676129101620020045e-02,1.357950310342040390e-04,-2.016517383699022170e-02,-3.405985127253991634e-02,-2.247627094503974049e-02,-8.678851635585323188e-02,-4.440893954786034881e-02,-1.024252931013093504e-02,-7.244611502852524310e-02,-7.538920535964669517e-03,2.263533560792914748e-02,6.529665665401615526e-02,-2.988250180256647390e-02,-1.509550499029832342e-02,8.607526449069449748e-02,-5.234941332034218769e-02,1.502293364539717714e-02,-3.343954894504226616e-02,-4.704884585800107877e-02
9.541015625000000000e-01,4.775991465210722986e-02,-2.661986003269321832e-02,2.403323016145663543e-03,-2.918547428423436119e-02,-3.292112273437388520e-02,-2.432024885710762363e-02,-8.908580174173390265e-02,-4.604679269732300795e-02,-6.815202461859732989e-03,-7.216245083017176765e-02,-8.225780521190549296e-03,2.156791214398732365e-02,6.137940844994448086e-02,-3.118589770406478973e-02,-1.540489836283630114e-02,8.541784925237896897e-02,-5.254281625610070228e-02,1.132880875677592762e-02,-3.680587227849990706e-02,-4.755894640552897623e-02
9.550781250000000000e-01,4.204488947648606090e-02,-2.659773808076936613e-02,4.471034018282676187e-03,-3.814043574431173755e-02,-3.221653012656149062e-02,-2.602178531348828955e-02,-9.043487336939076693e-02,-4.778645954770335824e-02,-3.440473012009527369e-03,-7.118182080951401813e-02,-8.644831158722427952e-03,2.039410005686802252e-02,5.680711392573734725e-02,-3.252562333457183902e-02,-1.590546295179435729e-02,8.418322216145411596e-02,-5.242839537500255248e-02,7.810703546460703514e-03,-3.959508547937957978e-02,-4.788619848056466233e-02
9.560546875000000000e-01,3.611743757644991781e-02,-2.671355916755208115e-02,6.319045203156250200e-03,-4.695398582611425009e-02,-3.195479468835099590e-02,-2.756568668340153572e-02,-9.082205720008733330e-02,-4.961461931239115331e-02,-1.623872144817524021e-04,-6.952068184552702423e-02,-8.818681317602581476e-03,1.911737978424166151e-02,5.163040851551910226e-02,-3.387697051077411675e-02,-1.661547447075012798e-02,8.236873899362294471e-02,-5.198864509684810592e-02,4.510747440779975734e-03,-4.178805931900520659e-02,-4.802922655941076202e-02
9.570312500000000000e-01,3.002675571339881444e-02,-2.698158973680708783e-02,7.931187391834133849e-03,-5.555009684784114471e-02,-3.213790167667966713e-02,-2.893806256882145572e-02,-9.024755607825639403e-02,-5.151726691952618342e-02,2.977600287401128889e-03,-6.720322680294101014e-02,-8.773634940619111020e-03,1.774244382633361969e-02,4.590846912018502202e-02,-3.521531229820669406e-02,-1.754799958749732325e-02,7.997915809414590793e-02,-5.120843122086701088e-02,1.465324318315057092e-03,-4.337370791029522554e-02,-4.798735536138519497e-02
9.580078125000000000e-01,2.382292332768295301e-02,-2.741153559885076488e-02,9.295213609933470136e-03,-6.385350057289009007e-02,-3.276110731499730366e-02,-3.012646156901356218e-02,-8.872543902267232552e-02,-5.347982713105872699e-02,5.941280537935506208e-03,-6.426105225721535918e-02,-8.539280833476355428e-03,1.627516568785484022e-02,3.970833734179435998e-02,-3.651649745880287956e-02,-1.871060403569833192e-02,7.702668616087113285e-02,-5.007517912602794941e-02,-1.295289241566348988e-03,-4.434906001588187485e-02,-4.776059218407267826e-02
9.589843750000000000e-01,1.755637641564605431e-02,-2.800843086746775470e-02,1.040294093337183930e-02,-7.179040298879821314e-02,-3.381304337769944907e-02,-3.111999165300605164e-02,-8.628342455948853629e-02,-5.548727303160121832e-02,8.694275045012576572e-03,-6.073273527825678170e-02,-8.148041087303770080e-03,1.472255215614276698e-02,3.310413245835396728e-02,-3.775722331887840233e-02,-2.010516238622774010e-02,7.353091093493530073e-02,-4.857903834906435181e-02,-3.747181349865910151e-03,-4.471921647261054011e-02,-4.734961048287381069e-02
9.599609375000000000e-01,1.127738773429299603e-02,-2.877260932175325359e-02,1.125032431442178453e-02,-7.928919150539101568e-02,-3.527591689797077157e-02,-3.190942374338773257e-02,-8.296246258073081137e-02,-5.752424781012591831e-02,1.120654241493395341e-02,-5.666332532120978149e-02,-7.634684672515316961e-03,1.309267958793833807e-02,2.617616477603618153e-02,-3.891538197116278103e-02,-2.172777211757974392e-02,6.951862192714716726e-02,-4.671302138199114051e-02,-5.872956421845914460e-03,-4.449719522182297299e-02,-4.675573505101674604e-02
9.609375000000000000e-01,5.035559349893707973e-03,-2.969975723508626320e-02,1.183746225666263904e-02,-8.628112691766207099e-02,-3.712580105890697646e-02,-3.248727733503601472e-02,-7.881612235142382294e-02,-5.957518872493313550e-02,1.345279959215519260e-02,-5.210375842530168972e-02,-7.035813178833665894e-03,1.139461511720968670e-02,1.900996148113463097e-02,-3.997037533063502179e-02,-2.356877273975788514e-02,6.502352214180875944e-02,-4.447311482483416734e-02,-7.661781303973726719e-03,-4.370366715036881622e-02,-4.598092902725284259e-02
9.619140625000000000e-01,-1.120666746531840665e-03,-3.078104537494560922e-02,1.216853537314592851e-02,-9.270101254105159172e-02,-3.933301197685178108e-02,-3.284788720794824812e-02,-7.390979728354502010e-02,-6.162445212056418681e-02,1.541285213480481087e-02,-4.711020196664657267e-02,-6.389326010888492224e-03,9.638323921270817302e-03,1.169521841666341412e-02,-4.090339522332596400e-02,-2.561286884804685887e-02,6.008583553004066824e-02,-4.185836135071761832e-02,-9.109327873018414901e-03,-4.236658759951832803e-02,-4.502778282722647019e-02
9.628906250000000000e-01,-7.144474595354383464e-03,-3.200333659846465312e-02,1.225167998820125836e-02,-9.848783308342368148e-02,-4.186256483315867194e-02,-3.298745054069654459e-02,-6.831973989594591901e-02,-6.365643835485451651e-02,1.707182970682588966e-02,-4.174333913211474706e-02,-5.733872576641594818e-03,7.834563888487938721e-03,4.324692307336996770e-03,-4.169766538713773341e-02,-2.783935414638879363e-02,5.475181658134096324e-02,-3.887091128500356346e-02,-1.021761566956589512e-02,-4.052072996055382237e-02,-4.389950496440417349e-02
9.638671875000000000e-01,-1.299111185757159670e-02,-3.334946427063113783e-02,1.209880001041014827e-02,-1.035853560695443182e-01,-4.467470167549207616e-02,-3.290405398641706863e-02,-6.213194294031931103e-02,-6.565571549538609664e-02,1.842032474885702681e-02,-3.606760306481754386e-02,-5.108299124032402577e-03,5.994769214796198675e-03,-3.006951166128322365e-03,-4.233864299098831496e-02,-3.022243171804594661e-02,4.907317001678138807e-02,-3.551604296314087028e-02,-1.099475964016186080e-02,-3.820712922119683802e-02,-4.259991460079974590e-02
9.648437500000000000e-01,-1.861829457580436650e-02,-3.479857563436351137e-02,1.172532129436893583e-02,-1.079426889792572120e-01,-4.772548220961736476e-02,-3.259768053284882450e-02,-5.544088495270212136e-02,-6.760714065737237488e-02,1.945443406863957628e-02,-3.015037126559240444e-02,-4.551097888384842728e-03,4.130924615135338727e-03,-1.020431740112928524e-02,-4.281417801999825440e-02,-3.273162416535493890e-02,4.310638995400455087e-02,-3.180215140824018544e-02,-1.145462945934205487e-02,-3.547244463274760312e-02,-4.113343554973535043e-02
9.658203125000000000e-01,-2.398657516927035424e-02,-3.632653328181188052e-02,1.114989360569043977e-02,-1.115147856974248175e-01,-5.096742805227416628e-02,-3.207019622788010588e-02,-4.834816045147732194e-02,-6.949597787949843286e-02,2.017570483462552411e-02,-2.406113130965838523e-02,-4.099866109664514202e-03,2.255431967261885186e-03,-1.717247457837992389e-02,-4.311462961693628138e-02,-3.533226571986296943e-02,3.691202914996416506e-02,-2.774070525391955644e-02,-1.161642816363550254e-02,-3.236825181302097759e-02,-3.950509134549552021e-02
9.667968750000000000e-01,-2.905967028652874096e-02,-3.790636702931858559e-02,1.039404609299112749e-02,-1.142628963982122853e-01,-5.435021022741608199e-02,-3.132531710851133716e-02,-4.096101661572293384e-02,-7.130801147034282472e-02,2.059098813176072490e-02,-1.787062924647309786e-02,-3.790782266702962585e-03,3.809713071977875753e-04,-2.381814045840533953e-02,-4.323293920103309790e-02,-3.798606706529899374e-02,3.055390997233467520e-02,-2.334617222525947611e-02,-1.150419893557809610e-02,-2.895027556694432236e-02,-3.772050090064441030e-02
9.677734375000000000e-01,-3.380474573072410338e-02,-3.950876779713784204e-02,9.481802840368442481e-03,-1.161549555931804950e-01,-5.782136917119551356e-02,-3.036855692034510362e-02,-3.339081951774414136e-02,-7.302965380546097562e-02,2.071220481627775861e-02,-1.165001218960119538e-02,-3.658106558748219512e-03,-1.479641833652633976e-03,-3.005084780175127160e-02,-4.316466089245653975e-02,-4.065174244161639389e-02,2.409828958851972097e-02,-1.863591387534388813e-02,-1.114626981120642873e-02,-2.527757548041332375e-02,-3.578587419332066727e-02
9.687500000000000000e-01,-3.819265628349290120e-02,-4.110261454911194601e-02,8.439265614493533796e-03,-1.171659037552586352e-01,-6.132705617195560732e-02,-2.920715645307564792e-02,-2.575147383308043145e-02,-7.464804661361315596e-02,2.055602985938595473e-02,-5.469976570702883914e-03,-3.733712248508546348e-03,-3.313600720892050794e-03,-3.578407231014163470e-02,-4.290795044291415700e-02,-4.328568762793429114e-02,1.761299247988012961e-02,-1.363005065140324677e-02,-1.057464683697426078e-02,-2.141169691253728621e-02,-3.370800736593361491e-02
9.697265625000000000e-01,-4.219813887670905567e-02,-4.265552496396759347e-02,7.294171324914369182e-03,-1.172779386810321178e-01,-6.481278501343011589e-02,-2.784999554158548024e-02,-1.815782039963292904e-02,-7.615115485943813045e-02,2.014350267364686115e-02,6.000666709886154837e-04,-4.046653972097211636e-03,-5.108251303764811332e-03,-4.093630759683680037e-02,-4.246351449968642500e-02,-4.584269665067668836e-02,1.116652377994603422e-02,-8.351298727707385725e-03,-9.824366762542991599e-03,-1.741580036933180684e-02,-3.149427657485620591e-02
9.707031250000000000e-01,-4.579995818697858018e-02,-4.413442029264594973e-02,6.075431980118663373e-03,-1.164806935626769846e-01,-6.822418261249854621e-02,-2.630748898903194702e-02,-1.072403604136946270e-02,-7.752785240840787129e-02,1.949957204961279972e-02,6.492799060896697894e-03,-4.622778528252937183e-03,-6.851233686518495673e-03,-4.543207254117824501e-02,-4.183452260269838324e-02,-4.827670454127762356e-02,4.827177094919286177e-03,-2.824780386956742950e-03,-8.932820718940985907e-03,-1.335378238461173289e-02,-2.915262990897025605e-02
9.716796875000000000e-01,-4.898100434760169902e-02,-4.550609480600117940e-02,4.812665043671909663e-03,-1.147713395979894635e-01,-7.150772764424309647e-02,-2.459146785491981083e-02,-3.562059715120484762e-03,-7.876799874734644047e-02,1.865258527681228767e-02,1.214376334767946000e-02,-5.484382991493173473e-03,-8.530619232153117612e-03,-4.920283745029995631e-02,-4.102648482411129505e-02,-5.054154318171531074e-02,-1.337849607110999390e-03,2.922189946884493940e-03,-7.939060495257912325e-03,-9.289400961532145312e-03,-2.669157669380291253e-02
9.726562500000000000e-01,-5.172834307825772276e-02,-4.673778035212605708e-02,3.535722075330036303e-03,-1.121546118609949572e-01,-7.461146652072411789e-02,-2.271504771513372517e-02,3.219931707879763148e-03,-7.986250612919512659e-02,1.763373176921778640e-02,1.749208434957751079e-02,-6.649924262166800187e-03,-1.013504143355277443e-02,-5.218785672206098514e-02,-4.004709840080880601e-02,-5.259169722748070763e-02,-7.263316750757331866e-03,8.860341628078366102e-03,-6.883098992973174859e-03,-5.285418344975324409e-03,-2.412017351753063463e-02
9.736328125000000000e-01,-5.403321911603518185e-02,-4.779769681740352744e-02,2.274223385032718078e-03,-1.086427580744538379e-01,-7.748569662694941573e-02,-2.069248564018337511e-02,9.518975833141696957e-03,-8.080339661299432152e-02,1.647645205197897228e-02,2.248113300408739745e-02,-8.133783382403045326e-03,-1.165381880268590541e-02,-5.433489715584195051e-02,-3.890606707700130368e-02,-5.438304728347904959e-02,-1.288677178182367350e-02,1.495870300341583387e-02,-5.805216210327237593e-03,-1.402773408543055676e-03,-2.144800635485837048e-02
9.746093750000000000e-01,-5.589101438526203336e-02,-4.865557971220714484e-02,1.057106139204896890e-03,-1.042554108564843762e-01,-8.008360740639261510e-02,-1.853902775083029683e-02,1.523868458139292052e-02,-8.158384857805653367e-02,1.521582328876725648e-02,2.705912567381165562e-02,-9.946087123152426782e-03,-1.307706817033475917e-02,-5.560085266735406012e-02,-3.761489716340588041e-02,-5.587358792145025871e-02,-1.814933162372400419e-02,2.118487303817365511e-02,-4.745281698264955036e-03,2.300204738425111126e-03,-1.868516822375721614e-02
9.755859375000000000e-01,-5.730116286114985552e-02,-4.928317667045205297e-02,-8.780705276308661909e-05,-9.901938494332609975e-02,-8.236187071506588520e-02,-1.627074929561493633e-02,2.029049253424938457e-02,-8.219823240375348505e-02,1.388793263717665039e-02,3.117965180563055452e-02,-1.209258849691380658e-02,-1.439580695396276699e-02,-5.595223790287395110e-02,-3.618667452903454734e-02,-5.702410875622262315e-02,-2.299640783028625290e-02,2.750530628362712893e-02,-3.742103845954841863e-03,5.768531174054430943e-03,-1.584223188685924058e-02
9.765625000000000000e-01,-5.826702455753635101e-02,-4.965470534899189825e-02,-1.134212568104089273e-03,-9.296840180559316769e-02,-8.428117281133831740e-02,-1.390438925180566970e-02,2.459477691484915352e-02,-8.264213512188667288e-02,1.252924961705778779e-02,3.480212417379617562e-02,-1.457460698670215438e-02,-1.560204313676795754e-02,-5.536555508807594617e-02,-3.463582687101530305e-02,-5.779882762696564313e-02,-2.737836438921921120e-02,3.388560797029183114e-02,-2.832815612104900432e-03,8.951237883047446706e-03,-1.293021720213575858e-02
9.775390625000000000e-01,-5.879572149675608289e-02,-4.974726602312496554e-02,-2.057697336885939109e-03,-8.614274496286954130e-02,-8.580668140032546298e-02,-1.145718147965877828e-02,2.808183464174808172e-02,-8.291237396586223496e-02,1.117600837126378997e-02,3.789214714099409242e-02,-1.738902841783831685e-02,-1.668885190329331969e-02,-5.382753035607711761e-02,-3.297787565802154375e-02,-5.816596593952969019e-02,-3.125109936581168396e-02,4.029083590841168322e-02,-2.052305435167978403e-03,1.180197619246095564e-02,-9.960552834124499627e-03
9.785156250000000000e-01,-5.889793889548880501e-02,-4.954120308138833945e-02,-2.836072375941690784e-03,-7.858885014805265523e-02,-8.690844228713989761e-02,-8.946684459745599116e-03,3.069270440374594414e-02,-8.300699885838733194e-02,9.863610201632866739e-03,4.042179962466477955e-02,-2.052836354862468127e-02,-1.765043809252411083e-02,-5.133521774661138626e-02,-3.122918211614669412e-02,-5.809825739473868655e-02,-3.457654293687856262e-02,4.668580581885466152e-02,-1.432701050131055106e-03,1.427954161722425758e-02,-6.945032154891235543e-03
9.794921875000000000e-01,-5.858769512082490083e-02,-4.902041060810995166e-02,-3.449663903164150620e-03,-7.035883526584471581e-02,-8.756170139185473489e-02,-6.390611615072080975e-03,3.237982436476027209e-02,-8.292528399570717190e-02,8.626056090155350201e-03,4.236983073811387279e-02,-2.398086363197471371e-02,-1.848218385435528716e-02,-4.789597102117915811e-02,-2.940669152609801454e-02,-5.757338263030493258e-02,-3.732306582438859460e-02,5.303539670406318129e-02,-1.002912832751765883e-03,1.634831517394660580e-02,-3.895763290333832500e-03
9.804687500000000000e-01,-5.788208423312692780e-02,-4.817257828651694274e-02,-3.881558481199041781e-03,-6.150997581728238905e-02,-8.774714911919988258e-02,-3.806664164802092513e-03,3.310751887262874255e-02,-8.266770880003139477e-02,7.495418084230563716e-03,4.372176736610489806e-02,-2.773069041510821744e-02,-1.918068112572672915e-02,-4.352728536548734067e-02,-2.752767993224885038e-02,-5.657432371392373538e-02,-3.946579366905933473e-02,5.930485289990988784e-02,-7.882421060119576550e-04,1.797861665480778026e-02,-8.251133993755189154e-04
9.814453125000000000e-01,-5.680099513488820473e-02,-4.698937493855680908e-02,-4.117799514019295122e-03,-5.210413211320483878e-02,-8.745108533598612566e-02,-1.212368376023437774e-03,3.285231036394945653e-02,-8.223592862134707082e-02,6.501357456370075553e-03,4.446993421177029837e-02,-3.175813731026192605e-02,-1.974374877462262839e-02,-3.825651291918351349e-02,-2.560950713331432149e-02,-5.508963391362688838e-02,-4.098682445814928049e-02,6.546007952441985911e-02,-8.100586012704764438e-04,1.914696682820063792e-02,2.254352592048238391e-03
9.824218750000000000e-01,-5.536681148691071502e-02,-4.546656811967909884e-02,-4.147533315327764890e-03,-4.220713516421257389e-02,-8.666550446728712997e-02,1.375081024045402174e-03,3.160305547882456129e-02,-8.163273567387779872e-02,5.670696465411503850e-03,4.461338809536528199e-02,-3.603989779678826166e-02,-2.017043448958933533e-02,-3.212045785377601326e-02,-2.366937953801704839e-02,-5.311361970924106946e-02,-4.187534771013030899e-02,7.146792815688444989e-02,-1.085549991604387900e-03,1.983625702289509851e-02,5.329938446679406347e-03
9.833984375000000000e-01,-5.360409663490079551e-02,-4.360407928747898898e-02,-3.963103867251150172e-03,-3.188813860442977349e-02,-8.538810145725897471e-02,3.938969638597438448e-03,2.936090717555119023e-02,-8.086201078973714873e-02,5.027049372611220104e-03,4.415776947605200287e-02,-4.054937651368874241e-02,-2.046100171563084921e-02,-2.516485838455845975e-02,-2.172412613467293585e-02,-5.064643356612644198e-02,-4.212766569360975460e-02,7.729646973881679206e-02,-1.627545130611078800e-03,2.003582603167383680e-02,8.388887776008054076e-03
9.843750000000000000e-01,-5.153926781201264434e-02,-4.140597514265047935e-02,-3.560096274800610226e-03,-2.121894437419126478e-02,-8.362220053173506640e-02,6.463202902436417617e-03,2.613910731858010150e-02,-7.992866666159723077e-02,4.590517127263027061e-03,4.311507528718475785e-02,-4.525703797990215937e-02,-2.061690215066493831e-02,-1.744376462551781859e-02,-1.978999044928611561e-02,-4.769407753984805654e-02,-4.174711849136707176e-02,8.291525188379332556e-02,-2.444411359501338053e-03,1.974144571324032427e-02,1.141845929654594291e-02
9.853515625000000000e-01,-4.920026384780085832e-02,-3.888039678033414215e-02,-2.937329780249044869e-03,-1.027331014720020419e-02,-8.137660982824665434e-02,8.932434962941602705e-03,2.196261675875065683e-02,-7.883858332636335675e-02,4.377448858603758333e-03,4.150335820664967368e-02,-5.013078744447097695e-02,-2.064073451679791088e-02,-9.018822554603490860e-03,-1.788244096103677391e-02,-4.426831928953508383e-02,-4.074391618661532544e-02,8.829553801327233442e-02,-3.540025010753746447e-03,1.895521805353961309e-02,1.440600546098948047e-02
9.863281250000000000e-01,-4.661621052410497290e-02,-3.603942927211621627e-02,-2.096802017104192235e-03,8.737533629528035622e-04,-7.866540600727325860e-02,1.133218578473469719e-02,1.686759229170501501e-02,-7.759853671191550839e-02,4.400272019521456711e-03,3.934635841170017884e-02,-5.513637802541784122e-02,-2.053619050442753724e-02,4.152446941405485859e-05,-1.601600201571622833e-02,-4.038652352130807366e-02,-3.913488282336574642e-02,9.341052599623839159e-02,-4.913813058731505284e-03,1.768538774693617643e-02,1.733905364219184495e-02
9.873046875000000000e-01,-4.381708757690019190e-02,-3.289891520757850379e-02,-1.043586942204834545e-03,1.214668704564065248e-02,-7.550765391058968101e-02,1.364894550746445674e-02,1.090072203143366281e-02,-7.621612112813662410e-02,4.667391748177571881e-03,3.667307467949609823e-02,-6.023783804854915963e-02,-2.030798895192340719e-02,9.662904224224666550e-03,-1.420410683548793337e-02,-3.607140323615627697e-02,-3.694311805412876099e-02,9.823554425786652777e-02,-6.560862765617540490e-03,1.594607555349727285e-02,2.020538896180527899e-02
9.882812500000000000e-01,-4.083340115409199444e-02,-2.947821654521423987e-02,2.143104253758302625e-04,2.347008189077448223e-02,-7.192706717491048618e-02,1.587026527917319296e-02,4.118432638915821287e-03,-7.469966663100431614e-02,5.183158770215617189e-03,3.351728237954440526e-02,-6.539791234754319116e-02,-1.996179946705189251e-02,1.976594100134655696e-02,-1.245897377596504735e-02,-3.135069639627950655e-02,-3.419758351681458086e-02,1.027482236318107423e-01,-8.472095161953270906e-03,1.375693876288386006e-02,2.299313778609137979e-02
9.892578125000000000e-01,-3.769586530712879663e-02,-2.579992984351160007e-02,1.666138718781435364e-03,3.476936343424869708e-02,-6.795161643035414756e-02,1.798483398523235965e-02,-3.414016526084626569e-03,-7.305815222399986153e-02,5.947903979301974627e-03,2.991700645425196883e-02,-7.057851123498624923e-02,-1.950415681656485906e-02,3.026722413149202789e-02,-1.079150653732895149e-02,-2.625677473025409686e-02,-3.093262196228053346e-02,1.069286435574313548e-01,-1.063449729984251857e-02,1.114276603271207797e-02,2.569085086033665033e-02
9.902343750000000000e-01,-3.443509582415545806e-02,-2.188956055412587601e-02,3.298620127632136568e-03,4.597145453971134693e-02,-6.361309230472572684e-02,1.998254049174543953e-02,-1.162353592994543050e-02,-7.130111588415026513e-02,6.958036727917941977e-03,2.591395789315192183e-02,-7.574116089923516038e-02,-1.894236750605798186e-02,4.108030563396485035e-02,-9.211218602946481121e-03,-2.082619235364700089e-02,-2.718741797137997143e-02,1.107594515623084308e-01,-1.303140743589015563e-02,8.133014657304905859e-03,2.828758502173754977e-02
9.912109375000000000e-01,-3.108131940959808770e-02,-1.777516255273815793e-02,5.096200798763873135e-03,5.700540930251384725e-02,-5.894663091005163114e-02,2.185452121960907573e-02,-2.043028764577089693e-02,-6.943856241053905642e-02,8.206202851838879930e-03,2.155294247199809193e-02,-8.084744912120289673e-02,-1.828441004242563339e-02,5.211671288071654390e-02,-7.726181763971978929e-03,-1.509918267451884274e-02,-2.300540974587505019e-02,1.142259553166505293e-01,-1.564284664990197096e-02,4.761298952218114000e-03,3.077298241927945571e-02
9.921875000000000000e-01,-2.766410088520746338e-02,-1.348694945429335448e-02,7.041326708697711288e-03,6.780301135409366742e-02,-5.399020980359350852e-02,2.359319305821191287e-02,-2.974882826767220184e-02,-6.748087009115850965e-02,9.681497556210337183e-03,1.688125064936541256e-02,-8.585946043395863148e-02,-1.753883041556268327e-02,6.328696230303947068e-02,-6.342998198326934602e-03,-9.119112672826293342e-03,-1.843366192493978845e-02,1.173161868945960112e-01,-1.844588989122953465e-02,1.064838904705073036e-03,3.313734617831459728e-02
9.931640625000000000e-01,-2.421209073652083946e-02,-9.056884505194975551e-03,9.114739752419413407e-03,7.829933042383818709e-02,-4.878412259080394664e-02,2.519227181331473026e-02,-3.948929445864190341e-02,-6.543869716975372897e-02,1.136972752131253095e-02,1.194803749274355939e-02,-9.074019516053655199e-02,-1.671463435445565138e-02,7.450156052139024487e-02,-5.066795213027798332e-03,-2.931904082942477039e-03,-1.352220966548195111e-02,1.200209392228508559e-01,-2.141506907153047784e-02,-2.916121462461597914e-03,3.537171147708464969e-02
9.941406250000000000e-01,-2.075279496234055596e-02,-4.518255965515592491e-03,1.129578866347756214e-02,8.843323167066341473e-02,-4.337044037401332347e-02,2.664677655948798421e-02,-4.955861257317496771e-02,-6.332288906826252783e-02,1.325371595171464557e-02,6.803701347922757985e-03,-9.545396715435326696e-02,-1.582117790598640966e-02,8.567197983524224569e-02,-3.901241434979595482e-03,3.414568733048742571e-03,-8.323384330906622927e-03,1.223337750347035929e-01,-2.452280059195025008e-02,-7.138916436305834702e-03,3.746791105172207065e-02
9.951171875000000000e-01,-1.731236880907513140e-02,9.475510842207342634e-05,1.356274935032073838e-02,9.814783301697868612e-02,-3.779246815218582911e-02,2.795302043131411840e-02,-5.986171404721553346e-02,-6.114438728316289734e-02,1.531364380017042476e-02,1.499269676605968207e-03,-9.996677552383163856e-02,-1.486805785361054386e-02,9.671159575552389087e-02,-2.848582951054895104e-03,9.871094355749418167e-03,-2.891131063344481045e-03,1.242510089725094441e-01,-2.773982960289672270e-02,-1.155907212420432748e-02,3.941863421426597403e-02
9.960937500000000000e-01,-1.391543559243048865e-02,4.747507892156646939e-03,1.589314929971580304e-02,1.073909064912561134e-01,-3.209420405032382267e-02,2.910858853740508345e-02,-7.030273879488473099e-02,-5.891414082625978654e-02,1.752742005077213838e-02,-3.914199923357807032e-03,-1.042466461388828897e-01,-1.386500343895237519e-02,1.075365751794442742e-01,-1.909697656528163562e-03,1.638774355496068480e-02,2.719671723944756900e-03,1.257716637898277923e-01,-3.103568334163724768e-02,-1.613092177668689481e-02,4.121747855351592243e-02
9.970703125000000000e-01,-1.058493143158350039e-02,9.405329076497633348e-03,1.826409085481515635e-02,1.161152203992355525e-01,-2.631980891061732816e-02,3.011230381544588094e-02,-8.078620967398417174e-02,-5.664302102306797981e-02,1.987107374495889964e-02,-9.386196022050995874e-03,-1.082639392817319329e-01,-1.282177077402432350e-02,1.180667048760405541e-01,-1.084165873774474865e-03,2.291448271054360997e-02,8.453881294091069101e-03,1.268974018915072499e-01,-3.437912607041346963e-02,-2.080821390853953429e-02,4.285899358932997172e-02
9.980468750000000000e-01,-7.341976350939236930e-03,1.403392818802311551e-02,2.065256841622806552e-02,1.242788199845218100e-01,-2.051309332172387978e-02,3.096418176358118474e-02,-9.121816215620144608e-02,-5.434174041601034372e-02,2.231916037639922884e-02,-1.486730011238391116e-02,-1.119916204074922206e-01,-1.174804123731342312e-02,1.282261511481640193e-01,-3.703551516229905850e-04,2.940177232850266914e-02,1.425673887661391831e-02,1.276324337125086528e-01,-3.773860843694147593e-02,-2.554470467989495772e-02,4.433871576516250357e-02
9.990234375000000000e-01,-4.205771846854748294e-03,1.859979515912860495e-02,2.303577493120306449e-02,1.318452450933950137e-01,-1.471702860973532652e-02,3.166537508246897170e-02,-1.015072146350891741e-01,-5.202077644628214786e-02,2.484517536118645287e-02,-2.030969764625828108e-02,-1.154054916098712358e-01,-1.065332503572853640e-02,1.379441428387032653e-01,2.344829500009492675e-04,3.580114213896815750e-02,2.007448887544550920e-02,1.279834046709970030e-01,-4.108270448936313102e-02,-3.029472659746726415e-02,4.565319428886735476e-02
1.000000000000000000e+00,-1.193524675863284670e-03,2.307057487270280233e-02,2.539139341950942194e-02,1.387836842124842707e-01,-8.973287677893806991e-03,3.221810934252207492e-02,-1.115655662939082776e-01,-4.969030050866351383e-02,2.742196750029729513e-02,-2.566764795581828393e-02,-1.184843820331961117e-01,-9.546870988941942929e-03,1.471555712303163066e-01,7.341063462698302951e-04,4.206573495572866334e-02,2.585496135699603612e-02,1.279592626356001461e-01,-4.438053008659613441e-02,-3.501372630188850921e-02,4.680000746552260421e-02


==> Data/les_results.csv <==
r,POD,POD_2r,DS_1,DS_2,DS_3,DS_4,DS_5,DS_avg,it1,it2,it3,it4,it5,it_avg
2,,,,,,,,,,,,,,
5,1.20E-01,0.1110519,1.150194e-01,0.115016,0.1149737,0.1150057,0.1150191,1.15E-01,23,28,26,22,26,25
10,1.11E-01,0.0994299,1.040054e-01,0.1039889,0.1039692,0.1039639,0.1039533,1.04E-01,47,44,44,44,47,45.2
15,1.04E-01,0.09116091,0.09552988,0.09525754,0.09530231,0.09554666,0.09538296,9.54E-02,65,96,97,64,105,85.4
20,9.94E-02,0.08462265,0.08867131,0.08878076,0.08872684,0.08876192,0.0886801,8.87E-02,82,67,79,66,85,75.8
25,9.50E-02,0.07937782,0.08294727,0.08289765,0.0826924,0.08291063,0.08304662,8.29E-02,85,90,108,89,85,91.4
30,9.12E-02,0.07480554,0.07795537,0.07800433,0.07786955,0.07790769,0.07796443,7.79E-02,98,98,95,106,92,97.8
35,8.77E-02,0.07082246,0.07363074,0.07373782,0.07374363,0.07366331,0.07372776,7.37E-02,111,97,100,115,90,102.6
40,8.46E-02,0.06726864,0.06992999,0.06975664,0.06925063,0.06984797,0.06970693,6.97E-02,101,126,189,120,122,131.6
45,0.08187342,0.06408234,0.0661521,6.62E-02,6.60E-02,6.63E-02,6.62E-02,6.62E-02,121,125,153,124,113,127.2
50,7.94E-02,6.12E-02,0.06273104,0.06298552,0.0630171,0.06278603,0.06287796,6.29E-02,159,119,114,136,124,130.4
55,7.70E-02,5.86E-02,5.99E-02,6.00E-02,5.98E-02,5.98E-02,5.99E-02,5.99E-02,136,139,133,157,145,142
60,0.07480554,5.61E-02,0.05715422,0.05710359,0.05707117,0.0570767,0.05709968,5.71E-02,140,136,150,138,142,141.2
65,7.28E-02,5.39E-02,5.45E-02,5.43E-02,5.46E-02,5.45E-02,5.43E-02,5.44E-02,146,166,140,154,184,158
70,0.07082246,5.17E-02,0.05194174,0.05223386,0.05209566,0.05200882,0.05200385,5.21E-02,166,153,153,165,177,162.8
75,6.90E-02,4.97E-02,4.99E-02,4.99E-02,4.97E-02,4.96E-02,4.97E-02,4.98E-02,164,170,201,191,178,180.8
80,0.06726864,4.78E-02,0.0478827,0.04796573,0.04764928,0.04772928,0.04764132,4.78E-02,164,150,197,164,193,173.6


==> Data/les_sv.csv <==
1,407.412390732946,1
2,372.376419445801,0.914003667821407
3,313.097574118835,0.768502827210445
4,302.385023319575,0.74220870596394
5,292.45759669955,0.71784168413094
6,277.050954143634,0.680025842231289
7,271.219924821448,0.665713490779002
8,238.896250510907,0.58637453338404
9,237.435383277857,0.582788812217284
10,234.805182876685,0.576332944744916
11,224.215833215494,0.550341222592968
12,215.039105642875,0.527816803156169
13,207.894422601129,0.510280068377698
14,202.153852902749,0.496189751467964
15,194.657026108748,0.47778867441551
16,189.915292877719,0.46615001702834
17,182.125041625628,0.447028725115552
18,178.938899956903,0.43920829122302
19,169.846594600583,0.416891087418878
20,169.675674457612,0.416471561290419
21,167.044777279683,0.41001398356875
22,164.386886482671,0.403490149592492
23,162.4851001904,0.398822185790875
24,160.976715620292,0.395119832587052
25,157.592827466373,0.386814026895106
26,155.530119231347,0.381751077701746
27,149.153013325435,0.366098372847975
28,148.547483855788,0.364612091420556
29,146.68296602162,0.360035603624459
30,145.49786083886,0.357126744665536
31,142.50312669902,0.34977612350634
32,140.761472640673,0.345501206743957
33,137.993885357391,0.338708121049379
34,136.172413798834,0.334237291001032
35,133.694913873883,0.328156229203934
36,130.84942565209,0.321171934453658
37,129.54735222275,0.31797597512852
38,128.055661112663,0.314314596279919
39,126.657714916223,0.310883315768482
40,124.525907931315,0.305650762627248
41,122.949322245265,0.301781008731905
42,119.5124883223,0.293345246832807
43,118.857759885607,0.291738205781564
44,116.630778996497,0.286272046823798
45,116.335052330117,0.285546181157688
46,114.507469459782,0.281060350800279
47,113.045774007806,0.277472596757387
48,110.683580484297,0.271674556301968
49,109.691877897362,0.26924040699897
50,109.308122914205,0.268298474470933
51,108.67074242616,0.266734014227348
52,107.913581900786,0.264875552033766
53,106.916077168344,0.262427161275089
54,106.382878809366,0.261118417674977
55,105.777611168803,0.259632778911085
56,104.210223228906,0.255785601025607
57,102.933529807143,0.252651937320715
58,101.733789757619,0.249707156855483
59,99.6592473346369,0.244615160465167
60,98.8085332846856,0.242527069701848
61,97.5392419360685,0.239411574499717
62,97.1066729690163,0.23834982729494
63,95.8588347037309,0.235286989016898
64,95.8097106502328,0.235166413269534
65,94.7942841147482,0.232674033168728
66,94.3336323493161,0.23154335630197
67,93.9040946990971,0.230489049511138
68,93.0498646649102,0.228392328710256
69,92.8296656001276,0.227851846707766
70,91.2611510810612,0.224001903616333
71,90.0478670936937,0.221023879346662
72,89.7560814764823,0.220307687046554
73,88.6426892056884,0.217574848536683
74,87.9173725855443,0.215794547699884
75,87.3343125422205,0.214363417826109
76,86.9422074482002,0.213400989822103
77,86.0965522553696,0.211325316101652
78,85.473162562923,0.209795196481763
79,84.8662426939145,0.208305502297654
80,83.8784291890651,0.20588089880665
81,83.7763241966983,0.205630280527262
82,82.9269314181962,0.203545432845104
83,82.5987645414236,0.20273994218199
84,81.6504526926802,0.200412296115464
85,80.6700652194753,0.198005919933725
86,79.7725410560968,0.195802933024653
87,78.9693856868299,0.193831575776971
88,78.279420125048,0.192138044658439
89,78.0252086332997,0.191514078629102
90,77.3743364779526,0.18991650287993
91,77.1032550382246,0.18925112930295
92,76.4867091851565,0.187737807992425
93,76.1570845314373,0.186928739193299
94,75.8072209286421,0.186069993581351
95,74.9836682966336,0.184048570937511
96,74.6695710312784,0.183277614352734
97,73.562504372368,0.180560302154844
98,73.2332267800833,0.179752085223365
99,72.8640458473843,0.178845924927074
100,72.5722472560933,0.178129700781888
101,72.2046562343715,0.177227442946626
102,71.5152584659256,0.175535305485598
103,70.7711319896975,0.173708835566779
104,70.0272484237012,0.171882961874872
105,69.7845483072652,0.171287250693875
106,69.4944155816169,0.170575115441616
107,68.9605948159152,0.169264844134596
108,68.8229457742692,0.168926982437758
109,68.1754331397273,0.167337652684244
110,67.7656483575788,0.166331829612905
111,67.2554399428412,0.165079515185699
112,66.841399560399,0.164063246677769
113,66.598462648374,0.163466954278346
114,66.3319632631101,0.162812827424755
115,65.6263672231002,0.161080931056212
116,65.3294409557227,0.160352120950944
117,65.0665956365302,0.159706963058913
118,64.9108663089121,0.159324723021152
119,64.5148938413997,0.158352802489231
120,64.17033792593,0.157507084677729
121,63.7803201725969,0.15654978008365
122,63.6660093806124,0.156269202480748
123,63.409517476448,0.155639639143946
124,63.1876094558693,0.155094962483083
125,62.5295603269096,0.153479770741428
126,62.2487246332009,0.15279045519753
127,62.0363458604754,0.152269168222573
128,61.621939673305,0.151252001841293
129,61.2971828530308,0.150454881214475
130,60.9428271493789,0.149585109671655
131,60.5995474400703,0.148742524327869
132,60.371292067446,0.148182267993461
133,60.156298200221,0.1476545622287
134,59.7921412880714,0.146760733468375
135,59.5201247442834,0.14609306466405
136,59.3101661467972,0.145577718046564
137,58.7748663258581,0.14426381637564
138,58.3498637700445,0.143220641044008
139,58.09206452583,0.142587868820879
140,57.7500290398028,0.141748337442337
141,57.5943738756819,0.141366279440024
142,57.2430281604448,0.140503895960216
143,57.1096760566885,0.140176581163736
144,56.9204432085075,0.139712106217747
145,56.1142656693225,0.137733331007364
146,55.8847810915377,0.137170057569922
147,55.6974318224814,0.136710205897961
148,55.4136867615816,0.136013749267397
149,55.2281951393773,0.1355584572183
150,54.7065523142094,0.134278076854243
151,54.3741899709448,0.133462288353882
152,54.2976796948667,0.133274492700587
153,54.1032431228821,0.132797245134221
154,53.894582064039,0.132285083345357
155,53.5762500144454,0.131503732417319
156,53.3967997824105,0.13106326905362
157,53.1722552691366,0.130512121080751
158,52.8862662486166,0.129810156616672
159,52.7566666966408,0.129492052516444
160,52.5553932159134,0.128998023652066
161,51.8811957827734,0.12734319564861
162,51.7129058855508,0.126930125498927
163,51.4103672969613,0.126187539864639
164,51.0288106930935,0.12525100329249
165,50.9773916153358,0.125124794372665
166,50.787419139282,0.124658503998649
167,50.3540162941414,0.123594710027236
168,50.1599820691798,0.123118450027847
169,50.073594321673,0.122906409968507
170,49.6033077195578,0.121752084246432
171,49.2727253825505,0.120940664798897
172,49.1051461984568,0.120529339105557
173,48.9338559032867,0.120108904432812
174,48.7019843397133,0.119539772101916
175,48.4798851177379,0.118994626134275
176,48.1628695370327,0.118216506499438
177,47.9230457008111,0.117627855192613
178,47.8288160623629,0.117396567090946
179,47.5302618488052,0.116663761166657
180,47.3558104702673,0.116235567566006
181,47.1520131944166,0.115735344007552
182,46.8417979457911,0.114973915892743
183,46.691618106029,0.114605297158561
184,46.5668484307263,0.114299048065159
185,46.4234333397122,0.113947033511168
186,46.0749924091631,0.113091779870202
187,45.9892068282639,0.112881217838093
188,45.7738974110363,0.112352737550981
189,45.7087883139171,0.112192926267377
190,45.5928748406919,0.111908414858638
191,45.4787118836039,0.11162820011877
192,45.0266192321561,0.110518531729366
193,44.9183639099259,0.11025281737042
194,44.4233515393644,0.109037801868141
195,44.3131202448546,0.108767237454742
196,44.290154240646,0.108710867043015
197,44.1074618733825,0.108262445808366
198,43.9104471787168,0.107778870200096
199,43.6000923618591,0.107017099512907
200,43.2271221430441,0.106101638355371
201,43.109213747441,0.105812230378871
202,43.06349565359,0.105700014612019
203,42.8417024755355,0.105155619833904
204,42.5475664138286,0.104433658331511
205,42.2373125854708,0.103672135522154
206,42.2222218779397,0.103635095147648
207,41.9775329598697,0.103034502422351
208,41.9195978517558,0.102892299805466
209,41.6177301705846,0.102151360923788
210,41.5563760343593,0.102000766249643
211,41.2674188386194,0.101291516353683
212,40.9734319850497,0.100569921084966
213,40.8789550341303,0.100338025951022
214,40.785016076527,0.100107451329975
215,40.5478500165441,0.0995253235759408
216,40.4628445070355,0.0993166762410975
217,40.21220418151,0.0987014756943626
218,40.0344530292881,0.0982651827482837
219,39.7081281576713,0.0974642133152488
220,39.6274948830236,0.0972662976983412
221,39.5022632249466,0.0969589146610907
222,39.3658457001882,0.0966240757414568
223,39.128109061676,0.0960405474936182
224,38.9440240840961,0.0955887080754582
225,38.8993889306037,0.0954791504024281
226,38.7543423078657,0.0951231312286443
227,38.5743091181048,0.094681236986211
228,38.3657002375123,0.0941692032696683
229,38.1844806807275,0.0937243970710675
230,38.0602562114542,0.0934194861942778
231,37.9434802885346,0.0931328578894552
232,37.64170748924,0.0923921518968079
233,37.5463336962366,0.0921580554501294
234,37.3638413639998,0.0917101252045409
235,37.2645738294225,0.0914664715090833
236,37.1164569677523,0.0911029163864622
237,37.0473510006264,0.0909332947237496
238,36.8911957546871,0.0905500092628966
239,36.8245673551635,0.0903864688280961
240,36.6681186574848,0.0900024630854203
241,36.5071283014061,0.0896073097721175
242,36.3218056480305,0.0891524324596182
243,36.0801790935036,0.0885593563528944
244,36.0296048183134,0.088435221014008
245,35.8014377121751,0.0878751813310522
246,35.6503375189711,0.0875043035751445
247,35.5128997497362,0.0871669604496995
248,35.2742659569727,0.0865812301229065
249,35.2033573065353,0.0864071837461879
250,35.1273415637092,0.0862206019323914
251,35.040097450509,0.0860064599102422
252,34.9208812516859,0.0857138419105572
253,34.807181759744,0.0854347647530429
254,34.7201510922755,0.0852211466367357
255,34.6570495683549,0.0850662629725276
256,34.4744110913454,0.0846179740123392
257,34.2854869939775,0.0841542568999854
258,33.9593133535324,0.083353658666195
259,33.9406963479103,0.0833079629386088
260,33.8603368537544,0.0831107193201432
261,33.6690266711201,0.0826411455246824
262,33.5639365649738,0.0823832002374581
263,33.3631664446173,0.0818904068788779
264,33.2923263200281,0.081716528699911
265,33.257249743501,0.0816304327015442
266,32.9329633870692,0.080834466835488
267,32.832948507807,0.0805889787709687
268,32.8029321079234,0.0805153030542593
269,32.6723226908151,0.08019472022448
270,32.4504794079415,0.0796502024633131
271,32.2857617823583,0.0792459005094944
272,32.1437970021053,0.0788974457656473
273,32.0532013058172,0.0786750772310891
274,31.9770622378776,0.0784881927138987
275,31.8110486206613,0.0780807097286175
276,31.7886212643453,0.0780256614364543
277,31.6084471519689,0.0775834212972868
278,31.4424024870926,0.0771758621050452
279,31.3653330896073,0.0769866940796283
280,31.1902274489931,0.0765568945826146
281,31.0190044158615,0.0761366250055809
282,30.8954164954299,0.0758332765477463
283,30.6921032935395,0.0753342411562977
284,30.6332036713001,0.0751896711246071
285,30.5972886730032,0.0751015172070684
286,30.3538688276243,0.0745040394402755
287,30.3154653977732,0.074409777629087
288,30.1936257244596,0.0741107202707813
289,30.1517201108913,0.0740078622956155
290,30.08467428634,0.0738432972846428
291,29.9519866321853,0.0735176133899632
292,29.689790325252,0.0728740485085377
293,29.6556075513418,0.0727901463624868
294,29.6334718337195,0.0727358139019976
295,29.4869774200726,0.0723762411030867
296,29.3957935310959,0.0721524288404977
297,29.2316123597335,0.0717494436218422
298,29.172366046595,0.07160402263199
299,29.0346034673754,0.0712658822554252
300,28.935266192717,0.0710220573818623
301,28.8195519508934,0.0707380349896729
302,28.710409162025,0.0704701423301687
303,28.5894775729338,0.0701733138786
304,28.5318413616619,0.0700318449086252
305,28.4094581590361,0.0697314534492353
306,28.3614089783301,0.0696135159937261
307,28.1240114736648,0.0690308201551478
308,28.0307382917944,0.0688018796909107
309,27.961087012483,0.0686309195510235
310,27.9054357017305,0.0684943225500036
311,27.8537804736569,0.0683675339955842
312,27.7013624062332,0.0679934214970676
313,27.624923486415,0.0678058009888138
314,27.5698884425582,0.0676707166243992
315,27.4767459639177,0.0674420969732568
316,27.4585711259518,0.0673974865530062
317,27.2926000941579,0.0669901080943018
318,27.268388390677,0.066930680094487
319,27.0622223965116,0.0664246424803772
320,27.0184752673158,0.0663172644766863
321,26.956510829731,0.0661651718084359
322,26.8281060469996,0.0658500002877555
323,26.688341876546,0.0655069469746195
324,26.6806288940544,0.0654880153400716
325,26.6125294067284,0.0653208640975592
326,26.5509518947169,0.0651697211440993
327,26.3693737540661,0.0647240347958659
328,26.3339705359318,0.0646371370506338
329,26.2054430648088,0.0643216643894028
330,26.147908770407,0.0641804455759586
331,25.9871771896852,0.0637859274307627
332,25.9585806244784,0.0637157367201773
333,25.7696127555062,0.0632519121697453
334,25.7486328007477,0.0632004165470403
335,25.6825743666163,0.0630382751010902
336,25.5755586297991,0.062775603323669
337,25.5027578734837,0.062596912743875
338,25.489206421204,0.0625636504951364
339,25.3238932592504,0.062157886788107
340,25.1624255428563,0.0617615617865436
341,25.0701966341593,0.0615351845069251
342,25.0050542689889,0.0613752915663762
343,24.9496438998964,0.0612392859603787
344,24.8590501493238,0.0610169222016092
345,24.8350533122643,0.0609580215947418
346,24.7505826685913,0.0607506870963455
347,24.5689513537575,0.0603048702312596
348,24.5044926209813,0.0601466552769715
349,24.4443403035134,0.0599990104855118
350,24.4302110356393,0.0599643299794803
351,24.3189381978653,0.0596912090820675
352,24.2959776445116,0.0596348520495474
353,24.2823219470683,0.0596013339294463
354,24.150996830176,0.0592789944035028
355,24.0662931344457,0.0590710878752356
356,23.9118140502735,0.0586919165793057
357,23.8444719627455,0.0585266243862849
358,23.7641508178727,0.0583294748967266
359,23.7487866158286,0.0582917632257181
360,23.6851953854844,0.0581356775695361
361,23.625427203797,0.0579889756452773
362,23.5686094212427,0.0578495155212196
363,23.509380857564,0.0577041380976901
364,23.4358793225445,0.0575237274457528
365,23.3765247485477,0.0573780407279532
366,23.2818157092167,0.0571455759294214
367,23.2425164106865,0.0570491151947356
368,23.2153754438761,0.0569824972728764
369,23.1584475371862,0.0568427668474282
370,22.9697135671673,0.0563795164055865
371,22.9516227219074,0.0563351121467288
372,22.9000358660853,0.0562084914130558
373,22.7568219853903,0.0558569707328983
374,22.6672216447584,0.0556370453141581
375,22.6383618518813,0.055566208507194
376,22.5858652867128,0.0554373548778922
377,22.5280927338761,0.0552955512554429
378,22.4870064481546,0.0551947043331203
379,22.3812004227657,0.0549350018110674
380,22.3673705318622,0.0549010561304302
381,22.2112387970548,0.0545178283780132
382,22.1664406952743,0.0544078707458953
383,22.0330473910124,0.0540804548221382
384,21.9805297338312,0.0539515494221657
385,21.8768762469915,0.0536971303391986
386,21.7929321391117,0.0534910882310321
387,21.7721422046225,0.0534400590160104
388,21.6794803834503,0.053212619146041
389,21.653076096283,0.0531478094157336
390,21.6061097676475,0.0530325298373414
391,21.4425495356066,0.0526310687238325
392,21.4028590903017,0.0525336479133523
393,21.3719211731822,0.052457710318367
394,21.2791883834341,0.052230096254933
395,21.1961421330785,0.0520262579519147
396,21.1620440644397,0.0519425637162595
397,21.0417349952829,0.0516472632494761
398,21.0063676234779,0.0515604534896126
399,20.9861104283508,0.0515107318915761
400,20.9582118560429,0.0514422544153322
401,20.9140242589984,0.0513337952765097
402,20.8486231691282,0.0511732672921926
403,20.8050820357333,0.0510663949083738
404,20.7309582759341,0.0508844569961129
405,20.6670791715483,0.0507276647486534
406,20.6172813908418,0.0506054353274597
407,20.5432535241724,0.0504237327863654
408,20.4534382139061,0.0502032797213404
409,20.4028376436139,0.0500790798407202
410,20.3071585767146,0.0498442340945533
411,20.270877246033,0.0497551810085233
412,20.1961276078446,0.049571706868098
413,20.136906955325,0.0494263488626308
414,20.0766163756825,0.0492783647045299
415,20.0373364804601,0.0491819515955623
416,19.982761636433,0.0490479967987313
417,19.9108521670227,0.0488714938963996
418,19.8569686358173,0.0487392359375573
419,19.8243554629312,0.0486591864014413
420,19.7928090222989,0.0485817551761033
421,19.7570900693135,0.0484940824548069
422,19.6762653038338,0.0482956968206972
423,19.5688986727197,0.0480321637678097
424,19.5237610073898,0.0479213726717198
425,19.4551516828301,0.0477529700258495
426,19.3966217652983,0.0476093074400689
427,19.3840307356987,0.0475784025636195
428,19.3608445863412,0.0475214918022265
429,19.300489447584,0.0473733491827823
430,19.2592869253381,0.0472722169561169
431,19.1881432040474,0.0470975935943614
432,19.1651360844562,0.0470411222642925
433,19.1282918873688,0.0469506876139836
434,19.0665274987624,0.0467990859690379
435,18.9977224985941,0.0466302030343669
436,18.9271311989423,0.0464569356000485
437,18.844295212592,0.046253613393276
438,18.7281088880676,0.0459684322668126
439,18.7075331403776,0.0459179287765947
440,18.6464510521112,0.0457680018483624
441,18.5722023696794,0.045585757311572
442,18.5321415817373,0.0454874274893739
443,18.5028395138998,0.0454155051116946
444,18.4429534007994,0.0452685137229627
445,18.344250986711,0.0450262471244656
446,18.3301229403327,0.0449915696166146
447,18.3026261920066,0.0449240784235345
448,18.2298483269361,0.0447454440306544
449,18.2216169991865,0.0447252401096719
450,18.1534066780679,0.0445578168239053
451,18.1115702729014,0.0444551287218296
452,18.0119428261493,0.0442105916163849
453,17.9553133403532,0.0440715936696257
454,17.9445232370846,0.0440451091946465
455,17.8879026343076,0.043906133051395
456,17.8014006381573,0.0436938125669965
457,17.7466328717441,0.0435593842391917
458,17.7423113370105,0.0435487769655006
459,17.6718025116704,0.0433757119656532
460,17.6233335078866,0.0432567440479209
461,17.5535966529889,0.0430855738614368
462,17.5045659815213,0.0429652273217075
463,17.4513335939771,0.0428345676050295
464,17.4242372370035,0.0427680591787029
465,17.3533336756462,0.0425940252932098
466,17.329712453973,0.0425360466401044
467,17.2884228417739,0.0424347006498049
468,17.217350038532,0.0422602513574944
469,17.1604830008307,0.0421206703359181
470,17.144063374311,0.0420803681092477
471,17.0925033584428,0.0419538132546557
472,17.0536270122203,0.0418583906629359
473,17.0495281282938,0.0418483298890868
474,17.0152174107932,0.0417641137035189
475,16.9526102122578,0.0416104433685967
476,16.9060982128707,0.0414962789483554
477,16.831055900932,0.0413120864356935
478,16.8091918646587,0.041258420821268
479,16.8021845568364,0.0412412212760856
480,16.6949641555013,0.0409780471464469
481,16.6404649459309,0.040844277995557
482,16.6041654610011,0.0407551803496447
483,16.5958678794447,0.0407348138076711
484,16.5763082228747,0.0406868043287871
485,16.4992502069529,0.0404976642395935
486,16.4606744663033,0.0404029794888911
487,16.4324161455076,0.0403336190044324
488,16.376021479898,0.0401951974274447
489,16.3271409436388,0.040075219396901
490,16.2962329189685,0.0399993551733936
491,16.2391292367098,0.0398591933040994
492,16.1552008813499,0.0396531898607362
493,16.1398568520035,0.0396155277039253
494,16.1240473818137,0.0395767231153821
495,16.0847649841569,0.0394803038641509
496,16.0799670177744,0.0394685271816256
497,16.0002886434341,0.0392729553822581
498,15.9285737519049,0.0390969300743382
499,15.9083961606219,0.0390474038651654
500,15.8616164835662,0.0389325824259561
501,15.8271013478352,0.0388478644926871
502,15.8070788744044,0.0387987190226764
503,15.7662215199118,0.0386984340155878
504,15.7446760863201,0.0386455504163606
505,15.6512855996566,0.0384163220256985
506,15.598594746415,0.0382869915133232
507,15.5409347461785,0.0381454641529679
508,15.4866836681465,0.038012304044768
509,15.4588531665616,0.0379439936491639
510,15.4345386136485,0.0378843132038311
511,15.3965229377834,0.0377910031407847
512,15.3102862730754,0.0375793339165061
513,15.2903017057507,0.0375302814876175
514,15.2455881224628,0.0374205313074439
515,15.2205481066228,0.0373590702021621
516,15.2180446315692,0.0373529253840108
517,15.177603833427,0.0372536628209125
518,15.1222218409857,0.0371177268658432
519,15.0845868686614,0.0370253512455127
520,15.0636759202802,0.0369740250000257
521,15.0020881236694,0.0368228568028584
522,14.9921735627282,0.0367985213600326
523,14.9315888306234,0.0366498152001737
524,14.8961420504602,0.0365628105312695
525,14.8707089934571,0.0365003847003876
526,14.8355646231878,0.0364141223012345
527,14.7914287525435,0.0363057901256594
528,14.7328141558777,0.0361619196936377
529,14.7089754770042,0.0361034072884784
530,14.6877025651088,0.03605119259796
531,14.6442194805727,0.035944462695961
532,14.6061532423144,0.0358510285267404
533,14.5774416984511,0.0357805555992686
534,14.5410494711328,0.0356912303157326
535,14.5164463686478,0.0356308416210226
536,14.4704169714613,0.03551786175533
537,14.4507321796488,0.0354695451300622
538,14.3928467442058,0.0353274644355138
539,14.3603002783095,0.0352475786327337
540,14.3203001395997,0.035149397675012
541,14.2971794446031,0.0350926475723581
542,14.2445310602533,0.0349634213005328
543,14.1850681561414,0.034817468684794
544,14.1692247421405,0.0347785807806426
545,14.1307756072655,0.0346842067857678
546,14.1096203944381,0.0346322809894282
547,14.0592796749923,0.0345087189167204
548,14.0266373051394,0.0344285977161988
549,14.0145372675996,0.0343988979873369
550,13.9641571361515,0.0342752391772613
551,13.9244712891064,0.0341778296532806
552,13.8965331450062,0.0341092550474618
553,13.8693968867852,0.0340426486829077
554,13.8089116098217,0.0338941866372279
555,13.7875808094261,0.0338418298584927
556,13.7609718312021,0.033776517710828
557,13.7207482637291,0.0336777883437593
558,13.6813567999267,0.0335811013879905
559,13.6453739494844,0.0334927809263139
560,13.600137747914,0.0333817479715012
561,13.588537616686,0.0333532752703957
562,13.5527045313097,0.0332653224093848
563,13.48740514092,0.0331050440480119
564,13.4823538702751,0.0330926456262659
565,13.4511419713686,0.0330160355387562
566,13.4305792384482,0.0329655639934913
567,13.3594502334135,0.0327909767530131
568,13.3375901807246,0.0327373209163568
569,13.3314388258952,0.0327222223210041
570,13.271704416369,0.0325756032910359
571,13.2265951472205,0.0324648818938115
572,13.2159382280784,0.032438724321326
573,13.156120954791,0.0322919019009776
574,13.1021764128474,0.0321594941903368
575,13.0785311331205,0.0321014564863673
576,13.0474189911246,0.0320250912537342
577,13.021636346813,0.0319618073554089
578,12.9825932210368,0.0318659754007008
579,12.967474531516,0.0318288663439696
580,12.9434084519409,0.0317697957802789
581,12.9330337512676,0.0317443309173801
582,12.9130805711387,0.031695355528848
583,12.866676213546,0.0315814553170524
584,12.8374676076537,0.0315097623431598
585,12.8010922538474,0.0314204784759195
586,12.7545111247859,0.0313061443758257
587,12.7185704249509,0.031217927373465
588,12.6759478721248,0.0311133096598276
589,12.6451990495791,0.0310378362003916
590,12.6283598553681,0.0309965041383481
591,12.5954929874946,0.0309158319039706
592,12.5762959821144,0.0308687125580283
593,12.5582158927093,0.0308243346995822
594,12.5000575224996,0.0306815840824372
595,12.449881353289,0.030558425900821
596,12.4093785587367,0.0304590111665771
597,12.3947941870448,0.0304232136012019
598,12.3772976940206,0.0303802681890787
599,12.3409587378517,0.0302910736604009
600,12.3299200908034,0.030263979130879
601,12.3212015339978,0.0302425792986602
602,12.2764135016399,0.0301326463820952
603,12.2642400069575,0.0301027663515431
604,12.2207109194225,0.0299959235344735
605,12.21348018868,0.0299781755942858
606,12.1517782956878,0.0298267273457894
607,12.1134992162877,0.0297327707547018
608,12.0545812319041,0.029588155652845
609,12.0272000297109,0.0295209480695314
610,12.0031765285217,0.029461982015146
611,11.9899481899276,0.029429512853935
612,11.9661010331351,0.0293709796395927
613,11.9365374366284,0.029298415335759
614,11.9018799736454,0.029213348058054
615,11.8733322371972,0.0291432771984102
616,11.859663891285,0.0291097280324468
617,11.8520510024673,0.0290910420793663
618,11.8077288220853,0.0289822526036651
619,11.7949928554871,0.0289509919771158
620,11.7411740395134,0.0288188928628083
621,11.6817634209065,0.0286730685826484
622,11.6488762230782,0.0285923464480832
623,11.6343305425628,0.0285566438507978
624,11.6143287718708,0.0285075491959789
625,11.6016543856245,0.0284764397193538
626,11.5364719439369,0.0283164484103747
627,11.5155433008792,0.0282650787330311
628,11.4802735418403,0.0281785085652082
629,11.4432861279202,0.0280877223869736
630,11.4249739706605,0.0280427749143975
631,11.384574660289,0.0279436141836722
632,11.36212745556,0.0278885171732732
633,11.355742790575,0.0278728459145432
634,11.3297366921796,0.0278090135447209
635,11.2914301890578,0.0277149896416853
636,11.2840660009552,0.0276969141283475
637,11.2679003756007,0.0276572353514566
638,11.2262987217937,0.0275551234502155
639,11.188284035442,0.0274618158159451
640,11.1619620360812,0.0273972080623286
641,11.1347899599741,0.0273305137822204
642,11.1002952198223,0.0272458459102154
643,11.0769024978209,0.0271884281130804
644,11.0429779727192,0.0271051598427152
645,11.0196073420082,0.0270477962689932
646,10.9856000341288,0.0269643248070226
647,10.9777972464259,0.026945172744198
648,10.9648745944162,0.0269134538954254
649,10.9131355799857,0.0267864596861
650,10.8806385305454,0.0267066951767736
651,10.8289078248958,0.0265797213614793
652,10.8186888858858,0.0265546388179865
653,10.7930516536509,0.0264917118358475
654,10.7783205727771,0.0264555541705215
655,10.7452352270697,0.0263743456789293
656,10.7264769718942,0.0263283032521347
657,10.6986265845343,0.0262599440465892
658,10.6710454608962,0.0261922457530039
659,10.6507465384514,0.0261424217346222
660,10.6175243092058,0.0260608772602733
661,10.5765710194659,0.0259603567786397
662,10.5474639692391,0.0258889130746956
663,10.5186195497775,0.0258181140020171
664,10.5113489979885,0.0258002683204562
665,10.4879562652309,0.0257428504969198
666,10.4610083092869,0.0256767063232104
667,10.4360961022972,0.0256155589267237
668,10.4069878185834,0.0255441121951665
669,10.3591984693894,0.025426812500113
670,10.335994170536,0.0253698571905025
671,10.3295814507905,0.0253541170709297
672,10.2890379675954,0.0252546024657845
673,10.2753158353897,0.0252209212805337
674,10.2499660813159,0.0251586999179773
675,10.2172763658732,0.025078462506975
676,10.1869180239873,0.0250039474883442
677,10.1304570130067,0.0248653630656195
678,10.1130790198366,0.0248227085132166
679,10.1025379848654,0.0247968353802169
680,10.0688512700675,0.0247141508189119
681,10.0493394974294,0.0246662588718775
682,10.0374091761197,0.0246369757141214
683,10.0083542436936,0.0245656599341231
684,9.97852072289179,0.0244924330969418
685,9.97491902021811,0.0244835926621499
686,9.90016996537976,0.0243001199535662
687,9.8860713778031,0.0242655147527983
688,9.8683348010279,0.0242219800514032
689,9.83655377558709,0.0241439730340328
690,9.81675044691965,0.0240953654582254
691,9.80728341494611,0.0240721284821567
692,9.77910737635045,0.0240029699606278
693,9.74644694555719,0.0239228044292494
694,9.74251858723508,0.0239131622131276
695,9.68485414502082,0.0237716239498694
696,9.65802267051748,0.0237057656816535
697,9.6209205789389,0.0236146980253365
698,9.61331165775913,0.0235960218108844
699,9.56950411146769,0.0234884955125
700,9.53838783990979,0.0234121201437933
701,9.52980212071235,0.0233910463635335
702,9.47686059651978,0.0232611005754406
703,9.43472485991142,0.0231576777597218
704,9.41957511641874,0.0231204924805372
705,9.40792514791032,0.0230918974530578
706,9.37542800601569,0.0230121327168009
707,9.33344936624282,0.0229090954976889
708,9.32475472471747,0.0228877543658944
709,9.29827669207545,0.0228227636261813
710,9.27562784392824,0.0227671716789004
711,9.25467024523984,0.0227157309295145
712,9.23089307809141,0.0226573695058336
713,9.1730751038954,0.0225154543959569
714,9.16249657688471,0.0224894892381676
715,9.14634974946504,0.0224498566010977
716,9.09705583928109,0.0223288639378769
717,9.09385987786888,0.0223210194012725
718,9.08343734834324,0.0222954371417175
719,9.03249712072895,0.0221704035669589
720,8.99700341645231,0.0220832837220941
721,8.97894233134846,0.0220389525099988
722,8.97005435712744,0.0220171368401194
723,8.94407353393301,0.021953366508668
724,8.92558529772506,0.0219079868475961
725,8.89391044313719,0.0218302404282226
726,8.86838684365616,0.0217675923594314
727,8.82619533502995,0.0216640326504341
728,8.81926447781027,0.0216470207544355
729,8.78882478729159,0.0215723060643302
730,8.75455295197647,0.0214881853156866
731,8.71060000803161,0.0213803021365183
732,8.68100351752305,0.0213076570938495
733,8.66053585836841,0.0212574189086097
734,8.63045851772191,0.0211835936118572
735,8.61783260939339,0.0211526031250294
736,8.58245711833949,0.021065773436344
737,8.51896317293962,0.0209099265675592
738,8.49576288710734,0.0208529811079708
739,8.4822560007501,0.0208198282469767
740,8.42888096150768,0.0206888183895043
741,8.41623102251142,0.0206577689190316
742,8.38760644196677,0.0205875094443673
743,8.35761308782141,0.0205138902937779
744,8.33983291923165,0.0204702485956013
745,8.3255540132755,0.0204352008005883
746,8.30590248682733,0.0203869658256706
747,8.27100116410687,0.0203012999904768
748,8.20590552868511,0.0201415217488169
749,8.19878462270117,0.0201240433751937
750,8.17878181890898,0.0200749461846144
751,8.15192635689392,0.0200090290386809
752,8.12807464419152,0.0199504846417874
753,8.10402152289783,0.0198914458843986
754,8.07437791791793,0.0198186851985329
755,8.07043553320562,0.01980900855442
756,8.06101411406511,0.0197858835357539
757,8.0461484068524,0.0197493954280015
758,7.9842297163036,0.019597415046557
759,7.97428443972636,0.0195730042117286
760,7.92214901856879,0.0194450370159745
761,7.89270627895256,0.0193727693572436
762,7.84964501770251,0.0192670748270095
763,7.8419698815883,0.0192482360869791
764,7.8113912442935,0.0191731803498676
765,7.79560421808978,0.0191344308504346
766,7.77020649122358,0.0190720917379188
767,7.71777373293363,0.018943394723585
768,7.70528256648865,0.0189127349627895
769,7.66901589956081,0.0188237178691695
770,7.66532275303798,0.0188146529840388
771,7.63776863097139,0.0187470209662275
772,7.59061310355663,0.0186312769965118
773,7.56588047449445,0.0185705703768195
774,7.53793823070125,0.018501985708241
775,7.5050443910134,0.0184212472711289
776,7.48298801263976,0.0183671095500499
777,7.46232842933326,0.0183164002840177
778,7.39730282147031,0.0181567939260815
779,7.38534492340017,0.0181274430807412
780,7.33639874471813,0.0180073039298578
781,7.32814103201823,0.0179870352466078
782,7.24443477427123,0.0177815769452625
783,7.23582387314514,0.0177604413555702
784,7.17565835664863,0.017612764166891
785,7.15613924003658,0.0175648541939593
786,7.12431715319533,0.0174867463907479
787,7.08239535931423,0.0173838487007546
788,7.01494998006486,0.01721830297661
789,6.98703362305273,0.017149781847535
790,6.92147598078673,0.0169888696029466
791,6.87292856526861,0.0168697092224024
792,6.82112109828022,0.0167425469952174
793,6.80929102592424,0.016713509900065
794,6.74637592175635,0.0165590838060164
795,6.68461664792477,0.0164074947153644
796,6.66127201992201,0.0163501949656912
797,6.64118219437645,0.0163008841788753
798,6.45688181267288,0.0158485160479699
799,6.3793366696641,0.0156581802978243
800,5.50699238206701E-13,1.35169977824184E-15


==> Data/motiv_ds.csv <==
-1.237703375839355635e+00,8.002680932654147039e-01
-1.161617727920655208e+00,6.890669731435961065e-01
-1.083088702713548956e+00,5.872567324361113172e-01
-1.002656356353194944e+00,4.946151823124027569e-01
-9.207951431720906577e-01,4.108869993899795792e-01
-8.379133158646581148e-01,3.357936920247540091e-01
-7.543535522889635025e-01,2.690433514562642348e-01
-6.703947628825919214e-01,2.103400526234896206e-01
-5.862550187804487223e-01,1.593927760531483329e-01
-5.020955276379807097e-01,1.159237301667346148e-01
-4.180255720118305485e-01,7.967596256496098373e-02
-3.341083140497383419e-01,5.042015922700965325e-02
-2.503673603004414328e-01,2.796054199454960087e-02
-1.667939717687123014e-01,1.213978707466279935e-02
-8.335479699457112868e-02,2.842900460940045448e-03
0.000000000000000000e+00,0.000000000000000000e+00
8.332834952162468389e-02,3.587968177444013449e-03
1.666877593556754800e-01,1.363095441395001557e-02
2.501268082567874029e-01,3.019972059660639557e-02
3.336767866464755428e-01,5.340983856849868677e-02
4.173436196993299263e-01,8.341876320621648133e-02
5.011002047791401903e-01,1.204218193764133166e-01
5.848792904624366962e-01,1.646471553271474653e-01
6.685670182049747723e-01,2.163497287894025345e-01
7.519972401264037876e-01,2.758044050958753379e-01


==> Data/motiv_pod.csv <==
-1.353085921489696197e+00,5.050967500237514285e-01
-1.246953389268800505e+00,4.654782777263337668e-01
-1.143096114779559080e+00,4.267091419473683644e-01
-1.041514098021972590e+00,3.887893426868556102e-01
-9.422073389960410328e-01,3.517188799447954484e-01
-8.451758377017639656e-01,3.154977537211878236e-01
-7.504195941391413882e-01,2.801259640160325692e-01
-6.579386083081737446e-01,2.456035108293299907e-01
-5.677328802088607018e-01,2.119303941610799213e-01
-4.798024098412022043e-01,1.791066140112823057e-01
-3.941471972051985295e-01,1.471321703799372826e-01
-3.107672423008495111e-01,1.160070632670447965e-01
-2.296625451281550379e-01,8.573129267260476416e-02
-1.508331056871153875e-01,5.630485859661733122e-02
-7.427892397773042110e-02,2.772776103908242834e-02
-0.000000000000000000e+00,0.000000000000000000e+00
7.200366624607561217e-02,-2.687842452062984624e-02
1.417320747604965681e-01,-5.290751252280716938e-02
2.091852255432629371e-01,-7.808726400653201449e-02
2.743631185943745110e-01,-1.024176789718042740e-01
3.372657539138314564e-01,-1.258987574186240244e-01
3.978931315016337456e-01,-1.485304993469912516e-01
4.562452513577813229e-01,-1.703129047569059418e-01
5.123221134822741885e-01,-1.912459736483680672e-01
5.661237178751125088e-01,-2.113297060213777390e-01


==> Data/transport_ds_state.csv <==
0.000000000000000000e+00,2.091437666969599392e-08,-8.469619731739538309e-12,2.506754393886577686e-11,3.436623040217837669e-10,-1.076898472479232223e-18
9.765625000000000000e-04,3.098160719807840611e-08,-1.233204849654876589e-11,3.660064552449258144e-11,5.079832153725267742e-10,-1.591994874929093886e-18
1.953125000000000000e-03,4.572254504237334175e-08,-1.794602896457169790e-11,5.329282449562028835e-11,7.480742537453318414e-10,-2.344543874971593383e-18
2.929687500000000000e-03,6.722399347944158050e-08,-2.593562326920154224e-11,7.726295108913552620e-11,1.097418316243327694e-09,-3.439702539089757115e-18
3.906250000000000000e-03,9.846595419740650260e-08,-3.728961496965461300e-11,1.115028900716606247e-10,1.603820417264772580e-09,-5.027275773558944310e-18
4.882812500000000000e-03,1.436865716627806632e-07,-5.345879680575382203e-11,1.602891293552915774e-10,2.334981418638451048e-09,-7.319686946976261115e-18
5.859375000000000000e-03,2.088887066644395677e-07,-7.624226581807580522e-11,2.294181044990711883e-10,3.386546570687952754e-09,-1.061694973841472335e-17
6.835937500000000000e-03,3.025399927670680395e-07,-1.082706891981208025e-10,3.269874208225086029e-10,4.893047194980141656e-09,-1.534103168519713485e-17
7.812500000000000000e-03,4.365360389097201527e-07,-1.530770475840809008e-10,4.640529046526178305e-10,7.042853205224505960e-09,-2.208291675456546056e-17
8.789062500000000000e-03,6.275195767783278756e-07,-2.153802446589119092e-10,6.557455369082906789e-10,1.009864910410235819e-08,-3.166689715608552143e-17
9.765625000000000000e-03,8.986793134454358802e-07,-3.017050238235145615e-10,9.226578005413359631e-10,1.442529172136155267e-08,-4.523776520378854989e-17
1.074218750000000000e-02,1.282191586750726947e-06,-4.206363792480300724e-10,1.292552413356217746e-09,2.052727143400386596e-08,-6.437885959006207638e-17
1.171875000000000000e-02,1.822519755444098635e-06,-5.837242042438588402e-10,1.802821681996942442e-09,2.909935576943761756e-08,-9.127072439402744313e-17
1.269531250000000000e-02,2.580852272491587233e-06,-8.061771855354064795e-10,2.503454539215552814e-09,4.109420412431829387e-08,-1.289037157154502054e-16
1.367187500000000000e-02,3.641045221252965104e-06,-1.108001202662685985e-09,3.460910479314769642e-09,5.781257714214299151e-08,-1.813613828161719997e-16
1.464843750000000000e-02,5.117542716139797782e-06,-1.515357373794030449e-09,4.763099666632218716e-09,8.102302729230745927e-08,-2.541962810304283057e-16
1.562500000000000000e-02,7.165884741812071550e-06,-2.062047812875094410e-09,6.525584375079795910e-09,1.131197271167054821e-07,-3.549262848038463923e-16
1.660156250000000000e-02,9.996582819718409055e-06,-2.791668655451936376e-09,8.899312176118678049e-09,1.573300411442607585e-07,-4.936865418061387271e-16
1.757812500000000000e-02,1.389335724140718911e-05,-3.759707236017241720e-09,1.208035213814746654e-08,2.179856009403860718e-07,-6.840818847036781278e-16
1.855468750000000000e-02,1.923699390217650633e-05,-5.036340626996851423e-09,1.632163310677249430e-08,3.008751460861150863e-07,-9.442958255238410560e-16
1.953125000000000000e-02,2.653640430803382087e-05,-6.709425784553136562e-09,2.194734317805540935e-08,4.137010485906125642e-07,-1.298526120546915223e-15
2.050781250000000000e-02,3.646887017876895002e-05,-8.887830156158221885e-09,2.936998110664631669e-08,5.666672959148910456e-07,-1.778833814545992660e-15
2.148437500000000000e-02,4.993193752475840852e-05,-1.170478581981507101e-08,3.911074067645579314e-08,7.732327696968205829e-07,-2.427512749536560956e-15
2.246093750000000000e-02,6.811000667851891354e-05,-1.532127760853529739e-08,5.182296023460280214e-08,1.051071503754285858e-06,-3.300110365875850795e-15
2.343750000000000000e-02,9.255936148196445765e-05,-1.992895454161083073e-08,6.831892269038690862e-08,1.423290226237419637e-06,-4.469258945540778907e-15
2.441406250000000000e-02,1.253162054371489184e-04,-2.575174888546334524e-08,8.959974488986989759e-08,1.919964082961614250e-06,-6.029508875597827034e-15
2.539062500000000000e-02,1.690332439091176407e-04,-3.304551514446909691e-08,1.168874802241858121e-07,2.580063340327587956e-06,-8.103393665517879543e-15
2.636718750000000000e-02,2.271514816512253945e-04,-4.209461730557378732e-08,1.516584636645912677e-07,3.453857352462961913e-06,-1.084899907416296212e-14
2.734375000000000000e-02,3.041152106259350802e-04,-5.320322550844022086e-08,1.956757686627531642e-07,4.605897551231816328e-06,-1.446935745556381799e-14
2.832031250000000000e-02,4.056396531778253683e-04,-6.667927979640998741e-08,2.510176933887877816e-07,6.118698040454984649e-06,-1.922404178641843143e-14
2.929687500000000000e-02,5.390424100092977740e-04,-8.280766905601211807e-08,3.200978453978691950e-07,8.097251009401517350e-06,-2.544339271388578344e-14
3.027343750000000000e-02,7.136517404355930891e-04,-1.018082476308033593e-07,4.056705036632572152e-07,1.067453370369589855e-05,-3.354587447177734712e-14
3.125000000000000000e-02,9.413067704852595132e-04,-1.237734862951789602e-07,5.108125772840457593e-07,1.401818460715798907e-05,-4.405912140216558497e-14
3.222656250000000000e-02,1.236966965127755209e-03,-1.485776892368543462e-07,6.388705573464515746e-07,1.833854760946745214e-05,-5.764530364790578007e-14
3.320312500000000000e-02,1.619450587218618925e-03,-1.757493330398199035e-07,7.933571818151929751e-07,2.389830307065302670e-05,-7.513150645211150553e-14
3.417968750000000000e-02,2.112324353247413584e-03,-2.042939764624074174e-07,9.777780039476965860e-07,3.102392465071082055e-05,-9.754587874910845818e-14
3.515625000000000000e-02,2.744969023656762194e-03,-2.324541200592677259e-07,1.195362747993254224e-06,4.011921636902720069e-05,-1.261603598324402896e-13
3.613281250000000000e-02,3.553848150204429700e-03,-2.573869959871718044e-07,1.448669728882834999e-06,5.168119725374274037e-05,-1.625408324372525324e-13
3.710937500000000000e-02,4.584009538163443497e-03,-2.747390583516361009e-07,1.739024257236523787e-06,6.631860663141567105e-05,-2.086055708567602803e-13
3.808593750000000000e-02,5.890851033937771764e-03,-2.780903088743302545e-07,2.065743089468329072e-06,8.477330036822208520e-05,-2.666928463706927345e-13
3.906250000000000000e-02,7.542183858194072277e-03,-2.582370665720960178e-07,2.425087383002073909e-06,1.079447957708108816e-04,-3.396385120758775341e-13
4.003906250000000000e-02,9.620627679971988089e-03,-2.022754851154787699e-07,2.808875254919548846e-06,1.369181947899704281e-04,-4.308643046404730401e-13
4.101562500000000000e-02,1.222637174987866587e-02,-9.244283570361557824e-08,3.202673473828657067e-06,1.729956715769162632e-04,-5.444774637488803258e-13
4.199218750000000000e-02,1.548033543228695061e-02,9.533425936602936499e-08,3.583474778245902837e-06,2.177316465470468913e-04,-6.853820691795711252e-13
4.296875000000000000e-02,1.952775912784233958e-02,3.932414046088143048e-07,3.916754043604004555e-06,2.729716809914180947e-04,-8.594022207417109869e-13
4.394531250000000000e-02,2.454225256760335025e-02,8.437919826506265510e-07,4.152783592558558996e-06,3.408950127345554025e-04,-1.073416827459109278e-12
4.492187500000000000e-02,3.073032148906533825e-02,1.502527865754758852e-06,4.222074656692091307e-06,4.240605095688819654e-04,-1.335505319737671579e-12
4.589843750000000000e-02,3.833638547209174130e-02,2.441282350708634919e-06,4.029801130414491777e-06,5.254556417452605323e-04,-1.655103044022423358e-12
4.687500000000000000e-02,4.764828893168848722e-02,3.752087638117960228e-06,3.449052724946701374e-06,6.485478659380814088e-04,-2.043164437812870653e-12
4.785156250000000000e-02,5.900329367789827750e-02,5.551813143833620889e-06,2.312758506391014283e-06,7.973375696122069704e-04,-2.512331311728286542e-12
4.882812500000000000e-02,7.279452485190632260e-02,7.987622260722941183e-06,4.041219044719542840e-07,9.764114480181568072e-04,-3.077102685936390163e-12
4.980468750000000000e-02,8.947782229302470025e-02,1.124333340821065757e-05,-2.554586989018518036e-06,1.190994878433766606e-03,-3.754001647994118217e-12
5.078125000000000000e-02,1.095789264382743544e-01,1.554676672793131110e-05,-6.915021935219328509e-06,1.447001520904646083e-03,-4.561733630817948851e-12
5.175781250000000000e-02,1.337009017769850705e-01,2.117814719661844611e-05,-1.311765071375534167e-05,1.751078020520236214e-03,-5.521329373747701770e-12
5.273437500000000000e-02,1.625316718915206793e-01,2.847962041859177892e-05,-2.170862692993186387e-05,2.110641319873625757e-03,-6.656264654590811214e-12
5.371093750000000000e-02,1.968515085919552987e-01,3.786591464480248709e-05,-3.335867681809201067e-05,2.533905725704415322e-03,-7.992547703365069477e-12
5.468750000000000000e-02,2.375402841635084195e-01,4.983615418538912183e-05,-4.888397049869994419e-05,3.029896524146508986e-03,-9.558764074937194337e-12
5.566406250000000000e-02,2.855842610594971909e-01,6.498679152819417538e-05,-6.926886724718971295e-05,3.608446623487940926e-03,-1.138606772333586414e-11
5.664062500000000000e-02,3.420821584725248221e-01,8.402557908173611785e-05,-9.569032553770851163e-05,4.280172440088460956e-03,-1.350810614818398079e-11
5.761718750000000000e-02,4.082502013001305663e-01,1.077864464356493950e-04,-1.295436522611017412e-04,5.056425057042067926e-03,-1.596086684486466911e-11
5.859375000000000000e-02,4.854258254956571039e-01,1.372450827229684811e-04,-1.724691306809387180e-04,5.949212598900823629e-03,-1.878243196161497480e-11
5.957031250000000000e-02,5.750696862582551638e-01,1.735349505958512300e-04,-2.263789137895742072e-04,6.971089804771871297e-03,-2.201262812903301380e-11
6.054687500000000000e-02,6.787655937246823701e-01,2.179633734662109732e-04,-2.934834028453454967e-04,8.135010973019506791e-03,-2.569255896184826966e-11
6.152343750000000000e-02,7.982179866520867639e-01,2.720272480071155930e-04,-3.763161495041867201e-04,9.454142816573465544e-03,-2.986400881792911535e-11
6.250000000000000000e-02,9.352465499535994597e-01,3.374278372040283866e-04,-4.777561336205001061e-04,1.094163433166696169e-02,-3.456870810626383543e-11
6.347656250000000000e-02,1.091777588781018826e+00,4.160839981815466762e-04,-6.010460774691804217e-04,1.261034156133728976e-02,-3.984745282403373897e-11
6.445312500000000000e-02,1.269831791953860201e+00,5.101431006888232844e-04,-7.498052734887621085e-04,1.447250614353111711e-02,-4.573907411583563657e-11
6.542968750000000000e-02,1.471508052531332655e+00,6.219887942632093157e-04,-9.280352320779931222e-04,1.653938777378759217e-02,-5.227925750668333551e-11
6.640625000000000000e-02,1.698963064534635414e+00,7.542446941788161522e-04,-1.140116309284903724e-03,1.882085218510879190e-02,-5.949921605850256966e-11
6.738281250000000000e-02,1.954386483172585898e+00,9.097729815256949118e-04,-1.390793363740097698e-03,2.132491793655502330e-02,-6.742422700086688735e-11
6.835937500000000000e-02,2.239971521815890210e+00,1.091666856864800719e-03,-1.685148428810960292e-03,2.405726718383105478e-02,-7.607204731634359411e-11
6.933593750000000000e-02,2.557880962213295639e+00,1.303235756010467580e-03,-2.028558382140591490e-03,2.702072764175855735e-02,-8.545123020848727911e-11
7.031250000000000000e-02,2.910208674163211384e+00,1.547982237683673788e-03,-2.426635665000714120e-03,3.021473509175295197e-02,-9.555937119362688646e-11
7.128906250000000000e-02,3.298936875407479263e+00,1.829569491003532611e-03,-2.885150257799860840e-03,3.363478797180460833e-02,-1.063813195437697462e-10
7.226562500000000000e-02,3.725889509457891435e+00,2.151778494362712249e-03,-3.409931367986453968e-03,3.727190774021788694e-02,-1.178873977368759183e-10
7.324218750000000000e-02,4.192682275148343685e+00,2.518453987344952249e-03,-4.006747642025489803e-03,4.111212074020551693e-02,-1.300316781764935514e-10
7.421875000000000000e-02,4.700670002881477849e+00,2.933438603948869232e-03,-4.681165177950255378e-03,4.513597911633394216e-02,-1.427503724329247545e-10
7.519531250000000000e-02,5.250892234035967832e+00,3.400494756285898923e-03,-5.438383195033001660e-03,4.931813984719458921e-02,-1.559603933185618177e-10
7.617187500000000000e-02,5.844018016420138295e+00,3.923214157856915428e-03,-6.283047908134683709e-03,5.362702205764362240e-02,-1.695581539197590227e-10
7.714843750000000000e-02,6.480291074115781313e+00,4.504915231930131311e-03,-7.219045952600926415e-03,5.802456335891385819e-02,-1.834186699473347994e-10
7.812500000000000000e-02,7.159476638368006185e+00,5.148529061581330959e-03,-8.249279596518929725e-03,6.246609594193181653e-02,-1.973950321375656543e-10
7.910156250000000000e-02,7.880811331072797188e+00,5.856474996637252295e-03,-9.375426946492050606e-03,6.690036243391567217e-02,-2.113183136671486700e-10
8.007812500000000000e-02,8.642957567783636108e+00,6.630527531339336020e-03,-1.059769137459509562e-02,7.126969005616390351e-02,-2.249979734202244867e-10
8.105468750000000000e-02,9.443963987317051334e+00,7.471676594184664157e-03,-1.191454543997498561e-02,7.551033934408707404e-02,-2.382228093084054947e-10
8.203125000000000000e-02,1.028123341499750865e+01,8.379983931642123393e-03,-1.332247561327103841e-02,7.955304059105761105e-02,-2.507625066192202795e-10
8.300781250000000000e-02,1.115149982232782833e+01,9.354438806551979360e-03,-1.481573509666504057e-02,8.332372726385159356e-02,-2.623698145686173466e-10
8.398437500000000000e-02,1.205081565460853454e+01,1.039281674779864856e-02,-1.638611292148429641e-02,8.674447095276384412e-02,-2.727833699748355961e-10
8.496093750000000000e-02,1.297455075841195438e+01,1.149154556108264100e-02,-1.802272825555373617e-02,8.973461704012669626e-02,-2.817311704754656482e-10
8.593750000000000000e-02,1.391740395312916334e+01,1.264558321786801026e-02,-1.971185941386115539e-02,9.221211430944618870e-02,-2.889346813082631874e-10
8.691406250000000000e-02,1.487342805708645699e+01,1.384831255834124975e-02,-2.143681739476258064e-02,9.409502531919061719e-02,-2.941135398074179626e-10
8.789062500000000000e-02,1.583606890282779034e+01,1.509145795096606540e-02,-2.317787381480811149e-02,9.530319770823932057e-02,-2.969908009665783010e-10
8.886718750000000000e-02,1.679821856373335720e+01,1.636502912538012611e-02,-2.491225285090309383e-02,9.576006988903125461e-02,-2.972986463131186781e-10
8.984375000000000000e-02,1.775228267255528891e+01,1.765729731647171577e-02,-2.661419618767301570e-02,9.539457804510612093e-02,-2.947844576162089434e-10
9.082031250000000000e-02,1.869026135060076399e+01,1.895480860982326834e-02,-2.825510898844492413e-02,9.414312522270354422e-02,-2.892171373561441693e-10
9.179687500000000000e-02,1.960384289436821348e+01,2.024243895019052497e-02,-2.980379354945805054e-02,9.195156783790200961e-02,-2.803935401743206130e-10
9.277343750000000000e-02,2.048450899560769045e+01,2.150349465767563417e-02,-3.122677556277746874e-02,8.877717035261444012e-02,-2.681448644579775231e-10
9.375000000000000000e-02,2.132364991278510757e+01,2.271986149052281773e-02,-3.248872581660856157e-02,8.459047543457942631e-02,-2.523428415078946441e-10
9.472656250000000000e-02,2.211268767871292340e+01,2.387220430295778142e-02,-3.355297773902628233e-02,7.937703481282935847e-02,-2.329055520382949384e-10
9.570312500000000000e-02,2.284320513232041705e+01,2.494021818486281267e-02,-3.438213848376393822e-02,7.313894544297581957e-02,-2.098026966167780674e-10
9.667968750000000000e-02,2.350707831309326679e+01,2.590293065546232093e-02,-3.493878833036651727e-02,6.589613663504827190e-02,-1.830601484899947246e-10
9.765625000000000000e-02,2.409660956436146506e+01,2.673905304246310122e-02,-3.518626009840346985e-02,5.768735655110425464e-02,-1.527636243310136113e-10
9.863281250000000000e-02,2.460465856450284150e+01,2.742737764409567541e-02,-3.508948714466217367e-02,4.857081097289080163e-02,-1.190613208888016777e-10
9.960937500000000000e-02,2.502476844946485812e+01,2.794721568394449573e-02,-3.461590542159286715e-02,3.862441343575774566e-02,-8.216538323921740473e-11
1.005859375000000000e-01,2.535128420974685781e+01,2.827886946999144668e-02,-3.373639212608664506e-02,2.794561362535234392e-02,-4.235209306158934895e-11
1.015625000000000000e-01,2.557946064164990219e+01,2.840413061079209711e-02,-3.242622077158043015e-02,1.665078018000675300e-02,3.930736123038868318e-14
1.025390625000000000e-01,2.570555730515706472e+01,2.830679467063341656e-02,-3.066601017665242235e-02,4.874124516188682588e-03,4.460920853171877076e-11
1.035156250000000000e-01,2.572691818565536082e+01,2.797318131702004190e-02,-2.844264298757417583e-02,-7.233836270154689850e-03,9.090166331801075087e-11
1.044921875000000000e-01,2.564203406779907013e+01,2.739264787628126890e-02,-2.575012803180835169e-02,-1.950826729129694070e-02,1.384098350314459223e-10
1.054687500000000000e-01,2.545058599881610206e+01,2.655808331698687047e-02,-2.259038012089356617e-02,-3.177243202627277885e-02,1.865828086631074858e-10
1.064453125000000000e-01,2.515346863517728693e+01,2.546636906929746619e-02,-1.897389094924923150e-02,-4.384050191763744914e-02,2.348336722637783897e-10
1.074218750000000000e-01,2.475279271887917076e+01,2.411879280071642720e-02,-1.492026552048847723e-02,-5.552071270709871970e-02,2.825487388888146716e-10
1.083984375000000000e-01,2.425186640455019216e+01,2.252140133466594418e-02,-1.045860009829357312e-02,-6.661880976694811718e-02,3.290977452210967085e-10
1.093750000000000000e-01,2.365515564240172353e+01,2.068527934101990762e-02,-5.627680032388328486e-03,-7.694171482227352143e-02,3.738448320277532756e-10
1.103515625000000000e-01,2.296822430072857202e+01,1.862674125791602062e-02,-4.759789217827772802e-04,-8.630133810745685419e-02,4.161600850057415168e-10
1.113281250000000000e-01,2.219765517153436463e+01,1.636742512314397907e-02,4.938555592611216030e-03,-9.451845344540502070e-02,4.554313932149863809e-10
1.123046875000000000e-01,2.135095343101590259e+01,1.393427859134632393e-02,1.054893964560142845e-02,-1.014265492163654164e-01,4.910763669157874838e-10
1.132812500000000000e-01,2.043643451139442391e+01,1.135942936631820915e-02,1.627981979954279401e-02,-1.068755658668469194e-01,5.225540477714433584e-10
1.142578125000000000e-01,1.946309867183748565e+01,8.679934555460887616e-03,2.204836831213115300e-02,-1.107354306081688167e-01,5.493761423993060115e-10
1.152343750000000000e-01,1.844049482578397559e+01,5.937406008932947371e-03,2.776540106514065187e-02,-1.128993023052836386e-01,5.711175152957826049e-10
1.162109375000000000e-01,1.737857638379315617e+01,3.177511488058263993e-03,3.333670631944174456e-02,-1.132864442253682380e-01,5.874256891497424322e-10
1.171875000000000000e-01,1.628755200128879110e+01,4.493544528194995695e-04,3.866456659696591858e-02,-1.118446492011611615e-01,5.980291192126373397e-10
1.181640625000000000e-01,1.517773417775064360e+01,-2.195261701690685158e-03,4.364945030221393379e-02,-1.085521506931479002e-01,6.027440332295357175e-10
1.191406250000000000e-01,1.405938863878128586e+01,-4.702676069058406814e-03,4.819184435174213299e-02,-1.034189639826489371e-01,6.014796587939239419e-10
1.201171875000000000e-01,1.294258734792648369e+01,-7.018307420401601222e-03,5.219419423390050938e-02,-9.648761400987701520e-02,5.942416950512233765e-10
1.210937500000000000e-01,1.183706784597386985e+01,-9.087671392658655881e-03,5.556291372461544253e-02,-8.783321986820653848e-02,5.811339244988416122e-10
1.220703125000000000e-01,1.075210140818326821e+01,-1.085746025176732854e-02,5.821042306806215039e-02,-7.756292032140638115e-02,5.623579021747726663e-10
1.230468750000000000e-01,9.696372252361534549e+00,-1.227666543346486727e-02,6.005717191250502240e-02,-6.581463955258431975e-02,5.382107026934156330e-10
1.240234375000000000e-01,8.677869731768939943e+00,-1.329772104452988171e-02,6.103360175801271492e-02,-5.275520730048451068e-02,5.090807492521695777e-10
1.250000000000000000e-01,7.703795116083727024e+00,-1.387764490539378226e-02,6.108200219703178308e-02,-3.857786221023455642e-02,4.754417917805110000e-10
1.259765625000000000e-01,6.780484210945662227e+00,-1.397915258080719564e-02,6.015821584561149155e-02,-2.349918126091272291e-02,4.378451427609169759e-10
1.269531250000000000e-01,5.913346701819792273e+00,-1.357171922575865081e-02,5.823314858575924513e-02,-7.755491187242495588e-03,3.969103179159832315e-10
1.279296875000000000e-01,5.106822740635662328e+00,-1.263256399720335058e-02,5.529404454992022100e-02,8.401170416396215590e-03,3.533142640229082745e-10
1.289062500000000000e-01,4.364356932836928493e+00,-1.114753227173836785e-02,5.134548912961846290e-02,2.470746640433634303e-02,3.077793867978768510e-10
1.298828125000000000e-01,3.688389536290752169e+00,-9.111851969934801551e-03,4.641010810950019910e-02,4.089345745302585405e-02,2.610606174360528242e-10
1.308593750000000000e-01,3.080364359129166285e+00,-6.530741915042789433e-03,4.052893671519069985e-02,5.668749265683589722e-02,2.139317764915668091e-10
1.318359375000000000e-01,2.540752547089295987e+00,-3.419852328169483910e-03,3.376143879835748207e-02,7.182119607735978906e-02,1.671715079818758210e-10
1.328125000000000000e-01,2.069091187155167599e+00,1.944797480284137935e-04,2.618516342477598263e-02,8.603444968608080223e-02,1.215490647021563073e-10
1.337890625000000000e-01,1.664035426935362771e+00,4.275174142355921830e-03,1.789503362313635271e-02,9.908027300182889463e-02,7.781022768943867388e-11
1.347656250000000000e-01,1.323422620688406770e+00,8.774560829500056142e-03,9.002269828780657193e-03,1.107295017062840392e-01,3.666363867868519980e-11
1.357421875000000000e-01,1.044346864535963260e+00,1.363474931791411847e-02,-3.670415611599203687e-04,1.207751715396610942e-01,-1.232185526368315934e-12
1.367187500000000000e-01,8.232421754240104583e-01,1.878821646987970800e-02,-1.007371629042424881e-02,1.290365197178927892e-01,-3.528090323386176068e-11
1.376953125000000000e-01,6.559725000922006499e-01,2.415861066282322736e-02,-1.996755120964531505e-02,1.353625238073877246e-01,-6.495922946418398318e-11
1.386718750000000000e-01,5.379267101517842820e-01,2.966176567837401634e-02,-2.988968116477982301e-02,1.396349072565234994e-01,-8.982644070352765903e-11
1.396484375000000000e-01,4.641167451198910388e-01,3.520691316388666059e-02,-3.967517430359771002e-02,1.417705513935309525e-01,-1.095323232535150497e-10
1.406250000000000000e-01,4.292771041235193263e-01,4.069807804226063114e-02,-4.915582046557046003e-02,1.417232654226379951e-01,-1.238234174946447459e-10
1.416015625000000000e-01,4.279639557621822132e-01,4.603563694322568983e-02,-5.816306235406329406e-02,1.394848785290939974e-01,-1.325474447084796987e-10
1.425781250000000000e-01,4.546522308029806725e-01,5.111801568657073358e-02,-6.653101520633508681e-02,1.350856313786372165e-01,-1.356558391448437280e-10
1.435546875000000000e-01,5.038291802975520817e-01,5.584349815364071656e-02,-7.409951776689499559e-02,1.285938578017681855e-01,-1.332043450336429965e-10
1.445312500000000000e-01,5.700830186094019147e-01,6.011211562152359716e-02,-8.071715560623687891e-02,1.201149610237132181e-01,-1.253516754910503968e-10
1.455078125000000000e-01,6.481854229883691199e-01,6.382758288428788673e-02,-8.624419725568835404e-02,1.097897021801848838e-01,-1.123562670437538838e-10
1.464843750000000000e-01,7.331668250832258371e-01,6.689924531417691667e-02,-9.055538427158184300e-02,9.779183179770736811e-02,-9.457119911245421249e-11
1.474609375000000000e-01,8.203836016483271321e-01,6.924399948591726528e-02,-9.354251819554587621e-02,8.432510718492967905e-02,-7.243738161991424216e-11
1.484375000000000000e-01,9.055764483684467514e-01,7.078814914453857021e-02,-9.511679041233131460e-02,6.961975005862214294e-02,-4.647514533525618542e-11
1.494140625000000000e-01,9.849193991182005892e-01,7.146915818095989081e-02,-9.521080507067004872e-02,5.392840902397763592e-02,-1.727439810945887947e-11
1.503906250000000000e-01,1.055059130245629806e+00,7.123726291157544965e-02,-9.378025044978029190e-02,3.752170056730774750e-02,1.451646466216864751e-11
1.513671875000000000e-01,1.113144363038701012e+00,7.005690734837498324e-02,-9.080518032658112249e-02,2.068340985538522775e-02,4.820268558552633448e-11
1.523437500000000000e-01,1.156845345069993813e+00,6.790796729157544398e-02,-8.629087391147981234e-02,3.705438748339273929e-03,8.305607969425345095e-11
1.533203125000000000e-01,1.184363550544909049e+00,6.478673195450510014e-02,-8.026825063683361294e-02,-1.311740707159113339e-02,1.183285375742525583e-10
1.542968750000000000e-01,1.194431889283745996e+00,6.070661541155992352e-02,-7.279382435863709921e-02,-2.949269713832560619e-02,1.532658484150657236e-10
1.552734375000000000e-01,1.186305851969533531e+00,5.569857439151656986e-02,-6.394919020406880650e-02,-4.513562559152134446e-02,1.871215901799798408e-10
1.562500000000000000e-01,1.159746144456005990e+00,4.981121376280524260e-02,-5.384004620108555350e-02,-5.977413572616321891e-02,2.191708346081470711e-10
1.572265625000000000e-01,1.114993475140796608e+00,4.311056639536126056e-02,-4.259476078806231913e-02,-7.315382683406973507e-02,2.487234197718598438e-10
1.582031250000000000e-01,1.052736255783017105e+00,3.567953985260947924e-02,-3.036250614326574393e-02,-8.504255444293504218e-02,2.751365522691027066e-10
1.591796875000000000e-01,9.740720570078825746e-01,2.761702846581770565e-02,-1.731098582873769054e-02,-9.523464060249538232e-02,2.978265146232596387e-10
1.601562500000000000e-01,8.804637246328779199e-01,1.903669566892369699e-02,-3.623793336042157361e-03,-1.035546178798042172e-01,3.162792708117421370e-10
1.611328125000000000e-01,7.736911116109796982e-01,1.006543790578181587e-02,1.050255440328837393e-02,-1.098604390788312790e-01,3.300597837150488677e-10
1.621093750000000000e-01,6.557994127608217649e-01,8.415478506677749344e-04,2.486185777330264871e-02,-1.140460942438633746e-01,3.388198822762553145e-10
1.630859375000000000e-01,5.290451056785552275e-01,-8.487399022102375123e-03,3.924169292410143589e-02,-1.160435870737549363e-01,3.423045428468168412e-10
1.640625000000000000e-01,3.958405016317408931e-01,-1.776690444183048889e-02,5.342702656561761076e-02,-1.158242342787390577e-01,3.403564780884887808e-10
1.650390625000000000e-01,2.586978953374461376e-01,-2.683811817661126836e-02,6.720392209686579243e-02,-1.133992634551558021e-01,3.329189573878560046e-10
1.660156250000000000e-01,1.201742730163659068e-01,-3.554057879159421007e-02,8.036326960706186018e-02,-1.088196975261676025e-01,3.200368144822569439e-10
1.669921875000000000e-01,-1.718250513969259846e-02,-4.371507886414265076e-02,9.270447108879892317e-02,-1.021755264805385144e-01,3.018556303386572063e-10
1.679687500000000000e-01,-1.508851879293579279e-01,-5.120660534745626047e-02,1.040390122987693011e-01,-9.359417981843325129e-02,2.786191117092049345e-10
1.689453125000000000e-01,-2.785554889018576064e-01,-5.786730274154462672e-02,1.141938540969427013e-01,-8.323832556130847382e-02,2.506647176499804753e-10
1.699218750000000000e-01,-3.979686000610934138e-01,-6.355940458961316375e-02,1.230145787760887066e-01,-7.130303368504746497e-02,2.184176170846173143e-10
1.708984375000000000e-01,-5.070932352561102752e-01,-6.815807763664406826e-02,1.303682308184481164e-01,-5.801235318443836997e-02,1.823830896946427691e-10
1.718750000000000000e-01,-6.041266689039550553e-01,-7.155412281746986736e-02,1.361457966216295390e-01,-4.361536247149609691e-02,1.431375095259765568e-10
1.728515625000000000e-01,-6.875243353023401394e-01,-7.365647811727848993e-02,1.402642739345356104e-01,-2.838176226832040197e-02,1.013180752536397087e-10
1.738281250000000000e-01,-7.560236574581841174e-01,-7.439447028404308493e-02,1.426682889273737931e-01,-1.259708840875326495e-02,5.761147262983345036e-11
1.748046875000000000e-01,-8.086618804018101958e-01,-7.371976536627380949e-02,1.433312268609985562e-01,3.442371134262503518e-03,1.274167288929443528e-11
1.757812500000000000e-01,-8.447877906859031505e-01,-7.160797207548805221e-02,1.422558510732626347e-01,1.943486524870140231e-02,-3.254291450486442027e-11
1.767578125000000000e-01,-8.640673095120805502e-01,-6.805985698716576771e-02,1.394743943058910363e-01,3.507858110814064678e-02,-7.748270566430496732e-11
1.777343750000000000e-01,-8.664830500564688620e-01,-6.310213653260346445e-02,1.350481160831925598e-01,5.007706220319539658e-02,-1.213203868464113250e-10
1.787109375000000000e-01,-8.523280285191785488e-01,-5.678781751311708786e-02,1.290663297434349877e-01,6.414454663585801575e-02,-1.633143015018263318e-10
1.796875000000000000e-01,-8.221938117276454960e-01,-4.919606538490704783e-02,1.216449126307393991e-01,7.701113050342961452e-02,-2.027515431902601390e-10
1.806640625000000000e-01,-7.769534704230068867e-01,-4.043158770118318590e-02,1.129243226941394618e-01,8.842766405491803150e-02,-2.389605235908991002e-10
1.816406250000000000e-01,-7.177397854249520925e-01,-3.062352872043651655e-02,1.030671541249907758e-01,9.817029279581318546e-02,-2.713227947071148785e-10
1.826171875000000000e-01,-6.459192226272034709e-01,-1.992388015276006646e-02,9.225527351602144654e-02,1.060445617737545143e-01,-2.992839180942923078e-10
1.835937500000000000e-01,-5.630622513137674146e-01,-8.505422159429464751e-03,8.068658617403953737e-02,1.118890087948534590e-01,-3.223631912745592356e-10
1.845703125000000000e-01,-4.709106278725433414e-01,3.440782119222290762e-03,6.857148950479803606e-02,1.155781811717712659e-01,-3.401620621298912986e-10
1.855468750000000000e-01,-3.713423030742645237e-01,1.570830622786402453e-02,5.612907666960361558e-02,1.170250206361484469e-01,-3.523710856170407222e-10
1.865234375000000000e-01,-2.663346353326348503e-01,2.807865329572194896e-02,4.358315886262564831e-02,1.161825720871948464e-01,-3.587753032025029747e-10
1.875000000000000000e-01,-1.579266046128561252e-01,4.032487303675866969e-02,3.115817847111666469e-02,1.130449837045123113e-01,-3.592579535115302579e-10
1.884765625000000000e-01,-4.818072195810742947e-02,5.221544620513315915e-02,1.907508797348562990e-02,1.076477784176227692e-01,-3.538024523227879528e-10
1.894531250000000000e-01,6.085468180423443674e-02,6.351837317530079075e-02,7.547270646007669254e-03,1.000673895813121717e-01,-3.424926106956753021e-10
1.904296875000000000e-01,1.671821273042988221e-01,7.400539760665331146e-02,-3.223421048351477955e-03,9.041996672776360378e-02,-3.255110911491791658e-10
1.914062500000000000e-01,2.688899903141060976e-01,8.345629155249248421e-02,-1.305043512972636245e-02,7.885947022426720299e-02,-3.031361328706720787e-10
1.923828125000000000e-01,3.641852536415206565e-01,9.166312500211359904e-02,-2.176602658457067740e-02,6.557508632982600449e-02,-2.757366073731054329e-10
1.933593750000000000e-01,4.514234752600016498e-01,9.843444079939700497e-02,-2.922443378324363072e-02,5.078800629124062549e-02,-2.437654953060365276e-10
1.943359375000000000e-01,5.291355008904568002e-01,1.035992552404031847e-01,-3.530466360059807129e-02,3.474762453094935172e-02,-2.077519027448390793e-10
1.953125000000000000e-01,5.960505162091944698e-01,1.070108054670025066e-01,-3.991283084022671790e-02,1.772722145375871250e-02,-1.682917607513931901e-10
1.962890625000000000e-01,6.511151063196918276e-01,1.085499670722388649e-01,-4.298400546090080931e-02,1.920574626004622034e-05,-1.260373748734341044e-10
1.972656250000000000e-01,6.935080667696049694e-01,1.081282691154581421e-01,-4.448352992717678062e-02,-1.807000090568931100e-02,-8.168601113051225552e-11
1.982421875000000000e-01,7.226507898424807674e-01,1.056904389843165010e-01,-4.440777859701468266e-02,-3.622534714670809508e-02,-3.596772157875985925e-11
1.992187500000000000e-01,7.382131307083551475e-01,1.012164161825522268e-01,-4.278434124355015578e-02,-5.412870874911181185e-02,1.036737453179409104e-11
2.001953125000000000e-01,7.401147388823112738e-01,9.472278208291798340e-02,-3.967162340031822609e-02,-7.146452091110931659e-02,5.656212891367780059e-11
2.011718750000000000e-01,7.285219199435299942e-01,8.626356185695571721e-02,-3.515786702390986951e-02,-8.792538642596409160e-02,1.018654915330199301e-10
2.021484375000000000e-01,7.038401692819282740e-01,7.593036504051182967e-02,-2.935960578482901817e-02,-1.032175601881742122e-01,1.455454958463230402e-10
2.031250000000000000e-01,6.667025925108333029e-01,6.385184235975027711e-02,-2.241957992522411458e-02,-1.170662123599346127e-01,1.869018738680637406e-10
2.041015625000000000e-01,6.179544949410449295e-01,5.019244834609389028e-02,-1.450414586023087565e-02,-1.292203761156590636e-01,2.252780800499183334e-10
2.050781250000000000e-01,5.586344840945534074e-01,3.515051171217154630e-02,-5.800225355415615340e-03,-1.394574911527498573e-01,2.600725139346051723e-10
2.060546875000000000e-01,4.899524837041224767e-01,1.895562823118105561e-02,3.488151998674694255e-03,-1.475874610174415236e-01,2.907487462136867995e-10
2.070312500000000000e-01,4.132651041982421392e-01,1.865403732216860781e-03,1.314365134328660846e-02,-1.534561506285872234e-01,3.168445709016833256e-10
2.080078125000000000e-01,3.300488526526217381e-01,-1.583841243811636226e-02,2.293971161025670433e-02,-1.569482600464549571e-01,3.379797275106615115e-10
2.089843750000000000e-01,2.418716941060701786e-01,-3.385435077166221857e-02,3.264482692315512358e-02,-1.579895213612675375e-01,3.538621609892936529e-10
2.099609375000000000e-01,1.503634956522477140e-01,-5.186613729811572621e-02,4.202695189281550892e-02,-1.565481773797003928e-01,3.642927133488573216e-10
2.109375000000000000e-01,5.718589466399622012e-02,-6.954802623897979319e-02,5.085794949998515696e-02,-1.526357133617063377e-01,3.691681688681336580e-10
2.119140625000000000e-01,-3.599786712010664969e-02,-8.657046437640117387e-02,5.891799889252195832e-02,-1.463068261823036731e-01,3.684826040506288634e-10
2.128906250000000000e-01,-1.275526109562724053e-01,-1.026059933247454592e-01,6.599988058678646352e-02,-1.376586287363064098e-01,3.623270235788441110e-10
2.138671875000000000e-01,-2.158998753418489014e-01,-1.173352887893337193e-01,7.191305826138984225e-02,-1.268291009282967730e-01,3.508872938384676704e-10
2.148437500000000000e-01,-2.995450693395291797e-01,-1.304532304343665183e-01,7.648747954369256030e-02,-1.139948119589777042e-01,3.344404156313500724e-10
2.158203125000000000e-01,-3.771026719377250647e-01,-1.416748923080666245e-01,7.957702286615508935e-02,-9.936795159364600338e-02,3.133492069297593607e-10
2.167968750000000000e-01,-4.473190664489976598e-01,-1.507413420041727736e-01,8.106252353429682644e-02,-8.319272044796291454e-02,2.880554944287577307e-10
2.177734375000000000e-01,-5.090926474210815122e-01,-1.574251369611082974e-01,8.085431949489917114e-02,-6.574114083310389489e-02,2.590719387383349889e-10
2.187500000000000000e-01,-5.614908914901253212e-01,-1.615354085673541551e-01,7.889426579697363107e-02,-4.730836015527211530e-02,2.269726418635773983e-10
2.197265625000000000e-01,-6.037641420210171361e-01,-1.629224290675408970e-01,7.515717624583391487e-02,-2.820752808125776001e-02,1.923827067339950819e-10
2.207031250000000000e-01,-6.353559191698519015e-01,-1.614815626304833551e-01,6.965166109394411997e-02,-8.764336490072714356e-03,1.559669365938397027e-10
2.216796875000000000e-01,-6.559096310453469414e-01,-1.571565102884615317e-01,6.242034060386857791e-02,1.068868250671405236e-02,1.184178767420357375e-10
2.226562500000000000e-01,-6.652716267932783367e-01,-1.499417686895009039e-01,5.353942575877163046e-02,2.981800059617611270e-02,8.044341216081648759e-11
2.236328125000000000e-01,-6.634905975366128805e-01,-1.398842345917538643e-01,4.311766907539279353e-02,4.829497661942157988e-02,4.275414180947935497e-11
2.246093750000000000e-01,-6.508133950451290284e-01,-1.270839005990198056e-01,3.129470017764258982e-02,6.580167548049870030e-02,6.050753665237363936e-12
2.255859375000000000e-01,-6.276773996954903012e-01,-1.116936025912782793e-01,1.823877229984274123e-02,8.203651962540481346e-02,-2.898837608215767328e-11
2.265625000000000000e-01,-5.946996276813286686e-01,-9.391779540964292905e-02,4.143956991417204264e-03,9.671967271584638870e-02,-6.171914090924151990e-11
2.275390625000000000e-01,-5.526628215840093672e-01,-7.401035035239385274e-02,-1.077316521757946087e-02,1.095980595093284382e-01,-9.154300863884751613e-11
2.285156250000000000e-01,-5.024988174471040070e-01,-5.227138564677151489e-02,-2.627726075758278490e-02,1.204499320538135049e-01,-1.179174748550725425e-10
2.294921875000000000e-01,-4.452695246406887519e-01,-2.904315897655559628e-02,-4.211837946017440992e-02,1.290889000053668800e-01,-1.403654826728326314e-10
2.304687500000000000e-01,-3.821458914002826557e-01,-4.705069055385631936e-03,-5.803639788123050175e-02,1.353673520524349971e-01,-1.584836453598345870e-10
2.314453125000000000e-01,-3.143852584463923683e-01,2.033216918535275461e-02,-7.376568969243767204e-02,1.391792059219158495e-01,-1.719491300356206849e-10
2.324218750000000000e-01,-2.433075251312845633e-01,4.563309430170803260e-02,-8.903993856323542955e-02,1.404619360673417527e-01,-1.805250848552529786e-10
2.333984375000000000e-01,-1.702705668536437511e-01,7.074471550133874798e-02,-1.035970057246712178e-01,1.391978406997173012e-01,-1.840645182875215891e-10
2.343750000000000000e-01,-9.664534889997961065e-02,9.520426518459562670e-02,-1.171837627762424838e-01,1.354145230939206024e-01,-1.825125668496030683e-10
2.353515625000000000e-01,-2.379118042171568179e-02,1.185473617298511695e-01,-1.295608003079321835e-01,1.291845758590629001e-01,-1.759071164637992961e-10
2.363281250000000000e-01,4.696845691334443351e-02,1.403164462149357750e-01,-1.405069245726167648e-01,1.206244708575051477e-01,-1.643777719435873019e-10
2.373046875000000000e-01,1.143690876737729067e-01,1.600693477223086858e-01,-1.498233577373954684e-01,1.098926714476415462e-01,-1.481431984723410835e-10
2.382812500000000000e-01,1.772270345608351061e-01,1.773878251854701382e-01,-1.573375621164648519e-01,9.718699746505812809e-02,-1.275068877875514497e-10
2.392578125000000000e-01,2.344594593766463897e-01,1.918859295858465486e-01,-1.629066151619354974e-01,8.274128660100957267e-02,-1.028514296137459164e-10
2.402343750000000000e-01,2.851023250858759628e-01,2.032180288508090571e-01,-1.664200697553084585e-01,6.682140835215513719e-02,-7.463139520762421024e-11
2.412109375000000000e-01,3.283259922766843530e-01,2.110863391386797738e-01,-1.678022433649699330e-01,4.972069827985804713e-02,-4.336496422423585783e-11
2.421875000000000000e-01,3.634482090052464365e-01,2.152478103822758615e-01,-1.670138897568686498e-01,3.175489072295920034e-02,-9.624448055990111140e-12
2.431640625000000000e-01,3.899443022234042044e-01,2.155202210084390668e-01,-1.640532179860351991e-01,1.325663717031735911e-02,2.597411804703124159e-11
2.441406250000000000e-01,4.074544308326092379e-01,2.117873466129995830e-01,-1.589562351575857790e-01,-5.430294945235288051e-03,6.278212573016322942e-11
2.451171875000000000e-01,4.157878139398568651e-01,2.040030799585018650e-01,-1.517964017165120971e-01,-2.395704235810382568e-02,1.001300861752225404e-10
2.460937500000000000e-01,4.149239021559946172e-01,1.921943948299343063e-01,-1.426836005812233965e-01,-4.197578015272158958e-02,1.373396546170778822e-10
2.470703125000000000e-01,4.050105138215814859e-01,1.764630638398133056e-01,-1.317624340489926549e-01,-5.914586285391910253e-02,1.737357714597401416e-10
2.480468750000000000e-01,3.863590109313020937e-01,1.569860599788120425e-01,-1.192098748390157809e-01,-7.513986480468846929e-02,2.086587033004404391e-10
2.490234375000000000e-01,3.594366403528957976e-01,1.340145932748286750e-01,-1.052323096720026441e-01,-8.964941364287853931e-02,2.414757696171283418e-10
2.500000000000000000e-01,3.248562138468487070e-01,1.078717570295402578e-01,-9.006202518978805027e-02,-1.023907139863822757e-01,2.715925471308598108e-10
2.509765625000000000e-01,2.833633445955560659e-01,7.894878238397536052e-02,-7.395319658152013642e-02,-1.131096635487192081e-01,2.984633537979403848e-10
2.519531250000000000e-01,2.358214977308646654e-01,4.769992503297361408e-02,-5.717744880469662061e-02,-1.215864707452531390e-01,3.216008278311366544e-10
2.529296875000000000e-01,1.831951470771035206e-01,1.463603334575352619e-02,-4.001906859063656535e-02,-1.276396913031964120e-01,3.405844338454492016e-10
2.539062500000000000e-01,1.265313594703959543e-01,-1.968312747737297613e-02,-2.276995234167203050e-02,-1.311296113052365930e-01,3.550677478666360613e-10
2.548828125000000000e-01,6.694015114657250742e-02,-5.465769571955584466e-02,-5.724380431093478022e-03,-1.319609153130313073e-01,3.647843951715549230e-10
2.558593750000000000e-01,5.573977491230027934e-03,-8.965755453642973438e-02,1.082628780630468315e-02,-1.300845905332083663e-01,3.695525393462421185e-10
2.568359375000000000e-01,-5.639327228685769855e-02,-1.240330485220529078e-01,2.659890202999589184e-02,-1.254990311953431137e-01,3.692778471088810550e-10
2.578125000000000000e-01,-1.177874003505037237e-01,-1.571264088890114152e-01,4.132369510982826510e-02,-1.182503211770480206e-01,3.639548808805064589e-10
2.587890625000000000e-01,-1.774547730337783236e-01,-1.882837022835396612e-01,5.474924836113054250e-02,-1.084316871949782823e-01,3.536668993030321164e-10
2.597656250000000000e-01,-2.342825783768448800e-01,-2.168671024755204624e-01,6.664715575288926441e-02,-9.618212933154665634e-02,3.385840743980570902e-10
2.607421875000000000e-01,-2.872181211168621795e-01,-2.422672713676057576e-01,7.681629994214680957e-02,-8.168425003581528121e-02,3.189601623208227561e-10
2.617187500000000000e-01,-3.352868292851228227e-01,-2.639156262691165211e-01,8.508665951018472284e-02,-6.516131676661821026e-02,2.951276921893420866e-10
2.626953125000000000e-01,-3.776086733772949788e-01,-2.812962644407056012e-01,9.132257481129120447e-02,-4.687360689465461944e-02,2.674917637695534096e-10
2.636718750000000000e-01,-4.134127307260249129e-01,-2.939573137433367234e-01,9.542540925573091137e-02,-2.711409611069919012e-02,2.365225694062157886e-10
2.646484375000000000e-01,-4.420496635968076404e-01,-3.015214799726978478e-01,9.733555347067121555e-02,-6.203563173079644846e-03,2.027467780738647849e-10
2.656250000000000000e-01,-4.630019189679832614e-01,-3.036955672146526286e-01,9.703373142820895247e-02,1.551480583026052310e-02,1.667379393833070335e-10
2.666015625000000000e-01,-4.758915002082864110e-01,-3.002787573430331647e-01,9.454158009256005690e-02,3.768122161700825784e-02,1.291060824689903989e-10
2.675781250000000000e-01,-4.804852051601681273e-01,-2.911694485545857081e-01,8.992148719568671122e-02,5.992540483242101562e-02,9.048669860253749582e-11
2.685546875000000000e-01,-4.766972706747709121e-01,-2.763704704836344450e-01,8.327568516681554955e-02,8.187290313917751361e-02,5.152930688603386891e-11
2.695312500000000000e-01,-4.645894096178754262e-01,-2.559925147828565617e-01,7.474461277450558661e-02,1.031515034716824486e-01,1.288580929698255135e-11
2.705078125000000000e-01,-4.443682719707363615e-01,-2.302556448477441342e-01,6.450456944336907528e-02,1.233976287513360720e-01,-2.480115543099678630e-11
2.714843750000000000e-01,-4.163804060975736521e-01,-1.994887762913186424e-01,5.276470023658599851e-02,1.422626083868459290e-01,-6.090965014977825699e-11
2.724609375000000000e-01,-3.811048387874299559e-01,-1.641270504701193567e-01,3.976336191056374647e-02,1.594187138355786515e-01,-9.484946519722937368e-11
2.734375000000000000e-01,-3.391434325878083245e-01,-1.247070563946091198e-01,2.576393201993516791e-02,1.745648543519411067e-01,-1.260725351233221670e-10
2.744140625000000000e-01,-2.912092155742048716e-01,-8.185989125035522673e-02,1.105013356362351262e-02,1.874318337281325741e-01,-1.540825609406116094e-10
2.753906250000000000e-01,-2.381129114513181877e-01,-3.630208598845583584e-02,-4.079043079597902133e-03,1.977870762483566747e-01,-1.784436673195013908e-10
2.763671875000000000e-01,-1.807479262420139121e-01,1.117554054205220290e-02,-1.931473135222528184e-02,2.054387390999612983e-01,-1.987879418911456232e-10
2.773437500000000000e-01,-1.200740713543160948e-01,5.972099823451185174e-02,-3.434379703701054276e-02,2.102391389602902838e-01,-2.148217242592878550e-10
2.783203125000000000e-01,-5.710032118385684197e-02,1.084360756459297748e-01,-4.885456373371741684e-02,2.120874322256644517e-01,-2.263305350871467739e-10
2.792968750000000000e-01,7.133083644218158985e-03,1.563929499182070137e-01,-6.254255218728881072e-02,2.109315011634071979e-01,-2.331825603050617744e-10
2.802734375000000000e-01,7.157286891191352862e-02,2.026522492591091296e-01,-7.511612946946256975e-02,2.067690119305952146e-01,-2.353306316338731166e-10
2.812500000000000000e-01,1.351709750896380180e-01,2.462823286136057166e-01,-8.630196500502027024e-02,1.996476246738596860e-01,-2.328126717681082514e-10
2.822265625000000000e-01,1.969025048542974998e-01,2.863794900386544828e-01,-9.585019329576235925e-02,1.896643505569454713e-01,-2.257506002258354612e-10
2.832031250000000000e-01,2.557830627022498193e-01,3.220888535373114259e-01,-1.035391878885083133e-01,1.769640653022339083e-01,-2.143477235514479161e-10
2.841796875000000000e-01,3.108851939858368052e-01,3.526255622220173525e-01,-1.091798575815953048e-01,1.617372034215049936e-01,-1.988846607616310121e-10
2.851562500000000000e-01,3.613536500585273203e-01,3.772959881216507716e-01,-1.126193839611931841e-01,1.442166714974637554e-01,-1.797138811661729112e-10
2.861328125000000000e-01,4.064192300540417913e-01,3.955185921253614456e-01,-1.137443289648604750e-01,1.246740324112468323e-01,-1.572529565077981390e-10
2.871093750000000000e-01,4.454109776767921081e-01,4.068440838061272435e-01,-1.124830521199823297e-01,1.034150250591726328e-01,-1.319766523085585300e-10
2.880859375000000000e-01,4.777665427077358307e-01,4.109745244510962792e-01,-1.088073892076433791e-01,8.077449564094141277e-02,-1.044080039766520672e-10
2.890625000000000000e-01,5.030405511427480381e-01,4.077810197335984266e-01,-1.027335571448355911e-01,5.711082683163576368e-02,-7.510854125224047289e-11
2.900390625000000000e-01,5.209108643473812084e-01,3.973196571932977039e-01,-9.432226362870735348e-02,3.279995989136497148e-02,-4.466783963583025175e-11
2.910156250000000000e-01,5.311826456716253197e-01,3.798453580668101348e-01,-8.367801430101759474e-02,8.229111866919245483e-03,-1.369258928340670392e-11
2.919921875000000000e-01,5.337901919393848171e-01,3.558233329579935100e-01,-7.094762461422265964e-02,-1.620970462516682989e-02,1.720461973800458432e-11
2.929687500000000000e-01,5.287965264228365880e-01,3.259378561953045761e-01,-5.631795795365585749e-02,-4.012624806958775547e-02,4.741659210754635258e-11
2.939453125000000000e-01,5.163907886494749633e-01,2.910981042459601653e-01,-4.001292563258092988e-02,-6.313858865707347445e-02,7.635269691836527340e-11
2.949218750000000000e-01,4.968834940046069626e-01,2.524408389050413759e-01,-2.228979787377619037e-02,-8.487951069670046644e-02,1.034497099530771872e-10
2.958984375000000000e-01,4.706997719478699937e-01,2.113297557383086722e-01,-3.434887575748871939e-03,-1.050026670444136057e-01,1.281821322876642912e-10
2.968750000000000000e-01,4.383707251605881705e-01,1.693513619316273644e-01,1.624131969803697256e-02,-1.231883799947612185e-01,1.500717985802219593e-10
2.978515625000000000e-01,4.005230825342965817e-01,1.283072947220524895e-01,3.640950568948677496e-02,-1.391489891494964715e-01,1.686966013719578849e-10
2.988281250000000000e-01,3.578673461068705985e-01,9.020304132355995430e-02,5.672723663093964808e-02,-1.526336545681911128e-01,1.836981737998383851e-10
2.998046875000000000e-01,3.111846554268732357e-01,5.723307302859260981e-02,7.684495759507238566e-02,-1.634325328863078797e-01,1.947883920030496171e-10
3.007812500000000000e-01,2.613126120250163220e-01,3.176245922928833815e-02,9.641215841440997636e-02,-1.713802548930667691e-01,2.017545798599257864e-10
3.017578125000000000e-01,2.091303214173263481e-01,1.630508069533953899e-02,1.150836018990799708e-01,-1.763586451071935679e-01,2.044633221355173382e-10
3.027343750000000000e-01,1.555429201622397506e-01,1.349861477249967093e-02,1.325255033486943124e-01,-1.782986369641329505e-01,2.028628172325262366e-10
3.037109375000000000e-01,1.014658608308043053e-01,2.607651742445279280e-02,1.484215506064657797e-01,-1.771813511069672553e-01,1.969837270717734414e-10
3.046875000000000000e-01,4.780922829639437655e-02,5.683727742586685422e-02,1.624786561440770272e-01,-1.730383187126052214e-01,1.869385087126256565e-10
3.056640625000000000e-01,-4.537643436131931843e-03,1.086112657323664576e-01,1.744323368652385686e-01,-1.659508465364661900e-01,1.729192396760168348e-10
3.066406250000000000e-01,-5.472099342776581832e-02,1.842255473369058261e-01,1.840516234062842815e-01,-1.560485351644151919e-01,1.551939760662732748e-10
3.076171875000000000e-01,-1.019366477647824232e-01,2.864670630397767037e-01,1.911434085942483874e-01,-1.435069765642869033e-01,1.341017090196631999e-10
3.085937500000000000e-01,-1.454429952836489570e-01,4.180446238289908245e-01,1.955561542626048366e-01,-1.285446711775208029e-01,1.100460102685627275e-10
3.095703125000000000e-01,-1.845727160756425178e-01,5.815501903659747729e-01,1.971828866585024487e-01,-1.114192182381592289e-01,8.348748125029101159e-11
3.105468750000000000e-01,-2.187430781257770629e-01,7.794199338463255744e-01,1.959634230120839704e-01,-9.242284551906890244e-02,5.493514179131577320e-11
3.115234375000000000e-01,-2.474646446439619785e-01,1.013895591784168770e+00,1.918857852631322136e-01,-7.187735606654380160e-02,2.493691357541462374e-11
3.125000000000000000e-01,-2.703482642028707250e-01,1.286986642666799519e+00,1.849867712153105692e-01,-5.012857949775660626e-02,-5.930629979556595621e-12
3.134765625000000000e-01,-2.871102471635842424e-01,1.600433826655411673e+00,1.753516682643574132e-01,-2.754042392768846215e-02,-3.707306244994235884e-11
3.144531250000000000e-01,-2.975756644787100891e-01,1.955674535379974266e+00,1.631131100571722725e-01,-4.488631416021114998e-03,-6.788925668168176057e-11
3.154296875000000000e-01,-3.016797382325074328e-01,2.353810582309468824e+00,1.484490917140819932e-01,1.864565513691401541e-02,-9.778268895234459199e-11
3.164062500000000000e-01,-2.994673266227754205e-01,2.795578846199899381e+00,1.315801743134862312e-01,4.148240255026258705e-02,-1.261726903429619332e-10
3.173828125000000000e-01,-2.910905389323636960e-01,3.281325253866210989e+00,1.127659239254647644e-01,6.364916304388824886e-02,-1.525054412662591223e-10
3.183593750000000000e-01,-2.768045478162470818e-01,3.810982535237224855e+00,9.230064432575971201e-02,8.478740341297125171e-02,-1.762645093509657860e-10
3.193359375000000000e-01,-2.569616964079348698e-01,4.384052143684435521e+00,7.050847537326582204e-02,1.045585787084553631e-01,-1.969807386899233289e-10
3.203125000000000000e-01,-2.320040258256370613e-01,4.999590688422587803e+00,4.773794065852247220e-02,1.226498459628104359e-01,-2.142413096855005238e-10
3.212890625000000000e-01,-2.024543741757121595e-01,5.656201173913229852e+00,2.435603821451251191e-02,1.387793198339458134e-01,-2.276978031735261600e-10
3.222656250000000000e-01,-1.689062207022395956e-01,6.352029284304810730e+00,7.419766369155341877e-04,1.527007800699483608e-01,-2.370731199202531520e-10
3.232421875000000000e-01,-1.320124679658676581e-01,7.084764889739814109e+00,-2.271933427123483396e-02,1.642077502813091838e-01,-2.421671266630385729e-10
3.242187500000000000e-01,-9.247337056529722488e-02,7.851648886646884762e+00,-4.564392436394885261e-02,1.731368784806447958e-01,-2.428609222490645779e-10
3.251953125000000000e-01,-5.102383071845825735e-02,8.649485416772870749e+00,-6.765541871795657802e-02,1.793705620189623429e-01,-2.391196417266967184e-10
3.261718750000000000e-01,-8.420288845846574804e-03,9.474659440604478178e+00,-8.839159031991020155e-02,1.828387727010897801e-01,-2.309937420329423616e-10
3.271484375000000000e-01,3.457255893586102385e-02,1.032315957092414749e+01,-1.075106936147418729e-01,1.835200517734734138e-01,-2.186187397464412377e-10
3.281250000000000000e-01,7.719498480537795304e-02,1.119060600250920956e+01,-1.246974660502360166e-01,1.814416589004417824e-01,-2.022133987669038086e-10
3.291015625000000000e-01,1.187051674214752855e-01,1.207228330539172134e+01,-1.396686901719941254e-01,1.766788739322490420e-01,-1.820763932593548667e-10
3.300781250000000000e-01,1.583916251989500035e-01,1.296317778261919074e+01,-1.521782161763032548e-01,1.693534649635339284e-01,-1.585814982821703923e-10
3.310546875000000000e-01,1.955849374486972048e-01,1.385801903004625402e+01,-1.620213539935770330e-01,1.596313506293330353e-01,-1.321713867273163699e-10
3.320312500000000000e-01,2.296685614559041411e-01,1.475132527625846990e+01,-1.690385547943686062e-01,1.477194985373713465e-01,-1.033501360796579048e-10
3.330078125000000000e-01,2.600885719854562073e-01,1.563745202615431751e+01,-1.731183140970646017e-01,1.338621149487902451e-01,-7.267457161301312331e-11
3.339843750000000000e-01,2.863621708716605485e-01,1.651064348279616567e+01,-1.741992421985381900e-01,1.183361930647428006e-01,-4.074459357887968327e-11
3.349609375000000000e-01,3.080848378635799301e-01,1.736508617962310197e+01,-1.722712622086187695e-01,1.014464983441246138e-01,-8.192654341186092012e-12
3.359375000000000000e-01,3.249360193178518763e-01,1.819496421964803545e+01,-1.673759112911685776e-01,8.352007897451474427e-02,2.432743305570718879e-11
3.369140625000000000e-01,3.366832781904394167e-01,1.899451549039526910e+01,-1.596057365288011953e-01,6.490039777961149892e-02,5.615216100205820135e-11
3.378906250000000000e-01,3.431848565902769210e-01,1.975808820352724027e+01,-1.491027928541680259e-01,4.594118832987253986e-02,8.662026519672698049e-11
3.388671875000000000e-01,3.443906304256489914e-01,2.048019709670048627e+01,-1.360562664449621595e-01,2.700014271878954653e-02,1.150847258321150410e-10
3.398437500000000000e-01,3.403414639005466480e-01,2.115557863241046732e+01,-1.206992625764399668e-01,8.432541295407087675e-03,1.409246217344994079e-10
3.408203125000000000e-01,3.311669993130029743e-01,2.177924453453501030e+01,-1.033048118865382697e-01,-9.415064444445554043e-03,1.635566288491913915e-10
3.417968750000000000e-01,3.170819442964553092e-01,2.234653301795344760e+01,-8.418116306555849249e-02,-2.621100562260186492e-02,1.824459598312983444e-10
3.427734375000000000e-01,2.983809438782002443e-01,2.285315708985917382e+01,-6.366644288098036175e-02,-4.164437914093348236e-02,1.971165504108124001e-10
3.437500000000000000e-01,2.754321480867481520e-01,2.329524933293889788e+01,-4.212277595561534499e-02,-5.543055776979635696e-02,2.071603104949454031e-10
3.447265625000000000e-01,2.486696069415904320e-01,2.366940262007960172e+01,-1.992996662285579160e-02,-6.731623125024832621e-02,2.122452734416348525e-10
3.457031250000000000e-01,2.185846431685564140e-01,2.397270625719083625e+01,2.521146693985386236e-03,-7.708389071604343501e-02,2.121224953221023074e-10
3.466796875000000000e-01,1.857163686141263537e-01,2.420277710449470732e+01,2.483554794298774987e-02,-8.455567847470955856e-02,2.066315769728267168e-10
3.476562500000000000e-01,1.506415228504072168e-01,2.435778528653882802e+01,4.662098997217419688e-02,-8.959653626572916529e-02,1.957047048591519525e-10
3.486328125000000000e-01,1.139638216927111869e-01,2.443647416643924686e+01,6.749490834618364354e-02,-9.211659734452887216e-02,1.793691318367407711e-10
3.496093750000000000e-01,7.630300917871948863e-02,2.443817432959610869e+01,8.709117984036600368e-02,-9.207278091205955972e-02,1.577480453729924632e-10
3.505859375000000000e-01,3.828380892572533223e-02,2.436281139541030782e+01,1.050666053504431541e-01,-8.946956129133423752e-02,1.310597982260183756e-10
3.515625000000000000e-01,5.249696966050563206e-04,2.421090755138213169e+01,1.211070014487339724e-01,-8.435889860449502509e-02,9.961550450287141568e-11
3.525390625000000000e-01,-3.637140446783465597e-02,2.398357678136864735e+01,1.349327913853895500e-01,-7.683933227800621157e-02,6.381503195370821400e-11
3.535156250000000000e-01,-7.183005692990805657e-02,2.368251383767061924e+01,1.463039948620499242e-01,-6.705425324659582131e-02,2.414144882610219112e-11
3.544921875000000000e-01,-1.053121421507682426e-01,2.330997708395566548e+01,1.550245262543323010e-01,-5.518938498800930736e-02,-1.884598986656825810e-11
3.554687500000000000e-01,-1.363239922781399049e-01,2.286876541175565336e+01,1.609457229490547092e-01,-4.146951725360479429e-02,-6.452020667063391887e-11
3.564453125000000000e-01,-1.644249447561524358e-01,2.236218950637429259e+01,1.639690388845925217e-01,-2.615454932709906227e-02,-1.121958833030774441e-10
3.574218750000000000e-01,-1.892341075992199362e-01,2.179403780751898978e+01,1.640478530064262697e-01,-9.534911622710726814e-03,-1.611401051435044896e-10
3.583984375000000000e-01,-2.104359593879609469e-01,2.116853757488523513e+01,1.611883579169207104e-01,8.073554782625164475e-03,-2.105838956876304782e-10
3.593750000000000000e-01,-2.277847029845971316e-01,2.049031152840216308e+01,1.554495102372231985e-01,2.633517168539234454e-02,-2.597344524253213839e-10
3.603515625000000000e-01,-2.411073150232684315e-01,1.976433058609227444e+01,1.469420408219902496e-01,4.490035350125681779e-02,-3.077878831528045352e-10
3.613281250000000000e-01,-2.503052569898072122e-01,1.899586326879821030e+01,1.358265396826454641e-01,6.341179017731241041e-02,-3.539422326525918565e-10
3.623046875000000000e-01,-2.553548377403519476e-01,1.819042237977398813e+01,1.223106469828213333e-01,8.151077582568883040e-02,-3.974105841306199373e-10
3.632812500000000000e-01,-2.563062411955003284e-01,1.735370959782035527e+01,1.066453974791757714e-01,9.884357308797578345e-02,-4.374340178836089037e-10
3.642578125000000000e-01,-2.532812562691741376e-01,1.649155864487472911e+01,8.912078100352888166e-02,1.150677025948807219e-01,-4.732942114137257660e-10
3.652343750000000000e-01,-2.464697684494482899e-01,1.560987770247434270e+01,7.006059574678222268e-02,1.298580481495119066e-01,-5.043254705835446321e-10
3.662109375000000000e-01,-2.361250934622901032e-01,1.471459175614652892e+01,4.981668395525412629e-02,1.429126714143047761e-01,-5.299259903217240130e-10
3.671875000000000000e-01,-2.225582527687200440e-01,1.381158554252146509e+01,2.876265095288871310e-02,1.539582348635380737e-01,-5.495681556981823614e-10
3.681640625000000000e-01,-2.061313079543892757e-01,1.290664776090929067e+01,7.287177952318542318e-03,1.627549384909535712e-01,-5.628077096797170910e-10
3.691406250000000000e-01,-1.872498860909354579e-01,1.200541718946064407e+01,-1.421295326177615670e-02,1.691008841166191656e-01,-5.692916322909296752e-10
3.701171875000000000e-01,-1.663550406464578968e-01,1.111333131617993253e+01,-3.534000014506973042e-02,1.728357909749675680e-01,-5.687645969314691137e-10
3.710937500000000000e-01,-1.439146023122221119e-01,1.023557805744143145e+01,-5.570243669902726069e-02,1.738439974172086289e-01,-5.610738928839914339e-10
3.720703125000000000e-01,-1.204141810556684233e-01,9.377051091833017438e+00,-7.492204014070301399e-02,1.720566958330097540e-01,-5.461727281967780579e-10
3.730468750000000000e-01,-9.634798472201785979e-02,8.542309285782982542e+00,-9.264075995786164031e-02,1.674533610772386272e-01,-5.241218537170942973e-10
3.740234375000000000e-01,-7.220962055339144592e-02,7.735540630261388273e+00,-1.085272457799373036e-01,1.600623465510672139e-01,-4.950894766402015801e-10
3.750000000000000000e-01,-4.848304409565312029e-02,6.960531045715982579e+00,-1.222829161171585938e-01,1.499606363941868303e-01,-4.593494600612511159e-10
3.759765625000000000e-01,-2.563381518840854301e-02,6.220638346193417156e+00,-1.336474577589558121e-01,1.372727567506396296e-01,-4.172778332023904312e-10
3.769531250000000000e-01,-4.100813203155655520e-03,5.518771584253500784e+00,-1.424036553526936144e-01,1.221688635260759631e-01,-3.693476647638185955e-10
3.779296875000000000e-01,1.571144642555342280e-02,4.857375926784133213e+00,-1.483814622372144343e-01,1.048620382109441695e-01,-3.161223787517945824e-10
3.789062500000000000e-01,3.343976483103318353e-02,4.238423139172197374e+00,-1.514612367870682708e-01,8.560483696046175539e-02,-2.582476177200640070e-10
3.798828125000000000e-01,4.876836659307554056e-02,3.663407682489036699e+00,-1.515760831037002432e-01,6.468515096478007209e-02,-1.964417821992668307e-10
3.808593750000000000e-01,6.143406242883797663e-02,3.133348356413290681e+00,-1.487132506171298107e-01,4.242144799148532541e-02,-1.314853967857841339e-10
3.818359375000000000e-01,7.123038727484776178e-02,2.648795350521134573e+00,-1.429145637613446485e-01,1.915747563769999717e-02,-6.420947255917088491e-11
3.828125000000000000e-01,7.801065255397879317e-02,2.209842499271872818e+00,-1.342758700678989281e-01,-4.743483894895472557e-03,4.516948120320968230e-12
3.837890625000000000e-01,8.168987148473699778e-02,1.816144472404322308e+00,-1.229455124830205748e-01,-2.890470994578139829e-02,7.379986508359812911e-11
3.847656250000000000e-01,8.224553683886950961e-02,1.466938573375132782e+00,-1.091218491453647410e-01,-5.294238682963817166e-02,1.427338027436178370e-10
3.857421875000000000e-01,7.971725122046896539e-02,1.161070764677530676e+00,-9.304986095596243234e-02,-7.647208661969308319e-02,2.104154855146398596e-10
3.867187500000000000e-01,7.420523036024369301e-02,8.970254910614745558e-01,-7.501690372348859825e-02,-9.911528087549748012e-02,2.759574873903359841e-10
3.876953125000000000e-01,6.586771973612476350e-02,6.729588304208363736e-01,-5.534767718377336249e-02,-1.205057703281929848e-01,3.385016374360991855e-10
3.886718750000000000e-01,5.491738370440138461e-02,4.867344679107769023e-01,-3.439849749253324346e-02,-1.402959228452308471e-01,3.972319671616283897e-10
3.896484375000000000e-01,4.161674393262339289e-02,3.359619620893640191e-01,-1.255097261713970791e-02,-1.581626131742832619e-01,4.513869934585884605e-10
3.906250000000000000e-01,2.627275997194249840e-02,2.180367528149051159e-01,9.794808828589740557e-03,-1.738127629568658183e-01,5.002711418787075809e-10
3.916015625000000000e-01,9.230659026876406048e-03,1.301813494303759033e-01,3.222745555485120872e-02,-1.869883862202895430e-01,5.432651292984064409e-10
3.925781250000000000e-01,-9.132865854175813841e-03,6.948713447264080745e-02,5.433169149728707403e-02,-1.974710538870838028e-01,5.798351422224027958e-10
3.935546875000000000e-01,-2.841696002510576621e-02,3.295622268452941261e-02,7.569588187087275544e-02,-2.050857006405507610e-01,6.095406668284825489e-10
3.945312500000000000e-01,-4.820427725942240393e-02,1.754282729824901618e-02,9.591953301033065427e-02,-2.097037085871187867e-01,6.320408490127528905e-10
3.955078125000000000e-01,-6.806887385100490739e-02,2.019360510860740421e-02,1.146206314164553153e-01,-2.112452143713544062e-01,6.470992867868744099e-10
3.964843750000000000e-01,-8.758418265183316731e-02,3.788647836776192629e-02,1.314426896016722968e-01,-2.096805995186463711e-01,6.545871830015904557e-10
3.974609375000000000e-01,-1.063309230183667187e-01,6.766746452153053759e-02,1.460613708627365170e-01,-2.050311375825567550e-01,6.544848130965804234e-10
3.984375000000000000e-01,-1.239048053047069331e-01,1.066850836927299706e-01,1.581905719361427765e-01,-1.973687859223720031e-01,6.468812899605396604e-10
3.994140625000000000e-01,-1.399238936799984678e-01,1.522219579443494231e-01,1.675878515021061443e-01,-1.868151243911092274e-01,6.319726355728077808e-10
4.003906250000000000e-01,-1.540354985435427593e-01,2.017232650044220588e-01,1.740591035488625593e-01,-1.735394576292731417e-01,6.100581964335484460e-10
4.013671875000000000e-01,-1.659224795064266622e-01,2.528217615261898477e-01,1.774623875043769561e-01,-1.577561117918506173e-01,5.815354664225766372e-10
4.023437500000000000e-01,-1.753088516091433346e-01,3.033591462722803334e-01,1.777108415699236443e-01,-1.397209701458064224e-01,5.468934062214740672e-10
4.033203125000000000e-01,-1.819646009244165197e-01,3.514035909993726836e-01,1.747746216012894815e-01,-1.197273048338461515e-01,5.067043723730413270e-10
4.042968750000000000e-01,-1.857096306964658439e-01,3.952633254108006700e-01,1.686818249042738582e-01,-9.810097398964107152e-02,4.616147910480835979e-10
4.052734375000000000e-01,-1.864167754136039357e-01,4.334962214676588710e-01,1.595183761483923712e-01,-7.519506411150547742e-02,4.123347312869960877e-10
4.062500000000000000e-01,-1.840138374006534683e-01,4.649153807394140192e-01,1.474268709447038306e-01,-5.138406697369896081e-02,3.596265495677510471e-10
4.072265625000000000e-01,-1.784846183398470787e-01,4.885907854909843362e-01,1.326043911605153669e-01,-2.705768822252518219e-02,3.042927917517373517e-10
4.082031250000000000e-01,-1.698689362631066735e-01,5.038471290372871225e-01,1.152993244296129927e-01,-2.614391034403428220e-03,2.471635495535144237e-10
4.091796875000000000e-01,-1.582616366826939680e-01,5.102579927843599039e-01,9.580723823635234337e-02,2.154521729673413571e-02,1.890834765003912257e-10
4.101562500000000000e-01,-1.438106243225893977e-01,5.076365856139037902e-01,7.446587608745512676e-02,4.502504529988050896e-02,1.308986727793627659e-10
4.111328125000000000e-01,-1.267139590689692619e-01,4.960233052134279674e-01,5.164935932999460688e-02,6.744011243467623595e-02,7.344364935463302125e-11
4.121093750000000000e-01,-1.072160759801382146e-01,4.756704200439934027e-01,2.776169283942752503e-02,8.842296905826901865e-02,1.752857927935115864e-11
4.130859375000000000e-01,-8.560320420681422071e-02,4.470242043870829018e-01,3.229685820431153504e-03,1.076298338460204146e-01,-3.607296172285435245e-11
4.140625000000000000e-01,-6.219807322085400131e-02,4.107048869280437442e-01,-2.150458990199973983e-02,1.247463459629868376e-01,-8.663557245378650243e-11
4.150390625000000000e-01,-3.735400661002565709e-02,3.674847953136695655e-01,-4.599167268111565426e-02,1.394928357050568279e-01,-1.334927404924650030e-10
4.160156250000000000e-01,-1.144851367489787761e-02,3.182650948604338614e-01,-6.978277673832984640e-02,1.516290253597403770e-01,-1.760465279024220409e-10
4.169921875000000000e-01,1.512350299559610603e-02,2.640515289803791465e-01,-9.243790816370565933e-02,1.609580815406277399e-01,-2.137760805415170156e-10
4.179687500000000000e-01,4.195680001275985810e-02,2.059295719233989463e-01,-1.135338867538229768e-01,1.673299510657938749e-01,-2.462448331875881347e-10
4.189453125000000000e-01,6.864297824332349363e-02,1.450394011946914419e-01,-1.326721298580491037e-01,1.706439243965027219e-01,-2.731063047350885657e-10
4.199218750000000000e-01,9.477767167707651375e-02,8.255108767548041682e-02,-1.494860575920048396e-01,1.708503835258199932e-01,-2.941084013606411640e-10
4.208984375000000000e-01,1.199676123793601001e-01,1.964038632250779404e-02,-1.636479844674399164e-01,1.679517047921774697e-01,-3.090961703998203308e-10
4.218750000000000000e-01,1.438374470739677558e-01,-4.253451029734404976e-02,-1.748753705977361683e-01,1.620023011616361641e-01,-3.180129733065825511e-10
4.228515625000000000e-01,1.660361863423400752e-01,-1.028549190375946110e-01,-1.829363160418457646e-01,1.531078028383772716e-01,-3.209000720525897016e-10
4.238281250000000000e-01,1.862431749193813046e-01,-1.602620073597684214e-01,-1.876541943790729083e-01,1.414233893873236003e-01,-3.178946492351600703e-10
4.248046875000000000e-01,2.041734809634297987e-01,-2.137752564386699305e-01,-1.889113360578976164e-01,1.271513006457716810e-01,-3.092263075714411781e-10
4.257812500000000000e-01,2.195826132972580891e-01,-2.625088114776535919e-01,-1.866516881934175420e-01,1.105375673273430309e-01,-2.952121189458746736e-10
4.267578125000000000e-01,2.322704882479501298e-01,-3.056855247716654400e-01,-1.808823950301081118e-01,9.186801515599141155e-02,-2.762503163484417203e-10
4.277343750000000000e-01,2.420845816208029300e-01,-3.426485393310112482e-01,-1.716742619404851566e-01,7.146360839417936761e-02,-2.528127435171451674e-10
4.287109375000000000e-01,2.489222162714063991e-01,-3.728703044858139859e-01,-1.591610852792982866e-01,4.967520954933656030e-02,-2.254361965345845480e-10
4.296875000000000000e-01,2.527319514195423555e-01,-3.959589591201659875e-01,-1.435378503211842960e-01,2.687784167624095166e-02,-1.947128087160461421e-10
4.306640625000000000e-01,2.535140559969056295e-01,-4.116620623336825213e-01,-1.250578195325590669e-01,3.464547881253082339e-03,-1.612796445968330027e-10
4.316406250000000000e-01,2.513200646503079838e-01,-4.198676947057337627e-01,-1.040285532177174649e-01,-2.016005075650650902e-02,-1.258076804560673052e-10
4.326171875000000000e-01,2.462514312450962972e-01,-4.206029952808232331e-01,-8.080692378582358948e-02,-4.358639270853310876e-02,-8.899035742819896250e-11
4.335937500000000000e-01,2.384573105450112362e-01,-4.140302392719936719e-01,-5.579320317095327886e-02,-6.640669966871440288e-02,-5.153189872809524386e-11
4.345703125000000000e-01,2.281315139109879597e-01,-4.004405987089640906e-01,-2.942431997468496208e-02,-8.822167573423411735e-02,-1.413558478013723161e-11
4.355468750000000000e-01,2.155086991006618657e-01,-3.802457623052622471e-01,-2.166398383301138594e-03,-1.086470719462705181e-01,2.250782092048561964e-11
4.365234375000000000e-01,2.008598673201613949e-01,-3.539676212137109479e-01,2.549329544268119641e-02,-1.273200083544350214e-01,5.773130653878286577e-11
4.375000000000000000e-01,1.844872523601884806e-01,-3.222262536751978046e-01,5.305486225297879888e-02,-1.439049498612816058e-01,9.090232580013332720e-11
4.384765625000000000e-01,1.667186967446716017e-01,-2.857264635092623406e-01,8.001458736336475308e-02,-1.580992379056447850e-01,1.214328198487379149e-10
4.394531250000000000e-01,1.479016181683755482e-01,-2.452431446892454625e-01,1.058739138187433648e-01,-1.696380874548051310e-01,1.487883888351933148e-10
4.404296875000000000e-01,1.283966759654694978e-01,-2.016057567100303927e-01,1.301484136631554378e-01,-1.782989676705932780e-01,1.724964705213617457e-10
4.414062500000000000e-01,1.085712518362722950e-01,-1.556822029951083763e-01,1.523765984984359334e-01,-1.839052948426116996e-01,1.921534009680674119e-10
4.423828125000000000e-01,8.879286149982916487e-02,-1.083624071829744073e-01,1.721284118623724879e-01,-1.863293775704453481e-01,2.074302520972178311e-10
4.433593750000000000e-01,6.942261430814011813e-02,-6.054187984258400934e-02,1.890132500715951958e-01,-1.854945665356688700e-01,2.180773622522812467e-10
4.443359375000000000e-01,5.080883616279896486e-02,-1.310556113149121717e-02,2.026873650074146327e-01,-1.813765743266675945e-01,2.239274984534580975e-10
4.453125000000000000e-01,3.328096736196101829e-02,3.308778665974922151e-02,2.128605117788769374e-01,-1.740039444457185946e-01,2.248976124700178904e-10
4.462890625000000000e-01,1.714384135391752717e-02,7.722037855650659699e-02,2.193017161350453437e-01,-1.634576626124439047e-01,2.209891767155685317e-10
4.472656250000000000e-01,2.672442896971929591e-03,1.185291599545775648e-01,2.218440507324644928e-01,-1.498699175470857015e-01,2.122871099091184902e-10
4.482421875000000000e-01,-9.892765031507978063e-03,1.563182981343455846e-01,2.203883256684784631e-01,-1.334220323404533559e-01,1.989573260347815728e-10
4.492187500000000000e-01,-2.034986689964526918e-02,1.899702233895144143e-01,2.149056168014722434e-01,-1.143416010635016494e-01,1.812429629825545770e-10
4.501953125000000000e-01,-2.853880615708714874e-02,2.189550597945789379e-01,2.054385749987052145e-01,-9.289887821739258034e-02,1.594593689834505219e-10
4.511718750000000000e-01,-3.434392900705830753e-02,2.428383165494570894e-01,1.921014802550535527e-01,-6.940248076062109639e-02,1.339879452065894343e-10
4.521484375000000000e-01,-3.769572069881418908e-02,2.612867432512986365e-01,1.750790262626381044e-01,-4.419447357770317497e-02,1.052689613332452485e-10
4.531250000000000000e-01,-3.857170914944105244e-02,2.740722857911984667e-01,1.546238431154855764e-01,-1.764491919048316593e-02,7.379347726432313025e-11
4.541015625000000000e-01,-3.699652557241166206e-02,2.810741132907850215e-01,1.310527880276799173e-01,9.854018899531857834e-03,4.009451809172084740e-11
4.550781250000000000e-01,-3.304112674072248734e-02,2.822787200175371214e-01,1.047420558444861066e-01,3.789432275107772891e-02,4.737660850224721623e-12
4.560546875000000000e-01,-2.682119828115701529e-02,2.777781389990693350e-01,7.612118235303511060e-02,6.605861442055521726e-02,-3.168879981124081051e-11
4.570312500000000000e-01,-1.849477272519214552e-02,2.677663355681292323e-01,4.566603357893880832e-02,9.392679250141852676e-02,-6.858393417054041501e-11
4.580078125000000000e-01,-8.259109682893648469e-03,2.525338788142390545e-01,1.389089302898249487e-02,1.210827029034520774e-01,-1.053443325589774073e-10
4.589843750000000000e-01,3.653101776513672551e-03,2.324610164346450070e-01,-1.866022413066705313e-02,1.471207357168463625e-01,-1.413741576904008321e-10
4.599609375000000000e-01,1.697814687706642248e-02,2.080093033523966461e-01,-5.142288599691156870e-02,1.716522414855657097e-01,-1.760949220320230508e-10
4.609375000000000000e-01,3.142621312137744427e-02,1.797119563370937478e-01,-8.382203135017426976e-02,1.943116634372744622e-01,-2.089548241869285810e-10
4.619140625000000000e-01,4.668675187718031305e-02,1.481631254161861477e-01,-1.152820629083779469e-01,2.147622871238996645e-01,-2.394374871773346561e-10
4.628906250000000000e-01,6.243417585413285620e-02,1.140062878523001866e-01,-1.452370724653753997e-01,2.327015154325068336e-01,-2.670699530590118989e-10
4.638671875000000000e-01,7.833378944722921289e-02,7.792198169879946401e-02,-1.731410196136053403e-01,2.478655849175763481e-01,-2.914298022515643627e-10
4.648437500000000000e-01,9.404784545918487559e-02,4.061510331076988167e-02,-1.984776844388746186e-01,2.600336487473138836e-01,-3.121512820880490394e-10
4.658203125000000000e-01,1.092416201495460815e-01,2.801996626767814906e-03,-2.207702163586287014e-01,2.690311620900236456e-01,-3.289303470861297630e-10
4.667968750000000000e-01,1.235893989079456939e-01,-3.480243844153863009e-02,-2.395901061592199399e-01,2.747325173148006394e-01,-3.415285330080948495e-10
4.677734375000000000e-01,1.367802670971806633e-01,-7.149739549321165732e-02,-2.545654162205907012e-01,2.770628887503752136e-01,-3.497756075691589494e-10
4.687500000000000000e-01,1.485236047057919007e-01,-1.066083539987767725e-01,-2.653881148012774416e-01,2.759992597315583107e-01,-3.535709623142567970e-10
4.697265625000000000e-01,1.585541893098709187e-01,-1.394986110690287773e-01,-2.718203739366205074e-01,2.715706180477820975e-01,-3.528837323424628900e-10
4.707031250000000000e-01,1.666368193537368647e-01,-1.695799639450014384e-01,-2.736997067792864557e-01,2.638573194731068661e-01,-3.477516528364911103e-10
4.716796875000000000e-01,1.725703787801751710e-01,-1.963223722567306595e-01,-2.709428388349237049e-01,2.529896325767262422e-01,-3.382786833750848835e-10
4.726562500000000000e-01,1.761912744043946932e-01,-2.192624494385064238e-01,-2.635482282262915366e-01,2.391454912674668698e-01,-3.246314523952057834e-10
4.736328125000000000e-01,1.773761889427202809e-01,-2.380106552510029005e-01,-2.515971725290114813e-01,2.225474942970389058e-01,-3.070345945692443727e-10
4.746093750000000000e-01,1.760441050680670028e-01,-2.522570857294634816e-01,-2.352534634981301442e-01,2.034592030285130027e-01,-2.857650729273662316e-10
4.755859375000000000e-01,1.721575690453838181e-01,-2.617757826151056455e-01,-2.147615757594945052e-01,1.821807999720700399e-01,-2.611455949683429654e-10
4.765625000000000000e-01,1.657231761648771950e-01,-2.664275109771631622e-01,-1.904434008624324437e-01,1.590441807203816227e-01,-2.335372474740779106e-10
4.775390625000000000e-01,1.567912740965905771e-01,-2.661609808344967965e-01,-1.626935635566884031e-01,1.344075608182891957e-01,-2.033314880179182992e-10
4.785156250000000000e-01,1.454548941895877079e-01,-2.610125156731862850e-01,-1.319733823345246582e-01,1.086496866356368163e-01,-1.709416420164221825e-10
4.794921875000000000e-01,1.318479343882674737e-01,-2.511041973745502531e-01,-9.880356073623838831e-02,8.216374535975297377e-02,-1.367940624418345749e-10
4.804687500000000000e-01,1.161426305974072593e-01,-2.366405427747253210e-01,-6.375571922854997298e-02,5.535107369221491797e-02,-1.013191148555973923e-10
4.814453125000000000e-01,9.854636576645570134e-02,-2.179037914514417862e-01,-2.744289921865540605e-02,2.861476765743595566e-02,-6.494215315483807086e-11
4.824218750000000000e-01,7.929787746682079308e-02,-1.952479069856679350e-01,9.490809428741591933e-03,2.353297068258494197e-03,-2.807465130521332164e-11
4.833984375000000000e-01,5.866293510368615627e-02,-1.690914145173547933e-01,4.638134850966357803e-02,-2.304577236478364335e-02,8.894346626832084324e-12
4.843750000000000000e-01,3.692956695968373226e-02,-1.399092155885414412e-01,8.255629552022178408e-02,-4.721184853147510074e-02,4.560630157487164459e-11
4.853515625000000000e-01,1.440292485585630347e-02,-1.082235367721511854e-01,1.173467959773994707e-01,-6.979707715095753717e-02,8.174063156692907005e-11
4.863281250000000000e-01,-8.600119790885152327e-03,-7.459418119577403139e-02,1.500996196304037467e-01,-9.048170929270692164e-02,1.170214036370961257e-10
4.873046875000000000e-01,-3.175655043456891702e-02,-3.960826161591352729e-02,1.801891307862660829e-01,-1.089789876543996033e-01,1.512231416865245395e-10
4.882812500000000000e-01,-5.474284977543243669e-02,-3.869600060545964459e-03,2.070289610952174009e-01,-1.250394753138478199e-01,1.841756418519349116e-10
4.892578125000000000e-01,-7.724061269139934072e-02,3.201201782672207646e-02,2.300831748543747113e-01,-1.384547601294802699e-01,2.157677042197723643e-10
4.902343750000000000e-01,-9.894202744434868468e-02,6.743154574594473205e-02,2.488767222167027615e-01,-1.490604784660056192e-01,2.459497085653045628e-10
4.912109375000000000e-01,-1.195551277309911259e-01,1.017991523548653909e-01,2.630049846031127792e-01,-1.567386132907730156e-01,2.747349818786322197e-10
4.921875000000000000e-01,-1.388087227234957588e-01,1.345502913414025059e-01,2.721422290129350552e-01,-1.614190337321937674e-01,3.021999264257354083e-10
4.931640625000000000e-01,-1.564569184567459748e-01,1.651551971668272778e-01,2.760488036591650651e-01,-1.630802557115059170e-01,3.284828986282917472e-10
4.941406250000000000e-01,-1.722831516516354355e-01,1.931276498559751920e-01,2.745769262085090423e-01,-1.617494160469211684e-01,3.537818507698632649e-10
4.951171875000000000e-01,-1.861036661747832721e-01,2.180328668892343724e-01,2.676749376165323824e-01,-1.575014652720312658e-01,3.783507690835777754e-10
4.960937500000000000e-01,-1.977703726588828093e-01,2.394943971599144961e-01,2.553899187984626229e-01,-1.504575970978057620e-01,4.024949627870709147e-10
4.970703125000000000e-01,-2.071730431566637665e-01,2.571999107855912348e-01,2.378685938034151848e-01,-1.407829447713754289e-01,4.265652787530428778e-10
4.980468750000000000e-01,-2.142408048718477398e-01,2.709057989572412062e-01,2.153564713583541179e-01,-1.286835863445217054e-01,4.509513354023404747e-10
4.990234375000000000e-01,-2.189429097830322690e-01,2.804405196101478204e-01,1.881952061797594888e-01,-1.144029118700961994e-01,4.760738867657882736e-10
5.000000000000000000e-01,-2.212887701231358029e-01,2.857066471229284810e-01,1.568181918458155799e-01,-9.821741561826449751e-02,5.023764431921721215e-10
5.009765625000000000e-01,-2.213272629632317412e-01,2.866816071041579650e-01,1.217444277909580236e-01,-8.043198538582260748e-02,5.303162886237452731e-10
5.019531250000000000e-01,-2.191453203385640425e-01,2.834171002166966380e-01,8.357073362482145273e-02,-6.137476871912169590e-02,5.603550454940053612e-10
5.029296875000000000e-01,-2.148658342120252362e-01,2.760372415274950364e-01,4.296241397861663702e-02,-4.139170226327979624e-02,5.929489469398446838e-10
5.039062500000000000e-01,-2.086449178687700690e-01,2.647354636776384496e-01,6.425059381141682993e-04,-2.084079538952554600e-02,6.285389820171059679e-10
5.048828125000000000e-01,-2.006685768563291616e-01,2.497702528795337495e-01,-4.262023166335474067e-02,-8.626266618362784264e-05,6.675410828653695708e-10
5.058593750000000000e-01,-1.911488531251190337e-01,2.314598060291442883e-01,-8.602440272307684821e-02,2.050739842241814173e-02,7.103365232285536115e-10
5.068359375000000000e-01,-1.803195153974555542e-01,2.101757147562489658e-01,-1.287499252246845916e-01,4.058128786018634637e-02,7.572626953938323113e-10
5.078125000000000000e-01,-1.684313768351327067e-01,1.863357977502679286e-01,-1.699726230390062043e-01,5.978784628431278725e-02,8.086044274991736512e-10
5.087890625000000000e-01,-1.557473276438856857e-01,1.603962159501065021e-01,-2.088792155615048773e-01,7.779636857343508183e-02,8.645859953613377772e-10
5.097656250000000000e-01,-1.425371752334650965e-01,1.328430159756528728e-01,-2.446824500907870681e-01,9.429819984840773217e-02,9.253639726177631832e-10
5.107421875000000000e-01,-1.290723878566789606e-01,1.041832553493990121e-01,-2.766361133277439044e-01,1.090115317222511426e-01,9.910210502248910525e-10
5.117187500000000000e-01,-1.156208392232349058e-01,7.493586849995212407e-02,-3.040496540286004579e-01,1.216857237787863921e-01,1.061560941418615425e-09
5.126953125000000000e-01,-1.024416513973586962e-01,4.562243519324910707e-02,-3.263021488250378299e-01,1.321050835922909228e-01,1.136904471361898213e-09
5.136718750000000000e-01,-8.978023134655557791e-02,1.675801288598723418e-02,-3.428553476188705984e-01,1.400920479778265115e-01,1.216886932153424617e-09
5.146484375000000000e-01,-7.786359284843574757e-02,-1.115780842470615042e-02,-3.532655437804506637e-01,1.455097184230459417e-01,1.301256763949561349e-09
5.156250000000000000e-01,-6.689605014871197186e-02,-3.764947589401226868e-02,-3.571940275752181759e-01,1.482637146209213053e-01,1.389675601982393910e-09
5.166015625000000000e-01,-5.705536289176358494e-02,-6.227352328107224610e-02,-3.544158986871054351e-01,1.483033215136367877e-01,1.481719707577506324e-09
5.175781250000000000e-01,-4.848940353828473659e-02,-8.462596595336974170e-02,-3.448270352055601284e-01,1.456219170769242899e-01,1.576882779236914526e-09
5.185546875000000000e-01,-4.131340889043814274e-02,-1.043489200082691193e-01,-3.284490417336005663e-01,1.402566800228322585e-01,1.674580117809849633e-09
5.195312500000000000e-01,-3.560786663477292363e-02,-1.211363387991684637e-01,-3.054320280307720181e-01,1.322875884784232847e-01,1.774154098082244392e-09
5.205078125000000000e-01,-3.141707617779791739e-02,-1.347387765572005403e-01,-2.760551014412218063e-01,1.218357323111333851e-01,1.874880878123294936e-09
5.214843750000000000e-01,-2.874841069524293122e-02,-1.449671065866243169e-01,-2.407244908315893106e-01,1.090609729268272876e-01,1.975978257771327832e-09
5.224609375000000000e-01,-2.757229446493311004e-02,-1.516951403645316887e-01,-1.999692563856191874e-01,9.415899488110239524e-02,2.076614579041255545e-09
5.234375000000000000e-01,-2.782289643256384906e-02,-1.548611134605130113e-01,-1.544345778394966284e-01,7.735780334740563480e-02,2.175918544289403568e-09
5.244140625000000000e-01,-2.939952780510161900e-02,-1.544680241677358623e-01,-1.048726530271323898e-01,5.891373021949627975e-02,2.272989812949110443e-09
5.253906250000000000e-01,-3.216871851180354291e-02,-1.505828307576170255e-01,-5.213127834399641086e-02,3.910701925224525227e-02,2.366910224790833855e-09
5.263671875000000000e-01,-3.596693485097670479e-02,-1.433345329937167068e-01,2.859777679244892516e-03,1.823706704222390756e-02,2.456755487167822580e-09
5.273437500000000000e-01,-4.060388877481468234e-02,-1.329111826313267297e-01,5.910445769458105847e-02,-3.382598280388361949e-03,2.541607155748020377e-09
5.283203125000000000e-01,-4.586637826989008876e-02,-1.195558857676175951e-01,1.155579683352941228e-01,-2.542951511099900835e-02,2.620564732929561546e-09
5.292968750000000000e-01,-5.152258836344650317e-02,-1.035618767910107402e-01,1.711459796736433392e-01,-4.757757543396515243e-02,2.692757705572962913e-09
5.302734375000000000e-01,-5.732677360752133633e-02,-8.526675903040617510e-02,2.247852156951506419e-01,-6.950231241786336556e-02,2.757357343895805845e-09
5.312500000000000000e-01,-6.302423562019010550e-02,-6.504602077642678004e-02,2.754051504750334445e-01,-9.088610083225844016e-02,2.813588086358996173e-09
5.322265625000000000e-01,-6.835650353118971623e-02,-4.330594692107431892e-02,3.219704987385219042e-01,-1.114231848019845705e-01,2.860738341077030761e-09
5.332031250000000000e-01,-7.306662109335801403e-02,-2.047605585890484650e-02,3.635041676261581700e-01,-1.308244510597419696e-01,2.898170542614064504e-09
5.341796875000000000e-01,-7.690444186034070539e-02,2.998801629618218830e-03,3.991103191854500909e-01,-1.488218708497534570e-01,2.925330313848058897e-09
5.351562500000000000e-01,-7.963183324226293103e-02,2.666654013539306728e-02,4.279971807302979103e-01,-1.651725398829026470e-01,2.941754595721671654e-09
5.361328125000000000e-01,-8.102769145103289050e-02,5.007599046400001280e-02,4.494992330372158396e-01,-1.796622531328222194e-01,2.947078622940608648e-09
5.371093750000000000e-01,-8.089267232059965673e-02,7.278496032969372642e-02,4.630984046000365395e-01,-1.921085596614367508e-01,2.941041640783683191e-09
5.380859375000000000e-01,-7.905354768853489755e-02,9.436806445335457760e-02,4.684439039794467963e-01,-2.023632519237438532e-01,2.923491276881705816e-09
5.390625000000000000e-01,-7.536710337638712065e-02,1.144241888080399644e-01,4.653703317184499366e-01,-2.103142539616736362e-01,2.894386501807780162e-09
5.400390625000000000e-01,-6.972350270158336749e-02,1.325834612396256940e-01,4.539137283238204867e-01,-2.158868833847829849e-01,2.853799133283434568e-09
5.410156250000000000e-01,-6.204904875794717278e-02,1.485136103199728996e-01,4.343252353268676202e-01,-2.190444728681755215e-01,2.801913860412980804e-09
5.419921875000000000e-01,-5.230828925760230841e-02,1.619256058845191526e-01,4.070820722421180649e-01,-2.197883478915927113e-01,2.739026786273105668e-09
5.429687500000000000e-01,-4.050541934992486770e-02,1.725784880510191077e-01,3.728955630646806352e-01,-2.181571684081939078e-01,2.665542509063269338e-09
5.439453125000000000e-01,-2.668495032350524931e-02,1.802833063679785408e-01,3.327159814331318022e-01,-2.142256528835292106e-01,2.581969783524200704e-09
5.449218750000000000e-01,-1.093162523582342019e-02,1.849061068354444504e-01,2.877340233060617924e-01,-2.081027134999268169e-01,2.488915825123330185e-09
5.458984375000000000e-01,6.630423926913717528e-03,1.863699215898175221e-01,2.393787594599486312e-01,-1.999290411082083607e-01,2.387079339266919814e-09
5.468750000000000000e-01,2.583926921947968594e-02,1.846557337502084395e-01,1.893119667531656114e-01,-1.898741875604703089e-01,2.277242376226355455e-09
5.478515625000000000e-01,4.649750782118376724e-02,1.798024079762847727e-01,1.394187862985209470e-01,-1.781332012276218291e-01,2.160261129280148565e-09
5.488281250000000000e-01,6.837527584736614872e-02,1.719055953754126675e-01,9.179470778296013045e-02,-1.649228786562612348e-01,2.037055808521070282e-09
5.498046875000000000e-01,9.121390667700354782e-02,1.611156392078225974e-01,4.872893146336751413e-02,-1.504777013369993921e-01,1.908599735636778488e-09
5.507812500000000000e-01,1.147301735325034072e-01,1.476345250695368094e-01,1.268421212447969938e-02,-1.350455313426297266e-01,1.775907815554494122e-09
5.517578125000000000e-01,1.386210449879772266e-01,1.317119355910549572e-01,-1.372665824369951812e-02,-1.188831430752843449e-01,1.640024548994981441e-09
5.527343750000000000e-01,1.625688722160631983e-01,1.136404849002684292e-01,-2.776752085871010342e-02,-1.022516704843060287e-01,1.502011755596281962e-09
5.537109375000000000e-01,1.862469182924845479e-01,9.375022190668361177e-02,-2.660841582005654682e-02,-8.541204985221588497e-02,1.362936180273041352e-09
5.546875000000000000e-01,2.093251329205029210e-01,7.240250364235918668e-02,-7.357738109955202881e-03,-6.862053759003297615e-02,1.223857155843330273e-09
5.556640625000000000e-01,2.314760706471191698e-01,4.998335024424431505e-02,3.290336487590566489e-02,-5.212438045416652871e-02,1.085814492694894818e-09
5.566406250000000000e-01,2.523808471231200334e-01,2.689640151585470651e-02,9.708474300012248648e-02,-3.615771223788150079e-02,9.498167614309984456e-10
5.576171875000000000e-01,2.717350262840267927e-01,3.555601231837607085e-03,1.880495643723661403e-01,-2.093774636574493100e-02,8.168301271271744574e-10
5.585937500000000000e-01,2.892543315401580051e-01,-1.962226064640084158e-02,3.085756620181263621e-01,-6.661328016846965877e-03,6.877678841778355988e-10
5.595703125000000000e-01,3.046800761715171557e-01,-4.222501594962285720e-02,4.613163851971270324e-01,6.498097472063002825e-03,5.634808288849855337e-10
5.605468750000000000e-01,3.177842121020251209e-01,-6.385246514728842859e-02,6.487614528638361300e-01,1.839305099328522944e-02,4.447485931434121263e-10
5.615234375000000000e-01,3.283739020224364369e-01,-8.412347457367022607e-02,8.731983188462022483e-01,2.890408054223492576e-02,3.322720470397418205e-10
5.625000000000000000e-01,3.362955273524841360e-01,-1.026827005945394056e-01,1.136674563687277484e+00,3.794128555552053750e-02,2.266668611653254563e-10
5.634765625000000000e-01,3.414380536616771766e-01,-1.192068244354816953e-01,1.440961826568135651e+00,4.544528345626876187e-02,1.284583012244500920e-10
5.644531250000000000e-01,3.437356857564919377e-01,-1.334101905297283841e-01,1.787521782221721089e+00,5.138760723070538716e-02,3.807730839663025009e-11
5.654296875000000000e-01,3.431697565149018914e-01,-1.450497521890968533e-01,2.177474652264107746e+00,5.577053307762012274e-02,-4.414210080700285932e-11
5.664062500000000000e-01,3.397698065098700426e-01,-1.539292409591646316e-01,2.611570718022278026e+00,5.862634734698320832e-02,-1.179641014527187228e-10
5.673828125000000000e-01,3.336138252924526482e-01,-1.599024899643959052e-01,3.090165272927270390e+00,6.001607193792236894e-02,-1.832510000812209122e-10
5.683593750000000000e-01,3.248276396692940660e-01,-1.628758566340025582e-01,3.613197417171645220e+00,6.002767688517366557e-02,-2.399618734290913670e-10
5.693359375000000000e-01,3.135834491595663187e-01,-1.628097061599962925e-01,4.180173055990635156e+00,5.877381786091766258e-02,-2.881499507697973535e-10
5.703125000000000000e-01,3.000975237985312183e-01,-1.597189335954863065e-01,4.790152416098644395e+00,5.638914459937153373e-02,-3.279588026821810121e-10
5.712890625000000000e-01,2.846270943081924409e-01,-1.536725193672912049e-01,5.441742343057892839e+00,5.302723367075352218e-02,-3.596174158471576530e-10
5.722656250000000000e-01,2.674664791210730752e-01,-1.447921298589248673e-01,6.133093586310332412e+00,4.885720546232310418e-02,-3.834342487949389839e-10
5.732421875000000000e-01,2.489425065662364545e-01,-1.332497913290998925e-01,6.861903218971296070e+00,4.406009055561248972e-02,-3.997903771503224223e-10
5.742187500000000000e-01,2.294093034625173111e-01,-1.192646814804859123e-01,7.625422277021680628e+00,3.882501483079363325e-02,-4.091318486569963124e-10
5.751953125000000000e-01,2.092425331804129707e-01,-1.030990982105550735e-01,8.420468638053808519e+00,3.334527551088308645e-02,-4.119613779402660299e-10
5.761718750000000000e-01,1.888331767178669796e-01,-8.505367920233680712e-02,9.243445094066778722e+00,2.781438193276124238e-02,-4.088295184632617959e-10
5.771484375000000000e-01,1.685809592935057499e-01,-6.546195880744236362e-02,1.009036250683719160e+01,2.242213507438539644e-02,-4.003254543530511043e-10
5.781250000000000000e-01,1.488875322263151224e-01,-4.468435992387020939e-02,1.095686786899278609e+01,1.735081877626853952e-02,-3.870675576669039703e-10
5.791015625000000000e-01,1.301495253038053024e-01,-2.310172808636671779e-02,1.183827702996954656e+01,1.277157319360273588e-02,-3.696938572200567086e-10
5.800781250000000000e-01,1.127515883323824408e-01,-1.108522611893686784e-03,1.272961178440748142e+01,8.841017347861586384e-03,-3.488525633281827211e-10
5.810546875000000000e-01,9.705954203744221465e-02,2.089421474879791379e-02,1.362564096208136277e+01,5.698182781154614504e-03,-3.251927887911660191e-10
5.820312500000000000e-01,8.341375789472271762e-02,4.250598969930491355e-02,1.452092510398110825e+01,3.461814342242861345e-03,-2.993556002569120430e-10
5.830078125000000000e-01,7.212288382111931018e-02,6.333395852746061261e-02,1.540986425941293270e+01,2.228087157503893731e-03,-2.719655258862354798e-10
5.839843750000000000e-01,6.345802796140129209e-02,8.299988000941807553e-02,1.628674839469200819e+01,2.068780989677332805e-03,-2.436226351555495406e-10
5.849609375000000000e-01,5.764750614030447057e-02,1.011467946058802747e-01,1.714580986577523802e+01,3.029944603097162181e-03,-2.148952948750704021e-10
5.859375000000000000e-01,5.487225000516245121e-02,1.174453145484860572e-01,1.798127737559617145e+01,5.131073590737017347e-03,-1.863136922842376498e-10
5.869140625000000000e-01,5.526196259419495493e-02,1.315994154978150643e-01,1.878743081238563306e+01,8.364815540413333278e-03,-1.583642016512353395e-10
5.878906250000000000e-01,5.889209619054047717e-02,1.433516294117811452e-01,1.955865634826876587e+01,1.269720659678165442e-02,-1.314846554067825581e-10
5.888671875000000000e-01,6.578171405343920253e-02,1.524875489352348623e-01,2.028950116820204386e+01,1.806843358916943379e-02,-1.060605647519394458e-10
5.898437500000000000e-01,7.589228317007495894e-02,1.588395658213290207e-01,2.097472719802984642e+01,2.439410612027246433e-02,-8.242231817329337401e-11
5.908203125000000000e-01,8.912742978266285920e-02,1.622897794057545084e-01,2.160936320716692904e+01,3.156701352305920499e-02,-6.084336965697002263e-11
5.917968750000000000e-01,1.053336733699568317e-01,1.627720257437033635e-01,2.218875467611550789e+01,3.945933256486694463e-02,-4.153941189486210262e-11
5.927734375000000000e-01,1.243021382696386790e-01,1.602729934294212510e-01,2.270861084155609788e+01,4.792524337021115272e-02,-2.466851369603984251e-11
5.937500000000000000e-01,1.457712254958007381e-01,1.548324080843404005e-01,2.316504836185794858e+01,5.680390340126238030e-02,-1.033218541612970003e-11
5.947265625000000000e-01,1.694302108167663468e-01,1.465422837442122428e-01,2.355463108318365428e+01,6.592272261454464044e-02,1.422678253863683045e-12
5.957031250000000000e-01,1.949237190945750930e-01,1.355452556194130520e-01,2.387440543045605423e+01,7.510087722825548040e-02,1.060104211126431115e-11
5.966796875000000000e-01,2.218570095259133623e-01,1.220320246643028239e-01,2.412193099776990124e+01,8.415299499011702489e-02,1.725623679877259257e-11
5.976562500000000000e-01,2.498019920321666865e-01,1.062379597983009738e-01,2.429530596872874781e+01,9.289294151624760687e-02,2.148581401870947038e-11
5.986328125000000000e-01,2.783038818764497768e-01,8.843891820751892396e-02,2.439318705796160458e+01,1.011376352395996769e-01,2.342684563398655882e-11
5.996093750000000000e-01,3.068883878714182001e-01,6.894635767285343941e-02,2.441480372994175241e+01,1.087108178017237164e-01,2.325076857190759404e-11
6.005859375000000000e-01,3.350693194943289988e-01,4.810182708609495039e-02,2.435996651935931467e+01,1.154467073617311823e-01,2.115788242652011815e-11
6.015625000000000000e-01,3.623564900293668734e-01,2.627093202268719965e-02,2.422906934780286292e+01,1.211934642716829269e-01,1.737160967312893679e-11
6.025390625000000000e-01,3.882637866651479364e-01,3.836881255440576129e-03,2.402308580347120426e+01,1.258164018488832636e-01,1.213262944530404261e-11
6.035156250000000000e-01,4.123172744090766728e-01,-1.880627273481338957e-02,2.374355942312347167e+01,1.292008795065774374e-01,5.692994894676193240e-12
6.044921875000000000e-01,4.340631988254634033e-01,-4.126058098871218660e-02,2.339258808753905683e+01,1.312548212075886345e-01,-1.689658693811757984e-12
6.054687500000000000e-01,4.530757530097834773e-01,-6.313121162059096014e-02,2.297280271245496408e+01,1.319108089832448094e-01,-9.757712542581999250e-12
6.064453125000000000e-01,4.689644768887772375e-01,-8.403340722509790306e-02,2.248734048535387942e+01,1.311277089918502226e-01,-1.825887369682970049e-11
6.074218750000000000e-01,4.813811618568494266e-01,-1.035992647388085941e-01,2.193981296369413059e+01,1.288917961429791315e-01,-2.695110692315051432e-11
6.083984375000000000e-01,4.900261408589240975e-01,-1.214842195251442380e-01,2.133426941135337529e+01,1.252173525335447957e-01,-3.560711050384847357e-11
6.093750000000000000e-01,4.946538532044072456e-01,-1.373731206609565825e-01,2.067515580640100836e+01,1.201467246641032133e-01,-4.401826786766284616e-11
6.103515625000000000e-01,4.950775845081273885e-01,-1.509857915640034354e-01,1.996727000408774799e+01,1.137498344582289767e-01,-5.199801863993260432e-11
6.113281250000000000e-01,4.911732950292099220e-01,-1.620819790868377186e-01,1.921571358348763781e+01,1.061231493086926131e-01,-5.938460512656232542e-11
6.123046875000000000e-01,4.828824641135771589e-01,-1.704656048589353601e-01,1.842584094397394523e+01,9.738812654205211694e-02,-6.604316322967047996e-11
6.132812500000000000e-01,4.702138942097094931e-01,-1.759882447996272137e-01,1.760320624817624235e+01,8.768915763950403675e-02,-7.186714008497933704e-11
6.142578125000000000e-01,4.532444347635951609e-01,-1.785517761402985737e-01,1.675350883086811038e+01,7.719104709687435451e-02,-7.677903406487306463e-11
6.152343750000000000e-01,4.321186039330673356e-01,-1.781101457534811361e-01,1.588253770809795995e+01,6.607606977329835707e-02,-8.073046596260543878e-11
6.162109375000000000e-01,4.070471042022911767e-01,-1.746702288389644364e-01,1.499611582762674189e+01,5.454065880085642859e-02,-8.370160292280425510e-11
6.171875000000000000e-01,3.783042463230249508e-01,-1.682917628006081190e-01,1.410004470031838864e+01,4.279178345095070723e-02,-8.569996878336983763e-11
6.181640625000000000e-01,3.462243142533777407e-01,-1.590863571897375983e-01,1.320005004259080295e+01,3.104308263962828052e-02,-8.675868572935837841e-11
6.191406250000000000e-01,3.111969215998469096e-01,-1.472155966157324691e-01,1.230172904253864274e+01,1.951082488012785554e-02,-8.693420233470874710e-11
6.201171875000000000e-01,2.736614271918241803e-01,-1.328882692556436207e-01,1.141049983715134708e+01,8.409769357394474357e-03,-8.630357200721740522e-11
6.210937500000000000e-01,2.341004935374410567e-01,-1.163567687619701807e-01,1.053155375554287687e+01,-2.050994676047704357e-03,-8.496135340605477711e-11
6.220703125000000000e-01,1.930328867474724319e-01,-9.791273170948801285e-02,9.669810843751651674e+00,-1.167215185451524542e-02,-8.301621044527616821e-11
6.230468750000000000e-01,1.510056298131409458e-01,-7.788198599203544070e-02,8.829879141021553579e+00,-2.026812997564972005e-02,-8.058729393674832090e-11
6.240234375000000000e-01,1.085856326498425006e-01,-5.661889754923407625e-02,8.016018126180927794e+00,-2.767085830505981725e-02,-7.780048969730549838e-11
6.250000000000000000e-01,6.635093186758295181e-02,-3.450021326583473102e-02,7.232106696512866861e+00,-3.373324176476297231e-02,-7.478461901515886980e-11
6.259765625000000000e-01,2.488168062697175900e-02,-1.191850666196512393e-02,6.481615981138646454e+00,-3.833228238085001349e-02,-7.166767673846276387e-11
6.269531250000000000e-01,-1.524896595082476589e-02,1.072466007022640846e-02,5.767587227250542625e+00,-4.137178518586894643e-02,-6.857318994519317927e-11
6.279296875000000000e-01,-5.348392163119485010e-02,3.302573914896719809e-02,5.092614931402632550e+00,-4.278459279786691466e-02,-6.561677623990271015e-11
6.289062500000000000e-01,-8.929104770994300555e-02,5.458624393534192848e-02,4.458835320404162417e+00,-4.253430101514150963e-02,-6.290297529029967147e-11
6.298828125000000000e-01,-1.221716931915097643e-01,7.501971700788781505e-02,3.867920218073924943e+00,-4.061641683609210768e-02,-6.052242038432164729e-11
6.308593750000000000e-01,-1.516687548845793709e-01,9.395849854379666188e-02,3.321076266129427967e+00,-3.705893018283866469e-02,-5.854940870049879504e-11
6.318359375000000000e-01,-1.773741228281524585e-01,1.110601773333650261e-01,2.819049400708937281e+00,-3.192228110425077148e-02,-5.703991980809639521e-11
6.328125000000000000e-01,-1.989353857719129703e-01,1.260136121499711714e-01,2.362134421346608448e+00,-2.529871517505461950e-02,-5.603012183548797910e-11
6.337890625000000000e-01,-2.160616828844489912e-01,1.385444185348612689e-01,1.950189427491730410e+00,-1.731103100068183409e-02,-5.553539396742839336e-11
6.347656250000000000e-01,-2.285286012712620662e-01,1.484198252096958770e-01,1.582654839686474801e+00,-8.110734980777963704e-03,-5.554988266958457365e-11
6.357421875000000000e-01,-2.361820340394572837e-01,1.554528151431864291e-01,1.258576669039651819e+00,2.124370422007056895e-03,-5.604659751386311417e-11
6.367187500000000000e-01,-2.389409303023605768e-01,1.595054785870766434e-01,9.766336503340200537e-01,1.319312792098188171e-02,-5.697804091789270176e-11
6.376953125000000000e-01,-2.367988864058664378e-01,1.604915189498843375e-01,7.351678115809618941e-01,2.487444897491717516e-02,-5.827735474244184171e-11
6.386718750000000000e-01,-2.298245464852807507e-01,1.583778669630260261e-01,5.322180166052401518e-01,3.693116305909392022e-02,-5.985995573349189441e-11
6.396484375000000000e-01,-2.181607999176042312e-01,1.531853739618495580e-01,3.655559877238722111e-01,4.911422747665488558e-02,-6.162562146430557385e-11
6.406250000000000000e-01,-2.020227829964394706e-01,1.449885709910892773e-01,2.327242931039763540e-01,6.116722509706082334e-02,-6.346097892758481850e-11
6.416015625000000000e-01,-1.816947118968561259e-01,1.339144965763582884e-01,1.310757681655171925e-01,7.283107118529197344e-02,-6.524233943285426867e-11
6.425781250000000000e-01,-1.575255933838550504e-01,1.201406121039714087e-01,5.781383255681612349e-02,8.384884561575099704e-02,-6.683881614415965447e-11
6.435546875000000000e-01,-1.299238784256944168e-01,1.038918395428034963e-01,1.003316378711585286e-02,9.397066335209777743e-02,-6.811565458913181478e-11
6.445312500000000000e-01,-9.935114158443070220e-02,8.543677145273220752e-02,-1.523980453919781229e-02,1.029584941970477230e-01,-6.893770189904790670e-11
6.455078125000000000e-01,-6.631488547051289650e-02,6.508311759119927986e-02,-2.100707796917884035e-02,1.105908425252436766e-01,-6.917293748878096032e-11
6.464843750000000000e-01,-3.136058438437038659e-02,4.317246570519742144e-02,-1.026048721736333609e-02,1.166671990332520531e-01,-6.869598641461942448e-11
6.474609375000000000e-01,4.936905729521337549e-03,2.007444605039418462e-02,1.405526499117513983e-02,1.210121794675724505e-01,-6.739153678575522082e-11
6.484375000000000000e-01,4.198243294795571401e-02,-3.819600395118930881e-03,4.907745938939152286e-02,1.234792697928106947e-01,-6.515758434913671507e-11
6.494140625000000000e-01,7.916998389496038291e-02,-2.810334133910671189e-02,9.205771969819406819e-02,1.239541032750881566e-01,-6.190843068444807207e-11
6.503906250000000000e-01,1.158923140866850443e-01,-5.236244466796341479e-02,1.403915213703288145e-01,1.223572023924221347e-01,-5.757736627219385008e-11
6.513671875000000000e-01,1.515506172934951712e-01,-7.618172161510219920e-02,1.916445422131615728e-01,1.186461272283310248e-01,-5.211897594063994914e-11
6.523437500000000000e-01,1.855640759539848583e-01,-9.915229839294377456e-02,2.435755984424557430e-01,1.128169819172835375e-01,-4.551101173624845570e-11
6.533203125000000000e-01,2.173791361386352428e-01,-1.208786923937769653e-01,2.941559632075324004e-01,1.049052416287367118e-01,-3.775578695138264539e-11
6.542968750000000000e-01,2.464783546362509514e-01,-1.409856705159266699e-01,3.415849199166685612e-01,9.498587431780027013e-02,-2.888105471452663845e-11
6.552734375000000000e-01,2.723886723658716091e-01,-1.591247707359419450e-01,3.843014589613763521e-01,8.317274383628256440e-02,-1.894034501403572353e-11
6.562500000000000000e-01,2.946889773990191697e-01,-1.749803736655406450e-01,4.209920828693893280e-01,6.961729377478820258e-02,-8.012745083018316209e-12
6.572265625000000000e-01,3.130168322685751292e-01,-1.882752184109514615e-01,4.505947406942175659e-01,5.450652437330285455e-02,3.797880495561770759e-12
6.582031250000000000e-01,3.270742537582848053e-01,-1.987752664640622946e-01,4.722989667817381054e-01,3.806028776363386268e-02,1.636422202204514836e-11
6.591796875000000000e-01,3.366324487914059693e-01,-2.062938284405408662e-01,4.855423511793741653e-01,2.052793946360615546e-02,2.953738980428884858e-11
6.601562500000000000e-01,3.415354271156266219e-01,-2.106948810513760428e-01,4.900035181527778172e-01,2.184396198818375299e-03,4.314928152431813071e-11
6.611328125000000000e-01,3.417024299328068615e-01,-2.118955155373273280e-01,4.855918348807515272e-01,-1.667433843854398273e-02,5.701541052419417745e-11
6.621093750000000000e-01,3.371291331401743974e-01,-2.098674736741989177e-01,4.724341138082025493e-01,-3.573610848706600118e-02,7.093814375382955445e-11
6.630859375000000000e-01,3.278876041098404692e-01,-2.046377431161622296e-01,4.508586088147517046e-01,-5.467791890097086632e-02,8.471028913024336424e-11
6.640625000000000000e-01,3.141250115970210532e-01,-1.962882000168114094e-01,4.213766368455753031e-01,-7.317153820977646828e-02,9.811896418938407648e-11
6.650390625000000000e-01,2.960611090874059048e-01,-1.849543032749378368e-01,3.846621825786219473e-01,-9.088929457433508885e-02,1.109496713304948821e-10
6.660156250000000000e-01,2.739845323221438700e-01,-1.708228611131103192e-01,3.415298637829062844e-01,-1.075099643117526510e-01,1.229904997988258084e-10
6.669921875000000000e-01,2.482479715296720402e-01,-1.541289067295139592e-01,2.929116490609738888e-01,-1.227246487378041151e-01,1.340363709375544187e-10
6.679687500000000000e-01,2.192622977116182315e-01,-1.351517351914155451e-01,2.398327275652404889e-01,-1.362425337611145038e-01,1.438932412479630633e-10
6.689453125000000000e-01,1.874897398554965511e-01,-1.142101682948175045e-01,1.833869320235750333e-01,-1.477964271059193091e-01,1.523821774813419088e-10
6.699218750000000000e-01,1.534362258805451740e-01,-9.165712754789023808e-02,1.247121120900680363e-01,-1.571479703611056156e-01,1.593432193677371706e-10
6.708984375000000000e-01,1.176430141917107208e-01,-6.787360751201648723e-02,6.496584482754617917e-02,-1.640924272366592329e-01,1.646389486544294215e-10
6.718750000000000000e-01,8.067775467845214599e-02,-4.326215224389259872e-02,5.301853289621008200e-03,-1.684629554079355995e-01,1.681576878369517676e-10
6.728515625000000000e-01,4.312512764241902691e-02,-1.823994634109587371e-02,-5.315251695459141668e-02,-1.701342770631163182e-01,1.698162582415089892e-10
6.738281250000000000e-01,5.577216302310946533e-03,6.768361051897334169e-03,-1.093174395019676920e-01,-1.690256726290513267e-01,1.695622348536755865e-10
6.748046875000000000e-01,-3.137622692067734698e-02,3.133797609112951021e-02,-1.621800735273504768e-01,-1.651032329925640751e-01,1.673756443481036456e-10
6.757812500000000000e-01,-6.715745827115406075e-02,5.505129803181908754e-02,-2.108120956613375729e-01,-1.583813176895452757e-01,1.632700629958338398e-10
6.767578125000000000e-01,-1.012102034830162228e-01,7.750514852247215869e-02,-2.543850755216143789e-01,-1.489231798071289359e-01,1.572930823233717226e-10
6.777343750000000000e-01,-1.330087439469946065e-01,9.831776756225987790e-02,-2.921835131423046739e-01,-1.368407325167972644e-01,1.495261223643797001e-10
6.787109375000000000e-01,-1.620664768637656294e-01,1.171354550648552317e-01,-3.236153985395290311e-01,-1.222934469930262724e-01,1.400835848576155311e-10
6.796875000000000000e-01,-1.879438068403752882e-01,1.336387428396119126e-01,-3.482201968961142757e-01,-1.054863867200125649e-01,1.291113515671815047e-10
6.806640625000000000e-01,-2.102552376228552511e-01,1.475479896621657572e-01,-3.656742066478597120e-01,-8.666739858663718987e-02,1.167846457893497875e-10
6.816406250000000000e-01,-2.286755461250727928e-01,1.586283018310545301e-01,-3.757932814156224599e-01,-6.612349644815239402e-02,1.033052878158390130e-10
6.826171875000000000e-01,-2.429449363883074697e-01,1.666936930291503527e-01,-3.785329495702739466e-01,-4.417648772024961035e-02,8.889838739936523353e-11
6.835937500000000000e-01,-2.528730883269254548e-01,1.716104102372237317e-01,-3.739860065842681158e-01,-2.117790780135200140e-02,7.380852787189888607e-11
6.845703125000000000e-01,-2.583420347933315098e-01,1.732993666592401449e-01,-3.623776945909827907e-01,2.496659570357330840e-03,5.829550726785808413e-11
6.855468750000000000e-01,-2.593078203135017468e-01,1.717376378752612232e-01,-3.440586201581306014e-01,2.645378577407301798e-02,4.262971138705437190e-11
6.865234375000000000e-01,-2.558009154666304186e-01,1.669589934756602334e-01,-3.194955946558893922e-01,5.028882357954362475e-02,2.708720199703622547e-11
6.875000000000000000e-01,-2.479253819585665319e-01,1.590534529757120785e-01,-2.892606112907827320e-01,7.359284609985587700e-02,1.194461014758248390e-11
6.884765625000000000e-01,-2.358568046086670367e-01,1.481658715780725111e-01,-2.540181984788864034e-01,9.595978094251775281e-02,-2.526070297822218968e-12
6.894531250000000000e-01,-2.198390273730716493e-01,1.344935780548655868e-01,-2.145114104091137563e-01,1.169936166824084856e-01,-1.606269043634413459e-11
6.904296875000000000e-01,-2.001797508051148256e-01,1.182831033713246938e-01,-1.715467321427623093e-01,1.363155554613556808e-01,-2.841805540291965913e-11
6.914062500000000000e-01,-1.772450676593941565e-01,9.982605438984316903e-02,-1.259781882253392382e-01,1.535709843657903084e-01,-3.936483512094885601e-11
6.923828125000000000e-01,-1.514530313467984668e-01,7.945420180172703406e-02,-7.869095045296373159e-02,1.684361393015383068e-01,-4.870017938799908662e-11
6.933593750000000000e-01,-1.232663683352338835e-01,5.753386508030945701e-02,-3.058474211733142739e-02,1.806243383891376619e-01,-5.624994414670374473e-11
6.943359375000000000e-01,-9.318446008052858054e-02,3.445968949415505189e-02,1.744266718811794681e-02,1.898916674224225831e-01,-6.187244182292530692e-11
6.953125000000000000e-01,-6.173473241527041577e-02,1.064792085027978404e-02,6.451159014367413569e-02,1.960420076049012583e-01,-6.546163639755327779e-11
6.962890625000000000e-01,-2.946360030455046075e-02,-1.347070753058037668e-02,1.097759001987398397e-01,1.989313055055731694e-01,-6.694971328985323207e-11
6.972656250000000000e-01,3.072876676189684967e-03,-3.745835422915981539e-02,1.524376034065124674e-01,1.984709968174885875e-01,-6.630896501191401673e-11
6.982421875000000000e-01,3.531846800466532932e-02,-6.087758935546305761e-02,1.917602678336192412e-01,1.946305088898459545e-01,-6.355294571807067215e-11
6.992187500000000000e-01,6.672621284934800168e-02,-8.329892557569038014e-02,2.270810991239473609e-01,1.874387819292731572e-01,-5.873686100629711877e-11
7.001953125000000000e-01,9.676766626974880880e-02,-1.043082313006629125e-01,2.578214782073383060e-01,1.769847649943465107e-01,-5.195717339354574634e-11
7.011718750000000000e-01,1.249417931004379867e-01,-1.235138985970011816e-01,2.834958071188157236e-01,1.634168601764420248e-01,-4.335041852847166344e-11
7.021484375000000000e-01,1.507833578892700532e-01,-1.405536423780359701e-01,3.037185408973269163e-01,1.469413063862523849e-01,-3.309124215260326693e-11
7.031250000000000000e-01,1.738706681214190752e-01,-1.551008135565768442e-01,3.182093169997595172e-01,1.278195126459950592e-01,-2.138968279585356754e-11
7.041015625000000000e-01,1.938325392819319204e-01,-1.668701169964019460e-01,3.267961280194477403e-01,1.063643694094147107e-01,-8.487739911058514887e-12
7.050781250000000000e-01,2.103543638961966056e-01,-1.756226351444009348e-01,3.294165181525173791e-01,8.293558487093252718e-02,5.344718668077081815e-12
7.060546875000000000e-01,2.231831823070925536e-01,-1.811700699919183422e-01,3.261168182300293039e-01,5.793411116046465886e-02,1.981464269571962671e-11
7.070312500000000000e-01,2.321316703294036832e-01,-1.833781293007800128e-01,3.170494676596478101e-01,3.179574242777590681e-02,3.461099937310325859e-11
7.080078125000000000e-01,2.370809777670966623e-01,-1.821689976108725184e-01,3.024685037520951636e-01,4.983982791548468780e-03,4.941039660231363390e-11
7.089843750000000000e-01,2.379823717599315325e-01,-1.775228481716217555e-01,2.827233291286614936e-01,-2.201770333611683533e-02,6.388302973151793777e-11
7.099609375000000000e-01,2.348576596983452669e-01,-1.694783683421492160e-01,2.582508957406294270e-01,-4.871413321364943122e-02,7.769884423383580897e-11
7.109375000000000000e-01,2.277983876466914970e-01,-1.581322879020128913e-01,2.295664690486120818e-01,-7.460700382497266470e-02,9.053380102948153127e-11
7.119140625000000000e-01,2.169638314789048006e-01,-1.436379168157700947e-01,1.972531577325389307e-01,-9.920370115130566768e-02,1.020761274861206866e-10
7.128906250000000000e-01,2.025778188855998641e-01,-1.262027160052585639e-01,1.619504126114422182e-01,-1.220261694820405085e-01,1.120324356147443622e-10
7.138671875000000000e-01,1.849244406937392005e-01,-1.060849413100544286e-01,1.243417129913912678e-01,-1.426196858070416240e-01,1.201335896774420002e-10
7.148437500000000000e-01,1.643427291950465552e-01,-8.358941677178005625e-02,8.514166923816229859e-02,-1.605613831847944317e-01,1.261402083585955722e-10
7.158203125000000000e-01,1.412203990713962187e-01,-5.906250838510326839e-02,4.508277687002016504e-02,-1.754683685311803076e-01,1.298476917991758065e-10
7.167968750000000000e-01,1.159867627213686941e-01,-3.288638325787380384e-02,4.902059832249197786e-03,-1.870052845418523901e-01,1.310906710907623824e-10
7.177734375000000000e-01,8.910494604865568102e-02,-5.472651474855280349e-03,-3.467216113036981906e-02,-1.948911724216525199e-01,1.297467871656162970e-10
7.187500000000000000e-01,6.106354281922891925e-02,2.274450135106352577e-02,-7.293314485712565354e-02,-1.989055016734103121e-01,1.257397172559579947e-10
7.197265625000000000e-01,3.236785531990188369e-02,5.131557401549614178e-02,-1.092080304047272771e-01,-1.988932452770172665e-01,1.190413800462514730e-10
7.207031250000000000e-01,3.530876084978616658e-03,7.978327848548671941e-02,-1.428693547156055232e-01,-1.947688930030531396e-01,1.096732650884806008e-10
7.216796875000000000e-01,-2.493583022232074425e-02,1.076902091138162987e-01,-1.733455967730571645e-01,-1.865193121471626914e-01,9.770684774288699207e-11
7.226562500000000000e-01,-5.253118415939908581e-02,1.345865214241510066e-01,-2.001305774061280518e-01,-1.742053833925930051e-01,8.326306756879645193e-11
7.236328125000000000e-01,-7.877342876188025977e-02,1.600374893334229054e-01,-2.227915662858824253e-01,-1.579623595274593228e-01,6.651086542369339986e-11
7.246093750000000000e-01,-1.032085914763012507e-01,1.836308116845283001e-01,-2.409759722815278116e-01,-1.379989160414524241e-01,4.766479221773562531e-11
7.255859375000000000e-01,-1.254184223516376373e-01,2.049835431955139842e-01,-2.544165197701777625e-01,-1.145948848626438810e-01,2.698171998859656670e-11
7.265625000000000000e-01,-1.450276694987314430e-01,2.237485313203106951e-01,-2.629348412408067381e-01,-8.809768530137368492e-02,4.756703375697459514e-12
7.275390625000000000e-01,-1.617105646956402687e-01,2.396202489517049450e-01,-2.664434451082068334e-01,-5.891748926343751136e-02,-1.868194364841956435e-11
7.285156250000000000e-01,-1.751964061213429624e-01,2.523399232352196986e-01,-2.649460465567115564e-01,-2.752118058784890076e-02,-4.297827511267305898e-11
7.294921875000000000e-01,-1.852741412932117637e-01,2.616998728259012363e-01,-2.585362779641620645e-01,5.574809441585922357e-03,-6.775494922408320777e-11
7.304687500000000000e-01,-1.917958710806798306e-01,2.675469795006675811e-01,-2.473948235233798532e-01,3.981268715769695210e-02,-9.261996517883493457e-11
7.314453125000000000e-01,-1.946792148581056314e-01,2.697852349031741870e-01,-2.317850496066615751e-01,7.460237906037360534e-02,-1.171737812492272948e-10
7.324218750000000000e-01,-1.939084971021031722e-01,2.683773190893423144e-01,-2.120472277584743159e-01,1.093313706801842533e-01,-1.410166857054247580e-10
7.333984375000000000e-01,-1.895347366791943211e-01,2.633451841849475117e-01,-1.885914705365557553e-01,1.433751445691890392e-01,-1.637562853211789350e-10
7.343750000000000000e-01,-1.816744413355470822e-01,2.547696335749186636e-01,-1.618895213731547655e-01,1.761080466185506732e-01,-1.850149718373927224e-10
7.353515625000000000e-01,-1.705072311177825151e-01,2.427889043199069341e-01,-1.324655578640113740e-01,2.069143989628625668e-01,-2.044372249379833885e-10
7.363281250000000000e-01,-1.562723352457298098e-01,2.275962776406130206e-01,-1.008861831302558243e-01,2.351996697041064954e-01,-2.216966111021172134e-10
7.373046875000000000e-01,-1.392640269564336952e-01,2.094367590270696522e-01,-6.774979191040952919e-02,2.604015047685371842e-01,-2.365023411634066203e-10
7.382812500000000000e-01,-1.198260796887902213e-01,1.886028855280115768e-01,-3.367550665598541271e-02,2.820004255409631622e-01,-2.486052555056155348e-10
7.392578125000000000e-01,-9.834534534475591894e-02,1.654297327772572546e-01,7.081159847752544444e-04,2.995299975964800243e-01,-2.578031144852326311e-10
7.402343750000000000e-01,-7.524457093747555225e-02,1.402892080588989121e-01,3.477440635116939294e-02,3.125862809066078940e-01,-2.639450827714790407e-10
7.412109375000000000e-01,-5.097458344099724259e-02,1.135837279624350160e-01,6.790973065900553218e-02,3.208363803160393379e-01,-2.669353096660814086e-10
7.421875000000000000e-01,-2.600598384940238164e-02,8.573938971925089414e-02,9.952427307475802953e-02,3.240259267933129905e-01,-2.667355228945107762e-10
7.431640625000000000e-01,-8.205001349880900905e-04,5.719875396032779447e-02,1.290622652296462558e-01,3.219853348204196886e-01,-2.633665705922092206e-10
7.441406250000000000e-01,2.409784519094206046e-02,2.841336324113215295e-02,1.560114893431153726e-01,3.146346991144303162e-01,-2.569088649501746259e-10
7.451171875000000000e-01,4.827159397313410261e-02,-1.638748723011600661e-04,1.799118959374330640e-01,3.019872144289399984e-01,-2.475017009091073179e-10
7.460937500000000000e-01,7.123857842012305819e-02,-2.808630914813162530e-02,2.003631945469135367e-01,2.841510251720022473e-01,-2.353414440457032976e-10
7.470703125000000000e-01,9.256035732467254862e-02,-5.492103951606461254e-02,2.170312955223241413e-01,2.613294366618934550e-01,-2.206786030060196862e-10
7.480468750000000000e-01,1.118302108435437203e-01,-8.025615676094911832e-02,2.296535026383739186e-01,2.338194466457659826e-01,-2.038138231186261608e-10
7.490234375000000000e-01,1.286805501421655618e-01,-1.037076030289109108e-01,2.380423793297134216e-01,2.020085838108729437e-01,-1.850928587694086766e-10
7.500000000000000000e-01,1.427896087409107340e-01,-1.249255358067093147e-01,2.420882355926477492e-01,1.663700689813646105e-01,-1.649006023429699609e-10
7.509765625000000000e-01,1.538872953160501933e-01,-1.436000867830967698e-01,2.417602074580096905e-01,1.274563440464336339e-01,-1.436542666430433679e-10
7.519531250000000000e-01,1.617601027836054473e-01,-1.594664176301194003e-01,2.371059260292134874e-01,8.589104292564908594e-02,-1.217958353211479502e-10
7.529296875000000000e-01,1.662549854574776886e-01,-1.723089870666077994e-01,2.282497979427256241e-01,4.235950755285321223e-02,-9.978391161450638230e-11
7.539062500000000000e-01,1.672821346257473418e-01,-1.819649573697355027e-01,2.153899433194337021e-01,-2.402020538391415154e-03,-7.808510929633561844e-11
7.548828125000000000e-01,1.648166026978168663e-01,-1.883266835421184837e-01,1.987938604140724319e-01,-4.761837640204108490e-02,-5.716514088302677508e-11
7.558593750000000000e-01,1.588987467887932881e-01,-1.913432443592180954e-01,1.787929078457174414e-01,-9.248843499337910945e-02,-3.747976657421816043e-11
7.568359375000000000e-01,1.496334838544393087e-01,-1.910209912325116499e-01,1.557757151387814676e-01,-1.361988594100635719e-01,-1.946577292006398088e-11
7.578125000000000000e-01,1.371883708912274014e-01,-1.874231079381485920e-01,1.301806499950903806e-01,-1.779384131836642124e-01,-3.532152661985526346e-12
7.587890625000000000e-01,1.217905448871030721e-01,-1.806681914771163244e-01,1.024874859625785617e-01,-2.169126003153385995e-01,9.948343518893067317e-12
7.597656250000000000e-01,1.037225777706266838e-01,-1.709278813511498907e-01,7.320842672588365185e-02,-2.523583848927955509e-01,2.064711652935653712e-11
7.607421875000000000e-01,8.331732118855422753e-02,-1.584235810609324613e-01,4.287865292304761378e-02,-2.835587341152516760e-01,2.828692995753968674e-11
7.617187500000000000e-01,6.095183419327522556e-02,-1.434223313698767543e-01,1.204656405163077523e-02,-3.098567246056945779e-01,3.264827323929649133e-11
7.626953125000000000e-01,3.704050351197241131e-02,-1.262319095534464308e-01,-1.873610842091597006e-02,-3.306689521589741831e-01,3.357474059742901594e-11
7.636718750000000000e-01,1.202748069911059245e-02,-1.071952422141713990e-01,-4.892414021453783679e-02,-3.454979896490696367e-01,3.097730542878914999e-11
7.646484375000000000e-01,-1.362142712187113316e-02,-8.668423105178041377e-02,-7.798843183479972629e-02,-3.539436467210503867e-01,2.483738832318873184e-11
7.656250000000000000e-01,-3.942726626868465339e-02,-6.509310103158488792e-02,-1.054252365233558225e-01,-3.557127980727147754e-01,1.520863764192711664e-11
7.666015625000000000e-01,-6.490669128398389442e-02,-4.283138851594647800e-02,-1.307648391159282608e-01,-3.506275644709807571e-01,2.217364216650623650e-12
7.675781250000000000e-01,-8.958080696239772989e-02,-2.031669297362025811e-02,-1.535795377320097188e-01,-3.386316519595395369e-01,-1.393840413580185720e-11
7.685546875000000000e-01,-1.129839373929450164e-01,2.032680246512615259e-03,-1.734907940887112088e-01,-3.197946797429484511e-01,-3.299125737049113564e-11
7.695312500000000000e-01,-1.346721629783192431e-01,2.380505696138044552e-02,-1.901754343298239225e-01,-2.943143556579012055e-01,-5.460811048247758502e-11
7.705078125000000000e-01,-1.542314704521708935e-01,4.460258254517172893e-02,-2.033708002852999686e-01,-2.625163895856060803e-01,-7.839524051115920705e-11
7.714843750000000000e-01,-1.712853677766740246e-01,6.404813609003820463e-02,-2.128787706896733689e-01,-2.248520691835287910e-01,-1.039045848066504496e-10
7.724609375000000000e-01,-1.855018253433284303e-01,8.179184986193750728e-02,-2.185685927304717446e-01,-1.818934584348389505e-01,-1.306412071804498702e-10
7.734375000000000000e-01,-1.965994169551070481e-01,9.751712079195609673e-02,-2.203784859885462577e-01,-1.343262172043501734e-01,-1.580718149305401164e-10
7.744140625000000000e-01,-2.043525484206885068e-01,1.109460099401101407e-01,-2.183160029823990045e-01,-8.294007868357355928e-02,-1.856341878305046667e-10
7.753906250000000000e-01,-2.085956779884066414e-01,1.218439368845826709e-01,-2.124571527412540128e-01,-2.861706071970187074e-02,-2.127473604399354045e-10
7.763671875000000000e-01,-2.092264509945838125e-01,1.300235886284178410e-01,-2.029443157150706833e-01,2.768247405698414515e-02,-2.388223819331422489e-10
7.773437500000000000e-01,-2.062076906738486703e-01,1.353479766520825911e-01,-1.899829994997077609e-01,8.493575627914441706e-02,-2.632734634193219973e-10
7.783203125000000000e-01,-1.995682077264266108e-01,1.377325909263353299e-01,-1.738375049445681220e-01,1.420753563429633104e-01,-2.855293117560042199e-10
7.792968750000000000e-01,-1.894024125881574594e-01,1.371466157649271767e-01,-1.548255908733816855e-01,1.980085149795532129e-01,-3.050444414005214072e-10
7.802734375000000000e-01,-1.758687360188544713e-01,1.336131890565245284e-01,-1.333122425691672108e-01,2.516378014599017776e-01,-3.213102521042927572e-10
7.812500000000000000e-01,-1.591868852222209085e-01,1.272087033742212714e-01,-1.097026640680770493e-01,3.018828141079076821e-01,-3.338656603682653147e-10
7.822265625000000000e-01,-1.396339838460127214e-01,1.180611644192820497e-01,-8.443462692993379537e-02,3.477026125890304575e-01,-3.423070766145814146e-10
7.832031250000000000e-01,-1.175396645013633556e-01,1.063476389126009336e-01,-5.797031830066739361e-02,3.881185503853862850e-01,-3.462975279871794277e-10
7.841796875000000000e-01,-9.328020151713789510e-02,9.229084010842110442e-02,-3.078783859936817108e-02,4.222371593749238983e-01,-3.455747384989890113e-10
7.851562500000000000e-01,-6.727178916224818561e-02,7.615491428614276637e-02,-3.372503937723443385e-03,4.492727268519015604e-01,-3.399579937494405303e-10
7.861328125000000000e-01,-3.996308620588846783e-02,5.824050560905227880e-02,2.379188964504122192e-02,4.685691989423901305e-01,-3.293536364274602226e-10
7.871093750000000000e-01,-1.182716115734942439e-02,3.887918937653255663e-02,5.023168388485979574e-02,4.796210433865988332e-01,-3.137590610074671193e-10
7.880859375000000000e-01,1.664701641434801829e-02,1.842737471523167928e-02,7.549170529237350658e-02,4.820927092099093203e-01,-2.932651010915352329e-10
7.890625000000000000e-01,4.496338463978526157e-02,-2.740213038444358831e-03,9.914319509725397217e-02,4.758363309324472601e-01,-2.680567303435903688e-10
7.900390625000000000e-01,7.262773867977481701e-02,-2.423735277930655352e-02,1.207911846195802164e-01,4.609073406360268965e-01,-2.384120274428038126e-10
7.910156250000000000e-01,9.915665833538557516e-02,-4.567332828008368456e-02,1.400811897521080374e-01,4.375776722961665643e-01,-2.046993864503436687e-10
7.919921875000000000e-01,1.240862517994775760e-01,-6.665998348247602345e-02,1.567051115852581833e-01,4.063462690901206154e-01,-1.673729858969839518e-10
7.929687500000000000e-01,1.469805565055352092e-01,-8.681870616759061743e-02,1.704062454452667241e-01,3.679466356221455792e-01,-1.269665621925726821e-10
7.939453125000000000e-01,1.674394440134058804e-01,-1.057872152857479708e-01,1.809833174574545234e-01,3.233512127999030317e-01,-8.408556504858709908e-11
7.949218750000000000e-01,1.851058846417688031e-01,-1.232260309907987628e-01,1.882934858770752284e-01,2.737723930088600821e-01,-3.939780390157226015e-11
7.958984375000000000e-01,1.996724389597267502e-01,-1.388245123391566027e-01,1.922542635161834101e-01,2.206600367583693711e-01,6.377275758113600598e-12
7.968750000000000000e-01,2.108868570843167589e-01,-1.523063555716311357e-01,1.928443372879886653e-01,1.656953985415340336e-01,5.248051928347154379e-11
7.978515625000000000e-01,2.185566827488355512e-01,-1.634344557521577590e-01,1.901032808344182423e-01,1.107814186366233022e-01,9.812600065931867235e-11
7.988281250000000000e-01,2.225527770246149839e-01,-1.720150461152634702e-01,1.841301760403704635e-01,5.802938831054425123e-02,1.425147563918559416e-10
7.998046875000000000e-01,2.228116960727266616e-01,-1.779010425640660253e-01,1.750811786173958051e-01,9.742047657947075501e-03,1.848490817290814052e-10
8.007812500000000000e-01,2.193368780237412996e-01,-1.809945351284772963e-01,1.631660815176820822e-01,-3.160677260971238300e-02,2.243471403483646686e-10
8.017578125000000000e-01,2.121986156574235949e-01,-1.812483835814874267e-01,1.486439473933928723e-01,-6.339580246991421975e-02,2.602576277884540793e-10
8.027343750000000000e-01,2.015328135923772912e-01,-1.786668905433019539e-01,1.318178973431028411e-01,-8.288306358735322843e-02,2.918742225555813549e-10
8.037109375000000000e-01,1.875385507973859611e-01,-1.733055419913050454e-01,1.130291575137932353e-01,-8.723541809273994974e-02,3.185495571975322529e-10
8.046875000000000000e-01,1.704744910021031568e-01,-1.652698218403953201e-01,9.265047751210896132e-02,-7.356062738969644521e-02,3.397084448339395206e-10
8.056640625000000000e-01,1.506542046177037353e-01,-1.547131238640573891e-01,7.107904481676791120e-02,-3.894157076255780336e-02,3.548601046885647987e-10
8.066406250000000000e-01,1.284404856955866925e-01,-1.418338003954560111e-01,4.872902731190953407e-02,1.952776488744180014e-02,3.636091430357100864e-10
8.076171875000000000e-01,1.042387658902645120e-01,-1.268714026906719861e-01,2.602388155513132156e-02,1.047049466571338128e-01,3.656650635051757847e-10
8.085937500000000000e-01,7.848974401258457245e-02,-1.101021822773270986e-01,3.388567377325472398e-03,2.193608597012956796e-01,3.608501026590844522e-10
8.095703125000000000e-01,5.166136425688371697e-02,-9.183393579455693956e-02,-1.875819014872380508e-02,3.661410477687148113e-01,3.491052128451478015e-10
8.105468750000000000e-01,2.424028829145410957e-02,-7.240028751881780189e-02,-4.001145242422012027e-02,5.475271210963134072e-01,3.304940441506069413e-10
8.115234375000000000e-01,-3.276984107914414530e-03,-5.215451375747386098e-02,-5.998729833944648621e-02,7.657987329793165543e-01,3.052048103600696151e-10
8.125000000000000000e-01,-3.039318450556240808e-02,-3.146302140078101328e-02,-7.832960713424094723e-02,1.022996630116719263e+00,2.735499596232349775e-10
8.134765625000000000e-01,-5.661937018453802595e-02,-1.069859900853154140e-02,-9.471627480690324175e-02,1.320887278809390164e+00,2.359636084696093496e-10
8.144531250000000000e-01,-8.148387752817259910e-02,9.766437235606250863e-03,-1.088647569752962674e-01,1.660929559210706952e+00,1.929967372235425387e-10
8.154296875000000000e-01,-1.045409707163663937e-01,2.956707861154694861e-02,-1.205368441213223729e-01,2.044244003137701604e+00,1.453101850910426878e-10
8.164062500000000000e-01,-1.253790272709442988e-01,4.835231637229155111e-02,-1.295425897548567740e-01,2.471585027586682415e+00,9.366552350162215502e-11
8.173828125000000000e-01,-1.436281101027601370e-01,6.579157074519062509e-02,-1.357433279427848194e-01,2.943316586294906667e+00,3.891392596965778979e-11
8.183593750000000000e-01,-1.589667865846497441e-01,8.158074035161504145e-02,-1.390537335658095230e-01,3.459391625778247548e+00,-1.801680893422635481e-11
8.193359375000000000e-01,-1.711280686089301506e-01,9.544776290919336492e-02,-1.394428962800638439e-01,4.019335690671096195e+00,-7.613688865478441948e-11
8.203125000000000000e-01,-1.799043633465871594e-01,1.071575869714090357e-01,-1.369343971508568680e-01,4.622234976400413586e+00,-1.344105854218644383e-10
8.212890625000000000e-01,-1.851513422264471354e-01,1.165164651422955222e-01,-1.316053949659238553e-01,5.266729075818656902e+00,-1.917734662866550966e-10
8.222656250000000000e-01,-1.867906551782562152e-01,1.233754914883097714e-01,-1.235847470029824147e-01,5.951008611048004049e+00,-2.471505119198813077e-10
8.232421875000000000e-01,-1.848114380815493452e-01,1.276333195304029111e-01,-1.130502062036442268e-01,6.672817883160138130e+00,-2.994748201497367172e-10
8.242187500000000000e-01,-1.792705832566716118e-01,1.292380119943586092e-01,-1.002247529901639095e-01,7.429462611189188159e+00,-3.477065737245414957e-10
8.251953125000000000e-01,-1.702917653293199440e-01,1.281879891581644837e-01,-8.537213506897975424e-02,8.217822769153219298e+00,-3.908519407047844631e-10
8.261718750000000000e-01,-1.580632374871159262e-01,1.245320588809032264e-01,-6.879170223224662095e-02,9.034370466068150307e+00,-4.279815705196310544e-10
8.271484375000000000e-01,-1.428344356151387551e-01,1.183685279367736876e-01,-5.081263516399392444e-02,9.875192750227462568e+00,-4.582483492644843747e-10
8.281250000000000000e-01,-1.249114496370452021e-01,1.098434108134126869e-01,-3.178767737811071664e-02,1.073601915614280067e+01,-4.809040843680968398e-10
8.291015625000000000e-01,-1.046514422008505696e-01,9.914776836869132470e-02,-1.208648749448212184e-02,1.161225375134366189e+01,-4.953148013125062949e-10
8.300781250000000000e-01,-8.245611425330276467e-02,8.651422438478088839e-02,7.911265030893925229e-03,1.249901138154799440e+01,-5.009743535330935566e-10
8.310546875000000000e-01,-5.876433468666125010e-02,7.221272283086786758e-02,2.782293395527614399e-02,1.339115775733922042e+01,-4.975160707370179494e-10
8.320312500000000000e-01,-3.404406679283698139e-02,5.654560228361428520e-02,4.726993196764962823e-02,1.428335297417972782e+01,-4.847222003304164017e-10
8.330078125000000000e-01,-8.783737432970027681e-03,3.984207621235509589e-02,6.588464093367801810e-02,1.517009801106222433e+01,-4.625309310099383737e-10
8.339843750000000000e-01,1.651679461838127805e-02,2.245221849600882724e-02,8.331707277004807288e-02,1.604578371199515985e+01,-4.310408263300564806e-10
8.349609375000000000e-01,4.135550696592452113e-02,4.740562410346411612e-03,9.924116249622243202e-02,1.690474171941158232e+01,-3.905125385939768739e-10
8.359375000000000000e-01,6.523754957359437223e-02,-1.292057175003834268e-02,1.133605825433640496e-01,1.774129679997738052e+01,-3.413677190449124576e-10
8.369140625000000000e-01,8.768447778388507863e-02,-3.015790039386465407e-02,1.254139768655371245e-01,1.854981998156536704e+01,-2.841850883007669917e-10
8.378906250000000000e-01,1.082432131317036667e-01,-4.660402897593622640e-02,1.351795246128065509e-01,1.932478190567188747e+01,-2.196936804690826460e-10
8.388671875000000000e-01,1.264945671945552630e-01,-6.190420973544778771e-02,1.424787558751032246e-01,2.006080579250512841e+01,-1.487633245492684170e-10
8.398437500000000000e-01,1.420611712172639707e-01,-7.572288331268541006e-02,1.471795560476444331e-01,2.075271941648739471e+01,-7.239247669776999199e-11
8.408203125000000000e-01,1.546146646274241254e-01,-8.774988661063259920e-02,1.491983104429395746e-01,2.139560549800951961e+01,8.306434190715703580e-12
8.417968750000000000e-01,1.638820086357370420e-01,-9.770621525671922825e-02,1.485011566005384753e-01,2.198484993286713518e+01,9.212393823236042306e-11
8.427734375000000000e-01,1.696508066626960520e-01,-1.053492370055890553e-01,1.451043280356580367e-01,2.251618730371650656e+01,1.777724802218403348e-10
8.437500000000000000e-01,1.717735310739382237e-01,-1.104772622600274368e-01,1.390735896244110481e-01,2.298574314782518613e+01,2.639071054222268981e-10
8.447265625000000000e-01,1.701705753236790464e-01,-1.129333893978572284e-01,1.305227811504228730e-01,2.339007249198601102e+01,3.491475457483484411e-10
8.457031250000000000e-01,1.648320717483213738e-01,-1.126085555693365770e-01,1.196115014438299540e-01,2.372619420824462111e+01,4.321013458499734002e-10
8.466796875000000000e-01,1.558184375397662358e-01,-1.094437378388116305e-01,1.065419807457453488e-01,2.399162079251106405e+01,5.113876436374893774e-10
8.476562500000000000e-01,1.432596344589948667e-01,-1.034312647308448796e-01,9.155520316312026896e-02,2.418438322156183773e+01,5.856612011743752941e-10
8.486328125000000000e-01,1.273531512083852513e-01,-9.461521413153455018e-02,7.492635409225499588e-02,2.430305060169849796e+01,6.536362700273345546e-10
8.496093750000000000e-01,1.083607406431244535e-01,-8.309088980563214544e-02,5.695967906018267052e-02,2.434674438366466376e+01,7.141098704445817322e-10
8.505859375000000000e-01,8.660396674525766558e-02,-6.900338522643066630e-02,3.798285036562164263e-02,2.431514698254138906e+01,7.659840663327721066e-10
8.515625000000000000e-01,6.245863809443305548e-02,-5.254525968476647657e-02,1.834094602949951774e-02,2.420850470740930760e+01,8.082868280057862955e-10
8.525390625000000000e-01,3.634822504864995696e-02,-3.395336745378719351e-02,-1.609848241520589430e-03,2.402762497273357312e+01,8.401910920364786191e-10
8.535156250000000000e-01,8.736376621941269877e-03,-1.350489585630623712e-02,-2.150869921412738861e-02,2.377386783082332755e+01,8.610316520773356701e-10
8.544921875000000000e-01,-1.988133023191639148e-02,8.487317858208585225e-03,-4.099663147385428780e-02,2.344913193147828778e+01,8.703195459213392942e-10
8.554687500000000000e-01,-4.898626185778068298e-02,3.168010811990837339e-02,-5.972296106070981714e-02,2.305583508020088601e+01,8.677536419151556686e-10
8.564453125000000000e-01,-7.804606085130985638e-02,5.570584710719379828e-02,-7.735154263157280330e-02,2.259688962929305944e+01,8.532291715597611109e-10
8.574218750000000000e-01,-1.065242730261724280e-01,8.017875163227849988e-02,-9.356671955833964494e-02,2.207567299597004151e+01,8.268430040709987862e-10
8.583984375000000000e-01,-1.338900948212962128e-01,1.047015194301999796e-01,-1.080788724909092502e-01,2.149599365755762648e+01,7.888955120542565131e-10
8.593750000000000000e-01,-1.596280648257260570e-01,1.288721776644363437e-01,-1.206294698579053470e-01,2.086205302519203642e+01,7.398889344120438749e-10
8.603515625000000000e-01,-1.832475235379170120e-01,1.522910227836105079e-01,-1.309955333874902039e-01,2.017840364357953220e+01,6.805222022125550290e-10
8.613281250000000000e-01,-2.042916691018590858e-01,1.745675293422696006e-01,-1.389934428221473173e-01,1.944990420473097714e+01,6.116822544996149931e-10
8.623046875000000000e-01,-2.223460435179815953e-01,1.953271060586224961e-01,-1.444820163630964882e-01,1.868167189768232106e+01,5.344319328744055818e-10
8.632812500000000000e-01,-2.370462935964242068e-01,2.142175802086565550e-01,-1.473648167814453069e-01,1.787903264364625144e+01,4.499946050521835718e-10
8.642578125000000000e-01,-2.480850635363529566e-01,2.309152963948248871e-01,-1.475916473257732620e-01,1.704746978650731748e+01,3.597357274091024494e-10
8.652343750000000000e-01,-2.552178912551921752e-01,2.451307226867402989e-01,-1.451592162797942787e-01,1.619257182185633326e+01,2.651416137114603669e-10
8.662109375000000000e-01,-2.582679981870925623e-01,2.566134659844543919e-01,-1.401109640103107845e-01,1.531997975374558862e+01,1.677957307156691522e-10
8.671875000000000000e-01,-2.571298819087096676e-01,2.651566090387673658e-01,-1.325360613262647203e-01,1.443533466701212298e+01,6.935289014368840618e-11
8.681640625000000000e-01,-2.517716422811789867e-01,2.706002936869582598e-01,-1.225676026744582786e-01,1.354422609444011272e+01,-2.848825025782211032e-11
8.691406250000000000e-01,-2.422359944396246245e-01,2.728344883061252224e-01,-1.103800318681759790e-01,1.265214174238596279e+01,-1.240139271262799437e-10
8.701171875000000000e-01,-2.286399455084437982e-01,2.718008920078909818e-01,-9.618585142970237367e-02,1.176441911603544632e+01,-2.155247743861031969e-10
8.710937500000000000e-01,-2.111731359492700355e-01,2.674939434355598777e-01,-8.023167899693001148e-02,1.088619955655092930e+01,-3.013655879988244484e-10
8.720703125000000000e-01,-1.900948705251367388e-01,2.599609179026657335e-01,-6.279372538212579791e-02,1.002238516743292251e+01,-3.799548386036178669e-10
8.730468750000000000e-01,-1.657298875546418526e-01,2.493011127457781528e-01,-4.417277859140946589e-02,9.177599066970659081e+00,-4.498134135176640461e-10
8.740234375000000000e-01,-1.384629380045483138e-01,2.356641368654521784e-01,-2.468878625252343001e-02,8.356149358268590177e+00,-5.095920739552407302e-10
8.750000000000000000e-01,-1.087322676132117527e-01,2.192473362095889722e-01,-4.675135325424955614e-03,7.561997158644540917e+00,-5.580971267511406120e-10
8.759765625000000000e-01,-7.702211525687538418e-02,2.002924021331476956e-01,1.552726741628621121e-02,6.798728976887201014e+00,-5.943138322555469839e-10
8.769531250000000000e-01,-4.385435880136160508e-02,1.790812238765387421e-01,3.557600791141560942e-02,6.069533670661008351e+00,-6.174271011643290004e-10
8.779296875000000000e-01,-9.779455392165618821e-03,1.559310595889092932e-01,5.513316330285999989e-02,5.377184158013579740e+00,-6.268390724657182570e-10
8.789062500000000000e-01,2.463316376122747994e-02,1.311891121498302837e-01,7.387118044404643313e-02,4.724023997249020113e+00,-6.221832118741454359e-10
8.798828125000000000e-01,5.880507379894120423e-02,1.052266063052538642e-01,9.147853143603769388e-02,4.111958889166134057e+00,-6.033346243949004763e-10
8.808593750000000000e-01,9.215903430372870964e-02,7.843247215180368381e-02,1.076650479845461805e-01,3.542453095607693392e+00,-5.704163351929720252e-10
8.818359375000000000e-01,1.241291835224896667e-01,5.120674663133741034e-02,1.221668428455219280e-01,3.016530709194999993e+00,-5.238013587795049840e-10
8.828125000000000000e-01,1.541710663909539591e-01,2.395380931935520846e-02,1.347507346828973329e-01,2.534781651782439305e+00,-4.641104466242978939e-10
8.837890625000000000e-01,1.817713165401188824e-01,-2.924428666318389103e-03,1.452181021352931534e-01,2.097372224272946006e+00,-3.922054765069741195e-10
8.847656250000000000e-01,2.064568182070884717e-01,-2.903526339060357592e-02,1.534081035988656971e-01,1.704059978664752784e+00,-3.091785220146370372e-10
8.857421875000000000e-01,2.278031828610731779e-01,-5.400174691395684401e-02,1.592002109788512310e-01,1.354212635174976587e+00,-2.163367163086155455e-10
8.867187500000000000e-01,2.454423872320299349e-01,-7.746893243323602074e-02,1.625160182252446961e-01,1.046830723573092037e+00,-1.151830993158853177e-10
8.876953125000000000e-01,2.590694340884271973e-01,-9.910970778686904736e-02,1.633202986158306391e-01,7.805735889599401123e-01,-7.393710539572307067e-12
8.886718750000000000e-01,2.684479142924453554e-01,-1.186301170577843678e-01,1.616212982451677438e-01,5.537883685735069950e-01,1.052087405696552486e-10
8.896484375000000000e-01,2.734143680605324311e-01,-1.357740794606561996e-01,1.574702667758424435e-01,3.645415181482394296e-01,2.206842295459546227e-10
8.906250000000000000e-01,2.738813646308355110e-01,-1.503274257351278065e-01,1.509602399666355177e-01,2.106524441736376541e-01,3.370073405734674105e-10
8.916015625000000000e-01,2.698392423056138467e-01,-1.621211846803508050e-01,1.422241015725392854e-01,8.972878228340475104e-02,4.521012497583749653e-10
8.925781250000000000e-01,2.613564746902812819e-01,-1.710340660311830130e-01,1.314319646847776912e-01,-7.971479320659667286e-04,5.638732142316191997e-10
8.935546875000000000e-01,2.485786534631559408e-01,-1.769941003467052631e-01,1.187879242286045828e-01,-6.363118513451848646e-02,6.702509774625745212e-10
8.945312500000000000e-01,2.317261027418552888e-01,-1.799794116936098143e-01,1.045262429639333412e-01,-1.015799365080765904e-01,7.692194748933995751e-10
8.955078125000000000e-01,2.110901646183223623e-01,-1.800181143883610169e-01,8.890704275857705396e-02,-1.175136187217334927e-01,8.588572079188855947e-10
8.964843750000000000e-01,1.870282192743767113e-01,-1.771873406338757007e-01,7.221158097082845673e-02,-1.143295780196795230e-01,9.373716487849483485e-10
8.974609375000000000e-01,1.599575258323214788e-01,-1.716114212683950424e-01,5.473719835611805251e-02,-9.491691818424874416e-02,1.003133044431672168e-09
8.984375000000000000e-01,1.303479913307961091e-01,-1.634592567628833093e-01,3.679202989982152672e-02,-6.212264029025965639e-02,1.054706003752661121e-09
8.994140625000000000e-01,9.871399456010412909e-02,-1.529409297907809717e-01,1.868957330102606965e-02,-1.871966863040154527e-02,1.090878280081771405e-09
9.003906250000000000e-01,6.560540859232107114e-02,-1.403036239005476249e-01,7.432114478725195851e-04,3.262289658084316368e-02,1.110686198663100402e-09
9.013671875000000000e-01,3.159798039059248664e-02,-1.258269248126493711e-01,-1.673921487764577082e-02,8.936699659461193324e-02,1.113436226935551213e-09
9.023437500000000000e-01,-2.716762388290808530e-03,-1.098175914288842536e-01,-3.346068963084369158e-02,1.491300390913549156e-01,1.098722243013018985e-09
9.033203125000000000e-01,-3.674189858654024199e-02,-9.260389259924287075e-02,-4.914006849043704717e-02,2.097063113550079183e-01,1.066438123935762568e-09
9.042968750000000000e-01,-6.988561041782268002e-02,-7.452961288570830733e-02,-6.351680424567629490e-02,2.690852073525196730e-01,1.016785349117061549e-09
9.052734375000000000e-01,-1.015716034963814601e-01,-5.594783587142998504e-02,-7.635527112505040293e-02,3.254661407443495413e-01,9.502753947738399393e-10
9.062500000000000000e-01,-1.312492646324631695e-01,-3.721461690145945467e-02,-8.744861643913980076e-02,3.772700628070224660e-01,8.677267807426551495e-10
9.072265625000000000e-01,-1.584033764589264370e-01,-1.868265845462145289e-02,-9.662207692696440919e-02,4.231475511866428785e-01,7.702567205654802650e-10
9.082031250000000000e-01,-1.825632156576778575e-01,-6.951006229480413863e-04,-1.037357072238150046e-01,4.619834816911568831e-01,6.592674176168394301e-10
9.091796875000000000e-01,-2.033108723691353092e-01,1.642046356469146345e-02,-1.086864787214061739e-01,4.928983403584318856e-01,5.364271428037982270e-10
9.101562500000000000e-01,-2.202886421041331255e-01,3.235764293341590603e-02,-1.114097185658651928e-01,5.152462762248611883e-01,4.036463214333377304e-10
9.111328125000000000e-01,-2.332053578904211832e-01,4.683647458519321627e-02,-1.118798704265903943e-01,5.286100360177001800e-01,2.630489466230293722e-10
9.121093750000000000e-01,-2.418415491825095520e-01,5.960813176493771903e-02,-1.101105707524133309e-01,5.327929599011358430e-01,1.169397225614988270e-10
9.130859375000000000e-01,-2.460533349084387533e-01,7.045903285251969850e-02,-1.061540462962846793e-01,5.278082519643603199e-01,-3.223257852591494852e-11
9.140625000000000000e-01,-2.457749805470748616e-01,7.921428242561086297e-02,-1.000998505200195732e-01,5.138657699502595655e-01,-1.819149881455082872e-10
9.150390625000000000e-01,-2.410200729200441261e-01,8.574038778168899255e-02,-9.207296788081424654e-02,4.913566054432676466e-01,-3.294928189850868348e-10
9.160156250000000000e-01,-2.318812910182043718e-01,8.994720770012940014e-02,-8.223132575283413626e-02,4.608357480852676158e-01,-4.723340689662351615e-10
9.169921875000000000e-01,-2.185287762188063421e-01,9.178910432089090743e-02,-7.076276366776290683e-02,4.230031451553649680e-01,-6.078350273690606891e-10
9.179687500000000000e-01,-2.012071302382501536e-01,9.126528355500357348e-02,-5.788151849982925423e-02,3.786834808864063540e-01,-7.334663245735400232e-10
9.189453125000000000e-01,-1.802310936553129239e-01,8.841932415882219898e-02,-4.382429202692978559e-02,3.288050081198465313e-01,-8.468186453275846571e-10
9.199218750000000000e-01,-1.559799813911449951e-01,8.333791023054600011e-02,-2.884597384409715373e-02,2.743777683105019793e-01,-9.456473166821498087e-10
9.208984375000000000e-01,-1.288909737204203265e-01,7.614879615892411469e-02,-1.321509778779648633e-02,2.164715345404879532e-01,-1.027914986189088671e-09
9.218750000000000000e-01,-9.945138181360908824e-02,6.701804671336381025e-02,2.790886227276147789e-03,1.561938062096641655e-01,-1.091831623781500551e-09
9.228515625000000000e-01,-6.819002510465541067e-02,5.614660776643776857e-02,1.889044080168991724e-02,9.466817362132431968e-02,-1.135891111867176263e-09
9.238281250000000000e-01,-3.566787361237405696e-02,4.376627485667015233e-02,3.480278517289081552e-02,3.301335602054111806e-02,-1.158903732254938469e-09
9.248046875000000000e-01,-2.468121432478350644e-03,3.013513722309742876e-02,5.025267072293239379e-02,-2.767680193479026343e-02,-1.160023915067239091e-09
9.257812500000000000e-01,3.081413227630062229e-02,1.553258389280040216e-02,6.497500596357497216e-02,-8.635211243730944730e-02,-1.138772683017351113e-09
9.267578125000000000e-01,6.358241154416076346e-02,2.539657210926148036e-04,7.871925273927669886e-02,-1.420233680208560778e-01,-1.095054303381911994e-09
9.277343750000000000e-01,9.524941415575061132e-02,-1.539498714985638138e-02,9.125352037028314212e-02,-1.937779968500241146e-01,-1.029166748518766924e-09
9.287109375000000000e-01,1.252473973001320406e-01,-3.110388922826100994e-02,1.023682906680023763e-01,-2.407938707515598076e-01,-9.418056625245334949e-10
9.296875000000000000e-01,1.530382141270966723e-01,-4.656346000207418900e-02,1.118797140659231470e-01,-2.823511191140347654e-01,-8.340616350940751027e-10
9.306640625000000000e-01,1.781228233820401630e-01,-6.147121576201389215e-02,1.196324253785090025e-01,-3.178418352786300805e-01,-7.074106921954859416e-10
9.316406250000000000e-01,2.000501038237840756e-01,-7.553699003669883671e-02,1.255018367671730806e-01,-3.467775963441770970e-01,-5.636980250578114653e-10
9.326171875000000000e-01,2.184248176692202281e-01,-8.848818363506862072e-02,1.293958751855687483e-01,-3.687947519058695778e-01,-4.051150923496674200e-10
9.335937500000000000e-01,2.329145826260706209e-01,-1.000746509482450808e-01,1.312561417148100651e-01,-3.836574716323157830e-01,-2.341703434155357593e-10
9.345703125000000000e-01,2.432557298910474342e-01,-1.100731364826627451e-01,1.310584805964280508e-01,-3.912585752690083130e-01,-5.365392112239595575e-11
9.355468750000000000e-01,2.492579454789442817e-01,-1.182911844348382840e-01,1.288129562379798643e-01,-3.916182011639194327e-01,1.334031906496147579e-10
9.365234375000000000e-01,2.508076140461310555e-01,-1.245704543028488404e-01,1.245632468162428397e-01,-3.848804002959273496e-01,3.237750094213254272e-10
9.375000000000000000e-01,2.478698075800862266e-01,-1.287893868637499661e-01,1.183854731523276693e-01,-3.713077716324247879e-01,5.140907284121250453e-10
9.384765625000000000e-01,2.404888855246531953e-01,-1.308651771143733988e-01,1.103864911072381660e-01,-3.512742810711699804e-01,7.008884816539855792e-10
9.394531250000000000e-01,2.287876976568924692e-01,-1.307550237410604888e-01,1.007016846813565680e-01,-3.252564298960611278e-01,8.806718868737331848e-10
9.404296875000000000e-01,2.129654058769080427e-01,-1.284566381102947019e-01,8.949230514630446276e-02,-2.938229593064012879e-01,1.049968493552843445e-09
9.414062500000000000e-01,1.932939655663771794e-01,-1.240080094031191238e-01,7.694240875964211690e-02,-2.576232949253140503e-01,1.205389217652410086e-09
9.423828125000000000e-01,1.701133308700700786e-01,-1.174864361009142766e-01,6.325545179529275253e-02,-2.173749490651492866e-01,1.343687813157263927e-09
9.433593750000000000e-01,1.438254707308627700e-01,-1.090068473162215390e-01,4.865060667192315502e-02,-1.738501087952023516e-01,1.461819414579636536e-09
9.443359375000000000e-01,1.148873033563386631e-01,-9.871945020715733321e-02,3.335886680379870212e-02,-1.278616444398964214e-01,1.556997184349175196e-09
9.453125000000000000e-01,8.380267564115141676e-02,-8.680675168562076993e-02,1.761901038432044792e-02,-8.024877601363372692e-02,1.626746114820179780e-09
9.462890625000000000e-01,5.111353057741863104e-02,-7.348001361223788219e-02,1.673494614941093469e-03,-3.186263430526985879e-02,1.668953066394135804e-09
9.472656250000000000e-01,1.739041956279376369e-02,-5.897521046990999299e-02,-1.423564809127027264e-02,1.644805105151981445e-02,1.681912170657642072e-09
9.482421875000000000e-01,-1.677747247879302073e-02,-4.354856694990309751e-02,-2.987084165073955813e-02,6.385091200453660298e-02,1.664364789871920456e-09
9.492187500000000000e-01,-5.079261330605563951e-02,-2.747175982585858822e-02,-4.500285778491164290e-02,1.095433375605420201e-01,1.615533300753538295e-09
9.501953125000000000e-01,-8.405954029121548432e-02,-1.102687381529936575e-02,-5.941450324718418330e-02,1.527651049574268727e-01,1.535148060135359897e-09
9.511718750000000000e-01,-1.159952259811092984e-01,5.498795248919186376e-03,-7.290404331701327845e-02,1.928100640033068580e-01,1.423467011432591585e-09
9.521484375000000000e-01,-1.460392119880177253e-01,2.181799474442826930e-02,-8.528830774410883775e-02,2.290367113089226137e-01,1.281287502283097545e-09
9.531250000000000000e-01,-1.736633359283636380e-01,3.764873179040516271e-02,-9.640543184179983793e-02,2.608775124734447615e-01,1.109950003514191920e-09
9.541015625000000000e-01,-1.983808842618475787e-01,5.271935834709380597e-02,-1.061171926608604488e-01,2.878468533254273098e-01,9.113335457740211973e-10
9.550781250000000000e-01,-2.197550149676336384e-01,6.677343460918731821e-02,-1.143109079794687594e-01,3.095475256777849848e-01,6.878428206883272048e-10
9.560546875000000000e-01,-2.374063078060038579e-01,7.957428540499980607e-02,-1.209008740699073353e-01,3.256756783241602227e-01,4.423870260980047588e-10
9.570312500000000000e-01,-2.510193161822872887e-01,9.090917081531615929e-02,-1.258293266911599262e-01,3.360241897704910885e-01,1.783506675753682360e-10
9.580078125000000000e-01,-2.603480130390896652e-01,1.005930001027602883e-01,-1.290669183497866468e-01,3.404844450476093298e-01,-1.004433412371713713e-10
9.589843750000000000e-01,-2.652200433992101258e-01,1.084715271321877866e-01,-1.306127134113860833e-01,3.390465244814621082e-01,-3.897778111005068196e-10
9.599609375000000000e-01,-2.655397177804434961e-01,1.144239755793825253e-01,-1.304937109780787141e-01,3.317978371115071212e-01,-6.850920549669919910e-10
9.609375000000000000e-01,-2.612897032955107113e-01,1.183650531670486228e-01,-1.287639134260559759e-01,3.189202551698603338e-01,-9.815386132136863413e-10
9.619140625000000000e-01,-2.525313924119656495e-01,1.202463257174780364e-01,-1.255029659840118383e-01,3.006858283102215590e-01,-1.274045128769685863e-09
9.628906250000000000e-01,-2.394039526463905554e-01,1.200569337451974777e-01,-1.208143996024089867e-01,2.774511767844448085e-01,-1.557380487354597368e-09
9.638671875000000000e-01,-2.221220834737172578e-01,1.178236464005698175e-01,-1.148235155033509175e-01,2.496506812171434553e-01,-1.826224264815184485e-09
9.648437500000000000e-01,-2.009725290251468677e-01,1.136102595869510345e-01,-1.076749551153697443e-01,2.177886027739497077e-01,-2.075238465634467432e-09
9.658203125000000000e-01,-1.763094163236918199e-01,1.075163567836466549e-01,-9.953000350882376668e-02,1.824302811494545040e-01,-2.299140495145203094e-09
9.667968750000000000e-01,-1.485485084852515292e-01,9.967546229902660149e-02,-9.056367789602129403e-02,1.441925687523352984e-01,-2.492776283577334591e-09
9.677734375000000000e-01,-1.181604801505491548e-01,9.025262714813847564e-02,-8.096165520521604597e-02,1.037336676210964120e-01,-2.651192473276390301e-09
9.687500000000000000e-01,-8.566333810192858222e-02,7.944149731120743463e-02,-7.091709415941988004e-02,6.174254089536528045e-02,-2.769706591406323107e-09
9.697265625000000000e-01,-5.161412329516600062e-02,6.746092261727074102e-02,-6.062740768827379334e-02,1.892807307470775052e-02,-2.843974159040874542e-09
9.707031250000000000e-01,-1.660004118860252884e-02,5.455117176803607471e-02,-5.029104089316115134e-02,-2.399184715325024253e-02,-2.870051733282908297e-09
9.716796875000000000e-01,1.877082488147112371e-02,4.096982495449592171e-02,-4.010430820945920516e-02,-6.630115096562937127e-02,-2.844454941156100006e-09
9.726562500000000000e-01,5.387905755384530398e-02,2.698742003394266620e-02,-3.025834091995144998e-02,-1.072961556838914060e-01,-2.764210641419896745e-09
9.736328125000000000e-01,8.810354475985035516e-02,1.288293126864740318e-02,-2.093619284075519393e-02,-1.462957170223990744e-01,-2.626902441824654355e-09
9.746093750000000000e-01,1.208310536314326222e-01,-1.060838849713385736e-03,-1.231014791060553934e-02,-1.826508217464448691e-01,-2.430708903057719287e-09
9.755859375000000000e-01,1.514655818791871555e-01,-1.456187415318995274e-02,-4.539268662549127489e-03,-2.157534879455855481e-01,-2.174433874922637831e-09
9.765625000000000000e-01,1.794373360169628506e-01,-2.734348665869765910e-02,2.232780748221694853e-03,-2.450448546957134099e-01,-1.857528533144573795e-09
9.775390625000000000e-01,2.042111948793547405e-01,-3.913870955483067515e-02,7.879609031588494933e-03,-2.700223589653939493e-01,-1.480104814461553740e-09
9.785156250000000000e-01,2.252945283043370495e-01,-4.969446935526805609e-02,1.229364790038176350e-02,-2.902459149095494295e-01,-1.042940081089610345e-09
9.794921875000000000e-01,2.422442543760109368e-01,-5.877547070695451903e-02,1.538736225595419005e-02,-3.053430288658280922e-01,-5.474729809243042427e-10
9.804687500000000000e-01,2.546730339473067817e-01,-6.616773388201802053e-02,1.709411115492568550e-02,-3.150128020970999199e-01,4.209395376880364066e-12
9.814453125000000000e-01,2.622545179659689918e-01,-7.168173246546633015e-02,1.736865658132279167e-02,-3.190287922773240581e-01,6.093928273098102221e-10
9.824218750000000000e-01,2.647275810634551196e-01,-7.515508701046175188e-02,1.618732317821599057e-02,-3.172407235719905128e-01,1.264765387388341314e-09
9.833984375000000000e-01,2.618994935750624808e-01,-7.645477929282785967e-02,1.354781795314398754e-02,-3.095750536032511602e-01,1.966454494167996339e-09
9.843750000000000000e-01,2.536480032730829559e-01,-7.547886107124872346e-02,9.468724462715096685e-03,-2.960344233137962022e-01,2.710071005063875052e-09
9.853515625000000000e-01,2.399223172467677689e-01,-7.215764076144648431e-02,3.988691013457184090e-03,-2.766960324744681121e-01,3.490759658987576203e-09
9.863281250000000000e-01,2.207429931945329715e-01,-6.645434097479011037e-02,-2.834663087506057808e-03,-2.517089990637486063e-01,4.303255091755552021e-09
9.873046875000000000e-01,1.962007675607356783e-01,-5.836522926940279632e-02,-1.092609530267062146e-02,-2.212907747602113340e-01,5.141942574014369760e-09
9.882812500000000000e-01,1.664543651318623751e-01,-4.791923354131444324e-02,-2.019431048006999768e-02,-1.857227011388276894e-01,6.000922563140394735e-09
9.892578125000000000e-01,1.317273506095105740e-01,-3.517706207998998191e-02,-3.053372057960601627e-02,-1.453448016936870202e-01,6.874078117968469031e-09
9.902343750000000000e-01,9.230409704058212261e-02,-2.022985627718908164e-02,-4.182635792079959780e-02,-1.005499134038750353e-01,7.755144198752666495e-09
9.912109375000000000e-01,4.852495858583402016e-02,-3.197411179604222817e-03,-5.394390522183104691e-02,-5.177726813621218172e-02,8.637777864622548623e-09
9.921875000000000000e-01,7.807457650859312478e-04,1.577399459972090093e-02,-6.674980526290338889e-02,4.943613038537061043e-04,9.515628386829676253e-09
9.931640625000000000e-01,-5.049339010770131919e-02,3.651411273868089558e-02,-8.010141325298475445e-02,5.575383320600432041e-02,1.038240631784462383e-08
9.941406250000000000e-01,-1.048245501842518385e-01,5.883153163896712168e-02,-9.385215587337350507e-02,1.134650093782914870e-01,1.123195059314608242e-08
9.951171875000000000e-01,-1.617090417405034342e-01,8.251672100251550290e-02,-1.078536624691801143e-01,1.730742117947431657e-01,1.205829279336133150e-08
9.960937500000000000e-01,-2.206195729774948766e-01,1.073452579852592070e-01,-1.219578359050149385e-01,2.340176506873268003e-01,1.285571775805416958e-08
9.970703125000000000e-01,-2.810125699269148125e-01,1.330811773315663249e-01,-1.360188331301832587e-01,2.957287164103994948e-01,1.361881981748671050e-08
9.980468750000000000e-01,-3.423354987357872248e-01,1.594803879430185534e-01,-1.498949284412779137e-01,3.576450340772961423e-01,1.434255399350507533e-08
9.990234375000000000e-01,-4.040340808894717917e-01,1.862940994231009062e-01,-1.634502357106408788e-01,4.192151880225038485e-01,1.502228161357449133e-08
1.000000000000000000e+00,-4.655592950291366217e-01,2.132722042012627495e-01,-1.765562693892870905e-01,4.799050323804108231e-01,1.565380988107517600e-08


==> Data/transport_exact_state.csv <==
0.000000000000000000e+00,3.142467820700037507e-08,3.713227759024089539e-105,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-04,4.658134268587806858e-08,1.449081460111171462e-104,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.953125000000000000e-03,6.878543123219456625e-08,5.633487170592000460e-104,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.929687500000000000e-03,1.011868843996482043e-07,2.181750666125200919e-103,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.906250000000000000e-03,1.482843376393889458e-07,8.417366223035723119e-103,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.882812500000000000e-03,2.164759415623842795e-07,3.235121728302044203e-102,2.661960437608989322e-306,0.000000000000000000e+00,0.000000000000000000e+00
5.859375000000000000e-03,3.148236074207583931e-07,1.238649205055360238e-101,2.709603917146446321e-305,0.000000000000000000e+00,0.000000000000000000e+00
6.835937500000000000e-03,4.561085808033954078e-07,4.724429014322252379e-101,2.747598839880791629e-304,0.000000000000000000e+00,0.000000000000000000e+00
7.812500000000000000e-03,6.582827768951560659e-07,1.795120579488689197e-100,2.775518556127694585e-303,0.000000000000000000e+00,0.000000000000000000e+00
8.789062500000000000e-03,9.464551534088667339e-07,6.794871085021034511e-100,2.793047001758257052e-302,0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-03,1.355597896006877041e-06,2.562194622432965913e-99,2.799984653826663527e-301,0.000000000000000000e+00,0.000000000000000000e+00
1.074218750000000000e-02,1.934216260383210150e-06,9.624680180285995703e-99,2.796252310982653577e-300,0.000000000000000000e+00,0.000000000000000000e+00
1.171875000000000000e-02,2.749302150827749447e-06,3.601668993413080160e-98,2.781892598518710641e-299,0.000000000000000000e+00,0.000000000000000000e+00
1.269531250000000000e-02,3.892989315075443667e-06,1.342655468291200000e-97,2.757069158062599998e-298,0.000000000000000000e+00,0.000000000000000000e+00
1.367187500000000000e-02,5.491452730998995011e-06,4.986188249117879167e-97,2.722063543450926998e-297,0.000000000000000000e+00,0.000000000000000000e+00
1.464843750000000000e-02,7.716752754137557192e-06,1.844658828961343035e-96,2.677269905114555271e-296,0.000000000000000000e+00,0.000000000000000000e+00
1.562500000000000000e-02,1.080252349610124078e-05,6.798400361026868308e-96,2.623187603297447709e-295,0.000000000000000000e+00,0.000000000000000000e+00
1.660156250000000000e-02,1.506465366072367444e-05,2.495977791584692517e-95,2.560411943662428721e-294,0.000000000000000000e+00,0.000000000000000000e+00
1.757812500000000000e-02,2.092841707588489323e-05,9.128890437987232382e-95,2.489623275546997358e-293,0.000000000000000000e+00,0.000000000000000000e+00
1.855468750000000000e-02,2.896389135261495838e-05,3.326125033528994549e-94,2.411574731871902196e-292,0.000000000000000000e+00,0.000000000000000000e+00
1.953125000000000000e-02,3.993196996723900291e-05,1.207264540980119680e-93,2.327078919245956128e-291,0.000000000000000000e+00,0.000000000000000000e+00
2.050781250000000000e-02,5.484384060114484027e-05,4.365254986453824768e-93,2.236993886417768479e-290,0.000000000000000000e+00,0.000000000000000000e+00
2.148437500000000000e-02,7.503748716492914504e-05,1.572389326922398587e-92,2.142208708458368060e-289,0.000000000000000000e+00,0.000000000000000000e+00
2.246093750000000000e-02,1.022755920606159666e-04,5.642269880143560150e-92,2.043629022926159382e-288,0.000000000000000000e+00,0.000000000000000000e+00
2.343750000000000000e-02,1.388701870452803096e-04,2.016930445183003577e-91,1.942162843145466708e-287,0.000000000000000000e+00,0.000000000000000000e+00
2.441406250000000000e-02,1.878405437274479847e-04,7.182428078147978335e-91,1.838706953362101861e-286,0.000000000000000000e+00,0.000000000000000000e+00
2.539062500000000000e-02,2.531121255765435198e-04,2.547973742022998687e-90,1.734134161978783877e-285,0.000000000000000000e+00,0.000000000000000000e+00
2.636718750000000000e-02,3.397659576615957053e-04,9.004547811054412927e-90,1.629281653633872034e-284,0.000000000000000000e+00,0.000000000000000000e+00
2.734375000000000000e-02,4.543495199665279470e-04,3.170094193573119751e-89,1.524940640077295924e-283,0.000000000000000000e+00,0.000000000000000000e+00
2.832031250000000000e-02,6.052622415343972663e-04,1.111797576463361035e-88,1.421847465249867703e-282,0.000000000000000000e+00,0.000000000000000000e+00
2.929687500000000000e-02,8.032308648206790917e-04,3.884387763725990031e-88,1.320676273369827339e-281,0.000000000000000000e+00,0.000000000000000000e+00
3.027343750000000000e-02,1.061892351330628046e-03,1.351956536155428303e-87,1.222033301836872530e-280,0.000000000000000000e+00,0.000000000000000000e+00
3.125000000000000000e-02,1.398504586687704995e-03,4.687552881791983848e-87,1.126452814958131168e-279,0.000000000000000000e+00,0.000000000000000000e+00
3.222656250000000000e-02,1.834807875262642893e-03,1.619097225680195702e-86,1.034394651309718681e-278,0.000000000000000000e+00,0.000000000000000000e+00
3.320312500000000000e-02,2.398063031171000434e-03,5.571125926279533131e-86,9.462433182292779573e-278,0.000000000000000000e+00,0.000000000000000000e+00
3.417968750000000000e-02,3.122294690274664535e-03,1.909661179280573483e-85,8.623085324717951390e-277,0.000000000000000000e+00,0.000000000000000000e+00
3.515625000000000000e-02,4.049771176397155316e-03,6.520981409920625450e-85,7.828270772478165700e-276,0.000000000000000000e+00,0.000000000000000000e+00
3.613281250000000000e-02,5.232754713774240285e-03,2.218262322283171022e-84,7.079658231610704403e-275,0.000000000000000000e+00,0.000000000000000000e+00
3.710937500000000000e-02,6.735557813494057362e-03,7.517200625977010888e-84,6.378257442316473438e-274,0.000000000000000000e+00,0.000000000000000000e+00
3.808593750000000000e-02,8.636943066379233064e-03,2.537714013257332847e-83,5.724467501860243779e-273,0.000000000000000000e+00,0.000000000000000000e+00
3.906250000000000000e-02,1.103290410524769734e-02,8.534390537683059348e-83,5.118131522968114003e-272,0.000000000000000000e+00,0.000000000000000000e+00
4.003906250000000000e-02,1.403986487842129142e-02,2.859207307731288927e-82,4.558595817957794282e-271,0.000000000000000000e+00,0.000000000000000000e+00
4.101562500000000000e-02,1.779833229538829720e-02,9.542497961568405501e-82,4.044771866778942005e-270,0.000000000000000000e+00,0.000000000000000000e+00
4.199218750000000000e-02,2.247703343099376194e-02,3.172647372046054599e-81,3.575199438171422771e-269,0.000000000000000000e+00,0.000000000000000000e+00
4.296875000000000000e-02,2.827756245602912333e-02,1.050811534566916256e-80,3.148109379349001093e-268,0.000000000000000000e+00,0.000000000000000000e+00
4.394531250000000000e-02,3.543955394437690865e-02,3.467138224914761176e-80,2.761484762400933717e-267,0.000000000000000000e+00,0.000000000000000000e+00
4.492187500000000000e-02,4.424638784527350210e-02,1.139621880169546329e-79,2.413119266493615701e-266,0.000000000000000000e+00,0.000000000000000000e+00
4.589843750000000000e-02,5.503141688874912257e-02,3.731588102290478263e-79,2.100671875751415890e-265,0.000000000000000000e+00,0.000000000000000000e+00
4.687500000000000000e-02,6.818468925011252069e-02,1.217222351454017001e-78,1.821717175797584727e-264,0.000000000000000000e+00,0.000000000000000000e+00
4.785156250000000000e-02,8.416011775081543023e-02,3.955391131414141189e-78,1.573790730552952432e-263,0.000000000000000000e+00,0.000000000000000000e+00
4.882812500000000000e-02,1.034830216401577269e-01,1.280419413904756570e-77,1.354429209229547548e-262,0.000000000000000000e+00,0.000000000000000000e+00
4.980468750000000000e-02,1.267579381440280262e-01,4.129128165383437038e-77,1.161205106826101683e-261,0.000000000000000000e+00,0.000000000000000000e+00
5.078125000000000000e-02,1.546765687099408149e-01,1.326501588097634217e-76,9.917560562709965102e-261,0.000000000000000000e+00,0.000000000000000000e+00
5.175781250000000000e-02,1.880256896463426697e-01,4.245222753110771916e-76,8.438088642243463801e-260,0.000000000000000000e+00,0.000000000000000000e+00
5.273437500000000000e-02,2.276948192972780838e-01,1.353432154940586467e-75,7.151985140793795437e-259,0.000000000000000000e+00,0.000000000000000000e+00
5.371093750000000000e-02,2.746833949061260882e-01,4.298488758671417946e-75,6.038824685035698181e-258,0.000000000000000000e+00,0.000000000000000000e+00
5.468750000000000000e-02,3.301071730599834386e-01,1.359998402992507903e-74,5.079506704074811945e-257,0.000000000000000000e+00,0.000000000000000000e+00
5.566406250000000000e-02,3.952035294903150642e-01,4.286514523079455978e-74,4.256316866780201509e-256,0.000000000000000000e+00,0.000000000000000000e+00
5.664062500000000000e-02,4.713352987140523864e-01,1.345902186365661342e-73,3.552954651273164102e-255,0.000000000000000000e+00,0.000000000000000000e+00
5.761718750000000000e-02,5.599927634455366121e-01,4.209843930806938139e-73,2.954531840198401959e-254,0.000000000000000000e+00,0.000000000000000000e+00
5.859375000000000000e-02,6.627933800028904532e-01,1.311782373491670829e-72,2.447546676828769854e-253,0.000000000000000000e+00,0.000000000000000000e+00
5.957031250000000000e-02,7.814788113211508236e-01,4.071935444411440082e-72,2.019838236116903425e-252,0.000000000000000000e+00,0.000000000000000000e+00
6.054687500000000000e-02,9.179088359817514364e-01,1.259166832274085524e-71,1.660525287256731596e-251,0.000000000000000000e+00,0.000000000000000000e+00
6.152343750000000000e-02,1.074051712158219596e+00,3.878903405249948141e-71,1.359933574799625189e-250,0.000000000000000000e+00,0.000000000000000000e+00
6.250000000000000000e-02,1.251970601707633302e+00,1.190358978304757736e-70,1.109515047048970879e-249,0.000000000000000000e+00,0.000000000000000000e+00
6.347656250000000000e-02,1.453805703692209850e+00,3.639068556020359998e-70,9.017621340764253170e-249,0.000000000000000000e+00,0.000000000000000000e+00
6.445312500000000000e-02,1.681751809887439331e+00,1.108270620760439449e-69,7.301197414800217503e-248,0.000000000000000000e+00,0.000000000000000000e+00
6.542968750000000000e-02,1.938031078284337294e+00,3.362363805480472347e-69,5.888971951818958631e-247,0.000000000000000000e+00,0.000000000000000000e+00
6.640625000000000000e-02,2.224860924520843053e+00,1.016217995861386376e-68,4.731819594874948887e-246,0.000000000000000000e+00,0.000000000000000000e+00
6.738281250000000000e-02,2.544417055089058799e+00,3.059654293373952826e-68,3.787565647560938887e-245,0.000000000000000000e+00,0.000000000000000000e+00
6.835937500000000000e-02,2.898791808672977588e+00,9.177008507282074909e-68,3.020198291270444067e-244,0.000000000000000000e+00,0.000000000000000000e+00
6.933593750000000000e-02,3.289948130712753382e+00,2.742036350268346996e-67,2.399131451257182553e-243,0.000000000000000000e+00,0.000000000000000000e+00
7.031250000000000000e-02,3.719669677883572501e+00,8.161849442527179989e-67,1.898523288171391379e-242,0.000000000000000000e+00,0.000000000000000000e+00
7.128906250000000000e-02,4.189507729216215282e+00,2.420177665987547226e-66,1.496652968586129223e-241,0.000000000000000000e+00,0.000000000000000000e+00
7.226562500000000000e-02,4.700725763695966286e+00,7.149064517314190135e-66,1.175356442376252160e-240,0.000000000000000000e+00,0.000000000000000000e+00
7.324218750000000000e-02,5.254242744109508756e+00,2.103751710054567438e-65,9.195204045146535793e-240,0.000000000000000000e+00,0.000000000000000000e+00
7.421875000000000000e-02,5.850576316707143398e+00,6.167129181981451196e-65,7.166324135771822385e-239,0.000000000000000000e+00,0.000000000000000000e+00
7.519531250000000000e-02,6.489787288453746861e+00,1.801004953365556133e-64,5.563842433155560191e-238,0.000000000000000000e+00,0.000000000000000000e+00
7.617187500000000000e-02,7.171426870569337808e+00,5.239502681430627718e-64,4.303249184948713924e-237,0.000000000000000000e+00,0.000000000000000000e+00
7.714843750000000000e-02,7.894488271102185983e+00,1.518478071674107136e-63,3.315594923348033579e-236,0.000000000000000000e+00,0.000000000000000000e+00
7.812500000000000000e-02,8.657364273252106557e+00,4.383997324071145606e-63,2.544894217115114104e-235,0.000000000000000000e+00,0.000000000000000000e+00
7.910156250000000000e-02,9.457812443677861225e+00,1.260884581740315119e-62,1.945903511318009211e-234,0.000000000000000000e+00,0.000000000000000000e+00
8.007812500000000000e-02,1.029292957084738447e+01,3.612631679161378585e-62,1.482231937226508898e-233,0.000000000000000000e+00,0.000000000000000000e+00
8.105468750000000000e-02,1.115913683390241573e+01,1.031134542492921027e-61,1.124745669165041966e-232,0.000000000000000000e+00,0.000000000000000000e+00
8.203125000000000000e-02,1.205217704561837877e+01,2.931907629261593822e-61,8.502287583325430910e-232,0.000000000000000000e+00,0.000000000000000000e+00
8.300781250000000000e-02,1.296712509904744692e+01,8.304787597624153784e-61,6.402661613176124907e-231,0.000000000000000000e+00,0.000000000000000000e+00
8.398437500000000000e-02,1.389841247881926378e+01,2.343419683001022536e-60,4.803177172760344706e-230,0.000000000000000000e+00,0.000000000000000000e+00
8.496093750000000000e-02,1.483986637969899647e+01,6.587413345079970422e-60,3.589549623769238540e-229,0.000000000000000000e+00,0.000000000000000000e+00
8.593750000000000000e-02,1.578476361409780715e+01,1.844688563285269235e-59,2.672357859279464352e-228,0.000000000000000000e+00,0.000000000000000000e+00
8.691406250000000000e-02,1.672589909627848215e+01,5.146055825389210709e-59,1.981949414735196021e-227,0.000000000000000000e+00,0.000000000000000000e+00
8.789062500000000000e-02,1.765566827549878326e+01,1.430109294540159949e-58,1.464312652448255567e-226,0.000000000000000000e+00,0.000000000000000000e+00
8.886718750000000000e-02,1.856616246645434387e+01,3.959198381337045237e-58,1.077750820327913372e-225,0.000000000000000000e+00,0.000000000000000000e+00
8.984375000000000000e-02,1.944927560750756612e+01,1.091914404704112629e-57,7.902167067211264928e-225,0.000000000000000000e+00,0.000000000000000000e+00
9.082031250000000000e-02,2.029682058038132908e+01,2.999944535914410747e-57,5.771880759551831103e-224,0.000000000000000000e+00,0.000000000000000000e+00
9.179687500000000000e-02,2.110065286439420618e+01,8.210718323727185661e-57,4.199830776266792864e-223,0.000000000000000000e+00,0.000000000000000000e+00
9.277343750000000000e-02,2.185279898848200020e+01,2.238681857209006474e-56,3.044314603581387349e-222,0.000000000000000000e+00,0.000000000000000000e+00
9.375000000000000000e-02,2.254558699853139458e+01,6.080606561746466551e-56,2.198318264909106128e-221,0.000000000000000000e+00,0.000000000000000000e+00
9.472656250000000000e-02,2.317177598743175437e+01,1.645298591901695414e-55,1.581375126975518239e-220,0.000000000000000000e+00,0.000000000000000000e+00
9.570312500000000000e-02,2.372468164979182959e+01,4.434920572870245324e-55,1.133241674029719825e-219,0.000000000000000000e+00,0.000000000000000000e+00
9.667968750000000000e-02,2.419829482861457493e+01,1.190886204991065821e-54,8.090092147772721599e-219,0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-02,2.458739012024006954e+01,3.185649425103091281e-54,5.753441448674370544e-218,0.000000000000000000e+00,0.000000000000000000e+00
9.863281250000000000e-02,2.488762179590101553e+01,8.489243584129907900e-54,4.076103707834437716e-217,0.000000000000000000e+00,0.000000000000000000e+00
9.960937500000000000e-02,2.509560457904517961e+01,2.253633591641622538e-53,2.876776024822303807e-216,0.000000000000000000e+00,0.000000000000000000e+00
1.005859375000000000e-01,2.520897717941658556e+01,5.959926690623896102e-53,2.022600797414585664e-215,0.000000000000000000e+00,0.000000000000000000e+00
1.015625000000000000e-01,2.522644691674923223e+01,1.570152468035722563e-52,1.416633787144745365e-214,0.000000000000000000e+00,0.000000000000000000e+00
1.025390625000000000e-01,2.514781425496021683e+01,4.120842657817596680e-52,9.884354552487530424e-214,0.000000000000000000e+00,0.000000000000000000e+00
1.035156250000000000e-01,2.497397659576905937e+01,1.077391480517012032e-51,6.870404904041062798e-213,0.000000000000000000e+00,0.000000000000000000e+00
1.044921875000000000e-01,2.470691123089624952e+01,2.806107726024481920e-51,4.757290240246350528e-212,0.000000000000000000e+00,0.000000000000000000e+00
1.054687500000000000e-01,2.434963790566260755e+01,7.280788912659104981e-51,3.281559340152657822e-211,0.000000000000000000e+00,0.000000000000000000e+00
1.064453125000000000e-01,2.390616198503490253e+01,1.881896950603404108e-50,2.254987680770176950e-210,0.000000000000000000e+00,0.000000000000000000e+00
1.074218750000000000e-01,2.338139971769827952e+01,4.845700132422472434e-50,1.543659049661293057e-209,0.000000000000000000e+00,0.000000000000000000e+00
1.083984375000000000e-01,2.278108754773593247e+01,1.242969664909874933e-49,1.052693378023406110e-208,0.000000000000000000e+00,0.000000000000000000e+00
1.093750000000000000e-01,2.211167781219958428e+01,3.176199860055376036e-49,7.151476185038642611e-208,0.000000000000000000e+00,0.000000000000000000e+00
1.103515625000000000e-01,2.138022347416756830e+01,8.085342338123082261e-49,4.839860014265554895e-207,0.000000000000000000e+00,0.000000000000000000e+00
1.113281250000000000e-01,2.059425476584408088e+01,2.050370296191613447e-48,3.262970912302059533e-206,0.000000000000000000e+00,0.000000000000000000e+00
1.123046875000000000e-01,1.976165074931802224e+01,5.179758219821320958e-48,2.191476924844926775e-205,0.000000000000000000e+00,0.000000000000000000e+00
1.132812500000000000e-01,1.889050884181821743e+01,1.303556840572868293e-47,1.466236072811645061e-204,0.000000000000000000e+00,0.000000000000000000e+00
1.142578125000000000e-01,1.798901529927838538e+01,3.268088101151202558e-47,9.772691645237575269e-204,0.000000000000000000e+00,0.000000000000000000e+00
1.152343750000000000e-01,1.706531951175054473e+01,8.162079799737661287e-47,6.488850819526100060e-203,0.000000000000000000e+00,0.000000000000000000e+00
1.162109375000000000e-01,1.612741474473203596e+01,2.030725467182710640e-46,4.292049101020522494e-202,0.000000000000000000e+00,0.000000000000000000e+00
1.171875000000000000e-01,1.518302767246691332e+01,5.033208161283978557e-46,2.828165835193717144e-201,0.000000000000000000e+00,0.000000000000000000e+00
1.181640625000000000e-01,1.423951870548629195e+01,1.242744549296830418e-45,1.856471812605602083e-200,0.000000000000000000e+00,0.000000000000000000e+00
1.191406250000000000e-01,1.330379472925992701e+01,3.056765618275219222e-45,1.213990101332287929e-199,0.000000000000000000e+00,0.000000000000000000e+00
1.201171875000000000e-01,1.238223545884855170e+01,7.490067141845835499e-45,7.908338126949751581e-199,0.000000000000000000e+00,0.000000000000000000e+00
1.210937500000000000e-01,1.148063419103539751e+01,1.828321556324064288e-44,5.132141378774925070e-198,0.000000000000000000e+00,0.000000000000000000e+00
1.220703125000000000e-01,1.060415331527368643e+01,4.445931291132968055e-44,3.317838877483237754e-197,0.000000000000000000e+00,0.000000000000000000e+00
1.230468750000000000e-01,9.757294541582471226e+00,1.077001260727547668e-43,2.136757661835738844e-196,0.000000000000000000e+00,0.000000000000000000e+00
1.240234375000000000e-01,8.943883429406437102e+00,2.599040067178149487e-43,1.370877176648467599e-195,0.000000000000000000e+00,0.000000000000000000e+00
1.250000000000000000e-01,8.167067466675407061e+00,6.248172855045104148e-43,8.761634258019153770e-195,0.000000000000000000e+00,0.000000000000000000e+00
1.259765625000000000e-01,7.429326660924383319e+00,1.496361049148025632e-42,5.578468594124587051e-194,0.000000000000000000e+00,0.000000000000000000e+00
1.269531250000000000e-01,6.732495370092761000e+00,3.569957549440312534e-42,3.538247126507672634e-193,0.000000000000000000e+00,0.000000000000000000e+00
1.279296875000000000e-01,6.077793922851101094e+00,8.484631930521167512e-42,2.235654205261004394e-192,0.000000000000000000e+00,0.000000000000000000e+00
1.289062500000000000e-01,5.465868458017298259e+00,2.008844221962626161e-41,1.407227771128770655e-191,0.000000000000000000e+00,0.000000000000000000e+00
1.298828125000000000e-01,4.896837348663814815e+00,4.738084605161730205e-41,8.824039865146284100e-191,0.000000000000000000e+00,0.000000000000000000e+00
1.308593750000000000e-01,4.370342565792005196e+00,1.113275523092130583e-40,5.512058572236443717e-190,0.000000000000000000e+00,0.000000000000000000e+00
1.318359375000000000e-01,3.885604374236728553e+00,2.605828369112853420e-40,3.430073957572235515e-189,0.000000000000000000e+00,0.000000000000000000e+00
1.328125000000000000e-01,3.441477833750724802e+00,6.076202696747075873e-40,2.126358279653462960e-188,0.000000000000000000e+00,0.000000000000000000e+00
1.337890625000000000e-01,3.036509694066640286e+00,1.411438619718101610e-39,1.313145044231394243e-187,0.000000000000000000e+00,0.000000000000000000e+00
1.347656250000000000e-01,2.668994416651189194e+00,3.266141814758247970e-39,8.078528351074861689e-187,0.000000000000000000e+00,0.000000000000000000e+00
1.357421875000000000e-01,2.337028220154928615e+00,7.529244096020952482e-39,4.951024847580491004e-186,0.000000000000000000e+00,0.000000000000000000e+00
1.367187500000000000e-01,2.038560223648965941e+00,1.729063784206821596e-38,3.022743224869752654e-185,0.000000000000000000e+00,0.000000000000000000e+00
1.376953125000000000e-01,1.771439944459514804e+00,3.955614405742529442e-38,1.838445267362915176e-184,0.000000000000000000e+00,0.000000000000000000e+00
1.386718750000000000e-01,1.533460589235830618e+00,9.014884841189065292e-38,1.113892940427284971e-183,0.000000000000000000e+00,0.000000000000000000e+00
1.396484375000000000e-01,1.322397752108937841e+00,2.046678911629579042e-37,6.723253646601696189e-183,0.000000000000000000e+00,0.000000000000000000e+00
1.406250000000000000e-01,1.136043297652650219e+00,4.628950580813025992e-37,4.042582007207698144e-182,0.000000000000000000e+00,0.000000000000000000e+00
1.416015625000000000e-01,9.722343550887032615e-01,1.042938432859053911e-36,2.421483306136010751e-181,0.000000000000000000e+00,0.000000000000000000e+00
1.425781250000000000e-01,8.288774810540980864e-01,2.340874319718763198e-36,1.444932029211098181e-180,0.000000000000000000e+00,0.000000000000000000e+00
1.435546875000000000e-01,7.039681595364274402e-01,5.234085598717427860e-36,8.589277908672027238e-180,0.000000000000000000e+00,0.000000000000000000e+00
1.445312500000000000e-01,5.956058984758102470e-01,1.165861181961349815e-35,5.086384526854200614e-179,0.000000000000000000e+00,0.000000000000000000e+00
1.455078125000000000e-01,5.020052530540897173e-01,2.586998411657265190e-35,3.000578700826875174e-178,0.000000000000000000e+00,0.000000000000000000e+00
1.464843750000000000e-01,4.215031565789015833e-01,5.718587619767311228e-35,1.763372862607436943e-177,0.000000000000000000e+00,0.000000000000000000e+00
1.474609375000000000e-01,3.525629724374497176e-01,1.259286928583873333e-34,1.032349095828999834e-176,0.000000000000000000e+00,0.000000000000000000e+00
1.484375000000000000e-01,2.937756966007424309e-01,2.762510320007696063e-34,6.020773764927837032e-176,0.000000000000000000e+00,0.000000000000000000e+00
1.494140625000000000e-01,2.438587416702364397e-01,6.037072909429613220e-34,3.498012309538569310e-175,0.000000000000000000e+00,0.000000000000000000e+00
1.503906250000000000e-01,2.016527227230330011e-01,1.314293108253791730e-33,2.024574004980664944e-174,0.000000000000000000e+00,0.000000000000000000e+00
1.513671875000000000e-01,1.661166445432850081e-01,2.850370655966170178e-33,1.167318254940930607e-173,0.000000000000000000e+00,0.000000000000000000e+00
1.523437500000000000e-01,1.363218615079003770e-01,6.158199359247542780e-33,6.704836566217456755e-173,0.000000000000000000e+00,0.000000000000000000e+00
1.533203125000000000e-01,1.114451475913410539e-01,1.325407574054741319e-32,3.836457691302494755e-172,0.000000000000000000e+00,0.000000000000000000e+00
1.542968750000000000e-01,9.076117665717844951e-02,2.841766890095622276e-32,2.186834557042971215e-171,0.000000000000000000e+00,0.000000000000000000e+00
1.552734375000000000e-01,7.363467418007291210e-02,6.069749245634029667e-32,1.241780229589326950e-170,0.000000000000000000e+00,0.000000000000000000e+00
1.562500000000000000e-01,5.951246230706064982e-02,1.291505760907421998e-31,7.024523216355763537e-170,0.000000000000000000e+00,0.000000000000000000e+00
1.572265625000000000e-01,4.791558197360193394e-02,2.737570067648235413e-31,3.958514693089310445e-169,0.000000000000000000e+00,0.000000000000000000e+00
1.582031250000000000e-01,3.843163962632561298e-02,5.780660151146641929e-31,2.222240039998083398e-168,0.000000000000000000e+00,0.000000000000000000e+00
1.591796875000000000e-01,3.070749270684667784e-02,1.215998193293635966e-30,1.242776331301488939e-167,0.000000000000000000e+00,0.000000000000000000e+00
1.601562500000000000e-01,2.444235792237618721e-02,2.548189487496087296e-30,6.923700554750656936e-167,0.000000000000000000e+00,0.000000000000000000e+00
1.611328125000000000e-01,1.938139976423848554e-02,5.319536679054927152e-30,3.842615036547075369e-166,0.000000000000000000e+00,0.000000000000000000e+00
1.621093750000000000e-01,1.530983385119774436e-02,1.106265054640339228e-29,2.124509987448216428e-165,0.000000000000000000e+00,0.000000000000000000e+00
1.630859375000000000e-01,1.204756043885125624e-02,2.291858908002021248e-29,1.170129623624494772e-164,0.000000000000000000e+00,0.000000000000000000e+00
1.640625000000000000e-01,9.444327699943669621e-03,4.729986052468003157e-29,6.420257836063879265e-164,0.000000000000000000e+00,0.000000000000000000e+00
1.650390625000000000e-01,7.375411905740121045e-03,9.724675990356562787e-29,3.509249630703075175e-163,0.000000000000000000e+00,0.000000000000000000e+00
1.660156250000000000e-01,5.737792126720944741e-03,1.991744921493643132e-28,1.910818134186671141e-162,0.000000000000000000e+00,0.000000000000000000e+00
1.669921875000000000e-01,4.446790185528942847e-03,4.063830586335591091e-28,1.036496270004075894e-161,0.000000000000000000e+00,0.000000000000000000e+00
1.679687500000000000e-01,3.433141982934768965e-03,8.260013725204143986e-28,5.600920791958156063e-161,0.000000000000000000e+00,0.000000000000000000e+00
1.689453125000000000e-01,2.640463624875543248e-03,1.672511995385210644e-27,3.015049289740773636e-160,0.000000000000000000e+00,0.000000000000000000e+00
1.699218750000000000e-01,2.023074664452875239e-03,3.373657666605363416e-27,1.616861052658351803e-159,0.000000000000000000e+00,0.000000000000000000e+00
1.708984375000000000e-01,1.544140918805749635e-03,6.779163055587271465e-27,8.637623724767369185e-159,0.000000000000000000e+00,0.000000000000000000e+00
1.718750000000000000e-01,1.174100437913293271e-03,1.357045615641756699e-26,4.596837597154236977e-158,0.000000000000000000e+00,0.000000000000000000e+00
1.728515625000000000e-01,8.893380348226988035e-04,2.706176451779899492e-26,2.437066266212007555e-157,0.000000000000000000e+00,0.000000000000000000e+00
1.738281250000000000e-01,6.710761137800154083e-04,5.376022442791830139e-26,1.287119333476693079e-156,0.000000000000000000e+00,0.000000000000000000e+00
1.748046875000000000e-01,5.044521685231974188e-04,1.063920883125019112e-25,6.771947574815255169e-156,0.000000000000000000e+00,0.000000000000000000e+00
1.757812500000000000e-01,3.777561154270136839e-04,2.097494795919596548e-25,3.549373144130781958e-155,0.000000000000000000e+00,0.000000000000000000e+00
1.767578125000000000e-01,2.818034542838346833e-04,4.119416920035504459e-25,1.853245817137882008e-154,0.000000000000000000e+00,0.000000000000000000e+00
1.777343750000000000e-01,2.094230203609536768e-04,8.059607698012658759e-25,9.639570772650050898e-154,0.000000000000000000e+00,0.000000000000000000e+00
1.787109375000000000e-01,1.550407367201485701e-04,1.570852311963011949e-24,4.994886934829518015e-153,0.000000000000000000e+00,0.000000000000000000e+00
1.796875000000000000e-01,1.143432483900493323e-04,3.050001873667036675e-24,2.578320642173956678e-152,0.000000000000000000e+00,0.000000000000000000e+00
1.806640625000000000e-01,8.400759013382715122e-05,5.899404223159626612e-24,1.325841129548218768e-151,0.000000000000000000e+00,0.000000000000000000e+00
1.816406250000000000e-01,6.148509172056098129e-05,1.136735704840307583e-23,6.791869725066583334e-151,0.000000000000000000e+00,0.000000000000000000e+00
1.826171875000000000e-01,4.482955438423837953e-05,2.181996984452301151e-23,3.466015534741729153e-150,0.000000000000000000e+00,0.000000000000000000e+00
1.835937500000000000e-01,3.256134355781843350e-05,4.172459104691716888e-23,1.762036744568692910e-149,0.000000000000000000e+00,0.000000000000000000e+00
1.845703125000000000e-01,2.356044610445095795e-05,7.948283139449903609e-23,8.923653828931241815e-149,0.000000000000000000e+00,0.000000000000000000e+00
1.855468750000000000e-01,1.698274935865194405e-05,1.508335206665664046e-22,4.502085789377678762e-148,0.000000000000000000e+00,0.000000000000000000e+00
1.865234375000000000e-01,1.219483107763690406e-05,2.851449634441233534e-22,2.262705936748569886e-147,0.000000000000000000e+00,0.000000000000000000e+00
1.875000000000000000e-01,8.723421868751489653e-06,5.370031581062438972e-22,1.132884837516459213e-146,0.000000000000000000e+00,0.000000000000000000e+00
1.884765625000000000e-01,6.216433046777788127e-06,1.007468027811379231e-21,5.650497800545348710e-146,0.000000000000000000e+00,0.000000000000000000e+00
1.894531250000000000e-01,4.413050968579897554e-06,1.882907578675128231e-21,2.807572333974261536e-145,0.000000000000000000e+00,0.000000000000000000e+00
1.904296875000000000e-01,3.120900510556210959e-06,3.505661929598434546e-21,1.389691804063962653e-144,0.000000000000000000e+00,0.000000000000000000e+00
1.914062500000000000e-01,2.198691022643847589e-06,6.502110701108962954e-21,6.852504607700996647e-144,0.000000000000000000e+00,0.000000000000000000e+00
1.923828125000000000e-01,1.543091859311849264e-06,1.201384388597710601e-20,3.366072566090870783e-143,0.000000000000000000e+00,0.000000000000000000e+00
1.933593750000000000e-01,1.078853947767440517e-06,2.211326687068292888e-20,1.647179430843460558e-142,0.000000000000000000e+00,0.000000000000000000e+00
1.943359375000000000e-01,7.514097536136100765e-07,4.054778435869466054e-20,8.029742982241276658e-142,0.000000000000000000e+00,0.000000000000000000e+00
1.953125000000000000e-01,5.213559077475525607e-07,7.406698171448227013e-20,3.899470836339623042e-141,0.000000000000000000e+00,0.000000000000000000e+00
1.962890625000000000e-01,3.603587470013544981e-07,1.347800037849498435e-19,1.886483481762531036e-140,0.000000000000000000e+00,0.000000000000000000e+00
1.972656250000000000e-01,2.481299198445152573e-07,2.443259405580770025e-19,9.091669398341137946e-140,0.000000000000000000e+00,0.000000000000000000e+00
1.982421875000000000e-01,1.702027216150442012e-07,4.412218308631900982e-19,4.364932793084589615e-139,0.000000000000000000e+00,0.000000000000000000e+00
1.992187500000000000e-01,1.163046727108773868e-07,7.937572472115929227e-19,2.087636039043818878e-138,0.000000000000000000e+00,0.000000000000000000e+00
2.001953125000000000e-01,7.917191043076848542e-08,1.422530912610556707e-18,9.946614990969964808e-138,0.000000000000000000e+00,0.000000000000000000e+00
2.011718750000000000e-01,5.368937938838852531e-08,2.539680122662744123e-18,4.721055740726258263e-137,0.000000000000000000e+00,0.000000000000000000e+00
2.021484375000000000e-01,3.627011570910401469e-08,4.516891152340895263e-18,2.232267551984657733e-136,0.000000000000000000e+00,0.000000000000000000e+00
2.031250000000000000e-01,2.440915787288055550e-08,8.002828836105566527e-18,1.051469459307273467e-135,0.000000000000000000e+00,0.000000000000000000e+00
2.041015625000000000e-01,1.636439483939513538e-08,1.412507393091587527e-17,4.933900388677926966e-135,0.000000000000000000e+00,0.000000000000000000e+00
2.050781250000000000e-01,1.092925102152755782e-08,2.483597585132179704e-17,2.306361552253192265e-134,0.000000000000000000e+00,0.000000000000000000e+00
2.060546875000000000e-01,7.271502373599978922e-09,4.350258118940095194e-17,1.074008454406074800e-133,0.000000000000000000e+00,0.000000000000000000e+00
2.070312500000000000e-01,4.819491266079416954e-09,7.590879923265142190e-17,4.982316454709441944e-133,0.000000000000000000e+00,0.000000000000000000e+00
2.080078125000000000e-01,3.182156560889941783e-09,1.319509480595924670e-16,2.302492451315012711e-132,0.000000000000000000e+00,0.000000000000000000e+00
2.089843750000000000e-01,2.093076908121485300e-09,2.284947396771921773e-16,1.060006234421390823e-131,0.000000000000000000e+00,0.000000000000000000e+00
2.099609375000000000e-01,1.371488365574947438e-09,3.941696627575781874e-16,4.861406329835809963e-131,0.000000000000000000e+00,0.000000000000000000e+00
2.109375000000000000e-01,8.952459547167376427e-10,6.773817367825707033e-16,2.221051980573880567e-130,0.000000000000000000e+00,0.000000000000000000e+00
2.119140625000000000e-01,5.821513444331290890e-10,1.159650364221717476e-15,1.010878177696569395e-129,0.000000000000000000e+00,0.000000000000000000e+00
2.128906250000000000e-01,3.771140736438592645e-10,1.977716114703841133e-15,4.583341507232573773e-129,0.000000000000000000e+00,0.000000000000000000e+00
2.138671875000000000e-01,2.433620605118908996e-10,3.360037572610196876e-15,2.070183832859366073e-128,0.000000000000000000e+00,0.000000000000000000e+00
2.148437500000000000e-01,1.564502658305737893e-10,5.686795529676702760e-15,9.314915194699412405e-128,0.000000000000000000e+00,0.000000000000000000e+00
2.158203125000000000e-01,1.001943045120840411e-10,9.588140535299673604e-15,4.175343364667099050e-127,0.000000000000000000e+00,0.000000000000000000e+00
2.167968750000000000e-01,6.392239855984687504e-11,1.610439694378613722e-14,1.864441601345912905e-126,0.000000000000000000e+00,0.000000000000000000e+00
2.177734375000000000e-01,4.062621740974920265e-11,2.694621931781401318e-14,8.293706675807389200e-126,0.000000000000000000e+00,0.000000000000000000e+00
2.187500000000000000e-01,2.572189801642300518e-11,4.491532142059605626e-14,3.675292060237265661e-125,0.000000000000000000e+00,0.000000000000000000e+00
2.197265625000000000e-01,1.622343950472238533e-11,7.458207836684783717e-14,1.622476216158000080e-124,0.000000000000000000e+00,0.000000000000000000e+00
2.207031250000000000e-01,1.019356633462425981e-11,1.233723250228587531e-13,7.135232352003010829e-124,0.000000000000000000e+00,0.000000000000000000e+00
2.216796875000000000e-01,6.380470002621877970e-12,2.033032470929412486e-13,3.125944038898522400e-123,0.000000000000000000e+00,0.000000000000000000e+00
2.226562500000000000e-01,3.978528624039131194e-12,3.337445472535880547e-13,1.364261350852778057e-122,0.000000000000000000e+00,0.000000000000000000e+00
2.236328125000000000e-01,2.471357653571474614e-12,5.457922199785826349e-13,5.931400518443020791e-122,0.000000000000000000e+00,0.000000000000000000e+00
2.246093750000000000e-01,1.529297620061931873e-12,8.891679507292998266e-13,2.568977045654916920e-121,0.000000000000000000e+00,0.000000000000000000e+00
2.255859375000000000e-01,9.427395401669541047e-13,1.443057241171234690e-12,1.108425465122701236e-120,0.000000000000000000e+00,0.000000000000000000e+00
2.265625000000000000e-01,5.789415645618928254e-13,2.333063795366520262e-12,4.764266687127551062e-120,0.000000000000000000e+00,0.000000000000000000e+00
2.275390625000000000e-01,3.541775556820161742e-13,3.757620947602993800e-12,2.039994191427861045e-119,0.000000000000000000e+00,0.000000000000000000e+00
2.285156250000000000e-01,2.158492978934512427e-13,6.028963022283841710e-12,8.701719825029813987e-119,0.000000000000000000e+00,0.000000000000000000e+00
2.294921875000000000e-01,1.310459315294312498e-13,9.636416668660386355e-12,3.697639427769668236e-118,0.000000000000000000e+00,0.000000000000000000e+00
2.304687500000000000e-01,7.925738556857190643e-14,1.534376075381967780e-11,1.565263002636443920e-117,0.000000000000000000e+00,0.000000000000000000e+00
2.314453125000000000e-01,4.775284384151688252e-14,2.433836300102349891e-11,6.600751442846076614e-117,0.000000000000000000e+00,0.000000000000000000e+00
2.324218750000000000e-01,2.866170597170632665e-14,3.845866531907857576e-11,2.772954455199941235e-116,0.000000000000000000e+00,0.000000000000000000e+00
2.333984375000000000e-01,1.713752615230611390e-14,6.053971196833616620e-11,1.160473938614047415e-115,0.000000000000000000e+00,0.000000000000000000e+00
2.343750000000000000e-01,1.020792622552234749e-14,9.493575104518642786e-11,4.838061057472226741e-115,0.000000000000000000e+00,0.000000000000000000e+00
2.353515625000000000e-01,6.057176277774453216e-15,1.483073000615187356e-10,2.009326889819905268e-114,0.000000000000000000e+00,0.000000000000000000e+00
2.363281250000000000e-01,3.580520800136450754e-15,2.308014669391667022e-10,8.313294113112820910e-114,0.000000000000000000e+00,0.000000000000000000e+00
2.373046875000000000e-01,2.108460586740084217e-15,3.578144696433794693e-10,3.426407348844997430e-113,0.000000000000000000e+00,0.000000000000000000e+00
2.382812500000000000e-01,1.236881436183996829e-15,5.526122797029438707e-10,1.406851112039773621e-112,0.000000000000000000e+00,0.000000000000000000e+00
2.392578125000000000e-01,7.228263128704156794e-16,8.502104947772653206e-10,5.754407079318049471e-112,0.000000000000000000e+00,0.000000000000000000e+00
2.402343750000000000e-01,4.208071728738164766e-16,1.303093833925366981e-09,2.344748803885698826e-111,0.000000000000000000e+00,0.000000000000000000e+00
2.412109375000000000e-01,2.440482019501567210e-16,1.989611195674430718e-09,9.517773434126026017e-111,0.000000000000000000e+00,0.000000000000000000e+00
2.421875000000000000e-01,1.409974923081465196e-16,3.026244689953065453e-09,3.848732257913040523e-110,0.000000000000000000e+00,0.000000000000000000e+00
2.431640625000000000e-01,8.115036228342428417e-17,4.585462675743906715e-09,1.550398485153647697e-109,0.000000000000000000e+00,0.000000000000000000e+00
2.441406250000000000e-01,4.652783400180301727e-17,6.921585423586285953e-09,6.221745880103719009e-109,0.000000000000000000e+00,0.000000000000000000e+00
2.451171875000000000e-01,2.657532019312285641e-17,1.040809629373088471e-08,2.487278984434795644e-108,0.000000000000000000e+00,0.000000000000000000e+00
2.460937500000000000e-01,1.512124236184667040e-17,1.559122783798550712e-08,9.905582741585936513e-108,0.000000000000000000e+00,0.000000000000000000e+00
2.470703125000000000e-01,8.571162733398017391e-18,2.326658440998013496e-08,3.929876093847494805e-107,0.000000000000000000e+00,0.000000000000000000e+00
2.480468750000000000e-01,4.839887927898427994e-18,3.458822257557706881e-08,1.553177116202654417e-106,0.000000000000000000e+00,0.000000000000000000e+00
2.490234375000000000e-01,2.722539364355577207e-18,5.122325300946305149e-08,6.115140037401585387e-106,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,1.525654970805215384e-18,7.556998988466924908e-08,2.398474627281658043e-105,0.000000000000000000e+00,0.000000000000000000e+00
2.509765625000000000e-01,8.516904684783234531e-19,1.110643989506665902e-07,9.371457678864934321e-105,0.000000000000000000e+00,0.000000000000000000e+00
2.519531250000000000e-01,4.736423678294758962e-19,1.626086616159497711e-07,3.647728160929909313e-104,0.000000000000000000e+00,0.000000000000000000e+00
2.529296875000000000e-01,2.623992553330900825e-19,2.371678288807961649e-07,1.414428770970694630e-103,0.000000000000000000e+00,0.000000000000000000e+00
2.539062500000000000e-01,1.448164679444857883e-19,3.445967511252398252e-07,5.463651569839544703e-103,0.000000000000000000e+00,0.000000000000000000e+00
2.548828125000000000e-01,7.961897854329493260e-20,4.987809720647278249e-07,2.102462253152654496e-102,1.264684576287216609e-306,0.000000000000000000e+00
2.558593750000000000e-01,4.360723500352626644e-20,7.192036354174744672e-07,8.059659924186116604e-102,1.288894127761331446e-305,0.000000000000000000e+00
2.568359375000000000e-01,2.379270374794354912e-20,1.033087647430557100e-06,3.077857615428259707e-101,1.308565801262204994e-304,0.000000000000000000e+00
2.578125000000000000e-01,1.293219789685107903e-20,1.478310840183586805e-06,1.170910312589553916e-100,1.323479397488792233e-303,0.000000000000000000e+00
2.587890625000000000e-01,7.002355969658533750e-21,2.107354759006300481e-06,4.437537487498527262e-100,1.333466476992402550e-302,0.000000000000000000e+00
2.597656250000000000e-01,3.777107326582068794e-21,2.992628731309452138e-06,1.675343005654975914e-99,1.338413526726959339e-301,0.000000000000000000e+00
2.607421875000000000e-01,2.029634162955331022e-21,4.233614675959422766e-06,6.300989223609394276e-99,1.338264107626706465e-300,0.000000000000000000e+00
2.617187500000000000e-01,1.086474408777776488e-21,5.966410260654586756e-06,2.360788249546521961e-98,1.333019926397875987e-299,0.000000000000000000e+00
2.626953125000000000e-01,5.793813830768465014e-22,8.376415192286109111e-06,8.811475355554038666e-98,1.322740803070642647e-298,0.000000000000000000e+00
2.636718750000000000e-01,3.077888401746402647e-22,1.171511555537021657e-05,3.276298967543702313e-97,1.307543535168699326e-297,0.000000000000000000e+00
2.646484375000000000e-01,1.628862781588798324e-22,1.632218348729060526e-05,1.213561295922621088e-96,1.287599688654491448e-296,0.000000000000000000e+00
2.656250000000000000e-01,8.587355240039195743e-23,2.265443486046592162e-05,4.477990905043206108e-96,1.263132374068086501e-295,0.000000000000000000e+00
2.666015625000000000e-01,4.510011570908875935e-23,3.132358833735470328e-05,1.646068845693400472e-95,1.234412092559275194e-294,0.000000000000000000e+00
2.675781250000000000e-01,2.359604312131336628e-23,4.314525903768421419e-05,6.027761794418630328e-95,1.201751759935422933e-293,0.000000000000000000e+00
2.685546875000000000e-01,1.229826945622018692e-23,5.920221446381908602e-05,2.198910057584119453e-94,1.165501036657459201e-292,0.000000000000000000e+00
2.695312500000000000e-01,6.385459068338105969e-24,8.092563594682577370e-05,7.991018717572452638e-94,1.126040107304491948e-291,0.000000000000000000e+00
2.705078125000000000e-01,3.302809647449003964e-24,1.101989833929519538e-04,2.892944674683111743e-93,1.083773063955261427e-290,0.000000000000000000e+00
2.714843750000000000e-01,1.701838176155658519e-24,1.494900727498713197e-04,1.043329306114510261e-92,1.039121053949172897e-289,0.000000000000000000e+00
2.724609375000000000e-01,8.735671149611924598e-25,2.020181624337390289e-04,3.748400462368856794e-92,9.925153535218915497e-289,0.000000000000000000e+00
2.734375000000000000e-01,4.467016843775125447e-25,2.719642239132397566e-04,1.341571603361880894e-91,9.443905249993697969e-288,0.000000000000000000e+00
2.744140625000000000e-01,2.275528091785460845e-25,3.647341573413113882e-04,4.783271469364140726e-91,8.951778068544407671e-287,0.000000000000000000e+00
2.753906250000000000e-01,1.154755689207697332e-25,4.872865162553716460e-04,1.698945704965230711e-90,8.452988734726384176e-286,0.000000000000000000e+00
2.763671875000000000e-01,5.837693885381731239e-26,6.485383307997603496e-04,6.011422718612343100e-90,7.951600855000573422e-285,0.000000000000000000e+00
2.773437500000000000e-01,2.939922101947146228e-26,8.598648634057567269e-04,2.118938416072912187e-89,7.451473328780078559e-284,0.000000000000000000e+00
2.783203125000000000e-01,1.474937530435040739e-26,1.135711580356880794e-03,7.440509905895620308e-89,6.956215518452423910e-283,0.000000000000000000e+00
2.792968750000000000e-01,7.371480617789783053e-27,1.494339249336487999e-03,2.602737454007955350e-88,6.469149751372102620e-282,0.000000000000000000e+00
2.802734375000000000e-01,3.670110391394522156e-27,1.958725831965205631e-03,9.069875429140103529e-88,5.993281521102019358e-281,0.000000000000000000e+00
2.812500000000000000e-01,1.820316160933285514e-27,2.557651665938121249e-03,3.148586150479327311e-87,5.531277533588334362e-280,0.000000000000000000e+00
2.822265625000000000e-01,8.994102244083755807e-28,3.326997233916197116e-03,1.088862741350362157e-86,5.085451532678405630e-279,0.000000000000000000e+00
2.832031250000000000e-01,4.427026419628924785e-28,4.311285478383241644e-03,3.751232583017612751e-86,4.657757644868034860e-278,0.000000000000000000e+00
2.841796875000000000e-01,2.170749478161226157e-28,5.565502994994982189e-03,1.287413754215962568e-85,4.249790810505225976e-277,0.000000000000000000e+00
2.851562500000000000e-01,1.060353306160474790e-28,7.157236339921031407e-03,4.401549550691154768e-85,3.862793721870514876e-276,0.000000000000000000e+00
2.861328125000000000e-01,5.159822742842804156e-29,9.169160902803397128e-03,1.499119812964425523e-84,3.497669570498240371e-275,0.000000000000000000e+00
2.871093750000000000e-01,2.501279755094490804e-29,1.170192007458401365e-02,5.086398596454238617e-84,3.154999818162094620e-274,0.000000000000000000e+00
2.880859375000000000e-01,1.207905758355316082e-29,1.487743149334305563e-02,1.719205276816423432e-83,2.835066148535008365e-273,0.000000000000000000e+00
2.890625000000000000e-01,5.810949929305661458e-30,1.884265466631939237e-02,5.788797775059361468e-83,2.537875728684507839e-272,0.000000000000000000e+00
2.900390625000000000e-01,2.784867346749133772e-30,2.377384990380843749e-02,1.941745552367210152e-82,2.263188909562970662e-271,0.000000000000000000e+00
2.910156250000000000e-01,1.329551580742798409e-30,2.988135190785020517e-02,6.488429017762496765e-82,2.010548519725424481e-270,0.000000000000000000e+00
2.919921875000000000e-01,6.323378327980209015e-31,3.741487218130320341e-02,2.159882346124671853e-81,1.779309953432180033e-269,0.000000000000000000e+00
2.929687500000000000e-01,2.995962963232225509e-31,4.666933232168515855e-02,7.162488367414756451e-81,1.568671319231128616e-268,0.000000000000000000e+00
2.939453125000000000e-01,1.414057312513592476e-31,5.799121493449621578e-02,2.366143405821931818e-80,1.377702994120167061e-267,0.000000000000000000e+00
2.949218750000000000e-01,6.648763449298479008e-32,7.178540009632360108e-02,7.786844345609845208e-80,1.205376017335047315e-266,0.000000000000000000e+00
2.958984375000000000e-01,3.114282817897822941e-32,8.852243285739308520e-02,2.552849559861798048e-79,1.050588852720120616e-265,0.000000000000000000e+00
2.968750000000000000e-01,1.453177000209725998e-32,1.087461411488074153e-01,8.337430936854172782e-79,9.121921457794086830e-265,0.000000000000000000e+00
2.978515625000000000e-01,6.754952188937786738e-33,1.330814937483533744e-01,2.712580119484515153e-78,7.890111974952569396e-264,0.000000000000000000e+00
2.988281250000000000e-01,3.128018704972711900e-33,1.622425549325111904e-01,8.791767560092643040e-78,6.798659689099056999e-263,0.000000000000000000e+00
2.998046875000000000e-01,1.442977972000498606e-33,1.970403565776465971e-01,2.838658303947836431e-77,5.835885158733089425e-262,0.000000000000000000e+00
3.007812500000000000e-01,6.631218822224067472e-34,2.383904704771234173e-01,9.130474286078020040e-77,4.990378303931973732e-261,0.000000000000000000e+00
3.017578125000000000e-01,3.035780139023056902e-34,2.873200244706321516e-01,2.925612849935534574e-76,4.251121323449175633e-260,0.000000000000000000e+00
3.027343750000000000e-01,1.384492378693548416e-34,3.449738668575388356e-01,9.338640776828733385e-76,3.607587120962696450e-259,0.000000000000000000e+00
3.037109375000000000e-01,6.290050344341328249e-35,4.126195459721868075e-01,2.969571477535484949e-75,3.049814705397225222e-258,0.000000000000000000e+00
3.046875000000000000e-01,2.846826314573141295e-35,4.916507374738478542e-01,9.406914450189921438e-75,2.568463382107122749e-257,0.000000000000000000e+00
3.056640625000000000e-01,1.283545060343400128e-35,5.835887228124200243e-01,2.968546824358582065e-74,2.154847800578265128e-256,0.000000000000000000e+00
3.066406250000000000e-01,5.765069746910777271e-36,6.900815006220392123e-01,9.332197276721543899e-74,1.800956077756107038e-255,0.000000000000000000e+00
3.076171875000000000e-01,2.579534317631632154e-36,8.129001007403290346e-01,2.922585439141857156e-73,1.499453283872509748e-254,0.000000000000000000e+00
3.085937500000000000e-01,1.149797479345442055e-36,9.539316704663063362e-01,9.117878895197282767e-73,1.243672570949166033e-253,0.000000000000000000e+00
3.095703125000000000e-01,5.105575378233562836e-37,1.115168916816542621e+00,2.833764275118767029e-72,1.027596155044441909e-252,0.000000000000000000e+00
3.105468750000000000e-01,2.258454423329730041e-37,1.298695519012011523e+00,8.773581612626260743e-72,8.458282440692920830e-252,0.000000000000000000e+00
3.115234375000000000e-01,9.952249772429544171e-38,1.506667174029572731e+00,2.706035051122419671e-71,6.935618456448339455e-251,0.000000000000000000e+00
3.125000000000000000e-01,4.368924114239460486e-38,1.741288006158364432e+00,8.314444010652344238e-71,5.665412053366161168e-250,0.000000000000000000e+00
3.134765625000000000e-01,1.910605544281164790e-38,2.004782159925011520e+00,2.544932726680100190e-70,4.610214250020159965e-249,0.000000000000000000e+00
3.144531250000000000e-01,8.323593531705270150e-39,2.299360504608977784e+00,7.760017453871547849e-70,3.737266030346443044e-248,0.000000000000000000e+00
3.154296875000000000e-01,3.612384685440279551e-39,2.627182507159906422e+00,2.357178046168792716e-69,3.018076307363506815e-247,0.000000000000000000e+00
3.164062500000000000e-01,1.561782020540245324e-39,2.990313477033940348e+00,7.132887512511095447e-69,2.428005782470606478e-246,0.000000000000000000e+00
3.173828125000000000e-01,6.726515438535118984e-40,3.390677548677674125e+00,2.150213878671657763e-68,1.945864143594964136e-245,0.000000000000000000e+00
3.183593750000000000e-01,2.886045447538339020e-40,3.830006941474507265e+00,6.457155487796469379e-68,1.553526307889888807e-244,0.000000000000000000e+00
3.193359375000000000e-01,1.233557750437381265e-40,4.309788218282152528e+00,1.931719776029944916e-67,1.235571854716582819e-243,0.000000000000000000e+00
3.203125000000000000e-01,5.252415869610650339e-41,4.831206446632880791e+00,5.756921473873089159e-67,9.789504258874860100e-243,0.000000000000000000e+00
3.212890625000000000e-01,2.227932461947741456e-41,5.395088344802739577e+00,1.709148441257964978e-66,7.726746969181573433e-242,0.000000000000000000e+00
3.222656250000000000e-01,9.414304387245307183e-42,6.001845661181412162e+00,5.054899889678464136e-66,6.075415422320683983e-241,0.000000000000000000e+00
3.232421875000000000e-01,3.962942295490401582e-42,6.651420182151847271e+00,1.489322095475810682e-65,4.758812198470347102e-240,0.000000000000000000e+00
3.242187500000000000e-01,1.661845170229837678e-42,7.343231883320535225e+00,4.371273745440283377e-65,3.713337736136911163e-239,0.000000000000000000e+00
3.251953125000000000e-01,6.942352605463226699e-43,8.076131823889211248e+00,1.278117185152715548e-64,2.886513772268173285e-238,0.000000000000000000e+00
3.261718750000000000e-01,2.889123285794402789e-43,8.848361427202689811e+00,3.722859463574537272e-64,2.235250058450951597e-237,0.000000000000000000e+00
3.271484375000000000e-01,1.197757170119549065e-43,9.657519785902088927e+00,1.080254061756688590e-63,1.724335994275740574e-236,0.000000000000000000e+00
3.281250000000000000e-01,4.946690994667964147e-44,1.050054057276070374e+01,3.122615217305403734e-63,1.325137581310185883e-235,0.000000000000000000e+00
3.291015625000000000e-01,2.035185889451047340e-44,1.137368002487704111e+01,8.991959325071231106e-63,1.014479664474783044e-234,0.000000000000000000e+00
3.300781250000000000e-01,8.341356478027471349e-45,1.227251729804156533e+01,2.579487891884803092e-62,7.736936259598506868e-234,0.000000000000000000e+00
3.310546875000000000e-01,3.405748535415448941e-45,1.319196826052080596e+01,7.371501387057534097e-62,5.878113804047138673e-233,0.000000000000000000e+00
3.320312500000000000e-01,1.385261529262908679e-45,1.412631351426887782e+01,2.098561531398507902e-61,4.448875569497363049e-232,0.000000000000000000e+00
3.330078125000000000e-01,5.612989971537802132e-46,1.506924110212196233e+01,5.951559250888902106e-61,3.354330308064850366e-231,0.000000000000000000e+00
3.339843750000000000e-01,2.265687753452373164e-46,1.601390398964932160e+01,1.681446732552363596e-60,2.519443894199076081e-230,0.000000000000000000e+00
3.349609375000000000e-01,9.110645454093707765e-47,1.695299201002286793e+01,4.732370774990913899e-60,1.885154089932377811e-229,0.000000000000000000e+00
3.359375000000000000e-01,3.649568614630765869e-47,1.787881754146728142e+01,1.326837421871729872e-59,1.405181151928421101e-228,0.000000000000000000e+00
3.369140625000000000e-01,1.456388423362556533e-47,1.878341376307227861e+01,3.705953432924231959e-59,1.043424608576288794e-227,0.000000000000000000e+00
3.378906250000000000e-01,5.789701870583849606e-48,1.965864392059047816e+01,1.031158680361981760e-58,7.718503978803860856e-227,0.000000000000000000e+00
3.388671875000000000e-01,2.292864985482949904e-48,2.049631964444700571e+01,2.858211381196707131e-58,5.687854623295847090e-226,0.000000000000000000e+00
3.398437500000000000e-01,9.045739178298137901e-49,2.128832601260867108e+01,7.892352687240210591e-58,4.175487049116017851e-225,0.000000000000000000e+00
3.408203125000000000e-01,3.555109144255473771e-49,2.202675075552962269e+01,2.171010493734910467e-57,3.053578522710530793e-224,0.000000000000000000e+00
3.417968750000000000e-01,1.391890637374807574e-49,2.270401477205437502e+01,5.949228625120751065e-57,2.224612338938817181e-223,0.000000000000000000e+00
3.427734375000000000e-01,5.428759304351763198e-50,2.331300097486613154e+01,1.624062330566144423e-56,1.614517992124719124e-222,0.000000000000000000e+00
3.437500000000000000e-01,2.109304882328288841e-50,2.384717842021163037e+01,4.416599566680307599e-56,1.167279167134667077e-221,0.000000000000000000e+00
3.447265625000000000e-01,8.164346480361819646e-51,2.430071870459171990e+01,1.196510890447238637e-55,8.407170943491307125e-221,0.000000000000000000e+00
3.457031250000000000e-01,3.148087496012483886e-51,2.466860173290510971e+01,3.229152713492704228e-55,6.032097040011246262e-220,0.000000000000000000e+00
3.466796875000000000e-01,1.209248227963246775e-51,2.494670817664852080e+01,8.681680730966883552e-55,4.311516565372467939e-219,0.000000000000000000e+00
3.476562500000000000e-01,4.627297507676554220e-52,2.513189624210158257e+01,2.325210819021924473e-54,3.069976821904018153e-218,0.000000000000000000e+00
3.486328125000000000e-01,1.763935433334400488e-52,2.522206074839242262e+01,6.203890980794753834e-54,2.177626696851962962e-217,0.000000000000000000e+00
3.496093750000000000e-01,6.698556789784485362e-53,2.521617296221172211e+01,1.648956799889718240e-53,1.538774801332290154e-216,0.000000000000000000e+00
3.505859375000000000e-01,2.534096219614281619e-53,2.511430013525073335e+01,4.366140394437457049e-53,1.083203357297448275e-215,0.000000000000000000e+00
3.515625000000000000e-01,9.550107416865682492e-54,2.491760422555147514e+01,1.151673603812705092e-52,7.596057211316051913e-215,0.000000000000000000e+00
3.525390625000000000e-01,3.585392534584178197e-54,2.462831983676120018e+01,3.026247387588536312e-52,5.306519380993304938e-214,0.000000000000000000e+00
3.535156250000000000e-01,1.340937268812877284e-54,2.424971196092639403e+01,7.921779323634555348e-52,3.692959802739006364e-213,0.000000000000000000e+00
3.544921875000000000e-01,4.996012437022023163e-55,2.378601464214197492e+01,2.065781342745187380e-51,2.560251941755084484e-212,0.000000000000000000e+00
3.554687500000000000e-01,1.854307941807482617e-55,2.324235217211611015e+01,5.366476839507087703e-51,1.768211154627980931e-211,0.000000000000000000e+00
3.564453125000000000e-01,6.856200412645467677e-56,2.262464486812117315e+01,1.388792831186642753e-50,1.216546870172717830e-210,0.000000000000000000e+00
3.574218750000000000e-01,2.525389947994955175e-56,2.193950185471292613e+01,3.580378748981194002e-50,8.338095472719266978e-210,0.000000000000000000e+00
3.583984375000000000e-01,9.266520462259651287e-57,2.119410356164329556e+01,9.195254915473029095e-50,5.693091703462986759e-209,0.000000000000000000e+00
3.593750000000000000e-01,3.387257622144249575e-57,2.039607685341071175e+01,2.352566314443651817e-49,3.872333856330075927e-208,0.000000000000000000e+00
3.603515625000000000e-01,1.233454308641124694e-57,1.955336581621343228e+01,5.996022764178764750e-49,2.623860279789073140e-207,0.000000000000000000e+00
3.613281250000000000e-01,4.474465893784142692e-58,1.867410124461219922e+01,1.522397176444503659e-48,1.771136018511408421e-206,0.000000000000000000e+00
3.623046875000000000e-01,1.616972507037407449e-58,1.776647179541867771e+01,3.850667013613661168e-48,1.190985360176812715e-205,0.000000000000000000e+00
3.632812500000000000e-01,5.821130928447348432e-59,1.683859961597346810e+01,9.702580563247914784e-48,7.978187323071420932e-205,0.000000000000000000e+00
3.642578125000000000e-01,2.087638979803338578e-59,1.589842301679521341e+01,2.435464751372661198e-47,5.324089322963765176e-204,0.000000000000000000e+00
3.652343750000000000e-01,7.458418098689785422e-60,1.495358845579421647e+01,6.090034281006268275e-47,3.539400721806889624e-203,0.000000000000000000e+00
3.662109375000000000e-01,2.654491572645135845e-60,1.401135374600149319e+01,1.517053595960191618e-46,2.343999070816718720e-202,0.000000000000000000e+00
3.671875000000000000e-01,9.411509278972168338e-61,1.307850400551945391e+01,3.764656962577485318e-46,1.546423473360513490e-201,0.000000000000000000e+00
3.681640625000000000e-01,3.324149110850095294e-61,1.216128145225655111e+01,9.306645943930640242e-46,1.016348684556559642e-200,0.000000000000000000e+00
3.691406250000000000e-01,1.169620621065610658e-61,1.126532972207023242e+01,2.291945430699658587e-45,6.654268543936115272e-200,0.000000000000000000e+00
3.701171875000000000e-01,4.099707141831753279e-62,1.039565297170735825e+01,5.622877891118619447e-45,4.340114785811803070e-199,0.000000000000000000e+00
3.710937500000000000e-01,1.431541525742417831e-62,9.556589630738949737e+00,1.374220204140713175e-44,2.819975959444270791e-198,0.000000000000000000e+00
3.720703125000000000e-01,4.979644787920187875e-63,8.751800301257915748e+00,3.345779412247837271e-44,1.825294285595756043e-197,0.000000000000000000e+00
3.730468750000000000e-01,1.725583885545084042e-63,7.984268980184073605e+00,8.114870201240411438e-44,1.176965358332659099e-196,0.000000000000000000e+00
3.740234375000000000e-01,5.956855791620898940e-64,7.256316504111254950e+00,1.960690970327693123e-43,7.560277989831227717e-196,0.000000000000000000e+00
3.750000000000000000e-01,2.048525594967041837e-64,6.569624895884090598e+00,4.719326429517075089e-43,4.837880615087196858e-195,0.000000000000000000e+00
3.759765625000000000e-01,7.017929492428258781e-65,5.925271128272012966e+00,1.131603247587852388e-42,3.084010353439116292e-194,0.000000000000000000e+00
3.769531250000000000e-01,2.395079341264404202e-65,5.323768713682246023e+00,2.703034883329625755e-42,1.958482998162547734e-193,0.000000000000000000e+00
3.779296875000000000e-01,8.142806355169066626e-66,4.765115478170539376e+00,6.432094459472296700e-42,1.238987948698182502e-192,0.000000000000000000e+00
3.789062500000000000e-01,2.757856134141574426e-66,4.248845879551182314e+00,1.524742391801003405e-41,7.808320958416082378e-192,0.000000000000000000e+00
3.798828125000000000e-01,9.304914894619200257e-67,3.774086278108021109e+00,3.600674261761965935e-41,4.902205681997648592e-191,0.000000000000000000e+00
3.808593750000000000e-01,3.127494117766649809e-67,3.339611657994108640e+00,8.470606197622723527e-41,3.065975636738615114e-190,0.000000000000000000e+00
3.818359375000000000e-01,1.047186164863612445e-67,2.943902420773404582e+00,1.985127688999850239e-40,1.910245423942605974e-189,0.000000000000000000e+00
3.828125000000000000e-01,3.492967848154740521e-68,2.585200022128980368e+00,4.634530028733427560e-40,1.185640250682884275e-188,0.000000000000000000e+00
3.837890625000000000e-01,1.160669516513550446e-68,2.261560390843884161e+00,1.077869670819568526e-39,7.330945638650594757e-188,0.000000000000000000e+00
3.847656250000000000e-01,3.842075251328865116e-69,1.970904248254028213e+00,2.497296458878755902e-39,4.515546944752160644e-187,0.000000000000000000e+00
3.857421875000000000e-01,1.266970354675352705e-69,1.711063629446165191e+00,5.763910768318348832e-39,2.770792620397109730e-186,0.000000000000000000e+00
3.867187500000000000e-01,4.162079175067802282e-70,1.479824088185795139e+00,1.325280153616925424e-38,1.693717523852838943e-185,0.000000000000000000e+00
3.876953125000000000e-01,1.362064017165869563e-70,1.274962240421974702e+00,3.035578288207896110e-38,1.031386013269436092e-184,0.000000000000000000e+00
3.886718750000000000e-01,4.440460389999352950e-71,1.094278461704093486e+00,6.926574017694897782e-38,6.256692229551829901e-184,0.000000000000000000e+00
3.896484375000000000e-01,1.442121258480120506e-71,9.356246984531864097e-01,1.574486057058051383e-37,3.781043249054788844e-183,0.000000000000000000e+00
3.906250000000000000e-01,4.665721967153182567e-72,7.969274792732057300e-01,3.565352356116334850e-37,2.276259628060958346e-182,0.000000000000000000e+00
3.916015625000000000e-01,1.503762429010208149e-72,6.762063188640557998e-01,8.042839318313052399e-37,1.365133878139879923e-181,0.000000000000000000e+00
3.925781250000000000e-01,4.828173882976278026e-73,5.715877930135327967e-01,1.807422257250219159e-36,8.155901861698352237e-181,0.000000000000000000e+00
3.935546875000000000e-01,1.544293605236646363e-73,4.813156288078953016e-01,4.046254149119599379e-36,4.854137075801466925e-180,0.000000000000000000e+00
3.945312500000000000e-01,4.920623560072972164e-74,4.037572004995683694e-01,9.023810934909707253e-36,2.878030413755085440e-179,0.000000000000000000e+00
3.955078125000000000e-01,1.561901738635169593e-74,3.374068498409756867e-01,2.004795668128986768e-35,1.699894700440886011e-178,0.000000000000000000e+00
3.964843750000000000e-01,4.938903867815259133e-75,2.808864619811355379e-01,4.437042014030428866e-35,1.000211765527157331e-177,0.000000000000000000e+00
3.974609375000000000e-01,1.555789140336153140e-75,2.329437263482506959e-01,9.782734449843601337e-35,5.862801574436340525e-177,0.000000000000000000e+00
3.984375000000000000e-01,4.882184599653954359e-76,1.924484985810163140e-01,2.148672802788057037e-34,3.423432196504349868e-176,0.000000000000000000e+00
3.994140625000000000e-01,1.526233406335385905e-76,1.583876568385527150e-01,4.701361067706356872e-34,1.991414035796272263e-175,0.000000000000000000e+00
4.003906250000000000e-01,4.753034996216278007e-77,1.298588159744285542e-01,1.024755421115910588e-33,1.153997039861543824e-174,0.000000000000000000e+00
4.013671875000000000e-01,1.474566512392725426e-77,1.060632282335920301e-01,2.225154343785488647e-33,6.661792846646027710e-174,0.000000000000000000e+00
4.023437500000000000e-01,4.557230755263789231e-78,8.629816126136441445e-02,4.813304693013184378e-33,3.831076736034550343e-173,0.000000000000000000e+00
4.033203125000000000e-01,1.403075271569318519e-78,6.994900500906284235e-02,1.037217573428306518e-32,2.194794564860076967e-172,0.000000000000000000e+00
4.042968750000000000e-01,4.303325721797041654e-79,5.648132003390497757e-02,2.226587037232378175e-32,1.252593631140714471e-171,0.000000000000000000e+00
4.052734375000000000e-01,1.314833516888570177e-79,4.543300190928510618e-02,4.761598628057382544e-32,7.121472807863945452e-171,0.000000000000000000e+00
4.062500000000000000e-01,4.002032500806953596e-80,3.640670091117529511e-02,1.014399883040509546e-31,4.033413425480309303e-170,0.000000000000000000e+00
4.072265625000000000e-01,1.213483161113882099e-80,2.906260350468174714e-02,2.152825825167313153e-31,2.275720683637715683e-169,0.000000000000000000e+00
4.082031250000000000e-01,3.665474438212253771e-81,2.311165287167672375e-02,4.551472223429979777e-31,1.279111701675643401e-168,0.000000000000000000e+00
4.091796875000000000e-01,1.102985832895162318e-81,1.830926004490013304e-02,9.586017043798786923e-31,7.162114920898353239e-168,0.000000000000000000e+00
4.101562500000000000e-01,3.306381568642661437e-82,1.444953522350284590e-02,2.011258048332646389e-30,3.995005638205771647e-167,0.000000000000000000e+00
4.111328125000000000e-01,9.873685877191634031e-83,1.136005047655041025e-02,4.203786887557403812e-30,2.219917352149803332e-166,0.000000000000000000e+00
4.121093750000000000e-01,2.937304289495126264e-83,8.897130121150851126e-03,8.752999132685745323e-30,1.228851809327617688e-165,0.000000000000000000e+00
4.130859375000000000e-01,8.704861601174941280e-84,6.941653335814606911e-03,1.815584129028408647e-29,6.776501185528926824e-165,0.000000000000000000e+00
4.140625000000000000e-01,2.569911097721327336e-84,5.395344727391466338e-03,3.751622812208215927e-29,3.722672422543534028e-164,0.000000000000000000e+00
4.150390625000000000e-01,7.558186899905475597e-85,4.177522269279296263e-03,7.722630506715956270e-29,2.037264527961549380e-163,0.000000000000000000e+00
4.160156250000000000e-01,2.214422330262083404e-85,3.222267914706522778e-03,1.583633363027458124e-28,1.110665605189673298e-162,0.000000000000000000e+00
4.169921875000000000e-01,6.463184825591282368e-86,2.475983910072160604e-03,3.235097149466923055e-28,6.032016494623970623e-162,0.000000000000000000e+00
4.179687500000000000e-01,1.879212950741731990e-86,1.895297053379676978e-03,6.583598072186070565e-28,3.263510512292953276e-161,0.000000000000000000e+00
4.189453125000000000e-01,5.443130115599680487e-87,1.445273549974927319e-03,1.334696709604818428e-27,1.758939126066864789e-160,0.000000000000000000e+00
4.199218750000000000e-01,1.570596890846644416e-87,1.097908430810447082e-03,2.695536197850114825e-27,9.444085301507004132e-160,0.000000000000000000e+00
4.208984375000000000e-01,4.514649601236690856e-88,8.308554699228001350e-04,5.423142856035962090e-27,5.051406173739331728e-159,0.000000000000000000e+00
4.218750000000000000e-01,1.292786064868211026e-88,6.263659555321420555e-04,1.086926605037600735e-26,2.691584249921644236e-158,0.000000000000000000e+00
4.228515625000000000e-01,3.687844271095393902e-89,4.704073557425549317e-04,2.170164684147024942e-26,1.428719472696872794e-157,0.000000000000000000e+00
4.238281250000000000e-01,1.048001207368245243e-89,3.519357309081676461e-04,4.316467370903873637e-26,7.554909175623710142e-157,0.000000000000000000e+00
4.248046875000000000e-01,2.966841125536773050e-90,2.622985664695736156e-04,8.552784528431105650e-26,3.979741184148122516e-156,0.000000000000000000e+00
4.257812500000000000e-01,8.367006299157950625e-91,1.947474458615687997e-04,1.688223329733280603e-25,2.088448205906867589e-155,0.000000000000000000e+00
4.267578125000000000e-01,2.350656656403016538e-91,1.440425901128417714e-04,3.319674956590750474e-25,1.091781891847379196e-154,0.000000000000000000e+00
4.277343750000000000e-01,6.578874488441015765e-92,1.061337163442599332e-04,6.502861806663114383e-25,5.685797165686980091e-154,0.000000000000000000e+00
4.287109375000000000e-01,1.834244817120384327e-92,7.790388555202406055e-05,1.268985867765930177e-24,2.949783462526235504e-153,0.000000000000000000e+00
4.296875000000000000e-01,5.094555504725766845e-93,5.696500827224253139e-05,2.466904540150285361e-24,1.524516778020008189e-152,0.000000000000000000e+00
4.306640625000000000e-01,1.409608772459985098e-93,4.149545284019230044e-05,4.777395553626613521e-24,7.849058721792212546e-152,0.000000000000000000e+00
4.316406250000000000e-01,3.885386147801899998e-94,3.011176067680429116e-05,9.216655522363468358e-24,4.025744850891062282e-151,0.000000000000000000e+00
4.326171875000000000e-01,1.066873871751302963e-94,2.176782762734083985e-05,1.771327269401532509e-23,2.056923841507632878e-150,0.000000000000000000e+00
4.335937500000000000e-01,2.918335841097986306e-95,1.567607481295124451e-05,3.391310538318295588e-23,1.046968164170996036e-149,0.000000000000000000e+00
4.345703125000000000e-01,7.952446510237071927e-96,1.124612388207881537e-05,6.468142931752833724e-23,5.308747115137280086e-149,0.000000000000000000e+00
4.355468750000000000e-01,2.158785748767527302e-96,8.037328090369208261e-06,1.228952097612563160e-22,2.681599389076281798e-148,0.000000000000000000e+00
4.365234375000000000e-01,5.837966871752303289e-97,5.722210484317253173e-06,2.326127952313587763e-22,1.349394873996140542e-147,0.000000000000000000e+00
4.375000000000000000e-01,1.572740273588406363e-97,4.058441203799198919e-06,4.386069843160635065e-22,6.764372450694588115e-147,0.000000000000000000e+00
4.384765625000000000e-01,4.220808883061248627e-98,2.867464080611707083e-06,8.238739743893382942e-22,3.377997051915354442e-146,0.000000000000000000e+00
4.394531250000000000e-01,1.128437904428686271e-98,2.018273473661157951e-06,1.541662551202238893e-21,1.680483754122529627e-145,0.000000000000000000e+00
4.404296875000000000e-01,3.005404564489864799e-99,1.415159320883355675e-06,2.873830568767306748e-21,8.328229193527873681e-145,0.000000000000000000e+00
4.414062500000000000e-01,7.973913415835205634e-100,9.884938191479259024e-07,5.336743073409374478e-21,4.111632750161685192e-144,0.000000000000000000e+00
4.423828125000000000e-01,2.107576694701901539e-100,6.878375455492152485e-07,9.872672443009257183e-21,2.022177448865032978e-143,0.000000000000000000e+00
4.433593750000000000e-01,5.549304520236342250e-101,4.768053239513852564e-07,1.819434641420624360e-20,9.907578159319489184e-143,0.000000000000000000e+00
4.443359375000000000e-01,1.455583170317901805e-101,3.292604838501828809e-07,3.340269349150216753e-20,4.835696652403690954e-142,0.000000000000000000e+00
4.453125000000000000e-01,3.803459460102594399e-102,2.265068946676599470e-07,6.108995645556143700e-20,2.351223369395844274e-141,0.000000000000000000e+00
4.462890625000000000e-01,9.900653367819182873e-103,1.552267405079336837e-07,1.113016085195822262e-19,1.138864427535504614e-140,0.000000000000000000e+00
4.472656250000000000e-01,2.567392201982873868e-103,1.059729314932952264e-07,2.020116258451683515e-19,5.495326038810860833e-140,0.000000000000000000e+00
4.482421875000000000e-01,6.632295653655553678e-104,7.207201368297061220e-08,3.652536673792851728e-19,2.641546126275643733e-139,0.000000000000000000e+00
4.492187500000000000e-01,1.706785073196599185e-104,4.882943088143124454e-08,6.578942709289385679e-19,1.264929237854372412e-138,0.000000000000000000e+00
4.501953125000000000e-01,4.375594746516181743e-105,3.295641527755828803e-08,1.180486219823592828e-18,6.034170280006074854e-138,0.000000000000000000e+00
4.511718750000000000e-01,1.117477136959619459e-105,2.215856178816496718e-08,2.110129150521448215e-18,2.867557862176930852e-137,0.000000000000000000e+00
4.521484375000000000e-01,2.843043460784106329e-106,1.484179638216400351e-08,3.757512642388894480e-18,1.357532127446287644e-136,0.000000000000000000e+00
4.531250000000000000e-01,7.205624874068531878e-107,9.903179875041880238e-09,6.665537281564365922e-18,6.402231014540961939e-136,0.000000000000000000e+00
4.541015625000000000e-01,1.819294879731774194e-107,6.582731840089108033e-09,1.177912881682216569e-17,3.007847846466678520e-135,0.000000000000000000e+00
4.550781250000000000e-01,4.575913892948986215e-108,4.358940671348734668e-09,2.073645333359859677e-17,1.407743996864179204e-134,0.000000000000000000e+00
4.560546875000000000e-01,1.146557627662322521e-108,2.875405176851143163e-09,3.636629724399082952e-17,6.563489617906735241e-134,0.000000000000000000e+00
4.570312500000000000e-01,2.861918290709694898e-109,1.889558929076811250e-09,6.353411541971199516e-17,3.048521197863391179e-133,0.000000000000000000e+00
4.580078125000000000e-01,7.116424901283839090e-110,1.236986981733196578e-09,1.105753160026040811e-16,1.410544961204626198e-132,0.000000000000000000e+00
4.589843750000000000e-01,1.762827468464724349e-110,8.067019662357205486e-10,1.917134968208553482e-16,6.501715270788221861e-132,0.000000000000000000e+00
4.599609375000000000e-01,4.350118078994464831e-111,5.240882221881390421e-10,3.311238677625075556e-16,2.985466877595011027e-131,0.000000000000000000e+00
4.609375000000000000e-01,1.069388673732843317e-111,3.391868310541624746e-10,5.697332709756721344e-16,1.365651436798891844e-130,0.000000000000000000e+00
4.619140625000000000e-01,2.618866815074474332e-112,2.186839264008413779e-10,9.765533530225539377e-16,6.223157215876684932e-130,0.000000000000000000e+00
4.628906250000000000e-01,6.389024346204563565e-113,1.404552708092494003e-10,1.667491647389267105e-15,2.825042446417905290e-129,0.000000000000000000e+00
4.638671875000000000e-01,1.552740824695738834e-113,8.986747054627014980e-11,2.836446894359496949e-15,1.277563455286720217e-128,0.000000000000000000e+00
4.648437500000000000e-01,3.759297520213011351e-114,5.728096061541240425e-11,4.806499976982353329e-15,5.755502953885339477e-128,0.000000000000000000e+00
4.658203125000000000e-01,9.066876971897178507e-115,3.637151281331968266e-11,8.113841697834440157e-15,2.583017687177392041e-127,0.000000000000000000e+00
4.667968750000000000e-01,2.178472316969777206e-115,2.300677450244190088e-11,1.364480753199761491e-14,1.154821276892744877e-126,0.000000000000000000e+00
4.677734375000000000e-01,5.214223782638219622e-116,1.449750958333176485e-11,2.285870357480613015e-14,5.143342813314354932e-126,0.000000000000000000e+00
4.687500000000000000e-01,1.243284687575455988e-116,9.100691049941295490e-12,3.814864138138586643e-14,2.282020096862744772e-125,0.000000000000000000e+00
4.697265625000000000e-01,2.953213204556592056e-117,5.691131700931773700e-12,6.342344871357501843e-14,1.008641320554313020e-124,0.000000000000000000e+00
4.707031250000000000e-01,6.988151574452016789e-118,3.545407823227588118e-12,1.050422291163975964e-13,4.441169460365851256e-124,0.000000000000000000e+00
4.716796875000000000e-01,1.647301633683296002e-118,2.200275482350980230e-12,1.733090745985247967e-13,1.948055078422912333e-123,0.000000000000000000e+00
4.726562500000000000e-01,3.868363171315040710e-119,1.360289100568609262e-12,2.848537723477079205e-13,8.512329316263979146e-123,0.000000000000000000e+00
4.736328125000000000e-01,9.049501342128366082e-120,8.377774665307749298e-13,4.664079508154926038e-13,3.705432444939183900e-122,0.000000000000000000e+00
4.746093750000000000e-01,2.108945494808706945e-120,5.140074692420290819e-13,7.607697105489283564e-13,1.606840172666797948e-121,0.000000000000000000e+00
4.755859375000000000e-01,4.896089640617732023e-121,3.141618768639286432e-13,1.236185881473513705e-12,6.941442973848867196e-121,0.000000000000000000e+00
4.765625000000000000e-01,1.132339516053444915e-121,1.912849640861154226e-13,2.001048630591247636e-12,2.987240146758198493e-120,0.000000000000000000e+00
4.775390625000000000e-01,2.608838917200903497e-122,1.160249747787532065e-13,3.226820484709614100e-12,1.280659904081053485e-119,0.000000000000000000e+00
4.785156250000000000e-01,5.987715586414087675e-123,7.010765319580732125e-14,5.183645167160486290e-12,5.469413845824106064e-119,0.000000000000000000e+00
4.794921875000000000e-01,1.369047007790005042e-123,4.220099343823021622e-14,8.295432303163627822e-12,2.326971461127013483e-118,0.000000000000000000e+00
4.804687500000000000e-01,3.118306897999045154e-124,2.530598333328371916e-14,1.322470763513920184e-11,9.862445725533360171e-118,0.000000000000000000e+00
4.814453125000000000e-01,7.075589820844472660e-125,1.511705032052154801e-14,2.100276310231223541e-11,4.164103289557955966e-117,0.000000000000000000e+00
4.824218750000000000e-01,1.599372924164438705e-125,8.996098413849035249e-15,3.322845020850938948e-11,1.751465789449941993e-116,0.000000000000000000e+00
4.833984375000000000e-01,3.601472713254411713e-126,5.333160267380243439e-15,5.237053810373618059e-11,7.338801181790295011e-116,0.000000000000000000e+00
4.843750000000000000e-01,8.078929453330756526e-127,3.149621526561112947e-15,8.222564417430061898e-11,3.063316594808570384e-115,0.000000000000000000e+00
4.853515625000000000e-01,1.805389037184483513e-127,1.852999931242385666e-15,1.286088428809683674e-10,1.273802048635198804e-114,0.000000000000000000e+00
4.863281250000000000e-01,4.019121026613209375e-128,1.086014776537989449e-15,2.003907520410725807e-10,5.276613696867653164e-114,0.000000000000000000e+00
4.873046875000000000e-01,8.913220806384822848e-129,6.340731505100274589e-16,3.110482895232940645e-10,2.177468875280928650e-113,0.000000000000000000e+00
4.882812500000000000e-01,1.969162445616524100e-129,3.687960754474271281e-16,4.809736206594157085e-10,8.951419479415963463e-113,0.000000000000000000e+00
4.892578125000000000e-01,4.333828506691628434e-130,2.136862197226434255e-16,7.408972729023137611e-10,3.665853971436968304e-112,0.000000000000000000e+00
4.902343750000000000e-01,9.501784955192894947e-131,1.233417310906307280e-16,1.136941273575354894e-09,1.495552663020841368e-111,0.000000000000000000e+00
4.912109375000000000e-01,2.075305182259273762e-131,7.092296130179182309e-17,1.738046402539313890e-09,6.078152021230337045e-111,0.000000000000000000e+00
4.921875000000000000e-01,4.515460441473483882e-132,4.062627276973051892e-17,2.646841891435970938e-09,2.460847514623945005e-110,0.000000000000000000e+00
4.931640625000000000e-01,9.787356583697220528e-133,2.318304069023645746e-17,4.015484280352864406e-09,9.925242974483378985e-110,0.000000000000000000e+00
4.941406250000000000e-01,2.113353165586838767e-133,1.317883779980619002e-17,6.068636972030254626e-09,3.987869050384064183e-109,0.000000000000000000e+00
4.951171875000000000e-01,4.545922674394473068e-134,7.463235164202522497e-18,9.136664654616732397e-09,1.596187585191301642e-108,0.000000000000000000e+00
4.960937500000000000e-01,9.741263870204689440e-135,4.210371698752383793e-18,1.370337396454210609e-08,6.364587570746570416e-108,0.000000000000000000e+00
4.970703125000000000e-01,2.079466216553065723e-135,2.366230496109158818e-18,2.047437401021170878e-08,2.528132909860561020e-107,0.000000000000000000e+00
4.980468750000000000e-01,4.422132270627689901e-136,1.324759232225568210e-18,3.047453257405369981e-08,1.000398048462307935e-106,0.000000000000000000e+00
4.990234375000000000e-01,9.368172655574327778e-137,7.388566054880091707e-19,4.518629899497024998e-08,3.943565582491937299e-106,0.000000000000000000e+00
5.000000000000000000e-01,1.977066793243737984e-137,4.105127628641789480e-19,6.674516152347530304e-08,1.548633313843802595e-105,0.000000000000000000e+00
5.009765625000000000e-01,4.156531684270965610e-138,2.272147210397066418e-19,9.821461150809968960e-08,6.058309067782105982e-105,0.000000000000000000e+00
5.019531250000000000e-01,8.705308112962102220e-139,1.252822559591592718e-19,1.439712302849547475e-07,2.361008503194669095e-104,0.000000000000000000e+00
5.029296875000000000e-01,1.816270364132646789e-139,6.881545136462020116e-20,2.102415872423007046e-07,9.166150318634775749e-104,0.000000000000000000e+00
5.039062500000000000e-01,3.775027714427822583e-140,3.765526067849527364e-20,3.058474299503971124e-07,3.545028222638002424e-103,0.000000000000000000e+00
5.048828125000000000e-01,7.816333660102644728e-141,2.052620453607848686e-20,4.432353012769057558e-07,1.365827073233028299e-102,6.006103007608632355e-307
5.058593750000000000e-01,1.612238670731474403e-141,1.114640820805872455e-20,6.398926874072930935e-07,5.242217488934992805e-102,6.128562329882939123e-306
5.068359375000000000e-01,3.312827904044160493e-142,6.029822578886642052e-21,9.202869212216690436e-07,2.004368878903047928e-101,6.229708656023141244e-305
5.078125000000000000e-01,6.781280602012408604e-143,3.249506585607914617e-21,1.318507640995678052e-06,7.634552132706496209e-101,6.308413663410385674e-304
5.087890625000000000e-01,1.382827008146946559e-143,1.744510578434917748e-21,1.881851501501068135e-06,2.896895152902561994e-100,6.363790718903315656e-303
5.097656250000000000e-01,2.809100577679058112e-144,9.329816264949141868e-22,2.675662591885849497e-06,1.095028158639166622e-99,6.395211503644725338e-302
5.107421875000000000e-01,5.684732363030276535e-145,4.970680775569770677e-22,3.789837963402890245e-06,4.123453442220416409e-99,6.402317879586567759e-301
5.117187500000000000e-01,1.146030180489107223e-145,2.638164991253802398e-22,5.347530064287902100e-06,1.546821505578959995e-98,6.385028684361878403e-300
5.126953125000000000e-01,2.301576342030883568e-146,1.394862282038652785e-22,7.516733032742178669e-06,5.780462733570511710e-98,6.343541274258396855e-299
5.136718750000000000e-01,4.604664713567311751e-147,7.346897938947709976e-23,1.052563522343764588e-05,2.151930831307706365e-97,6.278327774279241607e-298
5.146484375000000000e-01,9.177279079587064088e-148,3.854960929412174726e-23,1.468286487823482837e-05,7.980632419872516402e-97,6.190126134906405354e-297
5.156250000000000000e-01,1.822104005167603867e-148,2.015019497566670969e-23,2.040405978042108149e-05,2.948421750646018871e-96,6.079926232450698492e-296
5.166015625000000000e-01,3.603924504905807780e-149,1.049256873353170282e-23,2.824656686160504650e-05,1.085138575961111459e-95,5.948951379029724202e-295
5.175781250000000000e-01,7.101032574083686366e-150,5.442866607815365135e-24,3.895453742871895917e-05,3.978543372726422478e-95,5.798635725048540415e-294
5.185546875000000000e-01,1.393832616222463570e-150,2.812657539171724190e-24,5.351724283556029058e-05,1.453136090930814240e-94,5.630598137663914366e-293
5.195312500000000000e-01,2.725480248726496295e-151,1.447935849960865650e-24,7.324411031881202015e-05,5.287273542637671684e-94,5.446613219981356605e-292
5.205078125000000000e-01,5.309073688123731150e-152,7.425489413382100960e-25,9.986078676164444976e-05,1.916463569498432586e-93,5.248580195328786723e-291
5.214843750000000000e-01,1.030238476267011526e-152,3.793535420184409366e-25,1.356314974550347008e-04,6.920104527614284141e-93,5.038490417286633523e-290
5.224609375000000000e-01,1.991590635887268690e-153,1.930663124267414075e-25,1.835140956995695170e-04,2.489247266784499525e-92,4.818394278733872773e-289
5.234375000000000000e-01,3.835356019797210209e-154,9.788410131057105918e-26,2.473555147551339639e-04,8.920038347430442431e-92,4.590368282220450258e-288
5.244140625000000000e-01,7.357912012351898755e-155,4.943802492204157203e-26,3.321368517139118744e-04,3.184261323909638519e-91,4.356483000710673673e-287
5.253906250000000000e-01,1.406199031292089988e-155,2.487444298793841037e-26,4.442790454839721723e-04,1.132384667713245251e-90,4.118772604147032541e-286
5.263671875000000000e-01,2.677209125959685449e-156,1.246777380964276020e-26,5.920220651926391469e-04,4.011645579419176583e-90,3.879206555931732042e-285
5.273437500000000000e-01,5.077630535978885876e-157,6.225407191643293304e-27,7.858927005712593736e-04,1.415775627216064957e-89,3.639663997578548782e-284
5.283203125000000000e-01,9.593635092924455087e-158,3.096634224777895703e-27,1.039278431994996883e-03,4.977480923370094269e-89,3.401911242951988691e-283
5.292968750000000000e-01,1.805712447653872335e-158,1.534459229732723142e-27,1.369127431756519140e-03,1.743283721778048743e-88,3.167582699508844772e-282
5.302734375000000000e-01,3.385768703758678760e-159,7.574676614182457657e-28,1.796797470769431618e-03,6.082328098461038358e-88,2.938165426657214124e-281
5.312500000000000000e-01,6.324253630566235448e-160,3.724913025422223155e-28,2.349079317671363618e-03,2.114048323198406378e-87,2.714987434448016714e-280
5.322265625000000000e-01,1.176805174159495986e-160,1.824784045509780339e-28,3.059423038619757916e-03,7.319868430206345618e-87,2.499209722879497522e-279
5.332031250000000000e-01,2.181439424444098604e-161,8.905331930428658440e-29,3.969398327748467972e-03,2.524846254306778904e-86,2.291821966205438165e-278
5.341796875000000000e-01,4.028330033514436252e-162,4.329443198844655476e-29,5.130422482212906692e-03,8.675807325077513912e-86,2.093641660474936738e-277
5.351562500000000000e-01,7.410546364966085283e-163,2.096801307475311579e-29,6.605791711303175828e-03,2.969806526425118160e-85,1.905316478216538081e-276
5.361328125000000000e-01,1.358059229614598872e-163,1.011639572375299275e-29,8.473052931021522044e-03,1.012720763211928678e-84,1.727329513196344111e-275
5.371093750000000000e-01,2.479308058805270124e-164,4.862253951548290735e-30,1.082675380334048934e-02,3.440286165591603164e-84,1.560007051484688287e-274
5.380859375000000000e-01,4.509055394233120262e-165,2.328052471624515581e-30,1.378160825831220224e-02,1.164240551081724532e-83,1.403528472943578904e-273
5.390625000000000000e-01,8.169283117279197324e-166,1.110430007265723057e-30,1.747611278118067421e-02,3.924950399393420905e-83,1.257937869478548136e-272
5.400390625000000000e-01,1.474434967730675514e-166,5.276341686828191557e-31,2.207664502368216278e-02,1.318162407126822026e-82,1.123156962255314403e-271
5.410156250000000000e-01,2.651005292710875592e-167,2.497571515512952366e-31,2.778207045931828031e-02,4.410085087343081382e-82,9.989989083844282299e-271
5.419921875000000000e-01,4.748307822404920144e-168,1.177731392689392906e-31,3.482887449118280548e-02,1.469834083066098514e-81,8.851826068580869108e-270
5.429687500000000000e-01,8.472477698335993769e-169,5.532454720523377004e-32,4.349682629179160015e-02,4.880147592583908581e-81,7.813471420211118201e-269
5.439453125000000000e-01,1.506001141866049434e-169,2.589004367150701248e-32,5.411516638921134992e-02,1.614138877300763595e-80,6.870660386931071827e-268
5.449218750000000000e-01,2.666757136573406317e-170,1.206954771100071880e-32,6.706929234488778757e-02,5.318536412450228844e-80,6.018610442821320623e-267
5.458984375000000000e-01,4.704190806821750196e-171,5.605217983408316916e-33,8.280789560422839590e-02,1.745768584583180538e-79,5.252151979003805515e-266
5.468750000000000000e-01,8.266652650354817208e-172,2.593207778252060541e-33,1.018504776538560197e-01,5.708532910383573038e-79,4.565849927913217480e-265
5.478515625000000000e-01,1.447163994332746172e-172,1.195158274233739288e-33,1.247951450367359577e-01,1.859540503323493014e-78,3.954114846164373613e-264
5.488281250000000000e-01,2.523766118250392374e-173,5.487276283981845629e-34,1.523265507707008415e-01,6.034344126916983436e-78,3.411302428616052078e-263
5.498046875000000000e-01,4.384537214693364083e-174,2.509756169050540540e-34,1.852238146952295272e-01,1.950732873627294308e-77,2.931800845728271253e-262
5.507812500000000000e-01,7.588251450623925565e-175,1.143535183999760289e-34,2.243682178661593196e-01,6.282157638640386973e-77,2.510105678304071063e-261
5.517578125000000000e-01,1.308286815188770629e-175,5.190519541523865224e-35,2.707504272036740933e-01,2.015408822003837264e-76,2.140882561064955643e-260
5.527343750000000000e-01,2.247022978835839574e-176,2.347012634373438183e-35,3.254769673106414074e-01,6.441110927612349648e-76,1.819017934495359632e-259
5.537109375000000000e-01,3.844637173376907786e-177,1.057215015084981723e-35,3.897756181166291412e-01,2.050697962349479421e-75,1.539658540746165535e-258
5.546875000000000000e-01,6.553095632711044934e-178,4.744107436941718705e-36,4.649993814266588088e-01,6.504080671180758524e-75,1.298240483958174710e-257
5.556640625000000000e-01,1.112707330097684687e-178,2.120747710428302737e-36,5.526286284590861131e-01,2.055007620206826109e-74,1.090508809808634968e-256
5.566406250000000000e-01,1.882169320879385691e-179,9.444235237451450366e-37,6.542710161397794488e-01,6.468212093525884519e-74,9.125286466281649598e-256
5.576171875000000000e-01,3.171609641348742120e-180,4.189747815118230626e-37,7.716587445202385265e-01,2.028142031305999079e-73,7.606889954074409868e-255
5.585937500000000000e-01,5.324073797131056750e-181,1.851621727874880743e-37,9.066427235165555043e-01,6.335133584043229545e-73,6.317002636036523121e-254
5.595703125000000000e-01,8.903314238201564203e-182,8.151920799766208393e-38,1.061183226514494704e+00,1.971317087600553194e-72,5.225866135352772114e-253
5.605468750000000000e-01,1.483209966727340477e-182,3.575287190263936335e-38,1.237336633414975573e+00,6.110834107415409021e-72,4.306741461749003876e-252
5.615234375000000000e-01,2.461483145881304379e-183,1.562086978643457252e-38,1.437237908314298096e+00,1.887069083571774830e-71,3.535758711393833430e-251
5.625000000000000000e-01,4.069437621539761925e-184,6.798964749720826055e-39,1.663078518752248547e+00,5.805216260894690071e-71,2.891743291623479815e-250
5.634765625000000000e-01,6.702166661256578458e-185,2.947974108428271227e-39,1.917079585326522340e+00,1.779067002808606246e-70,2.356026394278170547e-249
5.644531250000000000e-01,1.099611690838264970e-185,1.273350133728255944e-39,2.201460152817269922e+00,5.431371440399282963e-70,1.912246453962421814e-248
5.654296875000000000e-01,1.797242880668445027e-186,5.479176741274185474e-40,2.518400596363999266e+00,1.651847696219560896e-69,1.546147330794216328e-247
5.664062500000000000e-01,2.926290877170808203e-187,2.348692057201781459e-40,2.870001317373783500e+00,5.004651004341485476e-69,1.245377983764920443e-246
5.673828125000000000e-01,4.746478443678758403e-188,1.002951994954178043e-40,3.258237041429183023e+00,1.510500562640339490e-68,9.992974764526374274e-246
5.683593750000000000e-01,7.669531408904555403e-189,4.266556606892342845e-41,3.684907201203850402e+00,4.541625117759395090e-68,7.987883009029810385e-245
5.693359375000000000e-01,1.234552166285638170e-189,1.808082220177080081e-41,4.151583066957662993e+00,1.360332183262164287e-67,6.360802313935673042e-244
5.703125000000000000e-01,1.979672541765021622e-190,7.633120828615787124e-42,4.659552470267807500e+00,4.059027191572621097e-67,5.045862355478126096e-243
5.712890625000000000e-01,3.162427449664715215e-191,3.210180088677073052e-42,5.209763147072795419e+00,1.206541450221723169e-66,3.987513792932834900e-242
5.722656250000000000e-01,5.032584557109674817e-192,1.344930846103432178e-42,5.802765896952446489e+00,3.572776345318785066e-66,3.139151640184411979e-241
5.732421875000000000e-01,7.978199432344760219e-193,5.613242566542815014e-43,6.438658909412066755e+00,1.053932294266120160e-65,2.461873254787179017e-240
5.742187500000000000e-01,1.259975190963027909e-193,2.333839379646008988e-43,7.117034737103301367e+00,3.097154654592112608e-65,1.923367987200687196e-239
5.751953125000000000e-01,1.982268125213080626e-194,9.666548076518331562e-44,7.836931492772754027e+00,9.066848729705392093e-65,1.496933040757199038e-238
5.761718750000000000e-01,3.106748514180569918e-195,3.988551141277016677e-44,8.596789904054441323e+00,2.644192968623925004e-64,1.160608276998898879e-237
5.771484375000000000e-01,4.850573603628976646e-196,1.639465238172701602e-44,9.394417871547892318e+00,7.681980846738149688e-64,8.964214718283578613e-237
5.781250000000000000e-01,7.544377250516333834e-197,6.713245949067105777e-45,1.022696413561428663e+01,2.223292444099841599e-63,6.897347955474532463e-236
5.791015625000000000e-01,1.168952845897919376e-197,2.738458742474961789e-45,1.109090256212862080e+01,6.410077230720046075e-63,5.286829673108697672e-235
5.800781250000000000e-01,1.804321343401847738e-198,1.112815443404372391e-45,1.198202840500289845e+01,1.841082416100778487e-62,4.036935402667581529e-234
5.810546875000000000e-01,2.774431957608530358e-199,4.504881629431947761e-46,1.289546769367471235e+01,5.267766259123294278e-62,3.070800334846745351e-233
5.820312500000000000e-01,4.249888814298284366e-200,1.816715500979119953e-46,1.382570062923736742e+01,1.501492130541726388e-61,2.326990747912697378e-232
5.830078125000000000e-01,6.485214664753224758e-201,7.298502442355663265e-47,1.476659955814554159e+01,4.263467163946156230e-61,1.756632978541782771e-231
5.839843750000000000e-01,9.858581748690091393e-202,2.920948444422310348e-47,1.571148173451452479e+01,1.205996597975871630e-60,1.321023991764661214e-230
5.849609375000000000e-01,1.492958810212757953e-202,1.164547811525932715e-47,1.665317669025557024e+01,3.398384708491316556e-60,9.896546656570356686e-230
5.859375000000000000e-01,2.252291033955519310e-203,4.625237664523146450e-48,1.758410761800945821e+01,9.539866497021993774e-60,7.385840859653557545e-229
5.869140625000000000e-01,3.384889440104468518e-204,1.830012606851178045e-48,1.849638574810773406e+01,2.667812796664605612e-59,5.491102027485483052e-228
5.878906250000000000e-01,5.067663460675725197e-205,7.213024504603989952e-49,1.938191628191556504e+01,7.432102723772428163e-59,4.066889557186927755e-227
5.888671875000000000e-01,7.558129731736014415e-206,2.832200738389139803e-49,2.023251404492324568e+01,2.062582620379349304e-58,3.000603020134157173e-226
5.898437500000000000e-01,1.122959817192710209e-206,1.107832122629479713e-49,2.104002665900895863e+01,5.702355676657346331e-58,2.205453997761294868e-225
5.908203125000000000e-01,1.662100914050083148e-207,4.316852143481260659e-50,2.179646271902692689e+01,1.570509431033530059e-57,1.614844702030234716e-224
5.917968750000000000e-01,2.450720922476219436e-208,1.675728639054964633e-50,2.249412220774213722e+01,4.308936491024169570e-57,1.177895657096349001e-223
5.927734375000000000e-01,3.599760661701794601e-209,6.480126862578107007e-51,2.312572620678845325e+01,1.177722400620094269e-56,8.559062074254853996e-223
5.937500000000000000e-01,5.267404772238684003e-210,2.496356593086606545e-51,2.368454286903775952e+01,3.206705494968230195e-56,6.195677871951214605e-222
5.947265625000000000e-01,7.678264297509222430e-211,9.580166006172108788e-52,2.416450661592199012e+01,8.697982198102112452e-56,4.467810878883087969e-221
5.957031250000000000e-01,1.114994485260015890e-211,3.662543107001654339e-52,2.456032761497495187e+01,2.350288908064599452e-55,3.209549151415203357e-220
5.966796875000000000e-01,1.612967733525844329e-212,1.394876485786767343e-52,2.486758877778348520e+01,6.326554964723095714e-55,2.296870863166534694e-219
5.976562500000000000e-01,2.324459255358214673e-213,5.292148954800239174e-53,2.508282779269201868e+01,1.696510758464048605e-54,1.637466501834981598e-218
5.986328125000000000e-01,3.337040629331183643e-214,2.000191898257614801e-53,2.520360206250843049e+01,4.531993190728380660e-54,1.162924628060558850e-217
5.996093750000000000e-01,4.772482545431317689e-215,7.531033270215563181e-54,2.522853484434973836e+01,1.206049623101587576e-53,8.227615917551998086e-217
6.005859375000000000e-01,6.799398593994782310e-216,2.824754873554941726e-54,2.515734137299294204e+01,3.197307481755854330e-53,5.798821620621673583e-216
6.015625000000000000e-01,9.650280824072835880e-217,1.055480623700698409e-54,2.499083427465281559e+01,8.443974801256646023e-53,4.071447014418552427e-215
6.025390625000000000e-01,1.364434524807886971e-217,3.928828408980081421e-55,2.473090812727668819e+01,2.221532909996885668e-52,2.847745164571528860e-214
6.035156250000000000e-01,1.921802466686750200e-218,1.456864483732255117e-55,2.438050357752663899e+01,5.822397771677752674e-52,1.984251681271672249e-213
6.044921875000000000e-01,2.696547600262288748e-219,5.381688399658316824e-56,2.394355196470799996e+01,1.520177466719291740e-51,1.377322647918777515e-212
6.054687500000000000e-01,3.769213461693877456e-220,1.980437945959779650e-56,2.342490190967739494e+01,3.953939388597220751e-51,9.523967807357867919e-212
6.064453125000000000e-01,5.248517796001687594e-221,7.260177314401005648e-57,2.283022978524405033e+01,1.024493063718315410e-50,6.560598293959597768e-211
6.074218750000000000e-01,7.280578899680625985e-222,2.651407705775543452e-57,2.216593637881808476e+01,2.644425492906586108e-50,4.502070304142001136e-210
6.083984375000000000e-01,1.006093745821394573e-222,9.646040893701696145e-58,2.143903237574164677e+01,6.799812634159653741e-50,3.077686621080958964e-209
6.093750000000000000e-01,1.385014384586698995e-223,3.495948138738249052e-58,2.065701552363968574e+01,1.741830355834154226e-49,2.095944693890203320e-208
6.103515625000000000e-01,1.899386804928514648e-224,1.262188334718829938e-58,1.982774247843919824e+01,4.444859747861794705e-49,1.421931052944226451e-207
6.113281250000000000e-01,2.594871447446485261e-225,4.539694634678908582e-59,1.895929837919376482e+01,1.129935274776555944e-48,9.609937358384039468e-207
6.123046875000000000e-01,3.531519235081254801e-226,1.626568724526614673e-59,1.805986715284776878e+01,2.861490904537040934e-48,6.470023720109597231e-206
6.132812500000000000e-01,4.787960984385646432e-227,5.805792262268212234e-60,1.713760541631931744e+01,7.218957263985009620e-48,4.339447984454973438e-205
6.142578125000000000e-01,6.466703183002394867e-228,2.064400069460808965e-60,1.620052262960134826e+01,1.814261438292327661e-47,2.899388414098292638e-204
6.152343750000000000e-01,8.700787268327155450e-229,7.312561570950668911e-61,1.525636987046125448e+01,4.542224201119415157e-47,1.929841357508791104e-203
6.162109375000000000e-01,1.166211907022153557e-229,2.580408742637497235e-61,1.431253926135870991e+01,1.132871267125551463e-46,1.279617342910721905e-202
6.171875000000000000e-01,1.557183130179499535e-230,9.070908194163568276e-62,1.337597569650662521e+01,2.814724252150327872e-46,8.452436636440813060e-202
6.181640625000000000e-01,2.071310501361888952e-231,3.176554686465255647e-62,1.245310210653583383e+01,6.966817694923263772e-46,5.561949329465240041e-201
6.191406250000000000e-01,2.744694562501796548e-232,1.108166964563695125e-62,1.154975907516426759e+01,1.717814781275141792e-45,3.645989640335265814e-200
6.201171875000000000e-01,3.623148502480181079e-233,3.851211415664299800e-63,1.067115920137059071e+01,4.219505162625117484e-45,2.380932759929410840e-199
6.210937500000000000e-01,4.764546236965288085e-234,1.333315166428559931e-63,9.821856195596277317e+00,1.032499875135181984e-44,1.548895539129300149e-198
6.220703125000000000e-01,6.241662113846309411e-235,4.598451138909542448e-64,9.005728321733272423e+00,2.516875835127101163e-44,1.003784361660015764e-197
6.230468750000000000e-01,8.145584661506067255e-236,1.579914668475278641e-64,8.225975458503812732e+00,6.111908900223933108e-44,6.480403080057227572e-197
6.240234375000000000e-01,1.058979534024639747e-236,5.407530582704474943e-65,7.485128762550070647e+00,1.478547399053038116e-43,4.167800401741294037e-196
6.250000000000000000e-01,1.371501130888146072e-237,1.843773783097201739e-65,6.785071677035973359e+00,3.563173165192960582e-43,2.670269545494001282e-195
6.259765625000000000e-01,1.769489831014778343e-238,6.262670815392859443e-66,6.127070847345876814e+00,8.554249327446377024e-43,1.704302147094503111e-194
6.269531250000000000e-01,2.274276533839131549e-239,2.119116493159970540e-66,5.511815380732564940e+00,2.045832990840161002e-42,1.083630892724666082e-193
6.279296875000000000e-01,2.911935610202034801e-240,7.143209323159996941e-67,4.939462818523435494e+00,4.874182085131618398e-42,6.863718477552067107e-193
6.289062500000000000e-01,3.714185264501216548e-241,2.398696050055116819e-67,4.409690174787503913e+00,1.156848848305242133e-41,4.330926812546525584e-192
6.298828125000000000e-01,4.719420295860518503e-242,8.024174436653568528e-68,3.921748429589299700e+00,2.735235887906863134e-41,2.722359814090452654e-191
6.308593750000000000e-01,5.973887601888827398e-243,2.674045547713775088e-68,3.474518942182920345e+00,6.442527062418602192e-41,1.704721756814251823e-190
6.318359375000000000e-01,7.533013338296098303e-244,8.877292661986259352e-69,3.066570362851678944e+00,1.511683995168100528e-40,1.063419893874634303e-189
6.328125000000000000e-01,9.462888518198137884e-245,2.935861562426612789e-69,2.696214764112281781e+00,3.533532389816980673e-40,6.608446147587999613e-189
6.337890625000000000e-01,1.184191689820688430e-245,9.672392382248486303e-70,2.361561874985143028e+00,8.228116576294493184e-40,4.091072990317271608e-188
6.347656250000000000e-01,1.476262515168559574e-246,3.174501507827840496e-70,2.060570478390368887e+00,1.908688662255325228e-39,2.523006670297833272e-187
6.357421875000000000e-01,1.833363048164355643e-247,1.037911842081402670e-70,1.791096214254702224e+00,4.410756160818204654e-39,1.550039863780623511e-186
6.367187500000000000e-01,2.268175490470032698e-248,3.380560358451301725e-71,1.550935213024342341e+00,1.015393322553467944e-38,9.486600987098594636e-186
6.376953125000000000e-01,2.795426839832541485e-249,1.096882783501521910e-71,1.337863160196120837e+00,2.328621241542601039e-38,5.783912297543656535e-185
6.386718750000000000e-01,3.432123493776662101e-250,3.545480028687030107e-72,1.149669557363240058e+00,5.319939635627016273e-38,3.512983111067787063e-184
6.396484375000000000e-01,4.197792619355468563e-251,1.141650483365557560e-72,9.841870952865299227e-01,1.210759407614994481e-37,2.125561732977256698e-183
6.406250000000000000e-01,5.114725740737754698e-252,3.662136976650481570e-73,8.393161868383717250e-01,2.745062885516192336e-37,1.281193367257384087e-182
6.416015625000000000e-01,6.208218886930998828e-253,1.170251757255172537e-73,7.130448205144400697e-01,6.199976477027328749e-37,7.693056793036700392e-182
6.425781250000000000e-01,7.506802471035907418e-254,3.725352025693575468e-74,6.034639876929116520e-01,1.394989965363802533e-36,4.601786794850686552e-181
6.435546875000000000e-01,9.042452870599013268e-255,1.181404528152154453e-74,5.087790089055963527e-01,3.126766306623090683e-36,2.742188760811649550e-180
6.445312500000000000e-01,1.085077648443507025e-255,3.732271622386978438e-75,4.273171367555351763e-01,6.981730188309008436e-36,1.627839181201985164e-179
6.455078125000000000e-01,1.297115590141285713e-256,1.174603126242208840e-75,3.575318470463318965e-01,1.553009088212557206e-35,9.626511778251459355e-179
6.464843750000000000e-01,1.544684678537076134e-257,3.682581440595903715e-76,2.980042469086907619e-01,3.441345140131236478e-35,5.671131185773907749e-178
6.474609375000000000e-01,1.832501321877658463e-258,1.150156308375255362e-76,2.474420312667150734e-01,7.596713766765754354e-35,3.328233124832721798e-177
6.484375000000000000e-01,2.165668862234961034e-259,3.578530058737393796e-77,2.046764091184341550e-01,1.670577366332450531e-34,1.945812915755894540e-176
6.494140625000000000e-01,2.549664904862795415e-260,1.109164015327063723e-77,1.686574011246563531e-01,3.659744115237764436e-34,1.133265644009668770e-175
6.503906250000000000e-01,2.990318570523844923e-261,3.424760225831303401e-78,1.384478821948937066e-01,7.986898166218632562e-34,6.575149957467522768e-175
6.513671875000000000e-01,3.493776406704750327e-262,1.053435304091593807e-78,1.132167093075377579e-01,1.736396377912611857e-33,3.800343907040412252e-174
6.523437500000000000e-01,4.066455794870675179e-263,3.227965353957821303e-79,9.223123770910071628e-02,3.760649804243283927e-33,2.188181966310115697e-173
6.533203125000000000e-01,4.714984848368068684e-264,9.853559845805785703e-80,7.484948968975493888e-02,8.113723682267556130e-33,1.255125831406973841e-172
6.542968750000000000e-01,5.446128013251114035e-265,2.996406638201388388e-80,6.051220086574102958e-02,1.743897004203350196e-32,7.171902867020462315e-172
6.552734375000000000e-01,6.266696864405749519e-266,9.077194482150028631e-81,4.873493058625336799e-02,3.733917755393321204e-32,4.082487168040538742e-171
6.562500000000000000e-01,7.183445931845990605e-267,2.739339301612258999e-81,3.910038673189506625e-02,7.964379796463094542e-32,2.315040300555944453e-170
6.572265625000000000e-01,8.202953794443484036e-268,8.235373762319666313e-82,3.125108153875287564e-02,1.692319950221857240e-31,1.307782679039036946e-169
6.582031250000000000e-01,9.331490135216272916e-269,2.466403331901416740e-82,2.488240468676637326e-02,3.582253242857671618e-31,7.359628701547072334e-169
6.591796875000000000e-01,1.057486995520160807e-269,7.358481128951092820e-83,1.973617304362828423e-02,7.553937596689454386e-31,4.125907867455444049e-168
6.601562500000000000e-01,1.193829668028271987e-270,2.187034129996952191e-83,1.559469328507579952e-02,1.586842410650219444e-30,2.304233282347593895e-167
6.611328125000000000e-01,1.342619645244195436e-271,6.475394597852727383e-84,1.227535409769176314e-02,3.320760109430616328e-30,1.281966459523003458e-166
6.621093750000000000e-01,1.504204645626668615e-272,1.909942156949233460e-84,9.625748669940500588e-03,6.922843370813749627e-30,7.105099730229008787e-166
6.630859375000000000e-01,1.678820067298092270e-273,5.611997758379833932e-85,7.519315459412733056e-03,1.437721628766388091e-29,3.922897780225690836e-165
6.640625000000000000e-01,1.866571695598375987e-274,1.642699258335280653e-85,5.851475494161009067e-03,2.974461860571581053e-29,2.157680334394585604e-164
6.650390625000000000e-01,2.067418976047183480e-275,4.790070785447831200e-86,4.536237389402212987e-03,6.130350433385601395e-29,1.182253240050633077e-163
6.660156250000000000e-01,2.281159321174603513e-276,1.391454787867104849e-86,3.503236485053114711e-03,1.258651493802021395e-28,6.453231135376011952e-163
6.669921875000000000e-01,2.507413943931617972e-277,4.026609981384061573e-87,2.695171680343067585e-03,2.574358276706303181e-28,3.509031171323772751e-162
6.679687500000000000e-01,2.745615721566127565e-278,1.160789123221669698e-87,2.065602316821774261e-03,5.245365779704152626e-28,1.900817973244906769e-161
6.689453125000000000e-01,2.994999590137264620e-279,3.333576242449841013e-88,1.577067520074044949e-03,1.064696599984629596e-27,1.025739621624968944e-160
6.699218750000000000e-01,3.254595949772274327e-280,9.536977382804441757e-89,1.199491461836907054e-03,2.152877177112550835e-27,5.514130387023916795e-160
6.708984375000000000e-01,3.523227523458302341e-281,2.718031033625880304e-89,9.088397895044804994e-04,4.336665633716100399e-27,2.952978119104268698e-159
6.718750000000000000e-01,3.799510057220822178e-282,7.716873258120686342e-90,6.859947657051186599e-04,8.702337473035973224e-27,1.575385067828597349e-158
6.728515625000000000e-01,4.081857177350366545e-283,2.182587290311633566e-90,5.158192783192214453e-04,1.739639266004813367e-26,8.372526263205464432e-158
6.738281250000000000e-01,4.368489631899582436e-284,6.149576016880904014e-91,3.863826662935843266e-04,3.464382055521972836e-26,4.432712968630067099e-157
6.748046875000000000e-01,4.657449040784895389e-285,1.726084389277256232e-91,2.883241356001042376e-04,6.872830876903242832e-26,2.337900372747147398e-156
6.757812500000000000e-01,4.946616163969974587e-286,4.826387342162066152e-92,2.143323177227401738e-04,1.358278517326291162e-25,1.228360063171226851e-155
6.767578125000000000e-01,5.233733573540561951e-287,1.344391072488737152e-92,1.587221800795683658e-04,2.674147169856779827e-25,6.429373768453394637e-155
6.777343750000000000e-01,5.516432486737982748e-288,3.730545698689789726e-93,1.170929850630335128e-04,5.244753428044878541e-25,3.352393252985219790e-154
6.787109375000000000e-01,5.792263387392405049e-289,1.031246308634373247e-93,8.605328096171350051e-05,1.024726917353988025e-24,1.741343863854742770e-153
6.796875000000000000e-01,6.058729937216134995e-290,2.839852264180299502e-94,6.300097739081061976e-05,1.994502161003768028e-24,9.010676954074158601e-153
6.806640625000000000e-01,6.313325560674582127e-291,7.790626543952040025e-95,4.594840484009040738e-05,3.867267167875030781e-24,4.644870367605515014e-152
6.816406250000000000e-01,6.553571982315891866e-292,2.129081679554933606e-95,3.338388600004307572e-05,7.469940438871814856e-24,2.385245438252445090e-151
6.826171875000000000e-01,6.777058907770180256e-293,5.796362760687447795e-96,2.416276535583042595e-05,1.437385964916468748e-23,1.220213563083192975e-150
6.835937500000000000e-01,6.981483973061665935e-294,1.572034563248484038e-96,1.742206711107057335e-05,2.755325800673272887e-23,6.218446755668219826e-150
6.845703125000000000e-01,7.164692044643596143e-295,4.247290058414069926e-97,1.251399641477877466e-05,5.261575612969984579e-23,3.156976072202813835e-149
6.855468750000000000e-01,7.324712937085361554e-296,1.143154814812133597e-97,8.954383038799040766e-06,1.000926000817276399e-22,1.596628798460182445e-148
6.865234375000000000e-01,7.459796628179750964e-297,3.065077617307697989e-98,6.382908342139715007e-06,1.896843165131778618e-22,8.044145633288393243e-148
6.875000000000000000e-01,7.568445092751689651e-298,8.186932345479884594e-99,4.532573402826910297e-06,3.580998796894057538e-22,4.037375923161740183e-147
6.884765625000000000e-01,7.649439946136875364e-299,2.178433085696506940e-99,3.206375504365726372e-06,6.734730542338677645e-22,2.018653369505156335e-146
6.894531250000000000e-01,7.701865184298486893e-300,5.774448936991935595e-100,2.259577367141739203e-06,1.261768181262302466e-21,1.005466513608033946e-145
6.904296875000000000e-01,7.725124427222355383e-301,1.524825563282247803e-100,1.586292781849096454e-06,2.354952851366254611e-21,4.989037514471592755e-145
6.914062500000000000e-01,7.718952211734753223e-302,4.011188588896449360e-101,1.109386248206498802e-06,4.378528286485247136e-21,2.466091724876265805e-144
6.923828125000000000e-01,7.683419034752839994e-303,1.051161137247834213e-101,7.729039133613248255e-07,8.109935513892184378e-21,1.214353084402551595e-143
6.933593750000000000e-01,7.618930013001951232e-304,2.744156079316433367e-102,5.364281156720959584e-07,1.496407720402312944e-20,5.956951066824035942e-143
6.943359375000000000e-01,7.526217194828369445e-305,7.136604346400038216e-103,3.708863555745673502e-07,2.750589478857163145e-20,2.911028001712003331e-142
6.953125000000000000e-01,7.406325728115448462e-306,1.848918334897519687e-103,2.554544536511510008e-07,5.036686418664710175e-20,1.417137633939980404e-141
6.962890625000000000e-01,7.260594249732150420e-307,4.771853876517751358e-104,1.752788030668040765e-07,9.187711425544115979e-20,6.872598577728624249e-141
6.972656250000000000e-01,0.000000000000000000e+00,1.226873656497977901e-104,1.198087720818706622e-07,1.669602465777828553e-19,3.320268631413757454e-140
6.982421875000000000e-01,0.000000000000000000e+00,3.142359324326874838e-105,8.158139614882114931e-08,3.022470751220577966e-19,1.597970526926464790e-139
6.992187500000000000e-01,0.000000000000000000e+00,8.017798649941250739e-106,5.533971875529311227e-08,5.450727041980583072e-19,7.661390616454760479e-139
7.001953125000000000e-01,0.000000000000000000e+00,2.037969803765585818e-106,3.739607826040520960e-08,9.792420619225647307e-19,3.659230304862472059e-138
7.011718750000000000e-01,0.000000000000000000e+00,5.160403273693442766e-107,2.517436184844970604e-08,1.752544213191928969e-18,1.741065783558232567e-137
7.021484375000000000e-01,0.000000000000000000e+00,1.301705792152774758e-107,1.688239971851763106e-08,3.124576806141821716e-18,8.252469258691236911e-137
7.031250000000000000e-01,0.000000000000000000e+00,3.271036050685682402e-108,1.127854781568912250e-08,5.549536653695264985e-18,3.896690815244769903e-136
7.041015625000000000e-01,0.000000000000000000e+00,8.188439071744866799e-109,7.506119763804935168e-09,9.818961150898198566e-18,1.832952786747959976e-135
7.050781250000000000e-01,0.000000000000000000e+00,2.042021033807094599e-109,4.976466581165810516e-09,1.730683516287917804e-17,8.589144461557520447e-135
7.060546875000000000e-01,0.000000000000000000e+00,5.072973557234447362e-110,3.286775132284607624e-09,3.038876641402687383e-17,4.009514920733519231e-134
7.070312500000000000e-01,0.000000000000000000e+00,1.255475621042502083e-110,2.162530248786526924e-09,5.315593755256443544e-17,1.864562986284178239e-133
7.080078125000000000e-01,0.000000000000000000e+00,3.095260940762943383e-111,1.417417164020803586e-09,9.262618821943907187e-17,8.637848477382026798e-133
7.089843750000000000e-01,0.000000000000000000e+00,7.602029469072691916e-112,9.255001256477393892e-10,1.607900239469562002e-16,3.986368132025062064e-132
7.099609375000000000e-01,0.000000000000000000e+00,1.859966526079091340e-112,6.020028878989829994e-10,2.780530771034111648e-16,1.832704816281222421e-131
7.109375000000000000e-01,0.000000000000000000e+00,4.533399639568933219e-113,3.900892347108364745e-10,4.790045175816619624e-16,8.393651586183022150e-131
7.119140625000000000e-01,0.000000000000000000e+00,1.100743631012849889e-113,2.518098149667304700e-10,8.220435216673680619e-16,3.829593284681127912e-130
7.128906250000000000e-01,0.000000000000000000e+00,2.662512496573829514e-114,1.619290024950089014e-10,1.405378518311447612e-15,1.740594736300765026e-129
7.138671875000000000e-01,0.000000000000000000e+00,6.415646499194997357e-115,1.037337135129568035e-10,2.393509241918758859e-15,7.881084369602344354e-129
7.148437500000000000e-01,0.000000000000000000e+00,1.540041755073158589e-115,6.620007904451119805e-11,4.060880452732094857e-15,3.554819761462069253e-128
7.158203125000000000e-01,0.000000000000000000e+00,3.682712904625858333e-116,4.208626532167310733e-11,6.863546786498655722e-15,1.597322071773456807e-127
7.167968750000000000e-01,0.000000000000000000e+00,8.772967677656948437e-117,2.665419480812758376e-11,1.155633945721820000e-14,7.150076654510090008e-127
7.177734375000000000e-01,0.000000000000000000e+00,2.081941359852113477e-117,1.681643931270437883e-11,1.938363754427427558e-14,3.188395598071387242e-126
7.187500000000000000e-01,0.000000000000000000e+00,4.921910981101647192e-118,1.056929012046097903e-11,3.238870383219078941e-14,1.416370921389073308e-125
7.197265625000000000e-01,0.000000000000000000e+00,1.159157139357510240e-118,6.617605779629093040e-12,5.391320549451829501e-14,6.267943904631583033e-125
7.207031250000000000e-01,0.000000000000000000e+00,2.719531992346373670e-119,4.127615768860247582e-12,8.940051863898757997e-14,2.763226582572035581e-124
7.216796875000000000e-01,0.000000000000000000e+00,6.356079608005153659e-120,2.564725748149294540e-12,1.476822227722362350e-13,1.213531889662942449e-123
7.226562500000000000e-01,0.000000000000000000e+00,1.479884364730387885e-120,1.587544467394903142e-12,2.430298956337175120e-13,5.309201232897523696e-123
7.236328125000000000e-01,0.000000000000000000e+00,3.432491999478118358e-121,9.789356933436245071e-13,3.984138969336317206e-13,2.313931390982327247e-122
7.246093750000000000e-01,0.000000000000000000e+00,7.931121143250021552e-122,6.013478004247950085e-13,6.506576714470356588e-13,1.004650644178019758e-121
7.255859375000000000e-01,0.000000000000000000e+00,1.825588668611689100e-122,3.679938729608081364e-13,1.058556220940784140e-12,4.345331905069899588e-121
7.265625000000000000e-01,0.000000000000000000e+00,4.186147987780166240e-123,2.243358837197403287e-13,1.715610126187792251e-12,1.872294405587023487e-120
7.275390625000000000e-01,0.000000000000000000e+00,9.562457573870084674e-124,1.362386099787501253e-13,2.769915822890784342e-12,8.036530975518975056e-120
7.285156250000000000e-01,0.000000000000000000e+00,2.176044454317872362e-124,8.242234358843585279e-14,4.455103925356334013e-12,3.436421316312424460e-119
7.294921875000000000e-01,0.000000000000000000e+00,4.932979416466563923e-125,4.967444370062830203e-14,7.138260710800682161e-12,1.463819349936858611e-118
7.304687500000000000e-01,0.000000000000000000e+00,1.114022959021739945e-125,2.982389511545466414e-14,1.139384402544649875e-11,6.211719855878401119e-118
7.314453125000000000e-01,0.000000000000000000e+00,2.506237808846607391e-126,1.783770644819473358e-14,1.811721475210091357e-11,2.625908183052574187e-117
7.324218750000000000e-01,0.000000000000000000e+00,5.616861452096623905e-127,1.062813249218728700e-14,2.869828158964572638e-11,1.105835454952119077e-116
7.333984375000000000e-01,0.000000000000000000e+00,1.254031494134326876e-127,6.308385212135813306e-15,4.528596754499491726e-11,4.639218007984147129e-116
7.343750000000000000e-01,0.000000000000000000e+00,2.789115336809685976e-128,3.730119525564426075e-15,7.118929751022418518e-11,1.938841696615740028e-115
7.353515625000000000e-01,0.000000000000000000e+00,6.179705828938060039e-129,2.197205055396385412e-15,1.114831064715549445e-10,8.072038388323914185e-115
7.363281250000000000e-01,0.000000000000000000e+00,1.363993900247337834e-129,1.289322996687322267e-15,1.739188737012568603e-10,3.347860737844985684e-114
7.373046875000000000e-01,0.000000000000000000e+00,2.999164952607309107e-130,7.536959234249266363e-16,2.702885601414097314e-10,1.383231427824645127e-113
7.382812500000000000e-01,0.000000000000000000e+00,6.569488771187636600e-131,4.389084091339207617e-16,4.184580368250644767e-10,5.693320195163387075e-113
7.392578125000000000e-01,0.000000000000000000e+00,1.433527718906819406e-131,2.546214195541156260e-16,6.453858804129502043e-10,2.334423621499496931e-112
7.402343750000000000e-01,0.000000000000000000e+00,3.116189883021080021e-132,1.471496612003559939e-16,9.915858126135371507e-10,9.535358521270075396e-112
7.412109375000000000e-01,0.000000000000000000e+00,6.748154691664072816e-133,8.471628368365347244e-17,1.517694802846232574e-09,3.880053219579786687e-111
7.421875000000000000e-01,0.000000000000000000e+00,1.455758866677943983e-133,4.858674705579709389e-17,2.314098749023270629e-09,1.572829463979707168e-110
7.431640625000000000e-01,0.000000000000000000e+00,3.128507182427229627e-134,2.775952618025542607e-17,3.514978121922065507e-09,6.351391566226338221e-110
7.441406250000000000e-01,0.000000000000000000e+00,6.697738182753187200e-135,1.579972662167524738e-17,5.318714306054367605e-09,2.555050203076114815e-109
7.451171875000000000e-01,0.000000000000000000e+00,1.428441553075419977e-135,8.958398844176313617e-18,8.017408230729362060e-09,1.023937115802971245e-108
7.460937500000000000e-01,0.000000000000000000e+00,3.034869923888581010e-136,5.060046568203492208e-18,1.203939408178172688e-08,4.087807456369801482e-108
7.470703125000000000e-01,0.000000000000000000e+00,6.423341117337556014e-137,2.847225937676961864e-18,1.801020105592068672e-08,1.625739191638368934e-107
7.480468750000000000e-01,0.000000000000000000e+00,1.354332151915930153e-137,1.595999118004136384e-18,2.683958459634440173e-08,6.441019549194137410e-107
7.490234375000000000e-01,0.000000000000000000e+00,2.844675217937985826e-138,8.912235638879394008e-19,3.984522803687251250e-08,2.542152836790521801e-106
7.500000000000000000e-01,0.000000000000000000e+00,5.952281854823207349e-139,4.957742570744851911e-19,5.892778832797653244e-08,9.995211658988238028e-106
7.509765625000000000e-01,0.000000000000000000e+00,1.240730860575654819e-139,2.747417006184265433e-19,8.681749773028620296e-08,3.914944693755738723e-105
7.519531250000000000e-01,0.000000000000000000e+00,2.576410017941087549e-140,1.516730743832979868e-19,1.274200247965019724e-07,1.527575080963477464e-104
7.529296875000000000e-01,0.000000000000000000e+00,5.329612965137936020e-141,8.341337540630325171e-20,1.862993776859260736e-07,5.937762153365247585e-104
7.539062500000000000e-01,0.000000000000000000e+00,1.098296659127863615e-141,4.569894767469704593e-20,2.713491222824936365e-07,2.299250699678907528e-103
7.548828125000000000e-01,0.000000000000000000e+00,2.254690584612116303e-142,2.494135255902892151e-20,3.937211419872241702e-07,8.869377818741904358e-103
7.558593750000000000e-01,0.000000000000000000e+00,4.611025649106628986e-143,1.356054365841939858e-20,5.691049317162843864e-07,3.408342904618391010e-102
7.568359375000000000e-01,0.000000000000000000e+00,9.394018752525333201e-144,7.344758139248000682e-21,8.194817008218760183e-07,1.304778241222498623e-101
7.578125000000000000e-01,0.000000000000000000e+00,1.906551783679586648e-144,3.962973744937446193e-21,1.175518502353477648e-06,4.975920440905156489e-101
7.587890625000000000e-01,0.000000000000000000e+00,3.854686709454030344e-145,2.130140202987523704e-21,1.679820884208409009e-06,1.890398865954227793e-100
7.597656250000000000e-01,0.000000000000000000e+00,7.763773651733753189e-146,1.140613430601762314e-21,2.391331481986613851e-06,7.154458458267828725e-100
7.607421875000000000e-01,0.000000000000000000e+00,1.557757827473939720e-146,6.084320332151319831e-22,3.391250607229889521e-06,2.697387760807134527e-99
7.617187500000000000e-01,0.000000000000000000e+00,3.113653759811006959e-147,3.233173117092874444e-22,4.790968171957248247e-06,1.013102289669758708e-98
7.626953125000000000e-01,0.000000000000000000e+00,6.199890083459706737e-148,1.711548243694413099e-22,6.742640190268640661e-06,3.790587352333461028e-98
7.636718750000000000e-01,0.000000000000000000e+00,1.229818327914301519e-148,9.025943887584552368e-23,9.453224723203401808e-06,1.412872654218007901e-97
7.646484375000000000e-01,0.000000000000000000e+00,2.430195598916602602e-149,4.741758281810409811e-23,1.320301988485119037e-05,5.246175657073879050e-97
7.656250000000000000e-01,0.000000000000000000e+00,4.783929788052672231e-150,2.481586920932179172e-23,1.837003021543981540e-05,1.940554902271866621e-96
7.666015625000000000e-01,0.000000000000000000e+00,9.381486589674250943e-151,1.293787258294690770e-23,2.546183866347682964e-05,7.150762249833509620e-96
7.675781250000000000e-01,0.000000000000000000e+00,1.832744079291683162e-151,6.719540036997433253e-24,3.515709247174430093e-05,2.624956079407851413e-95
7.685546875000000000e-01,0.000000000000000000e+00,3.566771487727253357e-152,3.476638379687075065e-24,4.835923684257300832e-05,9.599200030404073244e-95
7.695312500000000000e-01,0.000000000000000000e+00,6.914997786557024651e-153,1.791937229160121117e-24,6.626576622256432269e-05,3.496965439601025274e-94
7.705078125000000000e-01,0.000000000000000000e+00,1.335525247558416544e-153,9.200879918440435099e-25,9.045702648056348793e-05,1.269085659743841871e-93
7.714843750000000000e-01,0.000000000000000000e+00,2.569540444067125407e-154,4.706295919980273653e-25,1.230095101022276162e-04,4.588110102971697342e-93
7.724609375000000000e-01,0.000000000000000000e+00,4.924953235042865920e-155,2.398128207324207258e-25,1.666396590457283925e-04,1.652418406186588330e-92
7.734375000000000000e-01,0.000000000000000000e+00,9.403554853287565869e-156,1.217331504673678310e-25,2.248854438807664793e-04,5.928564027449644667e-92
7.744140625000000000e-01,0.000000000000000000e+00,1.788649772044061446e-156,6.155858438627084835e-26,3.023344395347233107e-04,2.118957778308505876e-91
7.753906250000000000e-01,0.000000000000000000e+00,3.389236374973528078e-157,3.101070820884126585e-26,4.049087807951360588e-04,7.544637707633113892e-91
7.763671875000000000e-01,0.000000000000000000e+00,6.397668074515096211e-158,1.556245264867058684e-26,5.402192635092292880e-04,2.676071880263296984e-90
7.773437500000000000e-01,0.000000000000000000e+00,1.203053241235140386e-158,7.780145150809293550e-27,7.180029624123687943e-04,9.455847452516048203e-90
7.783203125000000000e-01,0.000000000000000000e+00,2.253675009325488549e-159,3.874722940545376404e-27,9.506610569058845158e-04,3.328483727211314965e-89
7.792968750000000000e-01,0.000000000000000000e+00,4.205726513262511975e-160,1.922369673286678039e-27,1.253916073260551807e-03,1.167174301532427119e-88
7.802734375000000000e-01,0.000000000000000000e+00,7.818691285981637356e-161,9.501156180739623850e-28,1.647610432062153506e-03,4.077258939929578566e-88
7.812500000000000000e-01,0.000000000000000000e+00,1.448006132649876547e-161,4.677990178926127119e-28,2.156670981310892642e-03,1.418875103911282687e-87
7.822265625000000000e-01,0.000000000000000000e+00,2.671468358713132595e-162,2.294486212229608585e-28,2.812267024606692357e-03,4.918847308652581374e-87
7.832031250000000000e-01,0.000000000000000000e+00,4.909903609684626409e-163,1.121127219942591129e-28,3.653192120993543294e-03,1.698735693731055733e-86
7.841796875000000000e-01,0.000000000000000000e+00,8.989575738562638277e-164,5.457171968361072625e-29,4.727502510132107309e-03,5.844287621001725139e-86
7.851562500000000000e-01,0.000000000000000000e+00,1.639640825655248820e-164,2.646206185966182383e-29,6.094447243537756166e-03,2.002998610983219271e-85
7.861328125000000000e-01,0.000000000000000000e+00,2.979212962707912501e-165,1.278271243799157592e-29,7.826726785639172637e-03,6.838691505850325874e-85
7.871093750000000000e-01,0.000000000000000000e+00,5.392593359393061620e-166,6.151282262084506146e-30,1.001311775819609985e-02,2.325994460564290389e-84
7.880859375000000000e-01,0.000000000000000000e+00,9.723824104407872217e-167,2.948842591295707581e-30,1.276150137416707207e-02,7.881114499679247275e-84
7.890625000000000000e-01,0.000000000000000000e+00,1.746706007426262594e-167,1.408253448554538677e-30,1.620233164590892047e-02,2.660173091987244508e-83
7.900390625000000000e-01,0.000000000000000000e+00,3.125689484031340802e-168,6.699669116104110952e-31,2.049257633316557345e-02,8.944899249755540520e-83
7.910156250000000000e-01,0.000000000000000000e+00,5.572051828501491886e-169,3.175186088475494891e-31,2.582015847368930930e-02,2.996293198177711380e-82
7.919921875000000000e-01,0.000000000000000000e+00,9.895272560354982635e-170,1.499092081052317272e-31,3.240891885856990451e-02,9.998537079954764985e-82
7.929687500000000000e-01,0.000000000000000000e+00,1.750586894749409486e-170,7.050675625708810657e-32,4.052410962447363513e-02,3.323777263716212119e-81
7.939453125000000000e-01,0.000000000000000000e+00,3.085196874679781667e-171,3.303516329343016402e-32,5.047841590667104944e-02,1.100704297006354776e-80
7.949218750000000000e-01,0.000000000000000000e+00,5.416582853241674307e-172,1.541932913610414177e-32,6.263848594346010934e-02,3.631221232337207962e-80
7.958984375000000000e-01,0.000000000000000000e+00,9.473516077031176209e-173,7.169647401041896166e-33,7.743192992533445840e-02,1.193378074325446240e-79
7.968750000000000000e-01,0.000000000000000000e+00,1.650594145509192760e-173,3.321034711544460571e-33,9.535472411700403328e-02,3.907029565564862429e-79
7.978515625000000000e-01,0.000000000000000000e+00,2.864921339603456891e-174,1.532471229786150967e-33,1.169789293478982750e-01,1.274261726672298552e-78
7.988281250000000000e-01,0.000000000000000000e+00,4.953685176821594679e-175,7.044570876996091548e-34,1.429606020233489261e-01,4.140129047936958839e-78
7.998046875000000000e-01,0.000000000000000000e+00,8.532718147235000641e-176,3.225967992883950343e-34,1.740477416965085511e-01,1.340023503108986736e-77
8.007812500000000000e-01,0.000000000000000000e+00,1.464163904908433665e-176,1.471664667627139086e-34,2.110880825166964181e-01,4.320701374399393773e-77
8.017578125000000000e-01,0.000000000000000000e+00,2.502852696615513455e-177,6.688072471394705186e-35,2.550364973281301073e-01,1.387839948870122138e-76
8.027343750000000000e-01,0.000000000000000000e+00,4.262105370092006705e-178,3.027864078081285898e-35,3.069617438847630497e-01,4.440867503864997576e-76
8.037109375000000000e-01,0.000000000000000000e+00,7.230300916208736672e-179,1.365573495214044102e-35,3.680522438877975588e-01,1.415596712489137991e-75
8.046875000000000000e-01,0.000000000000000000e+00,1.221889296789624949e-179,6.135318035460329219e-36,4.396205489200773475e-01,4.495257485362509335e-75
8.056640625000000000e-01,0.000000000000000000e+00,2.057077465805693093e-180,2.746011675081028298e-36,5.231061146693957165e-01,1.422043555129037651e-74
8.066406250000000000e-01,0.000000000000000000e+00,3.449949444078229183e-181,1.224365198534856437e-36,6.200759781377930269e-01,4.481408380295571594e-74
8.076171875000000000e-01,0.000000000000000000e+00,5.763922239105566761e-182,5.438296375387387242e-37,7.322229140272503711e-01,1.406887734967081655e-73
8.085937500000000000e-01,0.000000000000000000e+00,9.593272774810766156e-183,2.406345956777145966e-37,8.613606384713705655e-01,4.399949208288112418e-73
8.095703125000000000e-01,0.000000000000000000e+00,1.590591918748019381e-183,1.060709739893952197e-37,1.009415633055632533e+00,1.370816050385448195e-72
8.105468750000000000e-01,0.000000000000000000e+00,2.627205519852857749e-184,4.657773290740753740e-38,1.178415181851124816e+00,4.254553571209846463e-72
8.115234375000000000e-01,0.000000000000000000e+00,4.322874447983377170e-185,2.037527286935911229e-38,1.370471250983144040e+00,1.315443229891888333e-71
8.125000000000000000e-01,0.000000000000000000e+00,7.085891442661062047e-186,8.879158714908762082e-39,1.587759895731804427e+00,4.051664925761639327e-71
8.134765625000000000e-01,0.000000000000000000e+00,1.157070083655959695e-186,3.854637148736344538e-39,1.832495955506069807e+00,1.243192071101445531e-70
8.144531250000000000e-01,0.000000000000000000e+00,1.882210246517427424e-187,1.667011070999648186e-39,2.106902892822851481e+00,3.800023123701070111e-70
8.154296875000000000e-01,0.000000000000000000e+00,3.050140885200234251e-188,7.181857167362447852e-40,2.413177748494959918e+00,1.157117722094241030e-69
8.164062500000000000e-01,0.000000000000000000e+00,4.923965078735327398e-189,3.082324378663984750e-40,2.753451320565600824e+00,3.510040673528601383e-69
8.173828125000000000e-01,0.000000000000000000e+00,7.918689728369241552e-190,1.317841612489832682e-40,3.129743827155444524e+00,1.060693850176681041e-68
8.183593750000000000e-01,0.000000000000000000e+00,1.268630029237794444e-190,5.612952803215123153e-41,3.543916480336857244e+00,3.193090669484082216e-68
8.193359375000000000e-01,0.000000000000000000e+00,2.024696563463521631e-191,2.381567319132195414e-41,3.997619575418478011e+00,9.575815033474843004e-68
8.203125000000000000e-01,0.000000000000000000e+00,3.219053556788682684e-192,1.006647992524021086e-41,4.492237882613596689e+00,2.860773963835703769e-67
8.212890625000000000e-01,0.000000000000000000e+00,5.098468693070398198e-193,4.238729471889514445e-42,5.028834310061094826e+00,8.514019461184299222e-67
8.222656250000000000e-01,0.000000000000000000e+00,8.044417636843557302e-194,1.778021733587484893e-42,5.608092981870190563e+00,2.524230619564045593e-66
8.232421875000000000e-01,0.000000000000000000e+00,1.264424086068253872e-194,7.429878793764389863e-43,6.230263034982215231e+00,7.455327405937027148e-66
8.242187500000000000e-01,0.000000000000000000e+00,1.979858756937177831e-195,3.092927149649854220e-43,6.895104576554098585e+00,2.193550860638483032e-65
8.251953125000000000e-01,0.000000000000000000e+00,3.088296260107321826e-196,1.282628691759073769e-43,7.601838351590754606e+00,6.429422928667401025e-65
8.261718750000000000e-01,0.000000000000000000e+00,4.798958565639795484e-197,5.298775364521274044e-44,8.349100741292987848e+00,1.877325497822948522e-64
8.271484375000000000e-01,0.000000000000000000e+00,7.428794469259098934e-198,2.180687149621028970e-44,9.134905739293939675e+00,5.460726945426673138e-64
8.281250000000000000e-01,0.000000000000000000e+00,1.145599944095783797e-198,8.940349943000541908e-45,9.956615529892607341e+00,1.582357613744494767e-63
8.291015625000000000e-01,0.000000000000000000e+00,1.759911878558193867e-199,3.651396292094035996e-45,1.081092121519501070e+01,4.567747822457245677e-63
8.300781250000000000e-01,0.000000000000000000e+00,2.693346067538445926e-200,1.485616520245397693e-45,1.169383510408721882e+01,1.313538768921961947e-62
8.310546875000000000e-01,0.000000000000000000e+00,4.106167812128209040e-201,6.021404019742047792e-46,1.260069578453142647e+01,3.762937193873814312e-62
8.320312500000000000e-01,0.000000000000000000e+00,6.236264506279966553e-202,2.431263970262753033e-46,1.352618695335312715e+01,1.073876508131857374e-61
8.330078125000000000e-01,0.000000000000000000e+00,9.435298799858975874e-203,9.779344788025721746e-47,1.446437067838233759e+01,3.052987402310285679e-61
8.339843750000000000e-01,0.000000000000000000e+00,1.422099838267573326e-203,3.918597889914063776e-47,1.540873542281956610e+01,8.646472819061288088e-61
8.349609375000000000e-01,0.000000000000000000e+00,2.135245493775425164e-204,1.564209576352067455e-47,1.635225877962629326e+01,2.439474298679565722e-60
8.359375000000000000e-01,0.000000000000000000e+00,3.193808254487158014e-205,6.220173211028319736e-48,1.728748445532202282e+01,6.856410499476272252e-60
8.369140625000000000e-01,0.000000000000000000e+00,4.758972136433806594e-206,2.464071551383434929e-48,1.820661262035827832e+01,1.919732307202365100e-59
8.378906250000000000e-01,0.000000000000000000e+00,7.064164161351553960e-207,9.724055946221742658e-49,1.910160232119461909e+01,5.354609869336409476e-59
8.388671875000000000e-01,0.000000000000000000e+00,1.044604042485530989e-207,3.822829080446719602e-49,1.996428424218602515e+01,1.487847064925221527e-58
8.398437500000000000e-01,0.000000000000000000e+00,1.538813257517059644e-208,1.497151022609066251e-49,2.078648172858754961e+01,4.118433416653397153e-58
8.408203125000000000e-01,0.000000000000000000e+00,2.258205362707557586e-209,5.841032726594067666e-50,2.156013765026278151e+01,1.135662024412590289e-57
8.417968750000000000e-01,0.000000000000000000e+00,3.301294342094774324e-210,2.270162606594247621e-50,2.227744441295363131e+01,3.119675743252434829e-57
8.427734375000000000e-01,0.000000000000000000e+00,4.807821760494030170e-211,8.789569209640118948e-51,2.293097422252797557e+01,8.537153824005554815e-57
8.437500000000000000e-01,0.000000000000000000e+00,6.975185598706846850e-212,3.390170281491913956e-51,2.351380658755924813e+01,2.327341186928646412e-56
8.447265625000000000e-01,0.000000000000000000e+00,1.008106639908322720e-212,1.302622972294957810e-51,2.401965001426490431e+01,6.320483499892616109e-56
8.457031250000000000e-01,0.000000000000000000e+00,1.451444655338984470e-213,4.986080102559756964e-52,2.444295490944536198e+01,1.709951712800721581e-55
8.466796875000000000e-01,0.000000000000000000e+00,2.081794150062355536e-214,1.901266813559947372e-52,2.477901486238667417e+01,4.608511645104269032e-55
8.476562500000000000e-01,0.000000000000000000e+00,2.974530217309667130e-215,7.222211162509273097e-53,2.502405372290400010e+01,1.237316572707685007e-54
8.486328125000000000e-01,0.000000000000000000e+00,4.233916458608142578e-216,2.733006059736895288e-53,2.517529622343551665e+01,3.309361945854781822e-54
8.496093750000000000e-01,0.000000000000000000e+00,6.003568660871832218e-217,1.030277712723114752e-53,2.523102029859995810e+01,8.817612420451348029e-54
8.505859375000000000e-01,0.000000000000000000e+00,8.480471076686765680e-218,3.869112108314905040e-54,2.519058972312911493e+01,2.340459014143010387e-53
8.515625000000000000e-01,0.000000000000000000e+00,1.193366303535485645e-218,1.447476828689808131e-54,2.505446620326198470e+01,6.188627930197405326e-53
8.525390625000000000e-01,0.000000000000000000e+00,1.672903393755660295e-219,5.394550025712129250e-55,2.482420060029453523e+01,1.630162895604201738e-52
8.535156250000000000e-01,0.000000000000000000e+00,2.336206627830619912e-220,2.002820958626263281e-55,2.450240351954971985e+01,4.277705998543438708e-52
8.544921875000000000e-01,0.000000000000000000e+00,3.250086645736605495e-221,7.407511392696511740e-56,2.409269604464231307e+01,1.118237776634315212e-51
8.554687500000000000e-01,0.000000000000000000e+00,4.504244166539156503e-222,2.729265759823956728e-56,2.359964191696849767e+01,2.912062451664039692e-51
8.564453125000000000e-01,0.000000000000000000e+00,6.218594069406842854e-223,1.001757548110029982e-56,2.302866293636218131e+01,7.554583182298982518e-51
8.574218750000000000e-01,0.000000000000000000e+00,8.552750242470558190e-224,3.662880229967240350e-57,2.238593977516031330e+01,1.952376755813848583e-50
8.583984375000000000e-01,0.000000000000000000e+00,1.171824758392143351e-224,1.334215897138871864e-57,2.167830074129114237e+01,5.026434730328411881e-50
8.593750000000000000e-01,0.000000000000000000e+00,1.599421196411513469e-225,4.841420466000643011e-58,2.091310128618530584e+01,1.289139051410772011e-49
8.603515625000000000e-01,0.000000000000000000e+00,2.174734894281593572e-226,1.750099700752413534e-58,2.009809722338277638e+01,3.293690442503778632e-49
8.613281250000000000e-01,0.000000000000000000e+00,2.945731077795540631e-227,6.302256536666083806e-59,1.924131470028189739e+01,8.383185818527576744e-49
8.623046875000000000e-01,0.000000000000000000e+00,3.974872186973169467e-228,2.260854752717196779e-59,1.835091994875063648e+01,2.125586111697542019e-48
8.632812500000000000e-01,0.000000000000000000e+00,5.343139809260552012e-229,8.079649944832104918e-60,1.743509173396899570e+01,5.368977858263355676e-48
8.642578125000000000e-01,0.000000000000000000e+00,7.155058780295801637e-230,2.876442693043132746e-60,1.650189923177549289e+01,1.350976579291483153e-47
8.652343750000000000e-01,0.000000000000000000e+00,9.544939318949136379e-231,1.020145703970383735e-60,1.555918780263788292e+01,3.386470722521507756e-47
8.662109375000000000e-01,0.000000000000000000e+00,1.268459004033179477e-231,3.604225724032985913e-61,1.461447480714335612e+01,8.456489783511620373e-47
8.671875000000000000e-01,0.000000000000000000e+00,1.679279543172131380e-232,1.268542602257647808e-61,1.367485723729936176e+01,2.103663296886587862e-46
8.681640625000000000e-01,0.000000000000000000e+00,2.214689554807119682e-233,4.447760872855023900e-62,1.274693253471428100e+01,5.213214914414137663e-46
8.691406250000000000e-01,0.000000000000000000e+00,2.909685268881691158e-234,1.553535211179192339e-62,1.183673354606441741e+01,1.286999346439889368e-45
8.701171875000000000e-01,0.000000000000000000e+00,3.808223873552943193e-235,5.405602044263945475e-63,1.094967814310430576e+01,3.165150183325639082e-45
8.710937500000000000e-01,0.000000000000000000e+00,4.965262635466957080e-236,1.873744354145549831e-63,1.009053362298187118e+01,7.754496692210371718e-45
8.720703125000000000e-01,0.000000000000000000e+00,6.449191564764701235e-237,6.470232732561436986e-64,9.263395617584949449e+00,1.892588541850142402e-44
8.730468750000000000e-01,0.000000000000000000e+00,8.344717280022395464e-238,2.225731465723997938e-64,8.471680889116703028e+00,4.601528284386166242e-44
8.740234375000000000e-01,0.000000000000000000e+00,1.075625960261525048e-238,7.627266599696815479e-65,7.718133082036466419e+00,1.114528769086534196e-43
8.750000000000000000e-01,0.000000000000000000e+00,1.381192531986272526e-239,2.603804576499620131e-65,7.004840245580452596e+00,2.689204125175620799e-43
8.759765625000000000e-01,0.000000000000000000e+00,1.766812509865794678e-240,8.855052558141552112e-66,6.333262740582283890e+00,6.463973276190190802e-43
8.769531250000000000e-01,0.000000000000000000e+00,2.251489924182009844e-241,2.999971980860045665e-66,5.704270001170497650e+00,1.547813512679219989e-42
8.779296875000000000e-01,0.000000000000000000e+00,2.858201533753661031e-242,1.012480230038307141e-66,5.118184535810687663e+00,3.692164254310848302e-42
8.789062500000000000e-01,0.000000000000000000e+00,3.614589528825060598e-243,3.404075651152073179e-67,4.574831520729115475e+00,8.773779000878087956e-42
8.798828125000000000e-01,0.000000000000000000e+00,4.553742011460190164e-244,1.140132045556610937e-67,4.073592357890165161e+00,2.076996030624016386e-41
8.808593750000000000e-01,0.000000000000000000e+00,5.715064769075282916e-245,3.804121679189272336e-68,3.613460633859467031e+00,4.898103301334583973e-41
8.818359375000000000e-01,0.000000000000000000e+00,7.145246056593221998e-246,1.264436271006297853e-68,3.193099018454120142e+00,1.150703706126521203e-40
8.828125000000000000e-01,0.000000000000000000e+00,8.899313768847175972e-247,4.186805526421745615e-69,2.810895775745311020e+00,2.693037379849977940e-40
8.837890625000000000e-01,0.000000000000000000e+00,1.104178146745650712e-247,1.381058039054621127e-69,2.465019717080372263e+00,6.278625062081010045e-40
8.847656250000000000e-01,0.000000000000000000e+00,1.364787618750591493e-248,4.538207714284207825e-70,2.153472598672345750e+00,1.458243384928205762e-39
8.857421875000000000e-01,0.000000000000000000e+00,1.680483676800604116e-249,1.485593899167909590e-70,1.874138147605569182e+00,3.373951060215132742e-39
8.867187500000000000e-01,0.000000000000000000e+00,2.061326662700473514e-250,4.844613586311320603e-71,1.624827083019417140e+00,7.776619331204099925e-39
8.876953125000000000e-01,0.000000000000000000e+00,2.518851946592555563e-251,1.573843252156983589e-71,1.403317677707671685e+00,1.785608318183246166e-38
8.886718750000000000e-01,0.000000000000000000e+00,3.066209039909308157e-252,5.093392071916217415e-72,1.207391574256592826e+00,4.084367937134854507e-38
8.896484375000000000e-01,0.000000000000000000e+00,3.718297856215712605e-253,1.642086526220085967e-72,1.034864724978467487e+00,9.306937857682026144e-38
8.906250000000000000e-01,0.000000000000000000e+00,4.491898049810069195e-254,5.273855973708296292e-73,8.836134631417620344e-01,2.112671958956982759e-37
8.916015625000000000e-01,0.000000000000000000e+00,5.405786673656023744e-255,1.687344619359703946e-73,7.515958322294086225e-01,4.777499166856212515e-37
8.925781250000000000e-01,0.000000000000000000e+00,6.480838720389343844e-256,5.378022497728751307e-74,6.368683990077235180e-01,1.076248278906429505e-36
8.935546875000000000e-01,0.000000000000000000e+00,7.740104470464575070e-257,1.707594457112081860e-74,5.375988547667307493e-01,2.415280738529720552e-36
8.945312500000000000e-01,0.000000000000000000e+00,9.208857002107960193e-258,5.401198721363279535e-75,4.520747676660957226e-01,5.399655641838819653e-36
8.955078125000000000e-01,0.000000000000000000e+00,1.091460275433933552e-258,1.701918950050034016e-75,3.787088887903072854e-01,1.202562918333721251e-35
8.964843750000000000e-01,0.000000000000000000e+00,1.288704771554165533e-259,5.342332196552384533e-76,3.160414368807249463e-01,2.668043156058230810e-35
8.974609375000000000e-01,0.000000000000000000e+00,1.515801167616088669e-260,1.670575868211023064e-76,2.627397937302702324e-01,5.896865065574600784e-35
8.984375000000000000e-01,0.000000000000000000e+00,1.776128307551675373e-261,5.204090201851283718e-77,2.175960360890979717e-01,1.298353127211148036e-34
8.994140625000000000e-01,0.000000000000000000e+00,2.073240732799497516e-262,1.614978427243751147e-77,1.795227129371103070e-01,2.847788713539743818e-34
9.003906250000000000e-01,0.000000000000000000e+00,2.410840216822764135e-263,4.992659330327125925e-78,1.475472514370625710e-01,6.222515665804601598e-34
9.013671875000000000e-01,0.000000000000000000e+00,2.792739453684366874e-264,1.537589622979715574e-78,1.208053430117519145e-01,1.354464200748919752e-33
9.023437500000000000e-01,0.000000000000000000e+00,3.222817485896571042e-265,4.717286389218995780e-79,9.853362485724898034e-02,2.937056905831952071e-33
9.033203125000000000e-01,0.000000000000000000e+00,3.704966625605246319e-266,1.441741319710278617e-79,8.006193367134940841e-02,6.344545107015668371e-33
9.042968750000000000e-01,0.000000000000000000e+00,4.243030827504043670e-267,4.389608067658798347e-80,6.480536906067337066e-02,1.365312026183308795e-32
9.052734375000000000e-01,0.000000000000000000e+00,4.840735709841728892e-268,1.331396599676087008e-80,5.225636534895491264e-02,2.926891611723243950e-32
9.062500000000000000e-01,0.000000000000000000e+00,5.501610687995482157e-269,4.022837033851792933e-81,4.197693343572822533e-02,6.250642526196671340e-32
9.072265625000000000e-01,0.000000000000000000e+00,6.228903978068128113e-270,1.210878961759525781e-81,3.359119978346306740e-02,1.329798940871540474e-31
9.082031250000000000e-01,0.000000000000000000e+00,7.025491538766776717e-271,3.630883595312429033e-82,2.677833813518980602e-02,2.818321937279194006e-31
9.091796875000000000e-01,0.000000000000000000e+00,7.893781339637061996e-272,1.084594046025102264e-82,2.126596155832219393e-02,5.950295275534442942e-31
9.101562500000000000e-01,0.000000000000000000e+00,8.835614662118874464e-273,3.227493707510449059e-83,1.682401805762045316e-02,1.251496766945430444e-30
9.111328125000000000e-01,0.000000000000000000e+00,9.852166445186259938e-274,9.567685484454884184e-84,1.325921232447544069e-02,2.622190529323541681e-30
9.121093750000000000e-01,0.000000000000000000e+00,1.094384696658216114e-274,2.825476338469321881e-84,1.040995908476684273e-02,5.473209284541537605e-30
9.130859375000000000e-01,0.000000000000000000e+00,1.211020739070041830e-275,8.312272209283282533e-85,8.141859767636223238e-03,1.138054770369399756e-29
9.140625000000000000e-01,0.000000000000000000e+00,1.334985190135615690e-276,2.436077706094680144e-85,6.343683565129326282e-03,2.357369010679810757e-29
9.150390625000000000e-01,0.000000000000000000e+00,1.466035925928564882e-277,7.112230376274395421e-86,4.923826063764999428e-03,4.864467147625095302e-29
9.160156250000000000e-01,0.000000000000000000e+00,1.603821666832247189e-278,2.068539374337271238e-86,3.807213154896208103e-03,9.999684028975549853e-29
9.169921875000000000e-01,0.000000000000000000e+00,1.747876879087891900e-279,5.993286878905634845e-87,2.932614515887492935e-03,2.047767179047622216e-28
9.179687500000000000e-01,0.000000000000000000e+00,1.897618461508919283e-280,1.729854751728441848e-87,2.250329251286614912e-03,4.177516526503453620e-28
9.189453125000000000e-01,0.000000000000000000e+00,2.052344463821158698e-281,4.973905265659008499e-88,1.720205964023787488e-03,8.489831550825942893e-28
9.199218750000000000e-01,0.000000000000000000e+00,2.211235049247409153e-282,1.424717234185330840e-88,1.309960289876449004e-03,1.718791780263640735e-27
9.208984375000000000e-01,0.000000000000000000e+00,2.373355870358475648e-283,4.065398703349749422e-89,9.937545046099826099e-04,3.466496458633519999e-27
9.218750000000000000e-01,0.000000000000000000e+00,2.537663974529139335e-284,1.155635591457037842e-89,7.510059675479382633e-04,6.964686167331387862e-27
9.228515625000000000e-01,0.000000000000000000e+00,2.703016294706698512e-285,3.272517453049807357e-90,5.653936982633249540e-04,1.393977103696752416e-26
9.238281250000000000e-01,0.000000000000000000e+00,2.868180714134081764e-286,9.231798825713007453e-91,4.240351293369829249e-04,2.779412634041358215e-26
9.248046875000000000e-01,0.000000000000000000e+00,3.031849622041807470e-287,2.594382406915343674e-91,3.168079046520149789e-04,5.520694462204728831e-26
9.257812500000000000e-01,0.000000000000000000e+00,3.192655803379403490e-288,7.263148894292784190e-92,2.357943958045704332e-04,1.092389947732369469e-25
9.267578125000000000e-01,0.000000000000000000e+00,3.349190431789198275e-289,2.025625716285747939e-92,1.748293112621072780e-04,2.153302159753975097e-25
9.277343750000000000e-01,0.000000000000000000e+00,3.500022863916772883e-290,5.627775372596543543e-93,1.291333187154946683e-04,4.228395042220207546e-25
9.287109375000000000e-01,0.000000000000000000e+00,3.643721867376473670e-291,1.557605978239086379e-93,9.501795437978998826e-05,8.271598236016921694e-25
9.296875000000000000e-01,0.000000000000000000e+00,3.778877856916132779e-292,4.294590451188669658e-94,6.964923300681633922e-05,1.611931591587393841e-24
9.306640625000000000e-01,0.000000000000000000e+00,3.904125665940716850e-293,1.179584890374223910e-94,5.085929059154834425e-05,3.129299134209575640e-24
9.316406250000000000e-01,0.000000000000000000e+00,4.018167345717079363e-294,3.227601775723956647e-95,3.699708915084385746e-05,6.051887566964658589e-24
9.326171875000000000e-01,0.000000000000000000e+00,4.119794464040627010e-295,8.797798047410736364e-96,2.681069746452137835e-05,1.165944612771800846e-23
9.335937500000000000e-01,0.000000000000000000e+00,4.207909370171395726e-296,2.388973484188590507e-96,1.935494609156115719e-05,2.237733106876090696e-23
9.345703125000000000e-01,0.000000000000000000e+00,4.281544904159534716e-297,6.462372211260046772e-97,1.391935521811390058e-05,4.278405583694677072e-23
9.355468750000000000e-01,0.000000000000000000e+00,4.339882056392769439e-298,1.741469630708921829e-97,9.972167579718887263e-06,8.148898633916097237e-23
9.365234375000000000e-01,0.000000000000000000e+00,4.382265126798120439e-299,4.675016415889810689e-98,7.117104067055980877e-06,1.546176886304643345e-22
9.375000000000000000e-01,0.000000000000000000e+00,4.408213991481093025e-300,1.250240816501665330e-98,5.060114711250608834e-06,2.922555289404526188e-22
9.384765625000000000e-01,0.000000000000000000e+00,4.417433155967669009e-301,3.330791933194285512e-99,3.583939802175342033e-06,5.503127731642375387e-22
9.394531250000000000e-01,0.000000000000000000e+00,4.409817356357606757e-302,8.839844657044052840e-100,2.528740991070274690e-06,1.032285313263350560e-21
9.404296875000000000e-01,0.000000000000000000e+00,4.385453559945107187e-303,2.337141785918220410e-100,1.777425017954775040e-06,1.929004326949374765e-21
9.414062500000000000e-01,0.000000000000000000e+00,4.344619312141238466e-304,6.155577242177930313e-101,1.244576300947587527e-06,3.590954920134264464e-21
9.423828125000000000e-01,0.000000000000000000e+00,4.287777473628815413e-305,1.615086579743051973e-101,8.681505869160506839e-07,6.659321809094821697e-21
9.433593750000000000e-01,0.000000000000000000e+00,4.215567487284702927e-306,4.221493545602024009e-102,6.032702342274597163e-07,1.230249932560215225e-20
9.443359375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.099207666563911031e-102,4.176110963057821735e-07,2.264122889584030470e-20
9.453125000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.851258979158630838e-103,2.879887084000449244e-07,4.150973289049961649e-20
9.462890625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.367783931176270266e-104,1.978436831302460026e-07,7.581291232705456955e-20
9.472656250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.896620299234446824e-104,1.353979892350710111e-07,1.379366644355154878e-19
9.482421875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.863704776729865442e-105,9.230931733405008241e-08,2.500112533254506717e-19
9.492187500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.242502625253154276e-105,6.269344885090758184e-08,4.514219711715757908e-19
9.501953125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.162064484668608893e-106,4.241720831598527243e-08,8.119870938613876857e-19
9.511718750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.016548561272184644e-107,2.858941708659747813e-08,1.454986145678845778e-18
9.521484375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.024638220622169593e-107,1.919604755140616708e-08,2.597238832856324509e-18
9.531250000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.093903724854676326e-108,1.283989971167256461e-08,4.618577285187562222e-18
9.541015625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.276724910077107576e-108,8.555684166199958462e-09,8.181780818194501923e-18
9.550781250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.187771836770901386e-109,5.679252197837159361e-09,1.443878882710944275e-17
9.560546875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.929036643441576561e-110,3.755526781631606193e-09,2.538382040916419104e-17
9.570312500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.964703045892859136e-110,2.473966816124207384e-09,4.445560308244576320e-17
9.580078125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.849720500081413270e-111,1.623529464218518709e-09,7.756027210379095925e-17
9.589843750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.192558794824985999e-111,1.061377257030584870e-09,1.348017219434624789e-16
9.599609375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.921367457704619972e-112,6.912301583725604947e-10,2.333967765649434421e-16
9.609375000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.129119143557324601e-113,4.484550066237105648e-10,4.025664386634152701e-16
9.619140625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.733120887807327418e-113,2.898400351514036805e-10,6.917092374556587121e-16
9.628906250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.197252902987065101e-114,1.866126879746190646e-10,1.184003219908909761e-15
9.638671875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.012615842913553503e-114,1.196925890831350548e-10,2.018949655057741722e-15
9.648437500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.433703101762878973e-115,7.647802292304174580e-11,3.429583597395550231e-15
9.658203125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.826849103081201725e-116,4.867986230414495182e-11,5.803641739074400564e-15
9.667968750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.389771000187159108e-116,3.086777514838175926e-11,9.783699282040827471e-15
9.677734375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.302144067984979144e-117,1.949865310720184002e-11,1.643042864087915164e-14
9.687500000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.816135629314493776e-118,1.227007439636401226e-11,2.748767388307056585e-14
9.697265625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.843025969380576954e-118,7.691890214442791971e-12,4.581106453257665808e-14
9.707031250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.329264504424193532e-119,4.803549340612210192e-12,7.605820574489747981e-14
9.716796875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.013071469081882315e-119,2.988372512590247863e-12,1.257954885526539466e-13
9.726562500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.361616348228063981e-120,1.852040622165779742e-12,2.072656603221814295e-13
9.736328125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.484308879607072580e-121,1.143429996625236696e-12,3.401989278528682732e-13
9.746093750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.268754993552746510e-121,7.032535811879800381e-13,5.562651149058772455e-13
9.755859375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.923996985819395988e-122,4.308812754038140418e-13,9.060955701071339992e-13
9.765625000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.713042159541265843e-123,2.629944531184010526e-13,1.470311951637097401e-12
9.775390625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.535341987117554431e-123,1.599111895761919861e-13,2.376776067766699799e-12
9.785156250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.498115758367758261e-124,9.686221972413095656e-14,3.827457193264797710e-12
9.794921875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.939744462333928248e-125,5.844848767967554517e-14,6.140103850047740055e-12
9.804687500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.795238573747276755e-125,3.513463432480099125e-14,9.812606628516424957e-12
9.814453125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.043720366915780986e-126,2.103976550562042799e-14,1.562199014473117317e-11
9.824218750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.073677882887340109e-127,1.255132717694711785e-14,2.477602485214252224e-11
9.833984375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.028284621974197549e-127,7.459018836978376057e-15,3.914444992001293701e-11
9.843750000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.516663502356322908e-128,4.415877887660453782e-15,6.161012061699739146e-11
9.853515625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.001958819847904149e-128,2.604328147326170749e-15,9.660002117217216480e-11
9.863281250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.214243135110955804e-129,1.530092379719311798e-15,1.508848662388814677e-10
9.873046875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.874656739853367223e-130,8.955356882996248539e-16,2.347780227801935981e-10
9.882812500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.069069820362346206e-130,5.221453819267148195e-16,3.639255084760612823e-10
9.892578125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.335669545674637718e-131,3.032796588032759993e-16,5.619670499566836167e-10
9.902343750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.083467186470302322e-132,1.754843625331224917e-16,8.644751324707830256e-10
9.912109375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.102178535450866203e-132,1.011525556939260168e-16,1.324760759854232535e-09
9.921875000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.380604068859238215e-133,5.808427803983873592e-17,2.022393702908119317e-09
9.931640625000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.122308040224971689e-134,3.322642603078702581e-17,3.075652398241140803e-09
9.941406250000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.097962508216718734e-134,1.893441802377561174e-17,4.659637116042580843e-09
9.951171875000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.344512903137540781e-135,1.074888931233930867e-17,7.032508063402744956e-09
9.960937500000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.987248884480219918e-136,6.078809289372682636e-18,1.057332738656683493e-08
9.970703125000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.056848546648012367e-136,3.424654346019598142e-18,1.583639838894393530e-08
9.980468750000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.231042098151000071e-137,1.922021617727133377e-18,2.362895175067262327e-08
9.990234375000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.691871118062850637e-138,1.074590730189825982e-18,3.512172114669612290e-08
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.829415207211372765e-139,5.985097225257219614e-19,5.200563737654368851e-08


==> Data/transport_pod.csv <==
0.000000000000000000e+00,-5.630836508868641843e-13,1.130034867763418660e-12,-1.705191922992538300e-12,2.292549830529289068e-12,-2.896519395861885116e-12,3.521397583250429619e-12,-4.172069374003273268e-12,4.853613496356989909e-12,-5.571199209429555932e-12,6.330535705020845505e-12,-7.138212384464465154e-12,8.000762812682138403e-12,-8.925792613703742440e-12,9.921392849529357683e-12,-1.099667080485533521e-11,1.216149522666881699e-11,-1.342712209863664019e-11,1.480576577138348338e-11,-1.631133574563070621e-11,1.795908159598486042e-11
9.765625000000000000e-04,-8.357728029616262599e-13,1.677557778020227763e-12,-2.531122081134325186e-12,3.402854116107273397e-12,-4.299181480650962617e-12,5.226838954057802522e-12,-6.192494325478470341e-12,7.203678598728321947e-12,-8.268495290579894186e-12,9.394958281391113664e-12,-1.059320166307831101e-11,1.187257768226618326e-11,-1.324441776954024541e-11,1.472102530292309719e-11,-1.631534447474325411e-11,1.804233265611035475e-11,-1.991861002851279261e-11,2.196214504745011564e-11,-2.419307319040907289e-11,2.663459521836351873e-11
1.953125000000000000e-03,-1.235934965482243797e-12,2.480687964073746699e-12,-3.743141159442270327e-12,5.032375557934010146e-12,-6.357868224948770575e-12,7.729328028310833432e-12,-9.157064429637928882e-12,1.065200217528067261e-11,-1.222587786217643746e-11,1.389143921420865624e-11,-1.566207959765447688e-11,1.755282291043824827e-11,-1.957994833975962301e-11,2.176119470709801662e-11,-2.411658871735722354e-11,2.666757309768841289e-11,-2.943846609624461985e-11,3.245589083947231224e-11,-3.574999627928288071e-11,3.935411610304917485e-11
2.929687500000000000e-03,-1.821119318713704249e-12,3.655052362118091369e-12,-5.515154122509666884e-12,7.414677162184690751e-12,-9.367285918292223013e-12,1.138764110135762064e-11,-1.349074058845309287e-11,1.569264255216543114e-11,-1.801055512411567361e-11,2.046314625994000158e-11,-2.307037217784847077e-11,2.585421674384906499e-11,-2.883824342519991646e-11,3.204904263254693825e-11,-3.551541501753234520e-11,3.926920851752939423e-11,-4.334591107541755500e-11,4.778514834258978938e-11,-5.263043787676752183e-11,5.793061297050365599e-11
3.906250000000000000e-03,-2.673323910330760445e-12,5.365482580801939072e-12,-8.095821579854993455e-12,1.088388992646904807e-11,-1.374992283117819347e-11,1.671504086401057187e-11,-1.980145724039122923e-11,2.303265862540690434e-11,-2.643378701691623256e-11,3.003207594718879103e-11,-3.385671345330302368e-11,3.793990485277329294e-11,-4.231653758955331024e-11,4.702493304692759168e-11,-5.210732117056499080e-11,5.761061601188520453e-11,-6.358650617762501289e-11,7.009237320328848275e-11,-7.719256935316987783e-11,8.495830449740948698e-11
4.882812500000000000e-03,-3.909577956512366725e-12,7.846973071323759541e-12,-1.183995794202391538e-11,1.591721286026137605e-11,-2.010836505986213218e-11,2.444391715948623922e-11,-2.895643837555472722e-11,3.368037012480007419e-11,-3.865228232965978172e-11,4.391175791040868859e-11,-4.950177301486086145e-11,5.546874071171714604e-11,-6.186340762576181262e-11,6.874226781881064008e-11,-7.616656567607793527e-11,8.420436787073826146e-11,-9.293123302139827402e-11,1.024309530424372117e-10,-1.127963553722993728e-10,1.241315570298107129e-10
5.859375000000000000e-03,-5.696706561336695174e-12,1.143366261044387322e-11,-1.725173823241554771e-11,2.319216194958395594e-11,-2.929804543503472525e-11,3.561407332236532497e-11,-4.218747812027856536e-11,4.906796735419660660e-11,-5.630913183646280018e-11,6.396828639704255082e-11,-7.210768592467997617e-11,8.079488337045526158e-11,-9.010397809816605985e-11,1.001162448909941223e-10,-1.109208478105444540e-10,1.226168496164942168e-10,-1.353134038736651668e-10,1.491321265697370668e-10,-1.642081041454412915e-10,1.806917398908605699e-10
6.835937500000000000e-03,-8.269951130152053409e-12,1.659821130366168074e-11,-2.504364646433235309e-11,3.366673866772584844e-11,-4.252937758908448274e-11,5.169644551848706637e-11,-6.123624914436409661e-11,7.122097399683835484e-11,-8.172774219536438345e-11,9.284003470513835232e-11,-1.046474978070102702e-10,1.172483672651214448e-10,-1.307493950348376233e-10,1.452681221028682274e-10,-1.609337353051382147e-10,1.778892087887090634e-10,-1.962921926780894499e-10,2.163187432999147397e-10,-2.381635688360542180e-10,2.620442688793661601e-10
7.812500000000000000e-03,-1.196106104786598401e-11,2.400641751360010900e-11,-3.622090962666218994e-11,4.869149874964229241e-11,-6.150794673934201207e-11,7.476361175116907898e-11,-8.855697772314208294e-11,1.029925339891130109e-10,-1.181815474475544914e-10,1.342437749504710176e-10,-1.513091210485206783e-10,1.695185073043170565e-10,-1.890261246140223506e-10,2.100012533388494890e-10,-2.326301690343257622e-10,2.571180833348118977e-10,-2.836930339082666119e-10,3.126076324883042545e-10,-3.441424411068649825e-10,3.786097572608393413e-10
8.789062500000000000e-03,-1.723568401716668586e-11,3.459255213007772500e-11,-5.219260440503248333e-11,7.016091570569149560e-11,-8.862645936146690273e-11,1.077236246168830625e-10,-1.275937571744434340e-10,1.483867253246687334e-10,-1.702626670294776767e-10,1.933937814578567949e-10,-2.179662380761508006e-10,2.441827908492358312e-10,-2.722646316299232039e-10,3.024546981411028318e-10,-3.350200672436187688e-10,3.702556171814724850e-10,-4.084879754329834300e-10,4.500789992437081999e-10,-4.954311293896632162e-10,5.449923029142086928e-10
9.765625000000000000e-03,-2.474482480084670005e-11,4.966282998719855762e-11,-7.492938904499831139e-11,1.007234013805213130e-10,-1.272296311206444312e-10,1.546405400853676469e-10,-1.831585223657609951e-10,2.129979226848932594e-10,-2.443880013451842775e-10,2.775752878415860270e-10,-3.128262701242745547e-10,3.504307230544267612e-10,-3.907052100739997341e-10,4.339966791062313967e-10,-4.806871841891860800e-10,5.311982146806296969e-10,-5.859960640577813011e-10,6.455979181428043306e-10,-7.105782463695813241e-10,7.815763978261070985e-10
1.074218750000000000e-02,-3.539403037149113640e-11,7.103536899324969234e-11,-1.071739976496802194e-10,1.440652430250571880e-10,-1.819727936044901462e-10,2.211712001693941221e-10,-2.619490143459385356e-10,3.046123065158362619e-10,-3.494878963051367693e-10,3.969268477267695605e-10,-4.473092541984122206e-10,5.010480684866647216e-10,-5.585941219125867274e-10,6.204419116060538864e-10,-6.871352421517623599e-10,7.592740464135161460e-10,-8.375221102578656041e-10,9.226152689056910106e-10,-1.015370581450986132e-09,1.116697576422631677e-09
1.171875000000000000e-02,-5.043949618523815653e-11,1.012305921160748447e-10,-1.527287236347067137e-10,2.052968503245793995e-10,-2.593096384950355096e-10,3.151574651054210195e-10,-3.732502772806620735e-10,4.340230753167864598e-10,-4.979398931069596210e-10,5.654995218099246300e-10,-6.372416480517078706e-10,7.137524557657337263e-10,-7.956717607966555658e-10,8.837012832447707113e-10,-9.786122273586716857e-10,1.081255692325086082e-09,-1.192572551980705209e-09,1.313605983438290219e-09,-1.445513776690175115e-09,1.589584183612631724e-09
1.269531250000000000e-02,-7.161556238441044164e-11,1.437291542835845981e-10,-2.168442149338934907e-10,2.914747974230857963e-10,-3.681514411900399519e-10,4.474265940114085377e-10,-5.298809792634792681e-10,6.161301872886250364e-10,-7.068308141480045270e-10,8.026888585776527363e-10,-9.044676234099685574e-10,1.012995927808860164e-09,-1.129178865699482365e-09,1.254007754868157257e-09,-1.388572917347848101e-09,1.534076547163223253e-09,-1.691847593228087976e-09,1.863358864342273824e-09,-2.050244775710953482e-09,2.254322976284316854e-09
1.367187500000000000e-02,-1.013075010165842560e-10,2.033178526797754793e-10,-3.067411315183996012e-10,4.123029983833098600e-10,-5.207515278368712863e-10,6.328663080786348094e-10,-7.494664808465473227e-10,8.714196511735647355e-10,-9.996521763578486430e-10,1.135158750418391316e-09,-1.279014868435556299e-09,1.432388698971442942e-09,-1.596554644782768873e-09,1.772909115414604553e-09,-1.962986786356937796e-09,2.168479675121112726e-09,-2.391257778919762822e-09,2.633392223901076523e-09,-2.897181768037222771e-09,3.185181457021450668e-09
1.464843750000000000e-02,-1.427821992583400146e-10,2.865524308722638969e-10,-4.323090553885657744e-10,5.810716897881526566e-10,-7.338923013137238494e-10,8.918660306805881177e-10,-1.056143695611112820e-09,1.227944636814429225e-09,-1.408569468854502238e-09,1.599415423020333904e-09,-1.801992239696932965e-09,2.017939298407274429e-09,-2.249045110412108139e-09,2.497268404714266411e-09,-2.764761595120020232e-09,3.053896912479439618e-09,-3.367295318339007248e-09,3.707859044430571183e-09,-4.078807905414250784e-09,4.483719903062947931e-09
1.562500000000000000e-02,-2.004963551953398149e-10,4.023763543496358674e-10,-6.070381712759437970e-10,8.159097644473006783e-10,-1.030464009477496945e-09,1.252234381780240741e-09,-1.482831820114223487e-09,1.723962702140143660e-09,-1.977446811548058681e-09,2.245238773005385491e-09,-2.529450195007604610e-09,2.832373266481447160e-09,-3.156508154573793579e-09,3.504592275630218252e-09,-3.879632734320702381e-09,4.284942837400398941e-09,-4.724182103995298865e-09,5.201401703986731351e-09,-5.721094403071929485e-09,6.288251133343414345e-09
1.660156250000000000e-02,-2.805042360496876053e-10,5.629389336408649469e-10,-8.492551463500433440e-10,1.141444905825364509e-09,-1.441562730731399400e-09,1.751747383759404142e-09,-2.074245519919845626e-09,2.411436016798093607e-09,-2.765856093852117614e-09,3.140229804703478789e-09,-3.537499038949775201e-09,3.960856667607412507e-09,-4.413784722694796825e-09,4.900093867585319021e-09,-5.423969438086290173e-09,5.990021387323324342e-09,-6.603339850667997585e-09,7.269558192392333584e-09,-7.994921413377771569e-09,8.786365248217298252e-09
1.757812500000000000e-02,-3.909980333212034753e-10,7.846795528881206350e-10,-1.183756315626532940e-09,1.590997093401866347e-09,-2.009257211673699806e-09,2.441508753958827882e-09,-2.890872695632089318e-09,3.360653359817198510e-09,-3.854374368175532417e-09,4.375817756752109489e-09,-4.929066976490847560e-09,5.518553051922329977e-09,-6.149105912607241708e-09,6.826011131672222489e-09,-7.555071451586202469e-09,8.342676421869629766e-09,-9.195879486058669561e-09,1.012248321719411842e-08,-1.113113560791698445e-08,1.223143692428464713e-08
1.855468750000000000e-02,-5.430165924661008170e-10,1.089749523123162075e-09,-1.643953830616389552e-09,2.209463445209704224e-09,-2.790231449024054922e-09,3.390372196041598757e-09,-4.014205668713931308e-09,4.666304129324872450e-09,-5.351542519579075875e-09,6.075151939318032199e-09,-6.842778979633036031e-09,7.660549290668550865e-09,-8.535138330401494198e-09,9.473848226640262105e-09,-1.048469393556271563e-08,1.157649797095365585e-08,-1.275899627972503468e-08,1.404295562273212214e-08,-1.544030479234720539e-08,1.696428161279141776e-08
1.953125000000000000e-02,-7.513748529613950566e-10,1.507876648196293523e-09,-2.274686280263546467e-09,3.057092481505846449e-09,-3.860547814803563793e-09,4.690726547202511698e-09,-5.553585347671530226e-09,6.455427667461169361e-09,-7.402972295291257443e-09,8.403427434813814934e-09,-9.464571702538435161e-09,1.059484125648726960e-08,-1.180342653348334658e-08,1.310037853754174569e-08,-1.449672485092506902e-08,1.600460127013786371e-08,-1.763739480343824023e-08,1.940990511156356901e-08,-2.133852355749865648e-08,2.344143340353953275e-08
2.050781250000000000e-02,-1.035872647777097769e-09,2.078792328473965355e-09,-3.135879801225663777e-09,4.214403284807780904e-09,-5.321855425446811796e-09,6.466032608648530911e-09,-7.655117214899536879e-09,8.897766421490135424e-09,-1.020320579535208359e-08,1.158133033834292565e-08,-1.304281516606643114e-08,1.459923434265130923e-08,-1.626319335890644494e-08,1.804847275696385312e-08,-1.997018868725593775e-08,2.204496975278266799e-08,-2.429115316831848437e-08,2.672900417479188127e-08,-2.938095922788420923e-08,3.227189821886739755e-08
2.148437500000000000e-02,-1.422865618730395632e-09,2.855381096931314255e-09,-4.307296365825379059e-09,5.788563224454548739e-09,-7.309439382214254211e-09,8.880595771232867308e-09,-1.051323073541186870e-08,1.221918896539839552e-08,-1.401109019571415010e-08,1.590246667508565803e-08,-1.790791274668937678e-08,2.004324774467630688e-08,-2.232569491040711784e-08,2.477407736000260350e-08,-2.740903578754561032e-08,3.025326810075779083e-08,-3.333179594638101262e-08,3.667226189060270036e-08,-4.030525837736553818e-08,4.426469722696151771e-08
2.246093750000000000e-02,-1.947290288598687441e-09,3.907744866300626174e-09,-5.894664258419097733e-09,7.921623267829851212e-09,-1.000261150619382970e-08,1.215218095560756904e-08,-1.438559903729590139e-08,1.671901107201624256e-08,-1.916961464549062424e-08,2.175584564963802675e-08,-2.449758153525192573e-08,2.741636178960104100e-08,-3.053562984628790944e-08,3.388099888317807002e-08,-3.748054508336678969e-08,4.136513249611934936e-08,-4.556877296454844156e-08,5.012902649096295446e-08,-5.508744630383166987e-08,6.049007576043249901e-08
2.343750000000000000e-02,-2.655267728401359412e-09,5.328427087010262006e-09,-8.037554101576434903e-09,1.080109545778681034e-08,-1.363806018297834561e-08,1.656821733466969180e-08,-1.961230394325339313e-08,2.279224465474741050e-08,-2.613138672867510934e-08,2.965475217673436102e-08,-3.338931171350016051e-08,3.736428170667384710e-08,-4.161145104276064120e-08,4.616553892872483759e-08,-5.106459016811053242e-08,5.635041235246916053e-08,-6.206905986230103417e-08,6.827137228026516555e-08,-7.501357222860214388e-08,8.235793291355014700e-08
2.441406250000000000e-02,-3.607433777586856183e-09,7.239093069780211387e-09,-1.091945187435962132e-08,1.467348422032766636e-08,-1.852692115879035067e-08,2.250651893976815532e-08,-2.664033776347482507e-08,3.095803831327072556e-08,-3.549119734224965433e-08,4.027364734825004955e-08,-4.534184419447534996e-08,5.073526727352676430e-08,-5.649685776382227381e-08,6.267349890502299471e-08,-6.931654646189638891e-08,7.648241457606369531e-08,-8.423322461059831387e-08,9.263752551115413819e-08,-1.017710946497928440e-07,1.117178288520905872e-07
2.539062500000000000e-02,-4.883177517510037258e-09,9.799033978121970967e-09,-1.478058186737615798e-08,1.986150455191536268e-08,-2.507650293751689796e-08,3.046165320051523462e-08,-3.605478259699479437e-08,4.189586558125783788e-08,-4.802744821459647984e-08,5.449510247267433383e-08,-6.134791927909187537e-08,6.863904317383311138e-08,-7.642625907936136109e-08,8.477263443529368253e-08,-9.374722795187778734e-08,1.034258718167566787e-07,-1.138920368648293178e-07,1.252377942841716857e-07,-1.375648815129734692e-07,1.509858897875363676e-07
2.636718750000000000e-02,-6.586011385345189040e-09,1.321593965622654132e-08,-1.993414790483691301e-08,2.678589663246931651e-08,-3.381780669690567787e-08,4.107833878456458587e-08,-4.861829398447592432e-08,5.649134495768187020e-08,-6.475460094285297175e-08,7.346921480216872524e-08,-8.270104044242948191e-08,9.252134573344179824e-08,-1.030075946252279745e-07,1.142443017005286270e-07,-1.263239751733268718e-07,1.393481572273518737e-07,-1.534285744415300919e-07,1.686884135764041975e-07,-1.852637369436195905e-07,2.033050574375876510e-07
2.734375000000000000e-02,-8.850341472925807307e-09,1.775948124541418260e-08,-2.678681226321328462e-08,3.599292335335589621e-08,-4.544021540747907040e-08,5.519353955384803667e-08,-6.532086460771767411e-08,7.589398324766086223e-08,-8.698926323301610364e-08,9.868845498293456198e-08,-1.110795641300369938e-07,1.242577994478057113e-07,-1.383266092817251464e-07,1.533988158748255011e-07,-1.695978648346297551e-07,1.870592027841851135e-07,-2.059317997327799084e-07,2.263798363911617012e-07,-2.485845755767490672e-07,2.727464406400382721e-07
2.832031250000000000e-02,-1.184996256610622301e-08,2.377835276465636860e-08,-3.586438745452596305e-08,4.818887061890271550e-08,-6.083501065835134058e-08,7.388926729300603069e-08,-8.744223628748097610e-08,1.015895851649416953e-07,-1.164330490218638131e-07,1.320814997556388204e-07,-1.486520997863861708e-07,1.662715572467530351e-07,-1.850774939164342991e-07,2.052199451095586226e-07,-2.268630083087849747e-07,2.501866593965229590e-07,-2.753887605968412602e-07,3.026872818733244291e-07,-3.323227638200344780e-07,3.645610508686177031e-07
2.929687500000000000e-02,-1.580866563306512762e-08,3.172154977039952362e-08,-4.784391374615740156e-08,6.428311698377341121e-08,-8.114969736331203998e-08,9.855848967261094523e-08,-1.166297946498997401e-07,1.354906139941578630e-07,-1.552759641270393468e-07,1.761302859111350816e-07,-1.982089672382890931e-07,2.216799938213522697e-07,-2.467257518060615717e-07,2.735449997783685142e-07,-3.023550356028980451e-07,3.333940836729599316e-07,-3.669239290531273005e-07,4.032328316727271100e-07,-4.426387534906591620e-07,4.854929384301388470e-07
3.027343750000000000e-02,-2.101341774565258780e-08,4.216480696929772454e-08,-6.359351193931843740e-08,8.544164019960026613e-08,-1.078554840233062612e-07,1.309869921462024703e-07,-1.549953085049245172e-07,1.800483951502071869e-07,-2.063247596920027987e-07,2.340153073116229415e-07,-2.633253385213351130e-07,2.944767154913763285e-07,-3.277102253406143778e-07,3.632881631400610529e-07,-4.014971694201330960e-07,4.426513520380814803e-07,-4.870957303559041163e-07,5.352100404918021248e-07,-5.874129483101220989e-07,6.441667160690667249e-07
3.125000000000000000e-02,-2.783065487267644134e-08,5.584328063076154924e-08,-8.422165011028829446e-08,1.131531588436165969e-07,-1.428306915639970809e-07,1.734545499816522035e-07,-2.052344694864448316e-07,2.383917445344420349e-07,-2.731614908190512642e-07,3.097950668118527873e-07,-3.485626867521770048e-07,3.897562514381530674e-07,-4.336924329440862425e-07,4.807160456067550904e-07,-5.312037449078932383e-07,5.855680952739431011e-07,-6.442620517828909557e-07,7.077839114339942728e-07,-7.766827864825933542e-07,8.515646642795905025e-07
3.222656250000000000e-02,-3.672632561523697659e-08,7.369175440349873263e-08,-1.111377425204191499e-07,1.493104804695284671e-07,-1.884633284974547573e-07,2.288593346317854826e-07,-2.707738667182338355e-07,3.144973853947633652e-07,-3.603383922877456680e-07,4.086265873687149053e-07,-4.597162700270855315e-07,5.139900232176489170e-07,-5.718627253317037917e-07,6.337859295052787265e-07,-7.002526668975668500e-07,7.718027229836749159e-07,-8.490284483461413984e-07,9.325811701930628028e-07,-1.023178275047238045e-06,1.121611044652571360e-06
3.320312500000000000e-02,-4.829042343779121893e-08,9.689384090297986640e-08,-1.461263097498992358e-07,1.963100468588968583e-07,-2.477765979453337708e-07,3.008701136390790065e-07,-3.559507688096624767e-07,4.133983668879771811e-07,-4.736161689582706058e-07,5.370349898106349662e-07,-6.041176096654651828e-07,6.753635498736934584e-07,-7.513142665825991995e-07,8.325588192436270997e-07,-9.197400807235342479e-07,1.013561553326637610e-06,-1.114794869919426973e-06,1.224288062390103959e-06,-1.342974687451505694e-06,1.471883913702932978e-06
3.417968750000000000e-02,-6.326685423902606020e-08,1.269418925405572940e-07,-1.914372679892584195e-07,2.571731188612952357e-07,-3.245816733773304597e-07,3.941114933702239559e-07,-4.662319021695240928e-07,5.414376496406560213e-07,-6.202538626299235192e-07,7.032413420521473058e-07,-7.910022595309816260e-07,8.841863223412772810e-07,-9.834974709654366321e-07,1.089701185617912528e-06,-1.203632480132471594e-06,1.326204672187462907e-06,-1.458419024569354225e-06,1.601375362276797470e-06,-1.756283781822153001e-06,1.924477578222564406e-06
3.515625000000000000e-02,-8.258961942098595743e-08,1.657095642319111883e-07,-2.498952853961832268e-07,3.356925414468945462e-07,-4.236626983450311051e-07,5.143882034801738543e-07,-6.084782966946002819e-07,7.065750222975215530e-07,-8.093596075985261262e-07,9.175592806187973793e-07,-1.031954599365453827e-06,1.153387375163678411e-06,-1.282769276621806634e-06,1.421091204502892462e-06,-1.569433542357922748e-06,1.728977391860040541e-06,-1.901016911350799678e-06,2.086972891998184823e-06,-2.288407714565697526e-06,2.507041846322639357e-06
3.613281250000000000e-02,-1.074264084895224652e-07,2.155392464844039027e-07,-3.250315340960481351e-07,4.366095467892711079e-07,-5.509996262491670405e-07,6.689552157808234881e-07,-7.912641960868688207e-07,9.187566023595742856e-07,-1.052312809049472074e-06,1.192872269201433050e-06,-1.341442905466506443e-06,1.499111252966332797e-06,-1.667053463273856714e-06,1.846547285859462652e-06,-2.038985156172781407e-06,2.245888526267755640e-06,-2.468923589869884312e-06,2.709918565602098539e-06,-2.970882719582359187e-06,3.254027323706834389e-06
3.710937500000000000e-02,-1.392308500069907445e-07,2.793468466693888735e-07,-4.212415780775443166e-07,5.658256089730116095e-07,-7.140352013006081439e-07,8.668413185606909863e-07,-1.025259010550404887e-06,1.190357280051986336e-06,-1.363269540601420686e-06,1.545204776670161886e-06,-1.737459523719098479e-06,1.941430799815187236e-06,-2.158630120568721597e-06,2.390698747418327174e-06,-2.639424326664110282e-06,2.906759091691416691e-06,-3.194839815694725839e-06,3.506009719567073496e-06,-3.842842557562884710e-06,4.208169127936493316e-06
3.808593750000000000e-02,-1.798047917854050243e-07,3.607466854432155381e-07,-5.439735520233247336e-07,7.306549180517577305e-07,-9.219930865862454097e-07,1.119234615330690248e-06,-1.323682273693285553e-06,1.536707607155304552e-06,-1.759764245636008528e-06,1.994402093526614558e-06,-2.242282553217107496e-06,2.505194940816612634e-06,-2.785074262200929601e-06,3.084020536424597701e-06,-3.404319858496822511e-06,3.748467419490894830e-06,-4.119192714423079325e-06,4.519487188341781390e-06,-4.952634599619831247e-06,5.422244400377529850e-06
3.906250000000000000e-02,-2.313721320096199033e-07,4.641995470516671954e-07,-6.999512108858837144e-07,9.401236030098271412e-07,-1.186254840728081204e-06,1.439939251892297274e-06,-1.702842547145026753e-06,1.976717755424644077e-06,-2.263422088559323680e-06,2.564934911968735388e-06,-2.883377006739486041e-06,3.221031322040964276e-06,-3.580365427178306900e-06,3.964055892633604747e-06,-4.375014840254714751e-06,4.816418929813517241e-06,-5.291741063597138819e-06,5.804785122925969557e-06,-6.359724070836652275e-06,6.961141792072322344e-06
4.003906250000000000e-02,-2.966658525238325544e-07,5.951871929381694071e-07,-8.974368246261960405e-07,1.205322365443800212e-06,-1.520804115351967294e-06,1.845913481676795913e-06,-2.182772154328202485e-06,2.533612231673328281e-06,-2.900797505770423036e-06,3.286846125450651121e-06,-3.694454866428318641e-06,4.126525256426482290e-06,-4.586191811427851872e-06,5.076852667164903738e-06,-5.602202900499737848e-06,6.166270867909206047e-06,-6.773457908291374060e-06,7.428581788171536790e-06,-8.136924302997697485e-06,8.904283480941203345e-06
4.101562500000000000e-02,-3.790300274960104951e-07,7.604168947664428826e-07,-1.146539265330699003e-06,1.539819677685819893e-06,-1.942747055145937173e-06,2.357899908377486157e-06,-2.787970469284874707e-06,3.235790005985568214e-06,-3.704355575635474558e-06,4.196858484960337330e-06,-4.716714743302710829e-06,5.267597810463575702e-06,-5.853473956150693006e-06,6.478640576572530660e-06,-7.147767832712333298e-06,7.865944003593902233e-06,-8.638724981106371949e-06,9.472188364602419420e-06,-1.037299265336621805e-05,1.134844208004815024e-05
4.199218750000000000e-02,-4.825386892923916315e-07,9.680597503718135766e-07,-1.459572948556641346e-06,1.960143117438108845e-06,-2.472918401660601645e-06,3.001159355456870306e-06,-3.548269193412705719e-06,4.117825499158709462e-06,-4.713613710068381008e-06,5.339662709726543388e-06,-6.000282875870985126e-06,6.700106954657912561e-06,-7.444134149273834433e-06,8.237777841664799434e-06,-9.086917391791602544e-06,9.997954491088034690e-06,-1.097787458553931179e-05,1.203431392059629151e-05,-1.317563280859028636e-05,1.441099576689110900e-05
4.296875000000000000e-02,-6.121335122476851895e-07,1.228026709992435621e-06,-1.851473523089913146e-06,2.486336716000625124e-06,-3.136583178642629848e-06,3.806320267578757518e-06,-4.499833567618127372e-06,5.221626443879974488e-06,-5.976461777328274418e-06,6.769406286596545055e-06,-7.605877863110199993e-06,8.491696368898916155e-06,-9.433138368329803923e-06,1.043699630409976049e-05,-1.151064264852700789e-05,1.266209961042899035e-05,-1.390011501222520652e-05,1.523424500204088221e-05,-1.667494431469658447e-05,1.823366485871570283e-05
4.394531250000000000e-02,-7.737823167690109638e-07,1.552286322521832101e-06,-2.340276338181864531e-06,3.142602374361144063e-06,-3.964244044134691142e-06,4.810355765055818709e-06,-5.686313697697781624e-06,6.597764875685037389e-06,-7.550679004560308105e-06,8.551403419401922001e-06,-9.606721720563604584e-06,1.072391662980398674e-05,-1.191083763773257212e-05,1.317597405441288773e-05,-1.452853410258310440e-05,1.597853074820215769e-05,-1.753687500053938012e-05,1.921547747152688689e-05,-2.102735904631997891e-05,2.298677157670792059e-05
4.492187500000000000e-02,-9.746604031429188103e-07,1.955228217007511180e-06,-2.947663708033218749e-06,3.958033371625861718e-06,-4.992564349030773150e-06,6.057700415390305116e-06,-7.160160080733370125e-06,8.306997360296589430e-06,-9.505665788347452370e-06,1.076408627302747993e-05,-1.209071941448523345e-05,1.349464294156691932e-05,-1.498563495133241764e-05,1.657426368254200202e-05,-1.827198458836324767e-05,2.009124553031723650e-05,-2.204560096497106144e-05,2.414983605468306021e-05,-2.642010170324942710e-05,2.887406158909620402e-05
4.589843750000000000e-02,-1.223356660757417627e-06,2.454076215086041339e-06,-3.699586813903153575e-06,4.967447753051251400e-06,-6.265416623046698649e-06,7.601518365164035979e-06,-8.984116886935535756e-06,1.042198990983529651e-05,-1.192440774180696886e-05,1.350121669077921673e-05,-1.516292786909515769e-05,1.692081216962963881e-05,-1.878700223296460824e-05,2.077460227045752663e-05,-2.289780665435162642e-05,2.517202824204472535e-05,-2.761403746017040625e-05,3.024211324095110731e-05,-3.307620697898347884e-05,3.613812075546401700e-05
4.687500000000000000e-02,-1.530106279938213062e-06,3.069354718224269821e-06,-4.626967705557077449e-06,6.212328857042198095e-06,-7.835065527940965249e-06,9.505133626835058930e-06,-1.123290551427761838e-05,1.302926179312744598e-05,-1.490568782180261374e-05,1.687437580829621343e-05,-1.894833337620906665e-05,2.114149953268953854e-05,-2.346886900896148331e-05,2.594662599506449591e-05,-2.859228833891819862e-05,3.142486334482228480e-05,-3.446501636583840201e-05,3.773525346408360126e-05,-4.126011948562733310e-05,4.506641299261343386e-05
4.785156250000000000e-02,-1.907051688984683427e-06,3.825411613202450538e-06,-5.766486235364944903e-06,7.741879384303568257e-06,-9.763493221879660303e-06,1.184363196538387470e-05,-1.399510930847236607e-05,1.623136050248595065e-05,-1.856656009059784104e-05,2.101574631311730473e-05,-2.359495323985805171e-05,2.632135172999489590e-05,-2.921340035900391735e-05,3.229100751155191345e-05,-3.557570589026956033e-05,3.909084075845372253e-05,-4.286177330072650808e-05,4.691610056655067494e-05,-5.128389354546749289e-05,5.599795501647639520e-05
4.882812500000000000e-02,-2.368533041693238195e-06,4.751000329898755897e-06,-7.161455857359152371e-06,9.614194198195088331e-06,-1.212387352278395140e-05,1.470564190044295781e-05,-1.737526800818815428e-05,2.014927739363970129e-05,-2.304509546070007513e-05,2.608119838638258119e-05,-2.927727320975447316e-05,3.265438838278428291e-05,-3.623517611731259542e-05,4.004402792098568490e-05,-4.410730477021236606e-05,4.845356343893456562e-05,-5.311380057182425122e-05,5.812171617200880339e-05,-6.351399826216109828e-05,6.933063057385586894e-05
4.980468750000000000e-02,-2.931409186073766909e-06,5.879922895760331461e-06,-8.862791005814015140e-06,1.189755539158848449e-05,-1.500219915832076527e-05,1.819529977072249782e-05,-2.149618740601732560e-05,2.492510988171838492e-05,-2.850340553567061799e-05,3.225368547840720863e-05,-3.620002666517862264e-05,4.036817729312792286e-05,-4.478577606919120942e-05,4.948258695557363417e-05,-5.449075105727662141e-05,5.984505738555246680e-05,-6.558323430032395995e-05,7.174626351887742823e-05,-7.837871866322684324e-05,8.552913041804050334e-05
5.078125000000000000e-02,-3.615409531500398364e-06,7.251734800698154612e-06,-1.093006721743558897e-05,1.467185105782572996e-05,-1.849906371161579022e-05,2.243440052284117981e-05,-2.650146578426484587e-05,3.072497146991269188e-05,-3.513094531915181198e-05,3.974694992125472892e-05,-4.460231448910248865e-05,4.972838105532582497e-05,-5.515876687301813405e-05,6.092964485652250866e-05,-6.708004395928127139e-05,7.365217144457046009e-05,-8.069175907880564826e-05,8.824843535195183494e-05,-9.637612590967647042e-05,1.051334844786346034e-04
5.175781250000000000e-02,-4.443516600812825491e-06,8.912511212416174625e-06,-1.343267323033263644e-05,1.803011660376965114e-05,-2.273159658481953282e-05,2.756473185787312787e-05,-3.255823387486394237e-05,3.774214523990658716e-05,-4.314808901955790709e-05,4.880953088556979833e-05,-5.476205603645637431e-05,6.104366288562171079e-05,-6.769507554589733207e-05,7.476007719585670409e-05,-8.228586645775437004e-05,9.032343898024875351e-05,-9.892799647314998992e-05,1.081593855151347138e-04,-1.180825685193194431e-04,1.287681293272658267e-04
5.273437500000000000e-02,-5.442378297502623551e-06,1.091567256329001312e-05,-1.645105199613184222e-05,2.208019433619975297e-05,-2.783554534390494245e-05,3.375058454402302902e-05,-3.986009935115887928e-05,4.620046970941495655e-05,-5.280996541269416590e-05,5.972905829198425992e-05,-6.700075149728973304e-05,7.467092813121179373e-05,-8.278872152901799132e-05,9.140690952386546831e-05,-1.005823350682852856e-04,1.103763556334085472e-04,-1.208553238483974608e-04,1.320911018922788817e-04,-1.441616122038854773e-04,1.571514271312678959e-04
5.371093750000000000e-02,-6.642748026937546346e-06,1.332286574409280791e-05,-2.007802484220197838e-05,2.694650342052523281e-05,-3.396749521829929216e-05,4.118142609104428120e-05,-4.863028016892161857e-05,5.635793815076544939e-05,-6.441053020771355091e-05,7.283680599368396336e-05,-8.168852428008552637e-05,9.102086476028890902e-05,-1.008928645896535557e-04,1.113678822499688609e-04,-1.225140913518186873e-04,1.344050070063006891e-04,-1.471200474193190284e-04,1.607451333846414464e-04,-1.753733283725129812e-04,1.911055219379176437e-04
5.468750000000000000e-02,-8.079949803765397454e-06,1.620489511068091189e-05,-2.442018994948860614e-05,3.277190816946390882e-05,-4.130721027590452017e-05,5.007471858429568632e-05,-5.912490348163274099e-05,6.851048358972206551e-05,-7.828684264132520793e-05,8.851246588550683130e-05,-9.924939885053629587e-05,1.105637313001616405e-04,-1.225261092163241073e-04,1.352122776478761044e-04,-1.487036572515336094e-04,1.630879573445368890e-04,-1.784598282725890855e-04,1.949215558799414962e-04,-2.125838008443004554e-04,2.315663856223346270e-04
5.566406250000000000e-02,-9.794364342428224512e-06,1.964269523086175761e-05,-2.959938288001274153e-05,3.971966800127486354e-05,-5.006007495009104705e-05,6.067885435486559866e-05,-7.163643838823080361e-05,8.299591184437532998e-05,-9.482350218161504120e-05,1.071890916817515391e-04,-1.201667548685930904e-04,1.338353243052089981e-04,-1.482789878662147797e-04,1.635879205421147888e-04,-1.798589537891528804e-04,1.971962853825476314e-04,-2.157122326638747224e-04,2.355280320050429695e-04,-2.567746872263366336e-04,2.795938696232787334e-04
5.664062500000000000e-02,-1.183193088980850384e-05,2.372833482056427301e-05,-3.575418313490091762e-05,4.797544735508278788e-05,-6.045960821198930217e-05,7.327617539371424939e-05,-8.649722156959117458e-05,1.001979342355992036e-04,-1.144571888987917015e-04,1.293581470916112339e-04,-1.449888826638562594e-04,1.614430397452354697e-04,-1.788205257030076002e-04,1.972282423377630053e-04,-2.167808584583174746e-04,2.376016268610514474e-04,-2.598232486105266515e-04,2.835887873651353128e-04,-3.090526363405125452e-04,3.363815403237934288e-04
5.761718750000000000e-02,-1.424465824107368911e-05,2.856603865882944432e-05,-4.304144671668654705e-05,5.774935846502692732e-05,-7.277001586575466974e-05,8.818603413117268638e-05,-1.040830250436883004e-04,1.205502401870970209e-04,-1.376812379708788545e-04,1.555745782634812731e-04,-1.743345483701376302e-04,1.940719239895776459e-04,-2.149047686571497855e-04,2.369592750405700098e-04,-2.603706512764071557e-04,2.852840553459424708e-04,-3.118555802659128901e-04,3.402532926280173002e-04,-3.706583267588226915e-04,4.032660364886704813e-04
5.859375000000000000e-02,-1.709113698708053606e-05,3.427321149211898579e-05,-5.163784047734213593e-05,6.927800425944900461e-05,-8.728873933951347523e-05,1.057678445731387936e-04,-1.248166050599021706e-04,1.445405380639161442e-04,-1.650501651952505184e-04,1.864618149693658255e-04,-2.088984597330526298e-04,2.324905907746761054e-04,-2.573771352452484170e-04,2.837064182851082076e-04,-3.116371734891031000e-04,3.413396045436183643e-04,-3.729965005346876496e-04,4.068044070647653895e-04,-4.429748549196246268e-04,4.817356476063347232e-04
5.957031250000000000e-02,-2.043704364230601762e-05,4.098144511401795656e-05,-6.174134976758048968e-05,8.282648291971423694e-05,-1.043489521067641275e-04,1.264240640037410358e-04,-1.491711607820682406e-04,1.727144805809376483e-04,-1.971840466386349990e-04,2.227165894596261570e-04,-2.494565061941620039e-04,2.775568611596604916e-04,-3.071804311456336227e-04,3.385007988103890799e-04,-3.717034970944184456e-04,4.069872071480175281e-04,-4.445650117962849875e-04,4.846657060456420994e-04,-5.275351655799923002e-04,5.734377735997271295e-04
6.054687500000000000e-02,-2.435562588898486564e-05,4.883748699267755500e-05,-7.357272667725173101e-05,9.869030996803498240e-05,-1.243219477356257818e-04,1.506030368134978826e-04,-1.776736211911569623e-04,2.056793792816941665e-04,-2.347726420706050250e-04,2.651134467127017492e-04,-2.968706298548740084e-04,3.302229646171787468e-04,-3.653603447541097123e-04,4.024850190594158900e-04,-4.418128785435809064e-04,4.835747983222909389e-04,-5.280180355102510967e-04,5.754076837013721033e-04,-6.260281838634073996e-04,6.801848906702025405e-04
6.152343750000000000e-02,-2.892815685199363798e-05,5.800414614503439717e-05,-8.737684211177163007e-05,1.171972083287879055e-04,-1.476193567387673079e-04,1.788016237584202114e-04,-2.109076689315246252e-04,2.441076013837051762e-04,-2.785791390681993836e-04,3.145088054598311209e-04,-3.520931679582459898e-04,3.915401217842403615e-04,-4.330702226051620857e-04,4.769180704955414281e-04,-5.233337471309105907e-04,5.725843073199874973e-04,-6.249553251241888110e-04,6.807524938721469174e-04,-7.403032783826927555e-04,8.039586166549707010e-04
6.250000000000000000e-02,-3.424434507648269413e-05,6.866110948950451126e-05,-1.034239012564314392e-04,1.387087118604737532e-04,-1.746951231781197159e-04,2.115675324519511978e-04,-2.495164010087984070e-04,2.887395321372386125e-04,-3.294433831876395066e-04,3.718444165048914209e-04,-4.161704932756804423e-04,4.626623137435833828e-04,-5.115749065109510395e-04,5.631791688276037216e-04,-6.177634588307812178e-04,6.756352396772387272e-04,-7.371227743889082439e-04,8.025768690225468975e-04,-8.723726604993433179e-04,9.469114440733959357e-04
6.347656250000000000e-02,-4.040268582965970273e-05,8.100563979387812898e-05,-1.220104787904371262e-04,1.636215236032381032e-04,-2.060471666551718685e-04,2.495012584825222332e-04,-2.942045187516487918e-04,3.403859772655882382e-04,-3.882844499375494828e-04,4.381500541224038221e-04,-4.902457670016143951e-04,5.448490299005978674e-04,-6.022534004710023564e-04,6.627702536080624192e-04,-7.267305307807985209e-04,7.944865361423454272e-04,-8.664137763633087243e-04,9.429128396064834737e-04,-1.024411307447579142e-03,1.111365691858025740e-03
6.445312500000000000e-02,-4.751073851728699476e-05,9.525312467427134513e-05,-1.434603277301884586e-04,1.923685666725340367e-04,-2.422186511849147919e-04,2.932575416154573457e-04,-3.457399337319648665e-04,3.999298735678690148e-04,-4.561024070563841556e-04,5.145452683942629106e-04,-5.755606101877853075e-04,6.394667773855933907e-04,-7.066001258075721957e-04,7.773168847299892579e-04,-8.519950614829039769e-04,9.310363843769544137e-04,-1.014868278495037945e-03,1.103945866992295287e-03,-1.198753988553776266e-03,1.299809219583281539e-03
6.542968750000000000e-02,-5.568531446086162628e-05,1.116374450240576865e-04,-1.681249141758573199e-04,2.254196636184957990e-04,-2.837987798460376090e-04,3.435462384688348688e-04,-4.049546728347771640e-04,4.683271718849779750e-04,-5.339791114105406963e-04,6.022400219186003784e-04,-6.734554951958677052e-04,7.479891303441492216e-04,-8.262245185597655176e-04,9.085672642563394569e-04,-9.954470382579061732e-04,1.087319656767905688e-03,-1.184669177632755466e-03,1.288010003103298891e-03,-1.397888975875672280e-03,1.514887452689266632e-03
6.640625000000000000e-02,-6.505255909448415599e-05,1.304111308775344862e-04,-1.963836296938802160e-04,2.632817793856735960e-04,-3.314230333182365852e-04,4.011325122120460059e-04,-4.727449648415905058e-04,5.466067558882342116e-04,-6.230778842688450888e-04,7.025340340730571939e-04,-7.853686588447087629e-04,8.719950983157053782e-04,-9.628487248517054401e-04,1.058389114806916435e-03,-1.159102237704289808e-03,1.265502653688533371e-03,-1.378135707057012282e-03,1.497579700885474409e-03,-1.624448034867913152e-03,1.759391285518567462e-03
6.738281250000000000e-02,-7.574791285397804120e-05,1.518452731570463872e-04,-2.286436337661920865e-04,3.064987639995993079e-04,-3.857727717471964141e-04,4.668362415854601741e-04,-5.500703931447674432e-04,6.358692630203956718e-04,-7.246419123307485353e-04,8.168146605572153881e-04,-9.128333445898545277e-04,1.013165599911560865e-03,-1.118303158604323213e-03,1.228764156357598121e-03,-1.345095437908766685e-03,1.467874847378084456e-03,-1.597713486809239358e-03,1.735257922914804725e-03,-1.881192318614918800e-03,2.036240462486836513e-03
6.835937500000000000e-02,-8.791593570318945172e-05,1.762291611117627887e-04,-2.653392808201785955e-04,3.556505339600756974e-04,-4.475741230839599700e-04,5.415305561864835072e-04,-6.379520049111984080e-04,7.372846808234964806e-04,-8.399912301757406653e-04,9.465531458142792051e-04,-1.057473192794136088e-03,1.173277841869670678e-03,-1.294519702320665218e-03,1.421779942574989165e-03,-1.555670683811413626e-03,1.696837348210132471e-03,-1.845960939801751617e-03,2.003760231995700258e-03,-2.170993831908945779e-03,2.348462087629586692e-03
6.933593750000000000e-02,-1.017099814106657996e-04,2.038696176180092214e-04,-3.069310899443872037e-04,4.113516362194344616e-04,-5.175960873292085847e-04,6.261394127522802201e-04,-7.374692764620155352e-04,8.520886031700331030e-04,-9.705181531285749993e-04,1.093299101575350828e-03,-1.220995616406326915e-03,1.354197424802772078e-03,-1.493522356310007706e-03,1.639618846328713729e-03,-1.793168380104708274e-03,1.954887853205120041e-03,-2.125531820130293053e-03,2.305894598260839479e-03,-2.496812189807430787e-03,2.699163979928190758e-03
7.031250000000000000e-02,-1.172917093874336139e-04,2.350900079244021290e-04,-3.539042205878814486e-04,4.742491456628861505e-04,-5.966477951179210027e-04,7.216341382869915274e-04,-8.497558480202917902e-04,9.815770467946083062e-04,-1.117681048171956151e-03,1.258673086460377136e-03,-1.405183024472242328e-03,1.557868025891309075e-03,-1.717415174975981318e-03,1.884544022173130452e-03,-2.060009029724034664e-03,2.244601886592793687e-03,-2.439153657082527172e-03,2.644536722436691915e-03,-2.861666469629450035e-03,3.091502676557550313e-03
7.128906250000000000e-02,-1.348304241293524696e-04,2.702289019299516926e-04,-4.067664243667765567e-04,5.450198562576853006e-04,-6.855748708746417074e-04,8.290288803788047880e-04,-9.759939584012018027e-04,1.127099749103381435e-03,-1.282996354570693776e-03,1.444357189410481936e-03,-1.611881787955343022e-03,1.786298545522564587e-03,-1.968367370775894309e-03,2.158882221435638911e-03,-2.358673490420277671e-03,2.568610204073996667e-03,-2.789601988521233245e-03,3.022600754513976324e-03,-3.268602045502710766e-03,3.528645988236433616e-03
7.226562500000000000e-02,-1.545022350818149278e-04,3.096383756579623573e-04,-4.660454515559491005e-04,6.243667374713508106e-04,-7.852548653264633570e-04,9.493749229228426499e-04,-1.117407531620515787e-03,1.290051893459080983e-03,-1.468028795240582931e-03,1.652083553620807554e-03,-1.842988881227359144e-03,2.041547649258735643e-03,-2.248595516954947533e-03,2.465003392841273299e-03,-2.691679686782043768e-03,2.929572305770677520e-03,-3.179670340117539493e-03,3.443005380444695996e-03,-3.720652399784881055e-03,4.013730129310793052e-03
7.324218750000000000e-02,-1.764890330279900079e-04,3.536819441980584475e-04,-5.322859008496160036e-04,7.130146410803736698e-04,-8.965917393589842689e-04,1.083753846538070128e-03,-1.275253892597801074e-03,1.471864237764561973e-03,-1.674379754302968105e-03,1.883620817270689621e-03,-2.100436177906827087e-03,2.325705688101837188e-03,-2.560342838642780828e-03,2.805297067726187938e-03,-3.061555789651706962e-03,3.330146086827068946e-03,-3.612136001330271563e-03,3.908635355508451384e-03,-4.220796024605304522e-03,4.549811578433821634e-03
7.421875000000000000e-02,-2.009772828564058023e-04,4.027321259388141114e-04,-6.060455124037651860e-04,8.117052589231569170e-04,-1.020509400800773386e-03,1.233269536954618517e-03,-1.450814117775148281e-03,1.673991655794025962e-03,-1.903673835256086775e-03,2.140758492129687246e-03,-2.386172430830763632e-03,2.640874038035233469e-03,-2.905855647492175484e-03,3.182145602822138500e-03,-3.470809958014934790e-03,3.772953747911274910e-03,-4.089721753525529455e-03,4.422298679884201743e-03,-4.771908657345420336e-03,5.139813971380463066e-03
7.519531250000000000e-02,-2.281566367241152481e-04,4.571676462737876007e-04,-6.878909168219971481e-04,9.211913492173187147e-04,-1.157944317384850333e-03,1.399039071133861530e-03,-1.645382058061586059e-03,1.897900137740401441e-03,-2.157543657038141389e-03,2.425289350258972611e-03,-2.702143021897328735e-03,2.989141963195533595e-03,-3.287357046520642673e-03,3.597894433949567605e-03,-3.921896828523883417e-03,4.260544188635187121e-03,-4.615053818140207528e-03,4.986679737365337130e-03,-5.376711233429161581e-03,5.786470482593146156e-03
7.617187500000000000e-02,-2.582183761086774055e-04,5.173702979616556352e-04,-7.783928663502167559e-04,1.042230267407836869e-03,-1.309837252406630646e-03,1.582182539309305016e-03,-1.860252105363053307e-03,2.145052336077159314e-03,-2.437612991063109209e-03,2.738989941460517018e-03,-3.050267627114171959e-03,3.372561174384170780e-03,-3.707018107606392839e-03,4.054819578939746275e-03,-4.417181032831330595e-03,4.795352212877249803e-03,-5.190616410718805647e-03,5.604288849132940849e-03,-6.037714085000219985e-03,6.492262312726176064e-03
7.714843750000000000e-02,-2.913536959273275388e-04,5.837214847414381146e-04,-8.781209887862978774e-04,1.175576856702851680e-03,-1.477124193915723555e-03,1.783811890804539672e-03,-2.096705809282134285e-03,2.416891784116516079e-03,-2.745478389945548488e-03,3.083599418574308696e-03,-3.432416003953786283e-03,3.793118324299203214e-03,-4.166926802307503903e-03,4.555092715586479997e-03,-4.958898120442862059e-03,5.379654983438867007e-03,-5.818703406936220554e-03,6.277408827606869267e-03,-6.757158061023326237e-03,7.259354061375246012e-03
7.812500000000000000e-02,-3.277518486802053627e-04,6.565984843897471621e-04,-9.876381190989558419e-04,1.321975772970420716e-03,-1.660726572995539860e-03,2.005018921629077647e-03,-2.355997486375493132e-03,2.714825956461937133e-03,-3.082689506824606157e-03,3.460796902706645035e-03,-3.850382170374826510e-03,4.252705750929876294e-03,-4.669055045142051635e-03,5.100744247960828891e-03,-5.549113362098172242e-03,6.015526271287898602e-03,-6.501367745871101077e-03,7.008039246722133804e-03,-7.536953388715249107e-03,8.089526922430527456e-03
7.910156250000000000e-02,-3.675981712887225854e-04,7.363704768918807745e-04,-1.107494278066519997e-03,1.482153337942165514e-03,-1.861540891070796212e-03,2.246862551544287750e-03,-2.639338999633772213e-03,3.040208381670283025e-03,-3.450728351491852246e-03,3.872177674336119146e-03,-4.305857305728396332e-03,4.753090848898468626e-03,-5.215224284806069428e-03,5.693624859311049828e-03,-6.189679002731973516e-03,6.704789148472943203e-03,-7.240369310054782168e-03,7.797839270304997988e-03,-8.378617233232037512e-03,8.984110788809854253e-03
8.007812500000000000e-02,-4.110720218225693157e-04,8.233943924583963722e-04,-1.238220380931815984e-03,1.656809033077935329e-03,-2.080427899458532105e-03,2.510355566617775841e-03,-2.947883919409948015e-03,3.394320056510376389e-03,-3.850987774403639031e-03,4.319228527246336477e-03,-4.800401761253147472e-03,5.295884512885748463e-03,-5.807070150452977447e-03,6.335366129168956174e-03,-6.882190620670168742e-03,7.448967870050283470e-03,-8.037122127180199374e-03,8.648069995103806196e-03,-9.283211037296418972e-03,9.943916488213591642e-03
8.105468750000000000e-02,-4.583446574576089858e-04,9.180106424617895259e-04,-1.380321771647163376e-03,1.846606763351813819e-03,-2.318201495726466155e-03,2.796451029215250156e-03,-3.282711307726712824e-03,3.778350446876525565e-03,-4.284749510516393071e-03,4.803302668534259814e-03,-5.335416619891106271e-03,5.882509155326784596e-03,-6.446006724527178489e-03,7.027340863262660983e-03,-7.627943327602324484e-03,8.249239775428159407e-03,-8.892641830800853200e-03,9.559537364988116015e-03,-1.025127882994487406e-02,1.096916948646709140e-02
8.203125000000000000e-02,-5.095770886445914402e-04,1.020538803654987047e-03,-1.534271689278923247e-03,2.052166034979926740e-03,-2.575617520031769480e-03,3.106028579946630477e-03,-3.644809394543987915e-03,4.193378391289921681e-03,-4.753162150147667749e-03,5.325594587760185475e-03,-5.912115289689832791e-03,6.514166849997854274e-03,-7.133191068139227431e-03,7.770623844532718871e-03,-8.427888608850912094e-03,9.106388109820695922e-03,-9.807494392902633973e-03,1.053253679347962261e-02,-1.128278777899472882e-02,1.205944648466972247e-02
8.300781250000000000e-02,-5.649179474348856034e-04,1.131273331983440218e-03,-1.700504782087563366e-03,2.274053203102805246e-03,-2.853362649704250815e-03,3.439880874336273715e-03,-4.035059436039710977e-03,4.640353247689594368e-03,-5.257219432206691918e-03,5.887115349898974434e-03,-6.531495650166479691e-03,7.191808191753989478e-03,-7.869488667145166372e-03,8.565953759203796467e-03,-9.282592652490364790e-03,1.002075671869622452e-02,-1.078174719622384224e-02,1.156680068905723870e-02,-1.237707232067931061e-02,1.321361639581518192e-02
8.398437500000000000e-02,-6.245014100628898564e-04,1.250479386613370528e-03,-1.879410791284363749e-03,2.512772954097620276e-03,-3.152043601189552773e-03,3.798700410027571698e-03,-4.454220060211979554e-03,5.120076641684069042e-03,-5.797739274796082261e-03,6.488668788552130230e-03,-7.194313294881424757e-03,7.916102488531034584e-03,-8.655440494744023883e-03,9.413697081068820444e-03,-1.019219704625026583e-02,1.099220759917853528e-02,-1.181492354531897375e-02,1.266145010797989703e-02,-1.353278322825697023e-02,1.442978721151968666e-02
8.496093750000000000e-02,-6.884452151130600545e-04,1.378388847245202086e-03,-2.071328530114744954e-03,2.768760192028271207e-03,-3.472176854453334904e-03,4.183067007441184336e-03,-4.902912413262513341e-03,5.633185183540680672e-03,-6.375343968149280692e-03,7.130829086549684941e-03,-7.901056424636182171e-03,8.687409913106715342e-03,-9.491232397659272318e-03,1.031381470779121207e-02,-1.115638273059931310e-02,1.202008229985888736e-02,-1.290596171991871544e-02,1.381495175975927178e-02,-1.474784297607995703e-02,1.570526025654857272e-02
8.593750000000000000e-02,-7.568488187916337390e-04,1.515196608155855006e-03,-2.276540284440220583e-03,3.042372499358098926e-03,-3.814179115580963210e-03,4.593436207346772784e-03,-5.381606420553438144e-03,6.180134521146539439e-03,-6.990441954217293738e-03,7.813920229542699325e-03,-8.651922942969769367e-03,9.505756237731251973e-03,-1.037666750638781450e-02,1.126583213357866368e-02,-1.217433808323116484e-02,1.310316814253869797e-02,-1.405317965013846288e-02,1.502508155875208543e-02,-1.601940871433474300e-02,1.703649327559514023e-02
8.691406250000000000e-02,-8.297917279280277213e-04,1.661057230590289990e-03,-2.495266758184905807e-03,3.333883338172053887e-03,-4.178358728243956530e-03,5.030128842399241539e-03,-5.890608467963119946e-03,6.761185086399867580e-03,-7.643211605328127482e-03,8.537997803784688408e-03,-9.446800288219630443e-03,1.037081075373269892e-02,-1.131114234467372505e-02,1.226881391204242243e-02,-1.324473197333334365e-02,1.423967019494693127e-02,-1.525424623937744230e-02,1.628889585045825358e-02,-1.734384409127677842e-02,1.841907370205321179e-02
8.789062500000000000e-02,-9.073320493024509626e-04,1.816082031029478145e-03,-2.727662680774221339e-03,3.643476149658166595e-03,-4.564908233775180971e-03,5.493322026121989256e-03,-6.430050792989043008e-03,7.376389872756581104e-03,-8.333587390934718564e-03,9.302833581709248414e-03,-1.028524850402503556e-02,1.128186794026402734e-02,-1.229362726897435809e-02,1.332134311111143020e-02,-1.436569256320287605e-02,1.542718985221364081e-02,-1.650616027713624687e-02,1.760271134288609457e-02,-1.871670104425291956e-02,1.984770332251212244e-02
8.886718750000000000e-02,-9.895052907447881695e-04,1.980336676508388447e-03,-2.973813184045770441e-03,3.971239496497458270e-03,-4.973898262843427613e-03,5.983041782140407702e-03,-6.999882849999875846e-03,8.025584552034198405e-03,-9.061248786648721035e-03,1.010790329828772233e-02,-1.116648700297453306e-02,1.223783339173718093e-02,-1.332265180553136169e-02,1.442150638892059945e-02,-1.553479255050198293e-02,1.666271078746358117e-02,-1.780523777127376861e-02,1.896209464279780335e-02,-2.013271252941368009e-02,2.131619537495296063e-02
8.984375000000000000e-02,-1.076323445214085557e-03,2.153839349634150899e-03,-3.233731043177224488e-03,4.317163375294045570e-03,-5.405272919364685104e-03,6.499157508968541989e-03,-7.599864880994320476e-03,8.708380199492304560e-03,-9.825612234051050303e-03,1.095237796808985926e-02,-1.208938541683248630e-02,1.323721444299280799e-02,-1.439629537173892602e-02,1.556688522678351116e-02,-1.674904143804275061e-02,1.794259290989510744e-02,-1.914710838925588743e-02,2.036186213593521241e-02,-2.158579697532046413e-02,2.281748490616588090e-02
9.082031250000000000e-02,-1.167774383837672913e-03,2.336559535423252381e-03,-3.507354860214544415e-03,4.681136804577946606e-03,-5.858846789780513577e-03,7.041378441874581243e-03,-8.229563882725023788e-03,9.424158848436201691e-03,-1.062582640405502869e-02,1.183511902853037583e-02,-1.305245885265479341e-02,1.427811584632052155e-02,-1.551218377140757207e-02,1.675455374455510002e-02,-1.800488529162855983e-02,1.926257482461360068e-02,-2.052672153358728671e-02,2.179609076275490498e-02,-2.306907503145556870e-02,2.434365296914722115e-02
9.179687500000000000e-02,-1.263821577777577993e-03,2.528417469779623873e-03,-3.794548250157636377e-03,5.062946768738352948e-03,-6.334303678801819770e-03,7.609252234068547907e-03,-8.888352114025815237e-03,1.017207204023881130e-02,-1.146077095219088897e-02,1.275467752045051154e-02,-1.405386778883179269e-02,1.535824075702327783e-02,-1.666749174254056678e-02,1.798108339747211959e-02,-1.929821430307577385e-02,2.061778512563405483e-02,-2.193836239168250185e-02,2.325814003113943831e-02,-2.457489894394379246e-02,2.588596496988467346e-02
9.277343750000000000e-02,-1.364404161951941275e-03,2.729284275690273785e-03,-4.095100068751288472e-03,5.462278570128800172e-03,-6.831197136971810420e-03,8.202165735672204555e-03,-9.575408234840973587e-03,1.095104247414228904e-02,-1.232905888269900975e-02,1.370929743485546637e-02,-1.509142275084548838e-02,1.647489717679120891e-02,-1.785895171416368790e-02,1.924255471511675253e-02,-2.062437831873393385e-02,2.200276267598539129e-02,-2.337567809959777490e-02,2.474068538029141479e-02,-2.609489463361534464e-02,2.743492318187174331e-02
9.375000000000000000e-02,-1.469437346274345873e-03,2.938982798390170088e-03,-4.408725698685315823e-03,5.878717611292789275e-03,-7.348952806927158514e-03,8.819348001838136705e-03,-1.028972111220796681e-02,1.175976879516104148e-02,-1.322904256170909058e-02,1.469692326652357120e-02,-1.616259380584588248e-02,1.762500988962253934e-02,-1.908286879888199811e-02,2.053457609622207775e-02,-2.197821032783736292e-02,2.341148584149976147e-02,-2.483171394769595475e-02,2.623576277167319337e-02,-2.762001628278411627e-02,2.898033314369729413e-02
9.472656250000000000e-02,-1.578813172365974233e-03,3.157289135266814432e-03,-4.735069387493909959e-03,6.311752597649907329e-03,-7.886872575102872943e-03,9.459875512307742637e-03,-1.103009626989990936e-02,1.259673348973855064e-02,-1.415882334021270617e-02,1.571521172382735546e-02,-1.726452481089618685e-02,1.880513780662915191e-02,-2.033514191384358169e-02,2.185230952175572228e-02,-2.335405773451115774e-02,2.483741045291508465e-02,-2.629895934038435981e-02,2.773482414007099467e-02,-2.914061296428746908e-02,3.051138334861594470e-02
9.570312500000000000e-02,-1.692401605896918636e-03,3.383934840591148237e-03,-5.073707606720488303e-03,6.760780118993235492e-03,-8.444140475042305125e-03,1.012267953509730575e-02,-1.179516489929169354e-02,1.346021378951337520e-02,-1.511626466734965202e-02,1.676154745213201749e-02,-1.839405224494113436e-02,2.001149651725628656e-02,-2.161129078857169927e-02,2.319050289749644000e-02,-2.474582106719409175e-02,2.627351607992600008e-02,-2.776940300779093609e-02,2.922880309768444151e-02,-3.064650657732090333e-02,3.201673733397085442e-02
9.667968750000000000e-02,-1.810051947043381454e-03,3.618609769754897471e-03,-5.424153378615444686e-03,7.225110536730658048e-03,-9.019830248635275077e-03,1.080655551835011351e-02,-1.258339529107753776e-02,1.434829541572936289e-02,-1.609900849611140342e-02,1.783306253832173463e-02,-1.954772835237274936e-02,2.123998572878288069e-02,-2.290648848769982066e-02,2.454352859064878184e-02,-2.614699961466043776e-02,2.771236001645447505e-02,-2.923459676098915522e-02,3.070819005366518667e-02,-3.212708009737508946e-02,3.348463699163155283e-02
9.765625000000000000e-02,-1.931594534249305405e-03,3.860965513024872640e-03,-5.785861494469156374e-03,7.703975073931812120e-03,-9.612914433750488832e-03,1.151017434819906309e-02,-1.339310649248240566e-02,1.525888893252897067e-02,-1.710449470933943228e-02,1.892665947908441296e-02,-2.072184822960404516e-02,2.248622116696315232e-02,-2.421559895395372641e-02,2.590542758737793619e-02,-2.755074332372482032e-02,2.914613820424701018e-02,-3.068572689035942505e-02,3.216311569770466394e-02,-3.357137490987838896e-02,3.490301565688406354e-02
9.863281250000000000e-02,-2.056842709773777644e-03,4.110619355358642070e-03,-6.158234528330229669e-03,8.196533977831953199e-03,-1.022227481201828242e-02,1.223209526815758307e-02,-1.422248394429785970e-02,1.618974841860118530e-02,-1.812998322611840060e-02,2.003903721818144079e-02,-2.191248039828010488e-02,2.374557041166713151e-02,-2.553321896553964118e-02,2.726995857369130666e-02,-2.894991015478752192e-02,3.056675216718019242e-02,-3.211369213472981682e-02,3.358344160560347569e-02,-3.496819578622521740e-02,3.625961930050195653e-02
9.960937500000000000e-02,-2.185595009603922504e-03,4.367158686971252778e-03,-6.540629531962111574e-03,8.701885600350883071e-03,-1.084671402002798136e-02,1.297078021841876344e-02,-1.506959680796873292e-02,1.713849211521767391e-02,-1.917257838945727808e-02,2.116671979042108673e-02,-2.311550033235981738e-02,2.501319205542311061e-02,-2.685372380582400770e-02,2.863065113466543160e-02,-3.033712797187354884e-02,3.196588089610960526e-02,-3.350918700233045805e-02,3.495885656307087808e-02,-3.630622188316023208e-02,3.754213395419604693e-02
1.005859375000000000e-01,-2.317637535398708003e-03,4.630145779474121107e-03,-6.932365281985797788e-03,9.219076222142316354e-03,-1.148496810187797819e-02,1.372460932263679968e-02,-1.593241665643826271e-02,1.810262466617280214e-02,-2.022925518730310512e-02,2.230608705451026311e-02,-2.432662634363337226e-02,2.628407750248348482e-02,-2.817131586476896363e-02,2.998086217987815452e-02,-3.170485994737464591e-02,3.333505651773879114e-02,-3.486278910776106910e-02,3.627897707621993706e-02,-3.757412200742699798e-02,3.873831734922816156e-02
1.015625000000000000e-01,-2.452746462338380694e-03,4.899122834810645637e-03,-7.332729938716851283e-03,9.747110430317387428e-03,-1.213571976161364335e-02,1.449189722620892844e-02,-1.680883717460564947e-02,1.907956053282230252e-02,-2.129688682194136665e-02,2.345340695505729670e-02,-2.554145718317082925e-02,2.755309467353049546e-02,-2.948007533335546271e-02,3.131383463866917183e-02,-3.304547239118962865e-02,3.466574250399547669e-02,-3.616504910560580655e-02,3.753345044713727457e-02,-3.876067229132450914e-02,3.983613264623642874e-02
1.025390625000000000e-01,-2.590690634221350878e-03,5.173617209126741244e-03,-7.740988968533825051e-03,1.028496184971737504e-02,-1.279761206117787167e-02,1.527090997447554457e-02,-1.769669449689331361e-02,2.006664814622929546e-02,-2.237227311874697561e-02,2.460486872693967361e-02,-2.675551068609369545e-02,2.881503284791769870e-02,-3.077401211585566523e-02,3.262275742933386236e-02,-3.435130387138049524e-02,3.594941313295702684e-02,-3.740658175338654190e-02,3.871205874310856138e-02,-3.985487437412773420e-02,4.082388208420360126e-02
1.035156250000000000e-01,-2.731234195916468731e-03,5.453146711257393989e-03,-8.156393177946407239e-03,1.083158402272683778e-02,-1.346926230341960636e-02,1.605988211199921301e-02,-1.859378780102088208e-02,2.106119434892691350e-02,-2.345216925470873862e-02,2.575661644373319209e-02,-2.796426277467781510e-02,3.006464786225555852e-02,-3.204711807122529593e-02,3.390082569255497419e-02,-3.561473447987555802e-02,3.717763289959766931e-02,-3.857815662543056384e-02,3.980482197976936004e-02,-4.084607218044174898e-02,4.169033837924916025e-02
1.044921875000000000e-01,-2.874139213384936838e-03,5.737224875735262922e-03,-8.578186707908630818e-03,1.138592123320208635e-02,-1.414927584056419572e-02,1.685703368531087099e-02,-1.949789977879468061e-02,2.206048868114772118e-02,-2.453331429030412153e-02,2.690478231610067550e-02,-2.916318614032492249e-02,3.129670689134646938e-02,-3.329341870421508032e-02,3.514130029142430861e-02,-3.682825411225348899e-02,3.834213459455356604e-02,-3.967078702485864194e-02,4.080209887148752990e-02,-4.172406542920752831e-02,4.242487175906704822e-02
1.054687500000000000e-01,-3.019168232901851476e-03,6.025366113086719558e-03,-9.005614841280446675e-03,1.194691907603943025e-02,-1.483625955621288746e-02,1.766058684104654733e-02,-2.040681661633031441e-02,2.306182708030328488e-02,-2.561245900485455487e-02,2.804551916558032168e-02,-3.034778794792085052e-02,3.250603206445322468e-02,-3.450702345843874308e-02,3.633756561753095221e-02,-3.798452867431807017e-02,3.943489482066897533e-02,-4.067581570203812613e-02,4.169468357513098772e-02,-4.247921809439526852e-02,4.301757062415671740e-02
1.064453125000000000e-01,-3.166086733762036622e-03,6.317090645533760158e-03,-9.437931484476228330e-03,1.251353458494437916e-02,-1.552883478304772392e-02,1.846878172880244903e-02,-2.131834713710061696e-02,2.406253458737635936e-02,-2.668639256469682378e-02,2.917503153323384654e-02,-3.151364594552977239e-02,3.368754221544085353e-02,-3.568217381620194389e-02,3.748318480325110030e-02,-3.907646319823529502e-02,4.044820579817966916e-02,-4.158499608202408104e-02,4.247389696322873692e-02,-4.310256016717703420e-02,4.345935397869698374e-02
1.074218750000000000e-01,-3.314665432546591919e-03,6.611929143853765602e-03,-9.874406195913254872e-03,1.308474574663729545e-02,-1.622564943840443599e-02,1.927989144260511614e-02,-2.223034079069523966e-02,2.505998668873062399e-02,-2.775196759419099046e-02,3.028960492975273436e-02,-3.265644241668780312e-02,3.483629212770265188e-02,-3.681328848136646709e-02,3.857195152220909556e-02,-4.009726094475584562e-02,4.137474241697874228e-02,-4.239056782729157952e-02,4.313167110540559041e-02,-4.358588123496709432e-02,4.374207396675153237e-02
1.083984375000000000e-01,-3.464682401810419317e-03,6.909426990769238983e-03,-1.031433064845249659e-02,1.365956024944665372e-02,-1.692538918497673434e-02,2.009223576569923314e-02,-2.314070420708452119e-02,2.605162896532428607e-02,-2.880612327022820038e-02,3.138563279212387008e-02,-3.377199547975918287e-02,3.594750871165135198e-02,-3.789500500925555015e-02,3.959793765991332509e-02,-4.104047768212683300e-02,4.220762362463765377e-02,-4.308532571103106806e-02,4.366062580788646758e-02,-4.392181458950753653e-02,4.385860707698834710e-02
1.093750000000000000e-01,-3.615924971643934976e-03,7.209148107498730695e-03,-1.075702443007666397e-02,1.423702333729029088e-02,-1.762678745322800861e-02,2.090419351928300001e-02,-2.404741607915672486e-02,2.703499477188084366e-02,-2.984590611969799995e-02,3.245964077973311629e-02,-3.485628731647339579e-02,3.701662364119234078e-02,-3.892221734851917386e-02,4.055553625129724310e-02,-4.190007046269730862e-02,4.294046738721728207e-02,-4.366268094537132521e-02,4.405413625405873307e-02,-4.410391079760705296e-02,4.380293283382369340e-02
1.103515625000000000e-01,-3.768191388782812963e-03,7.510678292605552434e-03,-1.120184010597902007e-02,1.481622466560958938e-02,-1.832863419458466772e-02,2.171421335562016483e-02,-2.494854018386535172e-02,2.800772072446062327e-02,-3.086848826426023817e-02,3.350830811748204546e-02,-3.590548899724006066e-02,3.803930207297593485e-02,-3.989010887050315618e-02,4.143949920740609000e-02,-4.267044036057696804e-02,4.356743862145390223e-02,-4.411671429249486992e-02,4.430639099822403226e-02,-4.412669990706943185e-02,4.357019906677132154e-02
1.113281250000000000e-01,-3.921292214563732934e-03,7.813628035603262939e-03,-1.164816748540626300e-02,1.539630408305258866e-02,-1.902978326906956674e-02,2.252082287828706744e-02,-2.584223640286755289e-02,2.896755983421705691e-02,-3.187118292560076060e-02,3.452848577263912394e-02,-3.691598166125968639e-02,3.901146717509265671e-02,-4.079418057837748413e-02,4.224496948565480831e-02,-4.334646878334874609e-02,4.408328966638932339e-02,-4.444222047884162363e-02,4.441243978315219387e-02,-4.398574170932043059e-02,4.315677313437030899e-02
1.123046875000000000e-01,-4.075051449848737795e-03,8.117634781492083160e-03,-1.209543705734364254e-02,1.597645629070253842e-02,-1.972915840658932482e-02,2.332263601579865134e-02,-2.672676965542675892e-02,2.991239218599563501e-02,-3.285145707488731914e-02,3.551721133316814577e-02,-3.788437390193500481e-02,3.992932029697350560e-02,-4.163027430733522161e-02,4.296750749275574099e-02,-4.392354712307174752e-02,4.448339303467829103e-02,-4.463474362752692381e-02,4.436823087317675468e-02,-4.367766373173354727e-02,4.256027876592438641e-02
1.132812500000000000e-01,-4.229307381836326304e-03,8.422364636069471291e-03,-1.254312257981220549e-02,1.655593435854829654e-02,-2.042575771649871377e-02,2.411835861814551688e-02,-2.760051670797648501e-02,3.084023312094587993e-02,-3.380694118021441291e-02,3.647172053569394667e-02,-3.880751529978101327e-02,4.078935671633494159e-02,-4.239459084497549518e-02,4.360311164248278915e-02,-4.439759966204751690e-02,4.476376635347464883e-02,-4.469060361593574227e-02,4.417063781189704830e-02,-4.320018687942505514e-02,4.177961846526237477e-02
1.142578125000000000e-01,-4.383913154261375941e-03,8.727513515080083731e-03,-1.299074282754257570e-02,1.713405210586353006e-02,-2.111865675427613415e-02,2.490679228757480129e-02,-2.846197087456511440e-02,3.174923894068379382e-02,-3.473543607335209671e-02,3.738945546869749254e-02,-3.968250613324537240e-02,4.158837699904577995e-02,-4.308370301405962249e-02,4.414823311806003597e-02,-4.476509979274639200e-02,4.492108956715446660e-02,-4.460691344882043025e-02,4.381747572099917859e-02,-4.255213888155132823e-02,4.081498168822984135e-02
1.152343750000000000e-01,-4.538737068651206401e-03,9.032807752669043747e-03,-1.343786252153698381e-02,1.771018537743568669e-02,-2.180701018619729536e-02,2.568683649409612968e-02,-2.930974466902927858e-02,3.263771020512189203e-02,-3.563491702022071606e-02,3.826806954883084366e-02,-4.050670338014042415e-02,4.232349410101585857e-02,-4.369456386512940438e-02,4.459978500766065973e-02,-4.502307974501378041e-02,4.495271462483566016e-02,-4.438158790725277997e-02,4.330750744889422937e-02,-4.173345591486393030e-02,3.966783925290063434e-02
1.162109375000000000e-01,-4.693662629905594186e-03,9.338004195852072850e-03,-1.388409248103747266e-02,1.828377227050886900e-02,-2.249005212194853109e-02,2.645748906165464390e-02,-3.014257051196062367e-02,3.350409274547284932e-02,-3.650353513656011406e-02,3.910542943354733403e-02,-4.127772319664253786e-02,4.299213642524513102e-02,-4.422451022128334741e-02,4.495514608828563713e-02,-4.516913413386056120e-02,4.485666801097132339e-02,-4.401334388632856254e-02,4.264044005016234123e-02,-4.074517297230823704e-02,3.834092466280625972e-02
1.171875000000000000e-01,-4.848588354365409442e-03,9.642889821550496010e-03,-1.432908905327884633e-02,1.885431238732830986e-02,-2.316709521049012399e-02,2.721784514185866116e-02,-3.095929963233897894e-02,3.434697655695155560e-02,-3.733961633991847440e-02,3.989961409001568232e-02,-4.199344012531023435e-02,4.359204712008953042e-02,-4.467126189958497279e-02,4.521215962573637420e-02,-4.520141774509981586e-02,4.463164659424656566e-02,-4.350169296626871240e-02,4.181691222549437786e-02,-3.958940371270641689e-02,3.683820321429595590e-02
1.181640625000000000e-01,-5.003427362620365554e-03,9.947280920951505345e-03,-1.477255288881228548e-02,1.942136520488119480e-02,-2.383752861562951630e-02,2.796709481793461030e-02,-3.175889933434894452e-02,3.516509277148456569e-02,-3.814165807032908473e-02,4.064891128740062698e-02,-4.265198333700864763e-02,4.412127996512362621e-02,-4.503291700148377708e-02,4.536912763471342980e-02,-4.511863806180797104e-02,4.427700736637079498e-02,-4.284692687006756706e-02,4.083847347427461277e-02,-3.826931066606940879e-02,3.516482991617364551e-02
1.191406250000000000e-01,-5.158106782522826027e-03,1.025102190240867461e-02,-1.521422713993175573e-02,1.998454766654343337e-02,-2.450081500435955656e-02,2.870451950178075709e-02,-3.254044882387879811e-02,3.595730893868892553e-02,-3.890832404422147478e-02,4.135181181627572977e-02,-4.325173025317213815e-02,4.457819223781071816e-02,-4.530794371723942393e-02,4.542480110210427718e-02,-4.492004310084195956e-02,4.379275171677832895e-02,-4.205009654460511309e-02,3.970755580648064470e-02,-3.678906677606386816e-02,3.332709737107194398e-02
1.201171875000000000e-01,-5.312566990177213996e-03,1.055398376872175581e-02,-1.565389516671332817e-02,2.054353110972450755e-02,-2.515648669286463940e-02,2.942948730140198393e-02,-3.330313380626016839e-02,3.672262286323751956e-02,-3.963843732890658805e-02,4.200700176484505749e-02,-4.379129792409528626e-02,4.496143498706279412e-02,-4.549516912619973319e-02,4.537836671779330033e-02,-4.460540517487333878e-02,4.317950494115746496e-02,-4.111298566059027465e-02,3.842743892660641786e-02,-3.515380933597715696e-02,3.133237485297527686e-02
1.210937500000000000e-01,-5.466760718072059475e-03,1.085606232743226152e-02,-1.609137783938754951e-02,2.109803764925104186e-02,-2.580414110221444790e-02,3.014144754461820994e-02,-3.404624007697352323e-02,3.746015525848594291e-02,-4.033097203839287187e-02,4.261335319682211381e-02,-4.426953255596231818e-02,4.526994115879673375e-02,-4.559376549597099482e-02,4.522943068096182268e-02,-4.417500122182133754e-02,4.243849171136670345e-02,-4.003807936012766105e-02,3.700220984020919507e-02,-3.336958741765799069e-02,2.918903986446912471e-02
1.220703125000000000e-01,-5.620652060029766167e-03,1.115717619379308356e-02,-1.652653052729902150e-02,2.164783613826026451e-02,-2.644343567828926281e-02,3.083992464795446559e-02,-3.476914633052595460e-02,3.816914148017760966e-02,-4.098504395568284414e-02,4.316991358063091561e-02,-4.468549758457040361e-02,4.550291202426410414e-02,-4.560323458968601473e-02,4.497800015656333583e-02,-4.362959035098078892e-02,4.157150824262790395e-02,-3.882852909021869414e-02,3.543671784473389347e-02,-3.144330390584720858e-02,2.690640347240166874e-02
1.230468750000000000e-01,-5.774215402339095277e-03,1.145726464543239502e-02,-1.695923986372340625e-02,2.219273782702638892e-02,-2.707408242872347617e-02,3.152451151739586732e-02,-3.547131640996098456e-02,3.884892260069738867e-02,-4.159990038265421602e-02,4.367589431476003037e-02,-4.503846068797252855e-02,4.565980235521616137e-02,-4.552339048275228645e-02,4.462446294767545563e-02,-4.297038924495307638e-02,4.058089188248410750e-02,-3.748811434792825859e-02,3.373652585252683023e-02,-2.938265323540193916e-02,2.449463070436888948e-02
1.240234375000000000e-01,-5.927434309372385003e-03,1.175628538559955923e-02,-1.738942037257112938e-02,2.273259183573950529e-02,-2.769584222401804893e-02,3.219486266074728792e-02,-3.615229121108678306e-02,3.949893607441343907e-02,-4.217490950699687852e-02,4.413065868059058011e-02,-4.532788011468277811e-02,4.574030477209752726e-02,-4.535434137011858102e-02,4.416956592639949969e-02,-4.219904603056683079e-02,3.946948881700567541e-02,-3.602120213066050541e-02,3.190785895815458073e-02,-2.719605588922733783e-02,2.196465724426611282e-02
1.250000000000000000e-01,-6.080300390282461151e-03,1.205421226843563301e-02,-1.781701103778968523e-02,2.326728055019349622e-02,-2.830851900098307547e-02,3.285068718028338192e-02,-3.681168044226454383e-02,4.011870622902547617e-02,-4.270954955747355286e-02,4.453370953299504859e-02,-4.555339067998894625e-02,4.574433366400221940e-02,-4.509647081397035601e-02,4.361439273085294943e-02,-4.131761319253391546e-02,3.824062054562923918e-02,-3.443270483584188330e-02,2.995755110746409211e-02,-2.489259065389669637e-02,1.932810359717020837e-02
1.259765625000000000e-01,-6.232812171127230343e-03,1.235103303519325367e-02,-1.824197188942509526e-02,2.379671504008553165e-02,-2.891195399488701717e-02,3.349174179993748973e-02,-3.744915442331384070e-02,4.070783479750872402e-02,-4.320339799514733015e-02,4.488467701180358371e-02,-4.571478975181255539e-02,4.567200904377823056e-02,-4.475041884177921592e-02,4.296034119079525371e-02,-4.032852005311922394e-02,3.689804971961087310e-02,-3.272803729143825696e-02,2.789299065583251622e-02,-2.248192555191870848e-02,1.659718780650424469e-02
1.269531250000000000e-01,-6.384973994097742876e-03,1.264674710496311964e-02,-1.866428067218216941e-02,2.432083058865182335e-02,-2.950602011274477618e-02,3.411782406419191366e-02,-3.806443608668051010e-02,4.126599168126068862e-02,-4.365612096039259843e-02,4.518330652524485402e-02,-4.581202351105449072e-02,4.552364066024213590e-02,-4.431706325787704293e-02,4.220910089185317404e-02,-3.923454528221157617e-02,3.544594587331477420e-02,-3.091307352545089038e-02,2.572206552142905153e-02,-1.997424827859067137e-02,1.378463770448566661e-02
1.279296875000000000e-01,-6.536794962564225660e-03,1.294136345749716602e-02,-1.908392965328997368e-02,2.483958241017332480e-02,-3.009061654468617175e-02,3.472876582688155106e-02,-3.865729332138362340e-02,4.179290610850314863e-02,-4.406746316473238861e-02,4.542944722113825134e-02,-4.584517373109106564e-02,4.529971264383324953e-02,-4.379750148025591400e-02,4.136263123052030116e-02,-3.803878983752130571e-02,3.388885150540145441e-02,-2.899410380215753161e-02,2.345310854981688675e-02,-1.738019687151960008e-02,1.090360356493335139e-02
1.289062500000000000e-01,-6.688287947501093435e-03,1.323489863939203599e-02,-1.950092261690807710e-02,2.535294161896496298e-02,-3.066566369394186503e-02,3.532442712805365648e-02,-3.922753177631840837e-02,4.228835832392088823e-02,-4.443723838403849241e-02,4.562304112432289532e-02,-4.581444527862667260e-02,4.500086891398236838e-02,-4.319303316017417821e-02,4.042314025139873840e-02,-3.674465066676124020e-02,3.223164889130873678e-02,-2.697779236863181648e-02,2.109484361243204459e-02,-1.471079123624867077e-02,7.967571910154644041e-03
1.298828125000000000e-01,-6.839468667642733223e-03,1.352737491843353929e-02,-1.991527208252789199e-02,2.586089150026824046e-02,-3.123109848924396359e-02,3.590469053656748094e-02,-3.977498821509016513e-02,4.275217191692363278e-02,-4.476532067654696162e-02,4.576411308090493069e-02,-4.572015449498740419e-02,4.462789952770037510e-02,-4.250514378727868886e-02,3.939306449666000326e-02,-3.535579543500546457e-02,3.047952793194371943e-02,-2.487113626998389837e-02,1.865633286678697669e-02,-1.197736604575782085e-02,4.990281105034495915e-03
1.308593750000000000e-01,-6.990354852538829301e-03,1.381881860451289641e-02,-2.032699677516407177e-02,2.636342412043605685e-02,-3.178687012690117192e-02,3.646945601590684954e-02,-4.029952449047398411e-02,4.318420686771879541e-02,-4.505163641653733841e-02,4.585276161255352062e-02,-4.556271857449864515e-02,4.418172810095975095e-02,-4.173548942906612352e-02,3.827505003740433454e-02,-3.387613847315586180e-02,2.863795526863671670e-02,-2.268142550855950859e-02,1.614692551367727380e-02,-9.191505428279109213e-03,1.985639255377915410e-03
1.318359375000000000e-01,-7.140965494626458701e-03,1.410925854939134964e-02,-2.073611936585469107e-02,2.686053730128824119e-02,-3.233293627394279168e-02,3.701863635130654001e-02,-4.080102218351469578e-02,4.358435336336721061e-02,-4.529615720330983086e-02,4.588915074837662811e-02,-4.534264601604261202e-02,4.366340038867375095e-02,-4.088588270214224552e-02,3.707193479915592282e-02,-3.230981807945423889e-02,2.671264482329594597e-02,-2.041620474334379653e-02,1.357620829883122646e-02,-6.364979759806340884e-03,-1.032355182743473557e-03
1.328125000000000000e-01,-7.291320193589434853e-03,1.439872483186478008e-02,-2.114266449232782979e-02,2.735223197184516106e-02,-3.286925974893493280e-02,3.755215315822615918e-02,-4.127937793077466472e-02,4.395252641084212292e-02,-4.549889367605259444e-02,4.587350286869188581e-02,-4.506052818622125616e-02,4.307407406662749211e-02,-3.995828002511642857e-02,3.578673224059068791e-02,-3.066117524685350523e-02,2.470952985705934107e-02,-1.808323665299411617e-02,1.095395792550357163e-02,-3.509684787254880537e-03,-4.049689777790093162e-03
1.337890625000000000e-01,-7.441438593686179083e-03,1.468724762968487939e-02,-2.154665706184701740e-02,2.783850990006751444e-02,-3.339580568365308616e-02,3.806993347584008286e-02,-4.173449944376371457e-02,4.428866125134189174e-02,-4.565989023892352838e-02,4.580609256501275844e-02,-4.471703199855491667e-02,4.241500972043210638e-02,-3.895477016012598159e-02,3.442261639682557550e-02,-2.893473383600896412e-02,2.263473658194624372e-02,-1.569046702077026706e-02,8.290095472111378566e-03,-6.375832272838920624e-04,-7.052411268304829492e-03
1.347656250000000000e-01,-7.591339912453324602e-03,1.497485627501810197e-02,-2.194812083132909389e-02,2.831937179791290185e-02,-3.391253915700430388e-02,3.857190693481941240e-02,-4.216630220746440255e-02,4.459270956011684300e-02,-4.577922067762581898e-02,4.568724149427220299e-02,-4.431289368338697104e-02,4.168756301313073648e-02,-3.787756401259174260e-02,3.298290825701304108e-02,-2.713518216756062931e-02,2.049455930902223735e-02,-1.324599154320007730e-02,5.594642846329435718e-03,2.239351084404186433e-03,-1.002669534544567941e-02
1.357421875000000000e-01,-7.741042557253542851e-03,1.526157848633278961e-02,-2.234707725394772387e-02,2.879481578509578490e-02,-3.441942328254793404e-02,3.905800347644906856e-02,-4.257470683033617170e-02,4.486463639910220902e-02,-4.585698462922085938e-02,4.551731418304303528e-02,-4.384891359800982547e-02,4.089317797485494954e-02,-3.672898562733978300e-02,3.147106341106709060e-02,-2.526735596877316414e-02,1.829543707399227878e-02,-1.075802431725127357e-02,2.877681254775110286e-03,5.109186477167445249e-03,-1.295891300571311647e-02
1.367187500000000000e-01,-7.890563824546710167e-03,1.554743976641247138e-02,-2.274354457662113721e-02,2.926483619046096885e-02,-3.491641772277034872e-02,3.952815159012892238e-02,-4.295963700631257737e-02,4.510441787582288725e-02,-4.589330485101674600e-02,4.529671471942639527e-02,-4.332595200613383046e-02,4.003338133511634422e-02,-3.551146429384968023e-02,2.989066087229587734e-02,-2.333622257871117642e-02,1.604393164715533365e-02,-8.234867923305584647e-03,1.493116257632122511e-04,7.960084193774429745e-03,-1.583569346117373253e-02
1.376953125000000000e-01,-8.039919675533135912e-03,1.583246295372329679e-02,-2.313753716904364682e-02,2.972942266484184665e-02,-3.540347759690280760e-02,3.998227702857373028e-02,-4.332101804012853524e-02,4.531203945134661820e-02,-4.588832522211300224e-02,4.502588425636106645e-02,-4.274492574017202395e-02,3.910977780087258188e-02,-3.422752765409702719e-02,2.824539296149085332e-02,-2.134686629286972753e-02,1.374670680919846261e-02,-5.684884993234303255e-03,-2.580383108552914816e-03,1.078034666926226334e-02,-1.864398363592699101e-02
1.386718750000000000e-01,-8.189124580923759500e-03,1.611666791256683925e-02,-2.352906506221873195e-02,3.018855957565198117e-02,-3.588055274448585102e-02,4.042030195444609036e-02,-4.365877588072184651e-02,4.548749483240956126e-02,-4.584220940241393732e-02,4.470529924020607421e-02,-4.210680564874717813e-02,3.812404617124654643e-02,-3.287979569298760812e-02,2.653905612334648417e-02,-1.930447471225686662e-02,1.141050875700450051e-02,-3.116471133919930699e-03,-5.301373985522763940e-03,1.355846343102244667e-02,-2.137110430702057404e-02
1.396484375000000000e-01,-8.338191427022165897e-03,1.640007134630991001e-02,-2.391813367272790924e-02,3.064222565114057759e-02,-3.634758730397179283e-02,4.084214446863054099e-02,-4.397283660328634575e-02,4.563078537802166962e-02,-4.575514006845970288e-02,4.433547027231425630e-02,-4.141261472503169477e-02,3.707793617235286693e-02,-3.147097548336372924e-02,2.477554253750351848e-02,-1.721432595279560884e-02,9.042147493919539328e-03,-5.380290659789976372e-04,-8.003720367668887281e-03,1.628315472520958790e-02,-2.400480296649793940e-02
1.406250000000000000e-01,-8.487131475025010835e-03,1.668268671742565573e-02,-2.430474368813607608e-02,3.109039384112724860e-02,-3.680451956425649651e-02,4.124771846867918840e-02,-4.426312627859894933e-02,4.574191994863537059e-02,-4.562731864292750988e-02,4.391694150858550805e-02,-4.066342680861243647e-02,3.597326589263382529e-02,-3.000385655445773903e-02,2.295883238343692651e-02,-1.508177656792898842e-02,6.648479055978741281e-03,2.042056165645605298e-03,-1.067760281128745520e-02,1.894341297998904453e-02,-2.653330349002363045e-02
1.416015625000000000e-01,-8.635954365429805712e-03,1.696452425804177017e-02,-2.468889108887938749e-02,3.153303136097538456e-02,-3.725128204697789741e-02,4.163693378591432764e-02,-4.452957116823159922e-02,4.582091512599847927e-02,-4.545896543479548135e-02,4.345029050227128958e-02,-3.986036575406556176e-02,3.481191969990142521e-02,-2.848130675387931451e-02,2.109298662014936696e-02,-1.291225003966073141e-02,4.236388428567124283e-03,4.615441049159807810e-03,-1.331335457525778705e-02,2.152854221386977726e-02,-2.894535269799504082e-02
1.425781250000000000e-01,-8.784668159637834886e-03,1.724559105510087981e-02,-2.507056728260648876e-02,3.197009988640940603e-02,-3.768780177850818147e-02,4.200969655103032468e-02,-4.477209818590796586e-02,4.586779573380126568e-02,-4.525032010952914630e-02,4.293612839812602916e-02,-3.900460496280040018e-02,3.359584652533272042e-02,-2.690626847807172858e-02,1.918214014742739004e-02,-1.071122570012318642e-02,1.812773015906775625e-03,7.173846662586979422e-03,-1.590149188814028725e-02,2.402819548878840430e-02,-3.123026388876080223e-02
1.435546875000000000e-01,-8.933279411224962635e-03,1.752589119500907663e-02,-2.544975932811284827e-02,3.240155586836503121e-02,-3.811400071258840699e-02,4.236590974053106029e-02,-4.499063556827010563e-02,4.588259559279217470e-02,-4.500164241284645289e-02,4.237510039091154507e-02,-3.809736718047025683e-02,3.232705840635357458e-02,-2.528175515398690953e-02,1.723049522450131876e-02,-8.484227956232992529e-03,-6.154734623533978169e-04,9.709081047651653071e-03,-1.843274307783522581e-02,2.643241049410427132e-02,-3.337795741206348032e-02
1.445312500000000000e-01,-9.081793259877922464e-03,1.780542595370280048e-02,-2.582645022760718043e-02,3.282735093923366820e-02,-3.852979626732046942e-02,4.270547385972978810e-02,-4.518511370238798702e-02,4.586535844883935648e-02,-4.471321307723388067e-02,4.176788636778720060e-02,-3.713992446980336065e-02,3.100762918908907262e-02,-2.361084786480864561e-02,1.524231503354215103e-02,-6.236815703219397364e-03,-3.041476758305508218e-03,1.221306100258634161e-02,-2.089807665086059960e-02,2.873164333060853129e-02,-3.537899833562964391e-02
1.455078125000000000e-01,-9.230213541620896703e-03,1.808419401933336265e-02,-2.620061926797125074e-02,3.324743238444467786e-02,-3.893510194351872816e-02,4.302828772207802771e-02,-4.535546606217805837e-02,4.581613901811475154e-02,-4.438533484702743281e-02,4.111520166180945152e-02,-3.613359827757695736e-02,2.963969330125979310e-02,-2.189669202426056463e-02,1.322191728879922035e-02,-3.974571827965438925e-03,-5.458397660638126050e-03,1.467783337710000698e-02,-2.328872838886618390e-02,3.091680054432125943e-02,-3.722463124037356935e-02
1.464843750000000000e-01,-9.378542909658244692e-03,1.836219173616790087e-02,-2.657224239378923672e-02,3.366174365620619446e-02,-3.932982799507692834e-02,4.333424928905531964e-02,-4.550163021124083162e-02,4.573500409985591791e-02,-4.401833356518278922e-02,4.041779785220835086e-02,-3.507975952417205501e-02,2.822544451753506919e-02,-2.014249401675428236e-02,1.117366780664914502e-02,-1.703092719408065472e-03,-7.859447412984188822e-03,1.709559593305725114e-02,-2.559622750938867972e-02,3.297926943944909373e-02,-3.890681216125490421e-02
1.474609375000000000e-01,-9.526782960888801818e-03,1.863941335978349517e-02,-2.694129259716607910e-02,3.407022490923269226e-02,-3.971388212582933203e-02,4.362325653953894739e-02,-4.562354883522476423e-02,4.562203371374763672e-02,-4.361255927250428516e-02,3.967646355593323210e-02,-3.397982865426676241e-02,2.676713465093147337e-02,-1.835151773383007084e-02,9.101973966779216760e-03,5.720222799612109449e-04,-1.023790304299716271e-02,1.945871781438252013e-02,-2.781242191701693844e-02,3.491094667942187119e-02,-4.041823767258630185e-02
1.484375000000000000e-01,-9.674934363893331751e-03,1.891585131512286966e-02,-2.730774031160540863e-02,3.447281354134190678e-02,-4.008717019126065151e-02,4.389520834231088603e-02,-4.572117077247424277e-02,4.547732222559250359e-02,-4.316838727781060342e-02,3.889202516382578301e-02,-3.283527559739634477e-02,2.526707211545847417e-02,-1.652708095053440768e-02,7.011278009638653719e-03,2.845181530779180602e-03,-1.258712264104560122e-02,2.175975965004059084e-02,-2.992950255088546938e-02,3.670426516533686900e-02,-4.175237109948381348e-02
1.494140625000000000e-01,-9.822996984923816621e-03,1.919149645044449654e-02,-2.767155379943358334e-02,3.486944472478407248e-02,-4.044959688720355800e-02,4.415000530998174771e-02,-4.579445201724612752e-02,4.530097943142681605e-02,-4.268621916502174374e-02,3.806534748343795571e-02,-3.164761959701502952e-02,2.372762031649545272e-02,-1.467255149819244459e-02,4.906050129722190796e-03,5.110811894887540632e-03,-1.490056060984035202e-02,2.399149329526169619e-02,-3.194002681542566779e-02,3.835221916311328666e-02,-4.290346582198036052e-02
1.503906250000000000e-01,-9.970970009113934440e-03,1.946633828159065327e-02,-2.803269952436483747e-02,3.526005191701146735e-02,-4.080106641126887007e-02,4.438755061702575472e-02,-4.584335667502939526e-02,4.509313157639294189e-02,-4.216648371030044112e-02,3.719733425871549898e-02,-3.041842887607559831e-02,2.215119583607487105e-02,-1.279134320212916946e-02,2.790781337843586864e-03,7.363369692934535089e-03,-1.717178288992887020e-02,2.614692119896702693e-02,-3.383694106408269286e-02,3.984838763478969204e-02,-4.386658562567652409e-02
1.513671875000000000e-01,-1.011885205477908341e-02,1.974036522229475135e-02,-2.839114250275561954e-02,3.564456734223429846e-02,-4.114148308610286742e-02,4.460775076870437950e-02,-4.586785785437624829e-02,4.485392229039156242e-02,-4.160963768898811449e-02,3.628892854436967935e-02,-2.914932011583495908e-02,2.054026639012006966e-02,-1.088691156405320257e-02,6.699760780542844685e-04,9.597351825853073920e-03,-1.939448215115089497e-02,2.821929536994518400e-02,-3.561360209065593529e-02,4.118695571606799388e-02,-4.463762204310351561e-02
1.523437500000000000e-01,-1.026664127925537920e-02,2.001356479742473146e-02,-2.874684662888201195e-02,3.602292243750702255e-02,-4.147075193660036685e-02,4.481051631136475505e-02,-4.586793848406899715e-02,4.458351342770557751e-02,-4.101616655806617634e-02,3.534111291963549367e-02,-2.784195773243148750e-02,1.889734854359121155e-02,-8.962749178867523980e-03,-1.451855403928966823e-03,1.180730705227008362e-02,-2.156249292704456866e-02,3.020213590099202206e-02,-3.726379757028651374e-02,4.236273427169942596e-02,-4.521330862348527796e-02
1.533203125000000000e-01,-1.041433547524850227e-02,2.028592383710063618e-02,-2.909977497114074954e-02,3.639504825920970854e-02,-4.178877921589493200e-02,4.499576247788458078e-02,-4.584359204835227602e-02,4.428208580236289021e-02,-4.038658500515772409e-02,3.435490953218031662e-02,-2.649805294271348130e-02,1.722500517735151351e-02,-7.022380884500812812e-03,-3.570204934107322307e-03,1.398784740323294820e-02,-2.366980665798620181e-02,3.208924899908129763e-02,-3.878176538202853657e-02,4.337117745273546404e-02,-4.559123206541078333e-02
1.542968750000000000e-01,-1.056193215711284834e-02,2.055742865052900478e-02,-2.944989003744644812e-02,3.676087584763117200e-02,-4.209547287727401915e-02,4.516340976486627606e-02,-4.579482323634063295e-02,4.394983981495232533e-02,-3.972143735965569245e-02,3.333137996816923354e-02,-2.511936261675636745e-02,1.552584270731660956e-02,-5.069358650939824115e-03,-5.680574510343491292e-03,1.613365970663004773e-02,-2.571058659955380993e-02,3.387474446071765677e-02,-4.016221173745811862e-02,4.420839817506192621e-02,-4.576984014704972570e-02
1.552734375000000000e-01,-1.070942863685905161e-02,2.082806517915940236e-02,-2.979715400924590196e-02,3.712033654890514733e-02,-4.239074299112935429e-02,4.531338444058707199e-02,-4.572164850454748380e-02,4.358699596993000774e-02,-3.902129786539929035e-02,3.227162494888594774e-02,-2.370768791952473226e-02,1.380250806211683057e-02,-3.107256220962712617e-03,-7.778484607279727812e-03,1.823951718632594449e-02,-2.767918254523472552e-02,3.555305252494034285e-02,-4.140032803481797502e-02,4.487118143690215638e-02,-4.574844639184551254e-02
1.562500000000000000e-01,-1.085682209000368020e-02,2.109781912939378765e-02,-3.014152894451538334e-02,3.747336229483047565e-02,-4.267450210766268737e-02,4.544561898465557942e-02,-4.562409655381661350e-02,4.319379528517212907e-02,-3.828677081745725241e-02,3.117678385790411538e-02,-2.226487274820884363e-02,1.205768543010125524e-02,-1.139663520197379491e-03,-9.859482658495580254e-03,2.030029109527147282e-02,-2.957014530705534550e-02,3.711894003185003954e-02,-4.249180635567107595e-02,4.535699539396781388e-02,-4.552723141387491484e-02
1.572265625000000000e-01,-1.100410961161764692e-02,2.136667608557695289e-02,-3.048297695085967415e-02,3.781988584210661114e-02,-4.294666556733852530e-02,4.556005246188841312e-02,-4.550220872376751352e-02,4.277049959766868192e-02,-3.751849056804790195e-02,3.004803410562947169e-02,-2.079280197498335758e-02,1.029409279012482789e-02,8.298191418921539286e-04,-1.191915168411807231e-02,2.231096233758068578e-02,-3.137824089389477933e-02,3.856752581193395590e-02,-4.343285352075369754e-02,4.566400011443962764e-02,-4.510724089601251402e-02
1.582031250000000000e-01,-1.115128826312333093e-02,2.163462160437368623e-02,-3.082146033039686109e-02,3.815984097328716657e-02,-4.320715176204516228e-02,4.565663083408375705e-02,-4.535603930926038890e-02,4.231739177087821824e-02,-3.671712140849051065e-02,2.888659034016118066e-02,-1.929339950734636558e-02,8.514478243255751283e-03,2.797587055543207871e-03,-1.395311902903780855e-02,2.426663303166047905e-02,-3.309846432499275598e-02,3.989429523065498445e-02,-4.422020362348173805e-02,4.579105394170125687e-02,-4.449038016534797441e-02
1.591796875000000000e-01,-1.129835511052087321e-02,2.190164129191043627e-02,-3.115694169852648021e-02,3.849316266229995537e-02,-4.345588235061333821e-02,4.573530721421319167e-02,-4.518565580437261531e-02,4.183477581040500465e-02,-3.588335733540338329e-02,2.769370351493131988e-02,-1.776862617989842519e-02,6.721616164430809816e-03,4.760037252191066590e-03,-1.595706517488456808e-02,2.616253796479915336e-02,-3.472605301531884320e-02,4.109511381357313503e-02,-4.485112896312339059e-02,4.573771740047023748e-02,-4.367940534363216887e-02
1.601562500000000000e-01,-1.144530725481719170e-02,2.216772086523683891e-02,-3.148938407894350672e-02,3.881978720773929942e-02,-4.369278243278967855e-02,4.579604206808843975e-02,-4.499113908001759615e-02,4.132297689540426200e-02,-3.501792171020808725e-02,2.647065982453622804e-02,-1.622047749249812265e-02,4.918303194256541146e-03,6.713574776157773399e-03,-1.792673258784760817e-02,2.799405588900361758e-02,-3.625649966984849371e-02,4.216623987945800761e-02,-4.532344930477966854e-02,4.550425459134874867e-02,-4.267791106551525881e-02
1.611328125000000000e-01,-1.159214185547779129e-02,2.243284619976038466e-02,-3.181875097740768932e-02,3.913965233733364413e-02,-4.391778068601016882e-02,4.583880336885479134e-02,-4.477258350167338113e-02,4.078234133350348845e-02,-3.412156682144056735e-02,2.521877952067530515e-02,-1.465098121028014268e-02,3.107354091732767321e-03,8.654619058246892233e-03,-1.985793456414591818e-02,2.975672060816884554e-02,-3.768556462521921446e-02,4.310433611223937062e-02,-4.563553939974256124e-02,4.509163202956854161e-02,-4.149031477361096037e-02
1.621093750000000000e-01,-1.173885614773784863e-02,2.269700336433900373e-02,-3.214500643682471903e-02,3.945269728704831058e-02,-4.413080946938363613e-02,4.586356670974058025e-02,-4.453009699377851599e-02,4.021323644712778561e-02,-3.319507335947403937e-02,2.393941562022097735e-02,-1.306219484113240077e-02,1.291597468742130628e-03,1.057961036301785680e-02,-2.174656403533211865e-02,3.144623180771678739e-02,-3.900928757953283504e-02,4.390648000700298620e-02,-4.578633470730782140e-02,4.450151489554304840e-02,-4.012183761665043952e-02
1.630859375000000000e-01,-1.188544745459954068e-02,2.296017864569629280e-02,-3.246811507616000764e-02,3.975886285823670291e-02,-4.433180489923264217e-02,4.587031538040765855e-02,-4.426380105724144615e-02,3.961605039897865554e-02,-3.223924981309622684e-02,2.263395251725109150e-02,-1.145620300598612466e-02,-5.261285731734638253e-04,1.248501628202844382e-02,-2.358860229652432264e-02,3.305846557950514047e-02,-4.022399865407033648e-02,4.457017313039494943e-02,-4.577533526745661968e-02,4.373626067747727469e-02,-3.857848199481431206e-02
1.640625000000000000e-01,-1.203191319430920239e-02,2.322235856375503768e-02,-3.278804211560966408e-02,4.005809145611662070e-02,-4.452070690036399880e-02,4.585904041202673587e-02,-4.397383074624496013e-02,3.899119196410093247e-02,-3.125493179700872953e-02,2.130380451043992901e-02,-9.835114716763180762e-03,-2.342980883874149368e-03,1.436733824620821387e-02,-2.538012762197995251e-02,3.458948459695283806e-02,-4.132632873423359304e-02,4.509334914155885971e-02,-4.560260768279231214e-02,4.279891019947889425e-02,-3.686700581447379527e-02
1.650390625000000000e-01,-1.217825088406273952e-02,2.348352987939658285e-02,-3.310475339030546915e-02,4.035032711265099797e-02,-4.469745923698731360e-02,4.582974059589041416e-02,-4.366033461014393047e-02,3.833909025551866800e-02,-3.024298131879248758e-02,1.995041425659550838e-02,-8.201060576108209349e-03,-4.156115764509141913e-03,1.622311803166481825e-02,-2.711732373405877430e-02,3.603554789782850015e-02,-4.231321904098282738e-02,4.547438052593634483e-02,-4.526878517752355030e-02,4.169317604212933320e-02,-3.499489353273137898e-02
1.660156250000000000e-01,-1.232445814062816183e-02,2.374367959603064168e-02,-3.341821535465640258e-02,4.063551549667312329e-02,-4.486200952688849247e-02,4.578242247999037007e-02,-4.332347460579903664e-02,3.766019440988037370e-02,-2.920428599325232757e-02,1.857525116040245616e-02,-6.556189912186996538e-03,-5.962693508245789885e-03,1.804894423454713251e-02,-2.879648809346929336e-02,3.739312023491152964e-02,-4.318192988829363393e-02,4.571208400078236034e-02,-4.477506571094881649e-02,4.042342837610096717e-02,-3.297032409009093001e-02
1.669921875000000000e-01,-1.247053267850970447e-02,2.400279495623371812e-02,-3.372839507922832658e-02,4.091360391382492523e-02,-4.501430924212537765e-02,4.571710034756639590e-02,-4.296342598517822325e-02,3.695497323895562125e-02,-2.813975821135802219e-02,1.717980970962837417e-02,-4.902667860898871598e-03,-7.759882964978681227e-03,1.984145869202710161e-02,-3.041403998067714054e-02,3.865888095765206839e-02,-4.393004858658819400e-02,4.580572455793234521e-02,-4.412320813269238196e-02,3.899467824297091906e-02,-3.080213584708482027e-02
1.679687500000000000e-01,-1.261647230621216510e-02,2.426086343457624361e-02,-3.403526024185773297e-02,4.118454129859498714e-02,-4.515431369915014898e-02,4.563379618118825615e-02,-4.258037716252548871e-02,3.622391485220016749e-02,-2.705033427027644932e-02,1.576560776421731189e-02,-3.242672406880885583e-03,-9.544866114325431874e-03,2.159736282795588283e-02,-3.196652834041503743e-02,3.982973239097384321e-02,-4.455549645662490454e-02,4.575501811614108433e-02,-4.331552637670840061e-02,3.741255833072758968e-02,-2.849978865755727411e-02
1.689453125000000000e-01,-1.276227492109212151e-02,2.451787272761786832e-02,-3.433877911448376952e-02,4.144827820046274869e-02,-4.528198204089930318e-02,4.553253961548706791e-02,-4.217452956486680143e-02,3.546752625497766320e-02,-2.593697347026309094e-02,1.433418480686032143e-02,-1.578391393709004369e-03,-1.131484263238865216e-02,2.331342390325662206e-02,-3.345063936330842230e-02,4.090280768039851467e-02,-4.505653492289495715e-02,4.556013276206708623e-02,-4.235488170074125369e-02,3.568330130446244891e-02,-2.607332322738225433e-02
1.699218750000000000e-01,-1.290793850321639118e-02,2.477381074192033447e-02,-3.463892054697782774e-02,4.170476676586880316e-02,-4.539727721304039759e-02,4.541336788121880935e-02,-4.174609746909736796e-02,3.468633292642242516e-02,-2.480065718347800041e-02,1.288710016181834547e-02,8.798048724560045579e-05,-1.306703443890855180e-02,2.498648115259364741e-02,-3.486320378069436565e-02,4.187547807569704655e-02,-4.543177066009394804e-02,4.522168856566813333e-02,-4.124467298738121457e-02,3.381371576527762712e-02,-2.353331792256650387e-02
1.708984375000000000e-01,-1.305346110858654138e-02,2.502866558079104922e-02,-3.493565394905483873e-02,4.195396071747637540e-02,-4.550016593622469713e-02,4.527632574292562995e-02,-4.129530782840640235e-02,3.388087838034157390e-02,-2.364238789912004660e-02,1.142593118800722986e-02,1.754244720742969069e-03,-1.479869021252738608e-02,2.661345179029019417e-02,-3.620120385070760283e-02,4.274535962823304558e-02,-4.568015977069608824e-02,4.474075596232111179e-02,-3.998882513205163219e-02,3.181115992243924162e-02,-2.089084320482792814e-02
1.718750000000000000e-01,-1.319884086202530345e-02,2.528242553035657883e-02,-3.522894927116802799e-02,4.219581533193411671e-02,-4.559061867588267564e-02,4.512146543208012811e-02,-4.082240009033049483e-02,3.305172371202361875e-02,-2.246318824865614627e-02,9.952271451636683294e-03,3.418201996660931354e-03,-1.650708986291313241e-02,2.819133686981877343e-02,-3.746178001564603316e-02,4.351031928005154314e-02,-4.580101097599813265e-02,4.411885270035721673e-02,-3.859177555212210675e-02,2.968351307518343751e-02,-1.815741388577656740e-02
1.728515625000000000e-01,-1.334407594996611483e-02,2.553507904545217894e-02,-3.551877698512054954e-02,4.243028741712896734e-02,-4.566860961081148362e-02,4.494884657724201177e-02,-4.032762600831137773e-02,3.219944713332667519e-02,-2.126410001435462965e-02,8.467728883050047034e-03,5.077655237082537992e-03,-1.818954894943953030e-02,2.971722698246441127e-02,-3.864223721246758808e-02,4.416848032554773068e-02,-4.579398780721743306e-02,4.335793935887315154e-02,-3.705845885984403176e-02,2.743914501129818967e-02,-1.534493940269198234e-02
1.738281250000000000e-01,-1.348916461334078234e-02,2.578661473571386767e-02,-3.580510806497930187e-02,4.265733528971351468e-02,-4.573411660154384772e-02,4.475853613244258622e-02,-3.981124944825486373e-02,3.132464349798300129e-02,-2.004618312383198153e-02,6.973923921824149059e-03,6.730412615213750456e-03,-1.984342303698445609e-02,3.118830778194648518e-02,-3.974005082001332706e-02,4.471822722922504101e-02,-4.565910978730113035e-02,4.246041344662365019e-02,-3.539428974990053989e-02,2.508688343961242712e-02,-1.246567232953373593e-02
1.748046875000000000e-01,-1.363410514071333908e-02,2.603702135217269772e-02,-3.608791396874108659e-02,4.287691875351316156e-02,-4.578712115926189541e-02,4.455060830473374367e-02,-3.927354619125934809e-02,3.042792381867139365e-02,-1.881051463287138417e-02,5.472487653683133502e-03,8.374290560470155909e-03,-2.146611198019107020e-02,3.260186532287218802e-02,-4.075287222820515171e-02,4.515820978561228827e-02,-4.539675259801453228e-02,4.142910209850236836e-02,-3.360514416004871385e-02,2.263597958278407499e-02,-9.532155346214335467e-03
1.757812500000000000e-01,-1.377889586177153021e-02,2.628628777457595392e-02,-3.636716662108811088e-02,4.308899907926134337e-02,-4.582760841582142475e-02,4.432514448159483728e-02,-3.871480373339231118e-02,2.950991477707226238e-02,-1.755818769839635404e-02,3.965059942331282394e-03,1.000711674460800886e-02,-2.305506412822905249e-02,3.395529120190213246e-02,-4.167853401601134128e-02,4.548734660985566391e-02,-4.500764723064536871e-02,4.026725339157197214e-02,-3.169733877057415855e-02,2.009607206529244808e-02,-6.557166897282473705e-03
1.767578125000000000e-01,-1.392353514125556704e-02,2.653440299959026680e-02,-3.664283839746865917e-02,4.329353898597786826e-02,-4.585556709527838226e-02,4.408223315868510517e-02,-3.813532108314676705e-02,2.857125822783775776e-02,-1.629031054314967336e-02,2.453287558936203053e-03,1.162673304422960803e-02,-2.460778044271373990e-02,3.524608749142463249e-02,-4.251505472643082872e-02,4.570482794983259794e-02,-4.449287812226244976e-02,3.897852630780312966e-02,-2.967760891508741672e-02,1.747714923927334851e-02,-3.553665777995679721e-03
1.777343750000000000e-01,-1.406802137337453441e-02,2.678135612999296700e-02,-3.691490210965747698e-02,4.349050262419473789e-02,-4.587098948717071439e-02,4.382196986825382529e-02,-3.753540855700989581e-02,2.761261069717063643e-02,-1.500800541336071332e-02,9.388223116760007272e-04,1.323099847539428199e-02,-2.612181852198215345e-02,3.647187145637061090e-02,-4.326064322811719320e-02,4.581011781286645906e-02,-4.385388028291972023e-02,3.756697937563222012e-02,-2.755308498154484392e-02,1.478951009778744705e-02,-5.347348913056441250e-04
1.787109375000000000e-01,-1.421235297673996076e-02,2.702713636490453389e-02,-3.718333099287637195e-02,4.367985556113478107e-02,-4.587387142169011001e-02,4.354445710837705902e-02,-3.691538757339671989e-02,2.663464287651229681e-02,-1.371240753045920718e-02,-5.766808224970242525e-04,1.481779209638615577e-02,-2.759479652540217098e-02,3.763038004557076738e-02,-4.391370265455141891e-02,4.580295540224664508e-02,-4.309243542250782572e-02,3.603705802713721984e-02,-2.533126738828150176e-02,1.204372393128512117e-02,2.486475576460608992e-03
1.796875000000000000e-01,-1.435652838982611444e-02,2.727173299108507851e-02,-3.744809869450817924e-02,4.386156476787955727e-02,-4.586421224677688507e-02,4.324980427307462821e-02,-3.627559044507584068e-02,2.563803911168152649e-02,-1.240466403771841794e-02,-2.091565561930944575e-03,1.638501587497454351e-02,-2.902439699180641222e-02,3.871947414975768220e-02,-4.447283391289389570e-02,4.568335586079918381e-02,-4.221066708911527104e-02,3.439358071208453022e-02,-2.302000022530374321e-02,9.250588888415234301e-03,5.496805310453223466e-03
1.806640625000000000e-01,-1.450054606695275368e-02,2.751513537528293279e-02,-3.770917926438123458e-02,4.403559860849879520e-02,-4.584201480710559801e-02,4.293812758326726736e-02,-3.561636017010010036e-02,2.462349688768622480e-02,-1.108593294256899481e-02,-3.604176178409914180e-03,1.793059751672146374e-02,-3.040837054650897750e-02,3.973714261896374444e-02,-4.493683875579693870e-02,4.545161032070618029e-02,-4.121103483379481153e-02,3.264172381429247122e-02,-2.062744365609045852e-02,6.421089606930913130e-03,8.483141100191039091e-03
1.816406250000000000e-01,-1.464440447477374264e-02,2.775733295760350258e-02,-3.796654714657766994e-02,4.420192683106719672e-02,-4.580728542485888732e-02,4.260955001846616907e-02,-3.493805022117491693e-02,2.359172630933628612e-02,-9.757382055225430340e-03,-5.112859347698011855e-03,1.945249325108117447e-02,-3.174453949168032363e-02,4.068150603266588311e-02,-4.530472241057022231e-02,4.510828526065142896e-02,-4.009632741952895429e-02,3.078700541972404642e-02,-1.816204517971386351e-02,3.566354084272303424e-03,1.143247389750539494e-02
1.826171875000000000e-01,-1.478810208924862327e-02,2.799831524584777201e-02,-3.822017717268558906e-02,4.436052056046233677e-02,-4.576003388215277301e-02,4.226420124903201847e-02,-3.424102433334021839e-02,2.254344957772298069e-02,-8.420187924188899872e-03,-6.615965990934188565e-03,2.094869057217883107e-02,-3.303080127514347597e-02,4.155082021659028263e-02,-4.557569576113799925e-02,4.465422117318337825e-02,-3.886965509497168625e-02,2.883526798943411920e-02,-1.563250985720476133e-02,6.976099604659451343e-04,1.433195544728851391e-02
1.835937500000000000e-01,-1.493163739306444665e-02,2.823807181075968856e-02,-3.847004455640074677e-02,4.451135229281048128e-02,-4.570027340494162843e-02,4.190221756880798537e-02,-3.352565628979851942e-02,2.147940046258310642e-02,-7.075534769144224516e-03,-8.111853105384776025e-03,2.241721093128281814e-02,-3.426513183290252895e-02,4.234347950062058996e-02,-4.574917707925194726e-02,4.409053054693360535e-02,-3.753444095619358489e-02,2.679265999399160769e-02,-1.304776960975788901e-02,-2.173859611727597604e-03,1.716895424070873435e-02
1.845703125000000000e-01,-1.507500887347443079e-02,2.847659228211082624e-02,-3.871612488936946456e-02,4.465439589143178900e-02,-4.562802064821218362e-02,4.152374182790537216e-02,-3.279232970569762734e-02,2.040032377054177073e-02,-5.724613411740365684e-03,-9.598885583106583561e-03,2.385611237807323468e-02,-3.544558880094773184e-02,4.305801971275710627e-02,-4.582479330240633170e-02,4.341859517002568530e-02,-3.609441142221584548e-02,2.466561656923955265e-02,-1.041695169960473767e-02,-5.036760332944230714e-03,1.993111054365217377e-02
1.855468750000000000e-01,-1.521821502051758437e-02,2.871386634554888226e-02,-3.895839413815984503e-02,4.478962658412972975e-02,-4.554329568226602593e-02,4.112892336541112970e-02,-3.204143780966539623e-02,1.930697480921803391e-02,-4.368620204728711556e-03,-1.107543801609604979e-02,2.526349214789060452e-02,-3.657031459209065388e-02,4.369312090456119180e-02,-4.580238085686064164e-02,4.264006276265187856e-02,-3.455358585254164616e-02,2.246083925628554814e-02,-7.749346507175338891e-03,-7.879831182355388070e-03,2.260639025736088659e-02
1.865234375000000000e-01,-1.536125432557847344e-02,2.894988374013320390e-02,-3.919682864224176277e-02,4.491702096166114849e-02,-4.544612197988386754e-02,4.071791794177947316e-02,-3.127338322289111017e-02,1.820011884717779096e-02,-3.008755959941789362e-03,-1.253989648651205810e-02,2.663748919221279113e-02,-3.763753933377945310e-02,4.424760980399015942e-02,-4.568198602511733958e-02,4.175684294839226984e-02,-3.291626533722822462e-02,2.018527489140247919e-02,-5.054374720525579671e-03,-1.069188872448808419e-02,2.518313737355291210e-02
1.875000000000000000e-01,-1.550412528025315456e-02,2.918463425647995282e-02,-3.943140511286188921e-02,4.503655697723017715e-02,-4.533652640417029644e-02,4.029088767067863508e-02,-3.048857773555604597e-02,1.708053056972879541e-02,-1.646224875601018291e-03,-1.399066034056012375e-02,2.797628664965621723e-02,-3.864558366303470077e-02,4.472046199199325445e-02,-4.546386485811804157e-02,4.077110257540577515e-02,-3.118702069225647716e-02,1.784609371407835585e-02,-2.341554054931641732e-03,-1.346187112105735884e-02,2.765012479269053983e-02
1.884765625000000000e-01,-1.564682637548135691e-02,2.941810773544532159e-02,-3.966210063269832997e-02,4.514821394684887662e-02,-4.521453919688171730e-02,3.984800095006768572e-02,-2.968744208042642038e-02,1.594899353057288929e-02,-2.822334634672743849e-04,-1.542614394461932874e-02,2.927811425484883046e-02,-3.959286137482896650e-02,4.511080379969188009e-02,-4.514848263333241102e-02,3.968526040013125450e-02,-2.937067969507291265e-02,1.545066676378751246e-02,3.795343779575739316e-04,-1.617888167251687118e-02,2.999660328145774268e-02
1.894531250000000000e-01,-1.578935610091200883e-02,2.965029406727288930e-02,-3.988889265618816155e-02,4.525197255041839284e-02,-4.508019396704843890e-02,3.938943239229426851e-02,-2.887040570344408946e-02,1.480629959935007324e-02,1.082010523628831704e-03,-1.684477842217836294e-02,3.054125068256132933e-02,-4.047788192041193445e-02,4.541791392342600653e-02,-4.473651286080918693e-02,3.850198114761011620e-02,-2.747231359717844726e-02,1.300654263815034101e-02,3.099279930958635625e-03,-1.883223171610540897e-02,3.221234835389408246e-02
1.904296875000000000e-01,-1.593171294446785874e-02,2.988118319114113630e-02,-4.011175901042485226e-02,4.534781483339109243e-02,-4.493352767971863643e-02,3.891536275301881592e-02,-2.803790653116506812e-02,1.365324840514095528e-02,2.445299163310568364e-03,-1.824501337013333113e-02,3.176402582452501899e-02,-4.129925275227056686e-02,4.564122475539957036e-02,-4.422883584014238034e-02,3.722416896397419406e-02,-2.549722295254156640e-02,1.052142368701586977e-02,5.808076391099744294e-03,-2.141148270991569472e-02,3.428770486994323075e-02
1.914062500000000000e-01,-1.607389539207879775e-02,3.011076509504753695e-02,-4.033067789653244778e-02,4.543572420888501023e-02,-4.477458064466043747e-02,3.842597885878990677e-02,-2.719039073492526132e-02,1.249064677601794196e-02,3.806425433634034496e-03,-1.962531855298497996e-02,3.294482299640872497e-02,-4.205568151258769899e-02,4.578032342811549915e-02,-4.362653677218601700e-02,3.585496027802938940e-02,-2.345092280240045415e-02,8.003141718629322790e-03,8.496355936984924251e-03,-2.390648733593335462e-02,3.621362915539445143e-02
1.923828125000000000e-01,-1.621590192755719209e-02,3.033902981597336873e-02,-4.054562789143029145e-02,4.551568546013354949e-02,-4.460339650487491620e-02,3.792147353311083047e-02,-2.632831249163249468e-02,1.131930817477016203e-02,5.164184280892348058e-03,-2.098418557345231583e-02,3.408208107246422230e-02,-4.274597806226351770e-02,4.583495257124699934e-02,-4.293090343021635502e-02,3.439771609022466980e-02,-2.133912725869328147e-02,5.459633295443491047e-03,1.115462296270407043e-02,-2.630742945906218433e-02,3.798172845823304111e-02
1.933593750000000000e-01,-1.635773103258658656e-02,3.056596744027831672e-02,-4.075658794990856537e-02,4.558768474316340219e-02,-4.442002222478909357e-02,3.740204552086098116e-02,-2.545213374111080992e-02,1.014005213095491194e-02,6.517373684583783675e-03,-2.232012951800980971e-02,3.517429654540837197e-02,-4.336905634774367024e-02,4.580501078005610321e-02,-4.214342339610577942e-02,3.285601370859304177e-02,-1.916773352992514126e-02,2.898914698286286264e-03,1.377348764785286429e-02,-2.860486278384451186e-02,3.958429756827029633e-02
1.943359375000000000e-01,-1.649938118680567556e-02,3.079156810427813654e-02,-4.096353740694766432e-02,4.565170958960620279e-02,-4.422450807800846345e-02,3.686789941095099110e-02,-2.456232393994715879e-02,8.953703669459085746e-03,7.864795718850601386e-03,-2.363169057584224228e-02,3.622002550914854568e-02,-4.392393610310943441e-02,4.569055279493666744e-02,-4.126578086791896083e-02,3.123363795252950478e-02,-1.694280543472246811e-02,3.290566385117935566e-04,1.634369915427364914e-02,-3.078974805589799676e-02,4.101435243949173859e-02
1.953125000000000000e-01,-1.664085086796298144e-02,3.101582199496650399e-02,-4.116645598021661384e-02,4.570774890956090519e-02,-4.401690763452907607e-02,3.631924555711101010e-02,-2.365935981181437053e-02,7.761092735784385493e-03,9.205257609670057170e-03,-2.491743562969837844e-02,3.721788556202809684e-02,-4.440974438508286243e-02,4.549178939212574629e-02,-4.029985304619305292e-02,2.953457184647933706e-02,-1.467055644965618855e-02,-2.241841201561245618e-03,1.885617833159542595e-02,-3.285348866097682896e-02,4.226566066782889292e-02
1.962890625000000000e-01,-1.678213855212742217e-02,3.123871935084274881e-02,-4.136532377269876160e-02,4.575579299443052750e-02,-4.379727774731654449e-02,3.575629999673036324e-02,-2.274372509426590000e-02,6.563053618295574577e-03,1.053757278704718636e-02,-2.617595981712783973e-02,3.816655762832102394e-02,-4.482571693881724079e-02,4.520908698610832249e-02,-3.924770610698762735e-02,2.776298682678994198e-02,-1.235733233912372428e-02,-4.805675719193094539e-03,2.130204981550870916e-02,-3.478796448102544625e-02,4.333276869093384553e-02
1.972656250000000000e-01,-1.692324271393921484e-02,3.146025046281842458e-02,-4.156012127539752271e-02,4.579583351967412425e-02,-4.356567853817846364e-02,3.517928436767919081e-02,-2.181591028202260404e-02,5.360424367697057615e-03,1.186056193144169844e-02,-2.740588806057495108e-02,3.906478769578119320e-02,-4.517119939256324102e-02,4.484296694471221617e-02,-3.811159077061969380e-02,2.592323248609648342e-02,-1.000959341615596104e-02,-7.354365951825521906e-03,2.367267340497623482e-02,-3.658556387358462975e-02,4.421102559098341600e-02
1.982421875000000000e-01,-1.706416182688606439e-02,3.168040567517373812e-02,-4.175082937008161438e-02,4.582786354741631013e-02,-4.332217338286415559e-02,3.458842582306601715e-02,-2.087641236678680970e-02,4.154046214029619329e-03,1.317305401363526134e-02,-2.860587656481647714e-02,3.991138846712274230e-02,-4.544564827952396469e-02,4.439410461837638849e-02,-3.689393747579879090e-02,2.401982588068411056e-02,-7.633896483975704389e-03,-9.879878566884211372e-03,2.595967460722914746e-02,-3.823921364840872361e-02,4.489660339647737197e-02
1.992187500000000000e-01,-1.720489436359727217e-02,3.189917538654332696e-02,-4.193742933203663953e-02,4.585187752887181362e-02,-4.306682889533924863e-02,3.398395694389116928e-02,-1.992573457364336248e-02,2.944762981495679943e-03,1.447388732723107682e-02,-2.977461428022905657e-02,4.070524092338964617e-02,-4.564863188545432299e-02,4.386332808555380020e-02,-3.559735116968010954e-02,2.205744042728193313e-02,-5.236876508952539519e-03,-1.237425320021642676e-02,2.815497424242912120e-02,-3.974240692314340295e-02,4.538651379437246697e-02
2.001953125000000000e-01,-1.734543879614350304e-02,3.211655005091120646e-02,-4.211990283279605507e-02,4.586787130654499528e-02,-4.279971491119352600e-02,3.336611564957572135e-02,-1.896438609411897971e-02,1.733420501446093472e-03,1.576191051296054260e-02,-3.091082433039231761e-02,4.144529579726276974e-02,-4.577983092079167260e-02,4.325161661670062080e-02,-3.422460572511946963e-02,2.004089441670079547e-02,-2.825228076292225082e-03,-1.482962756315013911e-02,3.025081700327342596e-02,-4.108922874834008282e-02,4.567862117963635005e-02
2.011718750000000000e-01,-1.748579359633551863e-02,3.233252017860329536e-02,-4.229823194282687077e-02,4.587584211617613122e-02,-4.252090447014772456e-02,3.273514510635456426e-02,-1.799288181598965308e-02,5.208660238761274579e-04,1.703598357396220869e-02,-3.201326540254448294e-02,4.213057495444232775e-02,-4.583903901635465183e-02,4.256009885978415119e-02,-3.277863799718101073e-02,1.797513917261986741e-02,-4.056866803552572581e-04,-1.723826223894561402e-02,3.223979886858308747e-02,-4.227437940093430047e-02,4.577165198535175505e-02
2.021484375000000000e-01,-1.762595723601788344e-02,3.254707633726214994e-02,-4.247239913415394585e-02,4.587578858840874602e-02,-4.223047379763380377e-02,3.209129363353337150e-02,-1.701174204993886885e-02,-6.920523722072110910e-04,1.829497888118733137e-02,-3.308073309943223433e-02,4.276017268134467419e-02,-4.582616304190124945e-02,4.179005075072722564e-02,-3.126254153168233491e-02,1.586524688466737706e-02,2.014990098087842893e-03,-1.959256509043907565e-02,3.411489327401106414e-02,-4.329319525455862377e-02,4.566520025277793354e-02
2.031250000000000000e-01,-1.776592818735042018e-02,3.276020915279626716e-02,-4.264238728290821456e-02,4.586771075016004423e-02,-4.192850228543152508e-02,3.143481460761951563e-02,-1.602149225318094672e-02,-1.904486369167655152e-03,1.953778216808334939e-02,-3.411206125112046378e-02,4.333325687745613608e-02,-4.574122324708839588e-02,4.094289315268884177e-02,-2.967955993927584579e-02,1.371639814569590443e-02,4.430041475071402370e-03,-2.188511520194501292e-02,3.586947594744931828e-02,-4.414166714463133023e-02,4.535972941721703316e-02
2.041015625000000000e-01,-1.790570492307552025e-02,3.297190931029774646e-02,-4.280817967178773137e-02,4.585161002568022975e-02,-4.161507247134951792e-02,3.076596636434419246e-02,-1.502266275017428640e-02,-3.115588001486398976e-03,2.076329351369965090e-02,-3.510612318535627496e-02,4.384907015079696907e-02,-4.558435322463790657e-02,4.002018922856186156e-02,-2.803307994926029431e-02,1.153386922386427128e-02,6.832722354390769609e-03,-2.410868627998549729e-02,3.749734832146169039e-02,-4.481645615607086214e-02,4.485657030206649520e-02
2.050781250000000000e-01,-1.804528591676797175e-02,3.318216755492171127e-02,-4.296975999242391014e-02,4.582748923729137308e-02,-4.129027001794554480e-02,3.008501209860137138e-02,-1.401578845056036804e-02,-4.324510246474834625e-03,2.197042831336439364e-02,-3.606183295511596748e-02,4.430693081506073550e-02,-4.535579969577900605e-02,3.902364155153766750e-02,-2.632662415797880004e-02,9.323019100757624564e-03,9.216322173575321533e-03,-2.625626943914405320e-02,3.899275944012872697e-02,-4.531490677164644321e-02,4.415791532999368413e-02
2.060546875000000000e-01,-1.818466964306714867e-02,3.339097469272609559e-02,-4.312711234765032042e-02,4.579535260579969957e-02,-4.095418369028284294e-02,2.939221976233398134e-02,-1.300140856447063592e-02,-5.530407614548312617e-03,2.315811823607905398e-02,-3.697814652199923197e-02,4.470623378711453821e-02,-4.505592211830116572e-02,3.795508895906237606e-02,-2.456384348729885592e-02,7.089276307340075522e-03,1.157418365229471308e-02,-2.832109530130303213e-02,4.035042628302550061e-02,-4.563505732938927251e-02,4.326680897667456449e-02
2.070312500000000000e-01,-1.832385457788920230e-02,3.359832159146761144e-02,-4.328022125366853823e-02,4.575520575057750311e-02,-4.060690533272681008e-02,2.868786196040665898e-02,-1.198006631534932406e-02,-6.732436738650378338e-03,2.432531216778473573e-02,-3.785406289417617143e-02,4.504645138366652340e-02,-4.468519211782249340e-02,3.681650315596751710e-02,-2.274850936927625550e-02,4.838125590014973054e-03,1.389972139090338982e-02,-3.029665533870039631e-02,4.156555243466397015e-02,-4.577564774808338260e-02,4.218713450892930955e-02
2.080078125000000000e-01,-1.846283919861882450e-02,3.380419918135636748e-02,-4.342907164211100290e-02,4.570705568931529572e-02,-4.024852984478815426e-02,2.797221584450182083e-02,-1.095230865045041316e-02,-7.929756962413176541e-03,2.547097713965868274e-02,-3.868862521763258983e-02,4.532713401603546272e-02,-4.424419274314430467e-02,3.560998507301366828e-02,-2.088450567368154570e-02,2.575094439474059568e-03,1.618644026725692131e-02,-3.217672239363489339e-02,4.263384503358187000e-02,-4.573612449061723734e-02,4.092359706528033575e-02
2.089843750000000000e-01,-1.860162198428245636e-02,3.400859845576702928e-02,-4.357364886200233017e-02,4.565091083744443612e-02,-3.987915515601966193e-02,2.724556300508959583e-02,-9.918685949165095481e-03,-9.121530926633267602e-03,2.659409924061065938e-02,-3.948092181951071838e-02,4.554791078208123012e-02,-4.373361754684035319e-02,3.433776098752947675e-02,-1.897582039561137440e-02,3.057395153505369518e-04,1.842795358050330901e-02,-3.395537031025083058e-02,4.355152994134288413e-02,-4.551664274584542313e-02,3.948170315290449456e-02
2.099609375000000000e-01,-1.874020141570179390e-02,3.421151047190915812e-02,-4.371393868162107982e-02,4.558678100723289467e-02,-3.949888219997912259e-02,2.650818936151386543e-02,-8.879751729346567479e-03,-1.030692515364481886e-02,2.769368451315656204e-02,-4.023008720238321206e-02,4.570848995449355856e-02,-4.315426949249117489e-02,3.300217841326397866e-02,-1.702653712091712832e-02,-1.964367000062058714e-03,2.061800089126306426e-02,-3.562699261663373335e-02,4.431536507800404312e-02,-4.511806582055162551e-02,3.786773665055759297e-02
2.109375000000000000e-01,-1.887857597562925260e-02,3.441292635145649231e-02,-4.384992729026122166e-02,4.551467740656018474e-02,-3.910781488726952637e-02,2.576038505025096334e-02,-7.836062351796973038e-03,-1.148511062916730135e-02,2.876875983186111610e-02,-4.093530298835652836e-02,4.580865936476444938e-02,-4.250705969024953790e-02,3.160570176699099842e-02,-1.504082628765218525e-02,-4.229651085586981149e-03,2.275046550845915422e-02,-3.718632019844136938e-02,4.492265187707642632e-02,-4.454196174407733244e-02,3.608873142227105035e-02
2.119140625000000000e-01,-1.901674414886617842e-02,3.461283728114085412e-02,-4.398160129990185546e-02,4.543461263737420819e-02,-3.870606007767220941e-02,2.500244431138786208e-02,-6.788176723087033758e-03,-1.265526338120748044e-02,2.981837376355380917e-02,-4.159579881194878925e-02,4.584828668230920418e-02,-4.179300596269027585e-02,3.015090781981845033e-02,-1.302293626217930315e-02,-6.484550568908819743e-03,2.481939157404684793e-02,-3.862843790847132752e-02,4.537124481964833339e-02,-4.379059709914040477e-02,3.415244066138076878e-02
2.128906250000000000e-01,-1.915470442236506463e-02,3.481123451330935675e-02,-4.410894774678374153e-02,4.534660069383738418e-02,-3.829372755138549939e-02,2.423466537337830295e-02,-5.736655996878884355e-03,-1.381656505559551197e-02,3.084159740853780612e-02,-4.221085316074221772e-02,4.582731958833785590e-02,-4.101323124316201552e-02,2.864048094154991037e-02,-1.097718424897358748e-02,-8.723528784746638690e-03,2.681900069801060674e-02,-3.994880005991401778e-02,4.565955901411462153e-02,-4.286692810326838549e-02,3.206730309867723144e-02
2.138671875000000000e-01,-1.929245528531727330e-02,3.500810936644929705e-02,-4.423195409290060776e-02,4.525065696016689759e-02,-3.787092997938710376e-02,2.345735033612951492e-02,-4.682063273924627969e-03,-1.496820348773680344e-02,3.183752522202842189e-02,-4.277979416286925574e-02,4.574578584421809535e-02,-4.016896180912489511e-02,2.707720814682793714e-02,-8.907947053515632291e-03,-1.094108816998518897e-02,2.874370809724914946e-02,-4.114324475455505975e-02,4.578657579485431034e-02,-4.177458897608269522e-02,2.984240622212622554e-02
2.148437500000000000e-01,-1.942999522922774294e-02,3.520345322568405044e-02,-4.435060822740675285e-02,4.514679820817698447e-02,-3.743778289293336892e-02,2.267080505247701452e-02,-3.624963300914271942e-03,-1.610937327016449816e-02,3.280527581507522439e-02,-4.330200032044740494e-02,4.560379325421078101e-02,-3.926152535321488640e-02,2.546397395215924120e-02,-6.819651717984975652e-03,-1.313178376244623739e-02,3.058813819334904593e-02,-4.220800700085329538e-02,4.575184632018681335e-02,-4.051787763833253342e-02,2.748744666860935063e-02
2.158203125000000000e-01,-1.956732274797687646e-02,3.539725754324207774e-02,-4.446489846794616368e-02,4.503504259452816016e-02,-3.699440465221398577e-02,2.187533900810302925e-02,-2.565922168345739687e-03,-1.723927631548051453e-02,3.374399273423826090e-02,-4.377690118814053788e-02,4.540152952259766256e-02,-3.829234889503910222e-02,2.380375505326999194e-02,-4.716766049739020035e-03,-1.529023657021282186e-02,3.234713962575511137e-02,-4.313973058063279298e-02,4.555549315699290031e-02,-3.910173879906575500e-02,2.501268796044654047e-02
2.167968750000000000e-01,-1.970443633787297838e-02,3.558951383890070208e-02,-4.457481356190808042e-02,4.491540965769016264e-02,-3.654091641417702568e-02,2.107126519995592556e-02,-1.505507007592248991e-03,-1.835712241427570404e-02,3.465284521931408929e-02,-4.420397799608125761e-02,4.513926200536817757e-02,-3.726295653694948473e-02,2.209961483257417286e-02,-2.603789062797803432e-03,-1.741114677873550551e-02,3.401579963846945720e-02,-4.393547862705431128e-02,4.519820984649314949e-02,-3.753174449758709535e-02,2.242891577101724029e-02
2.177734375000000000e-01,-1.984133449769483540e-02,3.578021370040978394e-02,-4.468034268761073707e-02,4.478792031462592443e-02,-3.607744209954068942e-02,2.025890001322808859e-02,-4.442856873391842049e-04,-1.946212978762649343e-02,3.553102893841987575e-02,-4.458276421645530896e-02,4.481733735676454028e-02,-3.617496706729880773e-02,2.035469770685599880e-02,-4.852413527413929777e-04,-1.948930676333886919e-02,3.558945780015720234e-02,-4.459274288059805746e-02,4.468125845279388719e-02,-3.581407217685399214e-02,1.974739091454700765e-02
2.187500000000000000e-01,-1.997801572872608816e-02,3.596934878389584228e-02,-4.478147545541963370e-02,4.465259685719979305e-02,-3.560410835900809645e-02,1.943856309694889928e-02,6.171734904348919653e-04,-2.055352563376659086e-02,3.637776669977275251e-02,-4.491284607310932347e-02,4.443618107113274374e-02,-3.503009141491854328e-02,1.857222332556296429e-02,1.634344574423916884e-03,-2.151961387522349084e-02,3.706371901939006785e-02,-4.510945159393663778e-02,4.400646510292773733e-02,-3.395548037466631502e-02,1.697980026503359899e-02
2.197265625000000000e-01,-2.011447853478373626e-02,3.615691081424833586e-02,-4.487820190880156823e-02,4.450946294831931160e-02,-3.512104453870003307e-02,1.861057723825014151e-02,1.678302094760631639e-03,-2.163054666854172595e-02,3.719230913951669659e-02,-4.519386299360880765e-02,4.399629692066365366e-02,-3.383012995879911000e-02,1.675548063038708249e-02,3.750433998773399554e-03,-2.349708296960736909e-02,3.843446581872279888e-02,-4.548397606083597750e-02,4.317621353420490748e-02,-3.196328212835967963e-02,1.413820581829387281e-02
2.207031250000000000e-01,-2.025072142223992983e-02,3.634289158549423165e-02,-4.497051252531976406e-02,4.435854361781251670e-02,-3.462838264482200751e-02,1.777526823536063408e-02,2.738531870092901586e-03,-2.269243965925529100e-02,3.797393538497909754e-02,-4.542550800323486015e-02,4.349826628974803183e-02,-3.257696969718090058e-02,1.490782178706987794e-02,5.858499687630506006e-03,-2.541685864527828964e-02,3.969786983336174441e-02,-4.571513574854872003e-02,4.219343667171475409e-02,-2.984531619770542515e-02,1.123499211919423528e-02
2.216796875000000000e-01,-2.038674290003971573e-02,3.652728296115678730e-02,-4.505839821757130076e-02,4.419986525804714406e-02,-3.412625730758041959e-02,1.693296476938714254e-02,3.797295040664565476e-03,-2.373846195152484739e-02,3.872195369275378135e-02,-4.560752806047824875e-02,4.294274740681114366e-02,-3.127258128048820973e-02,1.303265600060463450e-02,7.954031580661895598e-03,-2.727422716553590601e-02,4.085040250234221043e-02,-4.580220201755801079e-02,4.106160626577609607e-02,-2.760991621929013290e-02,8.282812283239755075e-03
2.226562500000000000e-01,-2.052254147971403764e-02,3.671007687460697139e-02,-4.514185033407013686e-02,4.403345561929708496e-02,-3.361480574436221530e-02,1.608399827493739789e-02,4.854024614611056679e-03,-2.476788198876985619e-02,3.943570206103831632e-02,-4.573972433364900669e-02,4.233047447462404828e-02,-2.991901591275661701e-02,1.113344322523085808e-02,1.003254643820274475e-02,-2.906462803127569244e-02,4.188884492238470481e-02,-4.574490041697921311e-02,3.978472062597164516e-02,-2.526587791377903763e-02,5.294532847809683800e-03
2.236328125000000000e-01,-2.065811567539113658e-02,3.689126532940286557e-02,-4.522086066007904859e-02,4.385934380485834172e-02,-3.309416772219187647e-02,1.522870280964246266e-02,5.908154687694823493e-03,-2.577997982396094956e-02,4.011454881567340369e-02,-4.582195241829145615e-02,4.166225670023346317e-02,-2.851840212641080369e-02,9.213687780807913036e-03,1.208959743218850254e-02,-3.078366517782223782e-02,4.281029683692978705e-02,-4.554341154840724909e-02,3.836729049512625084e-02,-2.282242447511949671e-02,2.283177693423761069e-03
2.246093750000000000e-01,-2.079346400380413518e-02,3.707084039962348088e-02,-4.529542141839153907e-02,4.367756026591949892e-02,-3.256448551948259301e-02,1.436741492263370577e-02,6.959120746462460483e-03,-2.677404762326450471e-02,4.075789316935827383e-02,-4.585412249515522648e-02,4.093897722577775899e-02,-2.707294243545340512e-02,7.276931887335787684e-03,1.412078365918935721e-02,-3.242711776803252482e-02,4.361218473526734529e-02,-4.519837049550666508e-02,3.681432311314878497e-02,-2.028917027788960242e-02,-7.381287205401003545e-04
2.255859375000000000e-01,-2.092858498429811184e-02,3.724879423019506614e-02,-4.536552527006505742e-02,4.348813679619115830e-02,-3.202590388709101316e-02,1.350047352203095040e-02,8.006359970666369549e-03,-2.774939016122644070e-02,4.136516575353942765e-02,-4.583619942854437468e-02,4.016159196159505007e-02,-2.558490987231755789e-02,5.326749129539535763e-03,1.612175955520742110e-02,-3.399095055518563946e-02,4.429226903915059466e-02,-4.471086482115602112e-02,3.513130452704634615e-02,-1.767608304560393945e-02,-3.756218558266664204e-03
2.265625000000000000e-01,-2.106347713883506903e-02,3.742511903721285754e-02,-4.543116531510862227e-02,4.329110652629437200e-02,-3.147857000869294652e-02,1.262821974149610019e-02,9.049311534784573383e-03,-2.870532530714282535e-02,4.193582912249769340e-02,-4.576820280492914506e-02,3.933112832315753538e-02,-2.405664441382086155e-02,3.366737863567393664e-03,1.808824419210305554e-02,-3.547132379022149840e-02,4.484865035683594653e-02,-4.408243113846870703e-02,3.332418020961454980e-02,-1.499344462884309725e-02,-6.757937998757970743e-03
2.275390625000000000e-01,-2.119813899199892576e-02,3.759980710825763794e-02,-4.549233509312512053e-02,4.308650391791474937e-02,-3.092263346049108769e-02,1.175099680590971016e-02,1.008741690847595254e-02,-2.964118450227281806e-02,4.246937822918149530e-02,-4.565020691177370388e-02,3.844868387349655026e-02,-2.249054930183546491e-02,1.400514577962386556e-03,2.001603043577037874e-02,-3.686460264901209732e-02,4.527977478708979098e-02,-4.331505026650680351e-02,3.139933405527262078e-02,-1.225181054753596115e-02,-9.730204565791782459e-03
2.285156250000000000e-01,-2.133256907099950750e-02,3.777285080270926382e-02,-4.554902858390929427e-02,4.287436475772202216e-02,-3.035824617026854771e-02,1.086914989622330373e-02,1.112012015580353744e-02,-3.055631322755828980e-02,4.296534087236268673e-02,-4.548234065659833431e-02,3.751542487290735611e-02,-2.088908726445285260e-02,-5.682927788486032052e-04,2.190099394647274794e-02,-3.816736615652165099e-02,4.558443825835088725e-02,-4.241114098595705206e-02,2.936356582724556838e-02,-9.461968456582446618e-03,-1.266006414673080671e-02
2.294921875000000000e-01,-2.146676590567734438e-02,3.794424255205620239e-02,-4.560124020800346289e-02,4.265472615105792009e-02,-2.978556237580033336e-02,9.983026013544733790e-03,1.214686823306704300e-02,-3.145007146151878458e-02,4.342327811471568405e-02,-4.526478742636106528e-02,3.653258473784622845e-02,-1.925477664358525576e-02,-2.536051492240970744e-03,2.373910200208619731e-02,-3.937641558594868335e-02,4.576178989093257488e-02,-4.137355241445504761e-02,2.722406713576087933e-02,-6.634895698241630342e-03,-1.553474745168565568e-02
2.304687500000000000e-01,-2.160072802850770968e-02,3.811397486020359077e-02,-4.564896482720956494e-02,4.242762651539670749e-02,-2.920473858263619715e-02,9.092973842510480506e-03,1.316711128508080662e-02,-3.232183412800077038e-02,4.384278467144653996e-02,-4.499778488731216719e-02,3.550146241105527067e-02,-1.759018743508809768e-02,-4.499130783904052404e-03,2.552642212537689637e-02,-4.048878231222672458e-02,4.581133437287665533e-02,-4.020555502558554456e-02,2.498839603211850183e-02,-3.781716108294209608e-03,-1.834172566697791010e-02
2.314453125000000000e-01,-2.173445397460596965e-02,3.828204030377849870e-02,-4.569219774506068366e-02,4.219310557357604935e-02,-2.861593352126681408e-02,8.199343613999657970e-03,1.418030293973841956e-02,-3.317099153346599050e-02,4.422348926912989669e-02,-4.468162472553342118e-02,3.442342064506719035e-02,-1.589793724763010133e-02,-6.453908510812909720e-03,2.725913049685565678e-02,-4.150173510060120585e-02,4.573293334281883921e-02,-3.891083033986671158e-02,2.266445030837278829e-02,-9.136562459305810164e-04,-2.106876506036168412e-02
2.324218750000000000e-01,-2.186794228173276344e-02,3.844843153243288070e-02,-4.573093470724960696e-02,4.195120434680441046e-02,-2.801930810368587557e-02,7.302486967244987623e-03,1.518590060070447965e-02,-3.399694979351233770e-02,4.456505497443062624e-02,-4.431665232845214547e-02,3.329988420135697458e-02,-1.418068718666518936e-02,-8.396777848300757130e-03,2.893352013521015634e-02,-4.241278681238549314e-02,4.552680577600348721e-02,-3.749345932020466121e-02,2.026043959694709060e-02,1.957998780425670993e-03,-2.370398030003307774e-02
2.333984375000000000e-01,-2.200119149030057425e-02,3.861314126914568851e-02,-4.576517190201787738e-02,4.170196514744352323e-02,-2.741502537936057332e-02,6.402756811396019716e-03,1.618336573807744802e-02,-3.479913124832775123e-02,4.486717949242215175e-02,-4.390326640766953337e-02,3.213233796752074795e-02,-1.244113766997813515e-02,-1.032415394489890649e-02,3.054600882781270677e-02,-4.321970051142865615e-02,4.519352737236460166e-02,-3.595790950839279632e-02,1.778485636872888589e-02,4.821949717552968286e-03,-2.623588625506175637e-02
2.343750000000000000e-01,-2.213420014338044611e-02,3.877616231052258278e-02,-4.579490596050225099e-02,4.144543157156876240e-02,-2.680325049062232123e-02,5.500507186587982010e-03,1.717216417686623364e-02,-3.557697486678763205e-02,4.512959543423568365e-02,-4.344191856352116327e-02,3.092232499497067286e-02,-1.068202418138572592e-02,-1.223248053666535322e-02,3.209314679433517004e-02,-4.392049495629823247e-02,4.473402894837811422e-02,-3.430902094319333157e-02,1.524644593209336513e-02,7.666927627420304543e-03,-2.865344805149879978e-02
2.353515625000000000e-01,-2.226696678670980062e-02,3.893748752709431243e-02,-4.582013395704111897e-02,4.118164849130921679e-02,-2.618415062749109359e-02,4.596093124572534459e-03,1.815176638312629431e-02,-3.632993663891167374e-02,4.535207055380405944e-02,-4.293311279184260781e-02,2.967144445973950162e-02,-8.906112969270489274e-03,-1.411823650879545124e-02,3.357162406707263347e-02,-4.451344946469026204e-02,4.414959383717284580e-02,-3.255199090438054554e-02,1.265417553882622684e-02,1.048173822780105666e-02,-3.094612916601566927e-02
2.363281250000000000e-01,-2.239948996870085030e-02,3.909710986361385893e-02,-4.584085340943967746e-02,4.091066204696701403e-02,-2.555789498194407233e-02,3.689870508964628731e-03,1.912164774760328687e-02,-3.705748995640609916e-02,4.553440795349074366e-02,-4.237740493348094578e-02,2.838134954909040178e-02,-7.116196696714140353e-03,-1.597794239240591524e-02,3.497827757218335137e-02,-4.499710813811847593e-02,4.344185430415415522e-02,-3.069235753082688242e-02,1.001720270607431296e-02,1.325530593905474910e-02,-3.310393734748362515e-02
2.373046875000000000e-01,-2.253176824045021245e-02,3.925502233935207475e-02,-4.585706227919383177e-02,4.063251963891986729e-02,-2.492465470164323751e-02,2.782195935159657938e-03,2.008128886673035338e-02,-3.775912598102709739e-02,4.567644625842290362e-02,-4.177540206715336935e-02,2.705374527672736382e-02,-5.315090050070937593e-03,-1.780816678450237653e-02,3.631009789669324000e-02,-4.537028343650535700e-02,4.261278698814866678e-02,-2.873598236425831814e-02,7.344842866222112999e-03,1.597671746377689328e-02,-3.511746816636653751e-02
2.382812500000000000e-01,-2.266380015574878670e-02,3.941121804839040066e-02,-4.586875897167333460e-02,4.034726991930576157e-02,-2.428460284313148365e-02,1.873426569977736751e-03,2.103017582083167164e-02,-3.843435400050581457e-02,4.577805975937441346e-02,-4.112776184631822263e-02,2.569038622949347539e-02,-3.505625312889760602e-03,-1.960553267928241347e-02,3.756423572678319750e-02,-4.563205909389511650e-02,4.166470738079410679e-02,-2.668903187369615904e-02,4.646536458964708842e-03,1.863526472785079907e-02,-3.697794600213833577e-02
2.392578125000000000e-01,-2.279558427109264207e-02,3.956569015991415195e-02,-4.587594233626363094e-02,4.005496278349226363e-02,-2.363791432451329763e-02,9.639200110866361125e-04,2.196780044938083376e-02,-3.908270177178851945e-02,4.583915852407428881e-02,-4.043519178078260751e-02,2.429307424853843420e-02,-1.690647912145735446e-03,-2.136672369909024816e-02,3.873800794358307070e-02,-4.578179236812503217e-02,4.060026335959006361e-02,-2.455795801881183876e-02,1.931815581822258479e-03,2.122048701395200590e-02,-3.867726229010293865e-02
2.402343750000000000e-01,-2.292711914569484435e-02,3.971843191850158578e-02,-4.587861166646597239e-02,3.975564936133132998e-02,-2.298476587762916107e-02,5.403414626274669026e-05,2.289366062316991121e-02,-3.970371585135203801e-02,4.585968847684142313e-02,-3.969844846383436404e-02,2.286365604801875520e-02,1.269880562122132673e-04,-2.308849021352236616e-02,3.982890336342707893e-02,-4.581911561892674373e-02,3.942242779266539460e-02,-2.234947791345369070e-02,-7.897296831028164732e-04,2.372221212172734295e-02,-4.020801086093540172e-02
2.412109375000000000e-01,-2.305840334149707183e-02,3.986943664441345431e-02,-4.587676669995603695e-02,3.944938200820200663e-02,-2.232533599973884897e-02,-8.558729874594797789e-04,2.380726051324189713e-02,-4.029696191236395442e-02,4.583963144647689586e-02,-3.891833674574141783e-02,2.140402077448239071e-02,1.944424315360579599e-03,-2.476765533539309477e-02,4.083458811028691654e-02,-4.574393721058143958e-02,3.813449023591015258e-02,-2.007055265343959255e-02,-3.508485147175909469e-03,2.613059639270506190e-02,-4.156352021893323923e-02
2.421875000000000000e-01,-2.318943542318281301e-02,4.001869773387763812e-02,-4.587040761860115834e-02,3.913621429583988981e-02,-2.165980490472580594e-02,-1.765443344691365731e-03,2.470811085644408767e-02,-4.086202504846635913e-02,4.577900518237260075e-02,-3.809570885452554651e-02,1.991609751016200705e-02,3.758802902286688830e-03,-2.640112078249239741e-02,4.175291060888675077e-02,-4.555644173690617804e-02,3.674004774565987896e-02,-1.772836537534410936e-02,-6.214846478418045196e-03,2.843616344245344582e-02,-4.273788261830874929e-02
2.431640625000000000e-01,-2.332021395819082465e-02,4.016620865937468865e-02,-4.585953504843515854e-02,3.881620100295712222e-02,-2.098835447383500669e-02,-2.674319012593491442e-03,2.559572921746084556e-02,-4.139851006397192446e-02,4.567786333882239980e-02,-3.723146346496890996e-02,1.840185272347965445e-02,5.567270661992395828e-03,-2.798587259431954688e-02,4.258190618781375336e-02,-4.525708956801763327e-02,3.524299483258368226e-02,-1.533029861543602594e-02,-8.899253129855767830e-03,3.062984144759488617e-02,-4.372597981080679486e-02
2.441406250000000000e-01,-2.345073751672847526e-02,4.031196296991856193e-02,-4.584415005959057571e-02,3.848939810565361885e-02,-2.031116820595773448e-02,-3.582142351723636292e-03,2.646964024718541711e-02,-4.190604175026928918e-02,4.553629542755054799e-02,-3.632654471687454811e-02,1.686328767013318963e-02,7.366983734144641471e-03,-2.951898669324238070e-02,4.331980128277471837e-02,-4.484661571998285745e-02,3.364751258483339447e-02,-1.288391104012253513e-02,-1.155222211318448003e-02,3.270299884096624504e-02,-4.452350535243703583e-02
2.451171875000000000e-01,-2.358100467178618140e-02,4.045595429133629073e-02,-4.582425416619012593e-02,3.815586276761982060e-02,-1.962843116747778338e-02,-4.488556136774683909e-03,2.732937593729318007e-02,-4.238426514824659291e-02,4.535442673850027806e-02,-3.538194118365248914e-02,1.530243574820043702e-02,9.155112025118837538e-03,-3.099763427981794273e-02,4.396501723100449538e-02,-4.432602805012911262e-02,3.195805699082569090e-02,-1.039691362124560599e-02,-1.416438149843789532e-02,3.464747827447828277e-02,-4.512698337210761107e-02
2.460937500000000000e-01,-2.371101399915184066e-02,4.059817632654467295e-02,-4.579984932619360349e-02,3.781565333013422320e-02,-1.894032994168983255e-02,-5.393203697146017189e-03,2.817447587088077465e-02,-4.283284579654794699e-02,4.513241822895378008e-02,-3.439868479235896198e-02,1.372135981075772726e-02,1.092884365839886726e-02,-3.241908705231951598e-02,4.451617364870408960e-02,-4.369660478244315888e-02,3.017934649426946142e-02,-7.877145331319113097e-03,-1.672650352132790119e-02,3.645562871604410282e-02,-4.553378372036508831e-02
2.470703125000000000e-01,-2.384076407742590289e-02,4.073862285582374732e-02,-4.577093794120398740e-02,3.746882930185593125e-02,-1.824705257780618109e-02,-6.295729057295323776e-03,2.900448746903748834e-02,-4.325146996549195794e-02,4.487046638108214969e-02,-3.337784969637155874e-02,1.212214943956560834e-02,1.268538939633535867e-02,-3.378072224083675940e-02,4.497209138428444331e-02,-4.295989136913032358e-02,2.831634881619204264e-02,-5.332548435313760188e-03,-1.922953718130029216e-02,3.812033555428612913e-02,-4.574213343222030548e-02
2.480468750000000000e-01,-2.397025348803616049e-02,4.087728773708883961e-02,-4.573752285622943031e-02,3.711545134841361115e-02,-1.754878853956395868e-02,-7.195777076814770246e-03,2.981896623321588641e-02,-4.363984487648833732e-02,4.456880302805138472e-02,-3.232055110192980085e-02,1.050691818342606998e-02,1.442198702630756620e-02,-3.508002744665920242e-02,4.533179504109302593e-02,-4.211769669604365635e-02,2.637426708076706650e-02,-2.771143456866989770e-03,-2.166464021515429605e-02,3.963504859257062363e-02,-4.575112445410538936e-02
2.490234375000000000e-01,-2.409948081525323596e-02,4.101416490615800159e-02,-4.569960735940309382e-02,3.675558128179445827e-02,-1.684572865344678705e-02,-8.092993590176900121e-03,3.061747598327486941e-02,-4.399769890679931794e-02,4.422769514884086067e-02,-3.122794404982623395e-02,8.877800764861620147e-03,1.613590570439052060e-02,-3.631460527801222415e-02,4.559451506422619593e-02,-4.117208864129109913e-02,2.435852528369141304e-02,-2.010038978218600973e-04,-2.402321033327623617e-02,4.099380782222175612e-02,-4.556071760128736770e-02
2.500000000000000000e-01,-2.422844464620620489e-02,4.114924837701747218e-02,-4.565719518165968493e-02,3.638928204953167933e-02,-1.613806505653541529e-02,-8.987025546095967973e-03,3.139958909106557727e-02,-4.432478177950350401e-02,4.384744463195361375e-02,-3.010122215357773773e-02,7.236950258808627981e-03,1.782445024969536371e-02,-3.748217777359263980e-02,4.575968938696120536e-02,-4.012538899793141600e-02,2.227475314369401632e-02,2.369769209222921842e-03,-2.629691560814328977e-02,4.219126687350661237e-02,-4.517174272849080324e-02
2.509765625000000000e-01,-2.435714357089769494e-02,4.128253224208423833e-02,-4.561029049636891597e-02,3.601661772369614545e-02,-1.542599114400061006e-02,-9.877521146449831646e-03,3.216488670943622868e-02,-4.462086473853067725e-02,4.342838800823061590e-02,-2.894161629545732861e-02,5.586535247054756105e-03,1.948496538263068747e-02,-3.858059060573863774e-02,4.582696463328550518e-02,-3.898016777321910986e-02,2.012877037948422251e-02,4.933072835143323571e-03,-2.847772390774830353e-02,4.322271405211772916e-02,-4.458589511298823027e-02
2.519531250000000000e-01,-2.448557618222019575e-02,4.141401067246434226e-02,-4.555889791892577673e-02,3.563765348968921803e-02,-1.470970151625329396e-02,-1.076412998470783339e-02,3.291295899653470108e-02,-4.488574070864231186e-02,4.297089615300469373e-02,-2.775039328181094431e-02,3.928736952181293395e-03,2.111483990041806980e-02,-3.960781705547973541e-02,4.579619687394793220e-02,-3.773923687839839114e-02,1.792657045605096713e-02,7.480827494817984119e-03,-3.055793126996837750e-02,4.408409087838121437e-02,-4.380572806592213098e-02
2.529296875000000000e-01,-2.461374107597138344e-02,4.154367791820903766e-02,-4.550302250629769535e-02,3.525245563484347838e-02,-1.398939192576505348e-02,-1.164650318381113027e-02,3.364340533528657057e-02,-4.511922444025109197e-02,4.247537395785728337e-02,-2.652885445912852094e-02,2.265746354798881153e-03,2.271151078329565129e-02,-4.056196175213054589e-02,4.566745193441525824e-02,-3.640564322453686275e-02,1.567430384570599883e-02,1.000500271345119811e-02,-3.253018911764278542e-02,4.477200805624403229e-02,-4.283464180405849309e-02
2.539062500000000000e-01,-2.474163685087007666e-02,4.167152830856663687e-02,-4.544266975652857393e-02,3.486109153682931394e-02,-1.326525922357498118e-02,-1.252429353345009370e-02,3.435583454793370711e-02,-4.532115263897343316e-02,4.194225997227053054e-02,-2.527833429238216315e-02,5.997612978866136840e-04,2.427246722495206982e-02,-4.144126417052952649e-02,4.544100525407426816e-02,-3.498266124135265137e-02,1.337826085062200458e-02,1.249764233842217374e-02,-3.438753021821981670e-02,4.528375880920455093e-02,-4.167686863047553869e-02
2.548828125000000000e-01,-2.486926210857195313e-02,4.179755625223225551e-02,-4.537784560819897728e-02,3.446362965187255156e-02,-1.253750130549543054e-02,-1.339715562668623329e-02,3.504986510551747619e-02,-4.549138407982776522e-02,4.137202601549141295e-02,-2.400019890718310678e-02,-1.067016417937256692e-03,2.579525458085350081e-02,-4.224410187946708167e-02,4.511734129697994589e-02,-3.347378483740128668e-02,1.104485403483806451e-02,1.495088961687760995e-02,-3.612339329626689660e-02,4.561732953071616359e-02,-4.033745448877087969e-02
2.558593750000000000e-01,-2.499661545368547788e-02,4.192175623759269304e-02,-4.530855643984374459e-02,3.406013950278185404e-02,-1.180631705803326589e-02,-1.426474599586414864e-02,3.572512533219387304e-02,-4.562979970599788382e-02,4.076517675895077047e-02,-2.269584459735305912e-02,-2.732383944375213567e-03,2.727747822825276128e-02,-4.296899353531076493e-02,4.469715251541089146e-02,-3.188271882136381463e-02,8.680600314799639602e-03,1.735701196002484292e-02,-3.773164621189660506e-02,4.577140770715332901e-02,-3.882223697118011851e-02
2.568359375000000000e-01,-2.512369549378739436e-02,4.204412283296900255e-02,-4.523480906932542817e-02,3.365069166679092449e-02,-1.107190630403971643e-02,-1.512672324776066432e-02,3.638125360427362648e-02,-4.573630271209244008e-02,4.012224927960766907e-02,-2.136669629953768038e-02,-4.394140296793727120e-03,2.871680733181248418e-02,-4.361460161530331808e-02,4.418133786844835598e-02,-3.021336980550039936e-02,6.292102758449658051e-03,1.970842531606705264e-02,-3.920660762322954185e-02,4.574538708216667471e-02,-3.713781987645478622e-02
2.578125000000000000e-01,-2.525050083943893020e-02,4.216465068685432138e-02,-4.515661075316629997e-02,3.323535776321485946e-02,-1.033446974810510108e-02,-1.598274819791792659e-02,3.701789854387695089e-02,-4.581081861184290588e-02,3.944381258461528844e-02,-2.001420603653077807e-02,-6.050089263103095548e-03,3.011097850891849073e-02,-4.417973488549030436e-02,4.357100089874890031e-02,-2.846983661360253520e-02,3.886032143705697283e-03,2.199771807495919107e-02,-4.054306705636607361e-02,4.553937004210564798e-02,-3.529154442837988820e-02
2.587890625000000000e-01,-2.537703010420094829e-02,4.228333452815024457e-02,-4.507396918583447126e-02,3.281421044092600742e-02,-9.594208921710948787e-03,-1.683248400410672710e-02,3.763471920710455276e-02,-4.585329529019156053e-02,3.873046710772737322e-02,-1.863985133100833427e-02,-7.698042306327868879e-03,3.145779938892181993e-02,-4.466335059872258290e-02,4.286744737162453966e-02,-2.665640021699799966e-02,1.469108327826912754e-03,2.421767442963504088e-02,-4.173630331196949428e-02,4.515416721312134202e-02,-3.329145728037326279e-02
2.597656250000000000e-01,-2.550328190464991665e-02,4.240016916639695321e-02,-4.498689249898907283e-02,3.238732336564750097e-02,-8.851326128157716716e-03,-1.767559629886915340e-02,3.823138526661849085e-02,-4.586370303973393708e-02,3.798284417789247330e-02,-1.724513359140684987e-02,-9.335821457033767826e-03,3.275515206071058505e-02,-4.506455641867938844e-02,4.207218248148245077e-02,-2.477751322331742459e-02,-9.519185202952680806e-04,2.636129712007286019e-02,-4.278210114343384413e-02,4.459129427153497860e-02,-3.114627544560668107e-02
2.607421875000000000e-01,-2.562925486039344461e-02,4.251514949200171922e-02,-4.489538926068163682e-02,3.195477120707050644e-02,-8.106024387280448898e-03,-1.851175332108814103e-02,3.880757718853933974e-02,-4.584203458149161553e-02,3.720160546050554212e-02,-1.583157647170795046e-02,-1.096126219178637957e-02,3.400099640319035471e-02,-4.538261206636196726e-02,4.118690763159951057e-02,-2.283778894383209704e-02,-3.370286772506814708e-03,2.842182948850878466e-02,-4.367676614772034172e-02,4.385296598002046131e-02,-2.886534830549743191e-02
2.617187500000000000e-01,-2.575494759408565940e-02,4.262827047646381567e-02,-4.479946847451386077e-02,3.151662962579489247e-02,-7.358507379967994810e-03,-1.934062604652994274e-02,3.936298640356342832e-02,-4.578830506999753691e-02,3.638744237181176094e-02,-1.440072420692199706e-02,-1.257221629383852880e-02,3.519337329343822512e-02,-4.561693068601724993e-02,4.021351679412328572e-02,-2.084199006620620492e-02,-5.779242225767993249e-03,3.039277677628092131e-02,-4.441713781625789698e-02,4.294208747306715174e-02,-2.645861686214533159e-02
2.626953125000000000e-01,-2.588035873144284640e-02,4.273952717259382056e-02,-4.469913957875289862e-02,3.107297526009652686e-02,-6.608979392502757795e-03,-2.016188831731200934e-02,3.989731547220787267e-02,-4.570255208269340813e-02,3.554107546698050124e-02,-1.295413992608887566e-02,-1.416655469226572178e-02,3.633040768748110882e-02,-4.576707992797646868e-02,3.915409245808384314e-02,-1.879501696047780612e-02,-8.172056965797222169e-03,3.226792659517553619e-02,-4.500060069980228034e-02,4.186224282601067742e-02,-2.393657041230670690e-02
2.636718750000000000e-01,-2.600548690125860374e-02,4.284891471473172703e-02,-4.459441244540436611e-02,3.062388571252331118e-02,-5.857645260733485883e-03,-2.097521697024188475e-02,4.041027824409656327e-02,-4.558483559364551879e-02,3.466325380239163034e-02,-1.149340394463873628e-02,-1.574217027579679837e-02,3.741031156885950282e-02,-4.583278274640440603e-02,3.801090117408931213e-02,-1.670189564697771578e-02,-1.054204815729442926e-02,3.404136850875090492e-02,-4.542509364781185249e-02,4.061768095261072270e-02,-2.131020083173082447e-02
2.646484375000000000e-01,-2.613033073541920145e-02,4.295642831896033520e-02,-4.448529737924124955e-02,3.016943953632290204e-02,-5.104710314097891943e-03,-2.178029196397848408e-02,4.090160001119941963e-02,-4.543523793159649077e-02,3.375475427269734874e-02,-1.002011203797861273e-02,-1.729698067762114669e-02,3.843138676033418938e-02,-4.581391791049358592e-02,3.678638870523447124e-02,-1.456776545573372494e-02,-1.288259670826873149e-02,3.570751266191665024e-02,-4.568911708970321839e-02,3.921329888666116870e-02,-1.859095466910395261e-02
2.656250000000000000e-01,-2.625488886891906223e-02,4.306206328331423083e-02,-4.437180511679129913e-02,2.970971622170302806e-02,-4.350380319511040067e-03,-2.257679650496531576e-02,4.137101765494616279e-02,-4.525386372238365817e-02,3.281638092324807437e-02,-8.535873698189628753e-03,-1.882893102749290393e-02,3.939202759431986722e-02,-4.571052022815565857e-02,3.548317479459665857e-02,-1.239786640765854452e-02,-1.518716575633964443e-02,3.726110740005041111e-02,-4.579173833225999579e-02,3.765462251341873678e-02,-1.579068325838653072e-02
2.666015625000000000e-01,-2.637915993987540592e-02,4.316581498798707089e-02,-4.425394682528056844e-02,2.924479618192887820e-02,-3.594861425132459595e-03,-2.336441717208544155e-02,4.181827978713219957e-02,-4.504083981576342127e-02,3.184896423848859737e-02,-7.042310375741331688e-03,-2.033599666749354856e-02,4.029072343784247112e-02,-4.552278048180014025e-02,3.410404756051619440e-02,-1.019752634850431064e-02,-1.744931892538386861e-02,3.869725582211368253e-02,-4.573259485448383926e-02,3.594778482666233232e-02,-1.292159106697207856e-02
2.675781250000000000e-01,-2.650314258954405283e-02,4.326767889553282537e-02,-4.413173410153636844e-02,2.877476073925792563e-02,-2.838360104030611224e-03,-2.414284403999039652e-02,4.224314688454365585e-02,-4.479631519669283191e-02,3.085336040695650650e-02,-5.541053708141419412e-03,-2.181618582786517407e-02,4.112606106805169470e-02,-4.525104507631769885e-02,3.265195753164925468e-02,-7.972147867177616781e-03,-1.966273830153710336e-02,4.001143121559348759e-02,-4.551189558824601800e-02,3.409950179693879008e-02,-9.996182504779405065e-03
2.685546875000000000e-01,-2.662683546233365894e-02,4.336765055106552025e-02,-4.400517897084540303e-02,2.829969211071631588e-02,-2.081083097756975323e-03,-2.491177080105325126e-02,4.264539141722852728e-02,-4.452046088113138789e-02,2.983045056353116065e-02,-4.033743737458781765e-03,-2.326754225937757367e-02,4.189672689455308657e-02,-4.489581539991885362e-02,3.113001133455686742e-02,-5.727195030531648419e-03,-2.182124207834765933e-02,4.119949132461734470e-02,-4.513042018021597157e-02,3.211704594594459033e-02,-7.027207426103222743e-03
2.695312500000000000e-01,-2.675023720582136652e-02,4.346572558245381107e-02,-4.387429388577232525e-02,2.781967339371820697e-02,-1.323237359847101663e-03,-2.567089488589826066e-02,4.302479797034507170e-02,-4.421346979643372976e-02,2.878114000960636798e-02,-2.522027118663264580e-03,-2.468814781874911768e-02,4.260150902506438381e-02,-4.445774689900568871e-02,2.954146504733467724e-02,-3.468179967208662607e-03,-2.391880182179858400e-02,4.225769140627055193e-02,-4.458951623767348771e-02,3.000821773102205214e-02,-4.027605561739323534e-03
2.705078125000000000e-01,-2.687334647076727867e-02,4.356189970051264904e-02,-4.373909172493366249e-02,2.733478855153109385e-02,-5.650299992638492790e-04,-2.641991758246018535e-02,4.338116335952260649e-02,-4.387555664641949738e-02,2.770635741187356393e-02,-1.007555320744104276e-03,-2.607612500370687370e-02,4.323929917114880533e-02,-4.393764786878630313e-02,2.788971723350236465e-02,-1.200649333473801121e-03,-2.594955930698201324e-02,4.318269603395901574e-02,-4.389109456793385128e-02,2.778131485236412859e-02,-1.010450123569647113e-03
2.714843750000000000e-01,-2.699616191112952715e-02,4.365616869919105442e-02,-4.359958579173155852e-02,2.684512239858970542e-02,1.933317762022010748e-04,-2.715854415352547332e-02,4.371429673967291984e-02,-4.350695776121258490e-02,2.660705398042787287e-02,5.080171774324919150e-04,-2.742963943433320700e-02,4.380909439102781411e-02,-4.333647796186089474e-02,2.617830167105659328e-02,1.069829305729593557e-03,-2.790784287939934022e-02,4.397158961061678473e-02,-4.303762242820192291e-02,2.544509960369653948e-02,2.011109172606464351e-03
2.724609375000000000e-01,-2.711868218407897241e-02,4.374852845575606664e-02,-4.345578981304491772e-02,2.635076058566062848e-02,9.516407165595381756e-04,-2.788648395270987290e-02,4.402401970719266311e-02,-4.310793093195601500e-02,2.548420262692255647e-02,2.023034694552196516e-03,-2.874690227742147941e-02,4.430999866673329679e-02,-4.265534641753309514e-02,2.441087979224410703e-02,3.337681147062169194e-03,-2.978818329519500319e-02,4.462188555861795747e-02,-4.203211480970334146e-02,2.300876439490178241e-02,5.023903417669649436e-03
2.734375000000000000e-01,-2.724090595001400425e-02,4.383897493097346082e-02,-4.330771793787845103e-02,2.585178958486123585e-02,1.709689586254369616e-03,-2.860345053882581284e-02,4.431016639550506425e-02,-4.267875523051738867e-02,2.433879710351669751e-02,3.535842155595419339e-03,-3.002617261063551118e-02,4.474122431311898518e-02,-4.189551001511358092e-02,2.259123285022756125e-02,5.597337836845035081e-03,-3.158532899608226807e-02,4.513153415742830743e-02,-4.087812378687838422e-02,2.048189558224696588e-02,8.014801903428677571e-03
2.744140625000000000e-01,-2.736283187257519678e-02,4.392750416928396795e-02,-4.315538473597112928e-02,2.534829667453376845e-02,2.467271220804501033e-03,-2.930916178859627186e-02,4.457258356388567322e-02,-4.221973081431076164e-02,2.317185112337955336e-02,5.044786899917843258e-03,-3.126575972334828118e-02,4.510209321651552361e-02,-4.105837075499173955e-02,2.072325382940527413e-02,7.843251143278979695e-03,-3.329426077629993319e-02,4.549892900429110959e-02,-3.957972596926791209e-02,1.787443574853205680e-02,1.097076935037912329e-02
2.753906250000000000e-01,-2.748445861865971007e-02,4.401411229897700395e-02,-4.299880519636237880e-02,2.484036992397984853e-02,3.224178583415247823e-03,-3.000334000766826520e-02,4.481113067952815360e-02,-4.173117871637260778e-02,2.198439746352823937e-02,6.548220486692224278e-03,-3.246402535112108412e-02,4.539203790108078257e-02,-4.014547327175534142e-02,1.881093911669049976e-02,1.006990657925878503e-02,-3.491020580063745188e-02,4.572291207758402698e-02,-3.814150810041521539e-02,1.519664458157776558e-02,1.387892271955325565e-02
2.763671875000000000e-01,-2.760578485843662166e-02,4.409879553235927785e-02,-4.283799472591743457e-02,2.432809817805453925e-02,3.980204821558871488e-03,-3.068571203988507134e-02,4.502567999280396305e-02,-4.121344062083753118e-02,2.077748705079396699e-02,8.044500495741234089e-03,-3.361938584086753001e-02,4.561060242116973112e-02,-3.915850198413031724e-02,1.685837995156871591e-02,1.227183694233190993e-02,-3.642865093437809565e-02,4.580277738688601219e-02,-3.656855085466048649e-02,1.245905850498473313e-02,1.672658736085927758e-02
2.773437500000000000e-01,-2.772680926536041923e-02,4.418155016592118650e-02,-4.267296914781092132e-02,2.381157104162732324e-02,4.735143323505554627e-03,-3.135600937477155820e-02,4.521611660567639163e-02,-4.066687862397053155e-02,1.955218803172544331e-02,9.531992321792434261e-03,-3.473031424384140364e-02,4.575744307832033814e-02,-3.809927798699987156e-02,1.486975367322784097e-02,1.444363573855821439e-02,-3.784535534792929368e-02,4.573827319825100879e-02,-3.486641088906416303e-02,9.672449220008613388e-03,1.950135225319838891e-02
2.783203125000000000e-01,-2.784753051618632513e-02,4.426237258049815770e-02,-4.250374469997055676e-02,2.329087886390740839e-02,5.488787774786839900e-03,-3.201396825319228340e-02,4.538233853323253575e-02,-4.009187498092434132e-02,1.830958482725201369e-02,1.100907096019583878e-02,-3.579534233368419915e-02,4.583232896172678705e-02,-3.696975569123796962e-02,1.284931478348244616e-02,1.657997045730820809e-02,-3.915636236093932021e-02,4.552960282767238437e-02,-3.304110121386677479e-02,6.847781321675707605e-03,2.219112409560219240e-02
2.792968750000000000e-01,-2.796794729098455584e-02,4.434125924142925251e-02,-4.233033803347868718e-02,2.276611272264079250e-02,6.240932214579014529e-03,-3.265932977113927826e-02,4.552425675829965823e-02,-3.948883183839763111e-02,1.705077717294402329e-02,1.247412278215350757e-02,-3.681306254686306928e-02,4.583514231135227962e-02,-3.577201921755673170e-02,1.080138584461711078e-02,1.867559566440761196e-02,-4.035801049281990266e-02,4.517742400023927463e-02,-3.109906995082489453e-02,3.996169155911014938e-03,2.478418001364895290e-02
2.802734375000000000e-01,-2.808805827315438361e-02,4.441820669871165972e-02,-4.215276621093454884e-02,2.223736440817918047e-02,6.991371091989610938e-03,-3.329183998161066443e-02,4.564179527911651352e-02,-3.885817095338124638e-02,1.577687914571900343e-02,1.392554729752117949e-02,-3.778212984293555926e-02,4.576587870310813017e-02,-3.450827855102165526e-02,8.730348231618924315e-03,2.072536588147883344e-02,-4.144694368881148006e-02,4.468284677700300883e-02,-2.904717755446471067e-02,1.128833087433856906e-03,2.726921865144396259e-02
2.812500000000000000e-01,-2.820786214943907591e-02,4.449321158715160984e-02,-4.197104670477451449e-02,2.170472640742378626e-02,7.739899322231579698e-03,-3.391124999453711680e-02,4.573489115003553235e-02,-3.820033339818999785e-02,1.448901817785567571e-02,1.536175890325710072e-02,-3.870126348218234924e-02,4.562464705581049940e-02,-3.318086546333046810e-02,6.640632758585708617e-03,2.272424821985655555e-02,-4.242012069303283811e-02,4.404743005608795225e-02,-2.689267257672129513e-02,-1.742944649504781082e-03,2.963540942649012591e-02
2.822265625000000000e-01,-2.832735760993977323e-02,4.456627062651119520e-02,-4.178519739555355134e-02,2.116829188764829048e-02,8.486312342670511086e-03,-3.451731607471934804e-02,4.580349451523225979e-02,-3.751577925198511937e-02,1.318833405918817987e-02,1.678118861560720654e-02,-3.956924871825941853e-02,4.541166945990112586e-02,-3.179222921037867799e-02,4.536710199363216262e-03,2.466733473805727064e-02,-4.327482354233445905e-02,4.327317665907746969e-02,-2.464316606057609382e-02,-4.607864343825095708e-03,3.187243973278095638e-02
2.832031250000000000e-01,-2.844654334813008847e-02,4.463738062165213683e-02,-4.159523657018517756e-02,2.062815468020178303e-02,9.230406168728905875e-03,-3.510979973773731277e-02,4.584756863540517813e-02,-3.680498727900390760e-02,1.187597792836328145e-02,1.818228578413488838e-02,-4.038493840363139437e-02,4.512728082820378905e-02,-3.034493201305202975e-02,2.423081722691879970e-03,2.654985449245973045e-02,-4.400866515723664274e-02,4.236252701815949873e-02,-2.230660465315279992e-02,-7.454653269090078666e-03,3.397055988638886248e-02
2.841796875000000000e-01,-2.856541806087022420e-02,4.470653846267535342e-02,-4.140118292014229040e-02,2.008440926409613136e-02,9.971977449632305271e-03,-3.568846784379300224e-02,4.586708990745032993e-02,-3.606845459372168272e-02,1.055311125405351304e-02,1.956351978572229422e-02,-4.114725450566540654e-02,4.477192836926427444e-02,-2.884164432958256918e-02,3.042692623266116288e-04,2.836718525160894164e-02,-4.461959600874859655e-02,4.131835148393266099e-02,-1.989124253325129030e-02,-1.027211003879973869e-02,3.592062561766242584e-02
2.851562500000000000e-01,-2.868398044842106198e-02,4.477374112505692894e-02,-4.120305553961822048e-02,1.953715074948014427e-02,1.071082352398303010e-02,-3.625309268945001856e-02,4.586204787710275455e-02,-3.530669631317912005e-02,9.220904807028465142e-03,2.092338169669296158e-02,-4.185518953138059328e-02,4.434617088410257313e-02,-2.728513992819271705e-02,-1.815194157268713252e-03,3.011486484538046515e-02,-4.510590984245200358e-02,4.014394127811550528e-02,-1.740561225248844768e-02,-1.304914868098075269e-02,3.771413792483795796e-02
2.861328125000000000e-01,-2.880222921445876189e-02,4.483898566978016670e-02,-4.100087392364695771e-02,1.898647486100267859e-02,1.144674247514427569e-02,-3.680345209723386024e-02,4.583244524453481544e-02,-3.452024519671987451e-02,7.880537623993022142e-03,2.226038594122954281e-02,-4.250780785897218667e-02,4.385067788748252954e-02,-2.567829076911883751e-02,-3.930774118954168291e-03,3.178860212113911177e-02,-4.546624844385967895e-02,3.884299811968027621e-02,-1.485849459305457060e-02,-1.577484225865110473e-02,3.934328011537024244e-02
2.871093750000000000e-01,-2.892016306608848411e-02,4.490226924346434056e-02,-4.079465796618609447e-02,1.843247792106919927e-02,1.217953318642173675e-02,-3.733932950305855758e-02,4.577829786291030822e-02,-3.370965127338886730e-02,6.533195964109969264e-03,2.357307191428453103e-02,-4.310424697434777491e-02,4.328622855508268419e-02,-2.402406170545642872e-02,-6.037944513925834998e-03,3.338428747999104551e-02,-4.569960543174186873e-02,3.741962255710307855e-02,-1.225888754856527610e-02,-1.843846586452204186e-02,4.080095187354496056e-02
2.880859375000000000e-01,-2.903778071385884271e-02,4.496358907848944236e-02,-4.058442795815808690e-02,1.787525683299284740e-02,1.290899539602614540e-02,-3.786051404144313848e-02,4.569963472989492514e-02,-3.287548145725240761e-02,5.180072259130853903e-03,2.486000557721220958e-02,-4.364371861104382466e-02,4.265371049822067051e-02,-2.232550501260720938e-02,-8.132197224952862624e-03,3.489800296725882600e-02,-4.580532906882590211e-02,3.587830104351461685e-02,-9.615974537588146964e-03,-2.102953882076613948e-02,4.208080020589562154e-02
2.890625000000000000e-01,-2.915508087177577992e-02,4.502294249311682844e-02,-4.037020458545437229e-02,1.731490906404451260e-02,1.363492975180190248e-02,-3.836680062848721318e-02,4.559649797212715627e-02,-3.201831915090995462e-02,3.822364058063703555e-03,2.611978102437828575e-02,-4.412550979201498857e-02,4.195411836806153122e-02,-2.058575475641838404e-02,-1.020905177112312219e-02,3.632603189240408287e-02,-4.578312408201806044e-02,3.422389179548282478e-02,-6.939091962133630241e-03,-2.353786591780449022e-02,4.317724712955397365e-02
2.900390625000000000e-01,-2.927206225731647168e-02,4.508032689160693801e-02,-4.015200892689961554e-02,1.675153262840458832e-02,1.435713786570807886e-02,-3.885799004257026873e-02,4.546894282265841886e-02,-3.113876383747275767e-02,2.461272967311719465e-03,2.735102201903564026e-02,-4.454898377191904985e-02,4.118855229150195779e-02,-1.880802101040979224e-02,-1.226406489346309504e-02,3.766486795477747007e-02,-4.563305248706629735e-02,3.246160948000608587e-02,-4.237696225713578034e-03,-2.595357752985006511e-02,4.408551398286046641e-02
2.910156250000000000e-01,-2.938872359144383689e-02,4.513573976433245261e-02,-3.992986245217759050e-02,1.618522607001743677e-02,1.507542236803456961e-02,-3.933388900274454453e-02,4.531703759137407223e-02,-3.023743066129786633e-02,1.098003587221250748e-03,2.855238349678877394e-02,-4.491358087865258975e-02,4.035821614119194239e-02,-1.699558393275449331e-02,-1.429284006092376193e-02,3.891122385279000007e-02,-4.535553341535712712e-02,3.059700877798096630e-02,-1.521330327479866349e-03,-2.826716844936208103e-02,4.480164225228067121e-02
2.919921875000000000e-01,-2.950506359861994679e-02,4.518917868788815961e-02,-3.970378701971879337e-02,1.561608844535563624e-02,1.578958696134110523e-02,-3.979431024479084672e-02,4.514086362841124300e-02,-2.931494999776700083e-02,-2.662375540200688680e-04,2.972255303500327683e-02,-4.521881925302519145e-02,3.946441564241298661e-02,-1.515178771394564902e-02,-1.629103687639697068e-02,4.006203935536486321e-02,-4.495134194333477023e-02,2.863596687595116111e-02,1.200409849545707158e-03,-3.046953528760783236e-02,4.532251082485728999e-02
2.929687500000000000e-01,-2.962108100682038156e-02,4.524064132519680509e-02,-3.947380487454917736e-02,1.504421930609233307e-02,1.649943647410248918e-02,-4.023907259490579202e-02,4.494051528059347933e-02,-2.837196701241492119e-02,-1.630243068191454406e-03,3.086025228655760524e-02,-4.546429548559448308e-02,3.850855631979118593e-02,-1.328003440631417113e-02,-1.825438036263677885e-02,4.111448881585498538e-02,-4.442160692780790232e-02,2.658466494132630253e-02,3.917909437061221217e-03,-3.255201229417081787e-02,4.564584959100655148e-02
2.939453125000000000e-01,-2.973677454754779237e-02,4.529012542561146326e-02,-3.923993864610178517e-02,1.446971868168857658e-02,1.720477691404669746e-02,-4.066800104099342617e-02,4.471609984090531287e-02,-2.740914120971210677e-02,-2.992805775608172163e-03,3.196423837636715171e-02,-4.564968514982079006e-02,3.749214128707294147e-02,-1.138377764678400600e-02,-2.017867010822104595e-02,4.206598810997407012e-02,-4.376780785319245998e-02,2.444956863945650996e-02,6.621568547141361283e-03,-3.450640545446340135e-02,4.577024933837327281e-02
2.949218750000000000e-01,-2.985214295584601857e-02,4.533762882501372188e-02,-3.900221134598982897e-02,1.389268706189596657e-02,1.790541552117005247e-02,-4.108092680153158788e-02,4.446773749103281187e-02,-2.642714597182066125e-02,-4.352719773506313374e-03,3.303330525915890159e-02,-4.577474323083482316e-02,3.641676888343851198e-02,-9.466516284446578611e-03,-2.205978925398487805e-02,4.291420098070788947e-02,-4.299177069949428054e-02,2.223740775397692326e-02,9.301836184974841826e-03,-3.632502473108044361e-02,4.569516789362450260e-02
2.958984375000000000e-01,-2.996718497031391343e-02,4.538314944590845362e-02,-3.876064636574234890e-02,1.331322537917957634e-02,1.860116082041612245e-02,-4.147768739198685883e-02,4.419556123700314754e-02,-2.542666808764319775e-02,-5.708781503297402464e-03,3.406628503701057686e-02,-4.583930444925581049e-02,3.528413016007268116e-02,-7.531787924713134047e-03,-2.389371330070156479e-02,4.365704477462627187e-02,-4.209566284257292706e-02,1.995515497465462015e-02,1.194924398888114192e-02,-3.800071432213071587e-02,4.542093248541251294e-02
2.968750000000000000e-01,-3.008189933311867029e-02,4.542668529751471562e-02,-3.851526747450254723e-02,1.273143499106323302e-02,1.929182267400354756e-02,-4.185812668875130843e-02,4.389971683795550195e-02,-2.440840727249564759e-02,-7.059790815748321138e-03,3.506204923521596267e-02,-4.584328347962684375e-02,3.409600622094206834e-02,-5.583162401956483743e-03,-2.567651871916651340e-02,4.429269555551119952e-02,-4.108198700092796640e-02,1.761000391960028041e-02,1.455443967841537831e-02,-3.952688081748938903e-02,4.494873831821037669e-02
2.978515625000000000e-01,-3.019628479001033178e-02,4.546823447585267991e-02,-3.826609881668904811e-02,1.214741766239996364e-02,1.997721233338777685e-02,-4.222209499057700405e-02,4.358036272808210598e-02,-2.337307567873999140e-02,-8.404552033144113352e-03,3.601951003508265664e-02,-4.578667506318361002e-02,3.285426542196263205e-02,-3.624235192685285652e-03,-2.740439134426422146e-02,4.481959258274541974e-02,-3.995357424591554352e-02,1.520934646111861931e-02,1.710822009240360250e-02,-4.089751914218107270e-02,4.428064336323534605e-02
2.988281250000000000e-01,-3.031034009033483842e-02,4.550779516382676138e-02,-3.801316490962027006e-02,1.156127554757210851e-02,2.065714249084359133e-02,-4.256944907748242551e-02,4.323766993178203982e-02,-2.232139739771821230e-02,-9.741875007493027566e-03,3.693762146231538424e-02,-4.566955401480408960e-02,3.156086043296161409e-02,-1.658620781406315928e-03,-2.907363453505978565e-02,4.523644214346638631e-02,-3.871357609491615087e-02,1.276074942666410167e-02,1.960156370019585856e-02,-4.210723618481609226e-02,4.341955938916057522e-02
2.998046875000000000e-01,-3.042406398704809722e-02,4.554536563130545668e-02,-3.775649064110169623e-02,1.097311117262234938e-02,2.133142733065393482e-02,-4.290005226710927322e-02,4.287182197207194123e-02,-2.125410795333648392e-02,-1.107057617383810574e-02,3.781538052968647090e-02,-4.549207512413164928e-02,3.021782516705265667e-02,3.100540085865180896e-04,-3.068067708345738678e-02,4.554222072907349733e-02,-3.736545570953500595e-02,1.027193074834195988e-02,2.202566247128820778e-02,-4.315127201810506352e-02,4.236923927171027532e-02
3.007812500000000000e-01,-3.053745523672932519e-02,4.558094423519667288e-02,-3.749610126697739548e-02,1.038302741732039132e-02,2.199988257989083859e-02,-4.321377446850614007e-02,4.248301477230336659e-02,-2.017195378765376801e-02,-1.238947959774220134e-02,3.865182833274514312e-02,-4.525447295100189921e-02,2.882727158225475289e-02,2.278156707189384674e-03,-3.222208085450480042e-02,4.573617754829351761e-02,-3.591297822342017637e-02,7.750735136130169553e-03,2.437195299073046176e-02,-4.402551862795705401e-02,4.113426063744311800e-02
3.017578125000000000e-01,-3.065051259959493402e-02,4.561452941951970458e-02,-3.723202240864442042e-02,9.791127497167770657e-03,2.266232555877460003e-02,-4.351049223331855675e-02,4.207145655124031047e-02,-1.907569173883419400e-02,-1.369741801601974743e-02,3.944605109736922660e-02,-4.495706151544329177e-02,2.739138636038322347e-02,4.242055899885114126e-03,-3.369454814199987491e-02,4.581783637063027020e-02,-3.436020022670845803e-02,5.205109351499695100e-03,2.663214671040018203e-02,-4.472653607746548271e-02,3.972000591301181466e-02
3.027343750000000000e-01,-3.076323483951178342e-02,4.564611971547324898e-02,-3.696428005053216392e-02,9.197514945343276266e-03,2.331857523059770523e-02,-4.379008880436632833e-02,4.163736771155052835e-02,-1.796608851182914315e-02,-1.499323386979503105e-02,4.019718117801393542e-02,-4.460023388266209227e-02,2.591242746843503558e-02,6.198127928191612436e-03,-3.509492872366069827e-02,4.578699669567306424e-02,-3.271145843647117052e-02,2.643077159370376891e-03,2.879825922927756188e-02,-4.525156604217988460e-02,3.813263886684991472e-02
3.037109375000000000e-01,-3.087562072401097216e-02,4.567571374149961838e-02,-3.669290053754548087e-02,8.602293594593631715e-03,2.396845225119987807e-02,-4.405245416158581895e-02,4.118098072177299451e-02,-1.684392014215766592e-02,-1.627578032897077434e-02,4.090439800556786715e-02,-4.418446164355872147e-02,2.439272060787733842e-02,8.142763575800109760e-03,-3.642022660076563167e-02,4.564373424539430735e-02,-3.097135758479814538e-02,7.271403735380182326e-05,3.086263849928463573e-02,-4.559854266340964551e-02,3.637907774552401330e-02
3.046875000000000000e-01,-3.098766902430117806e-02,4.570331020334545552e-02,-3.641791057247231039e-02,8.005567559071226705e-03,2.461177901798038831e-02,-4.429748506532307784e-02,4.070253999182402854e-02,-1.570997145316254534e-02,-1.754392230720228790e-02,4.156692898378053225e-02,-4.371029429146351675e-02,2.283465555742120526e-02,1.007237472806496101e-02,-3.766760640784599240e-02,4.538840077822603458e-02,-2.914475755835027951e-02,-2.497878278001934658e-03,3.281799185704841609e-02,-4.576610067684879629e-02,3.446696512183211603e-02
3.056640625000000000e-01,-3.109937851528209174e-02,4.572890789411779289e-02,-3.613933721335633314e-02,7.407441216122918892e-03,2.524837971843423359e-02,-4.452508509695808636e-02,4.020230174210718405e-02,-1.456503550711933659e-02,-1.879653746647797982e-02,4.218405033328231912e-02,-4.317835849591492026e-02,2.124068241503178009e-02,1.198340099255816409e-02,-3.883439947871611397e-02,4.502162322537166250e-02,-2.723675982529630279e-02,-5.060597327734440293e-03,3.465741178609479944e-02,-4.575358078454302285e-02,3.240463458606043790e-02
3.066406250000000000e-01,-3.121074797555769414e-02,4.575250569433721159e-02,-3.585720787083455235e-02,6.808019188032689469e-03,2.587808037819946949e-02,-4.473516469684511027e-02,3.968053386629969564e-02,-1.340991305058348605e-02,-2.003251721041688846e-02,4.275508788227413287e-02,-4.258935727443963898e-02,1.961330774508592001e-02,1.387231626847311612e-02,-3.991810955586421600e-02,4.454430215147547195e-02,-2.525269318754230427e-02,-7.607365469266723183e-03,3.637440031846629618e-02,-4.556103224905899696e-02,3.020107442556614966e-02
3.076171875000000000e-01,-3.132177618744989150e-02,4.577410257198680221e-02,-3.557155030544023600e-02,6.207406323721268923e-03,2.650070890860211845e-02,-4.492764119955375973e-02,3.913751578788603885e-02,-1.224541195436374894e-02,-2.125076766540513057e-02,4.327941780302382857e-02,-4.194406906343033786e-02,1.795509063673397451e-02,1.573563525275490857e-02,-4.091641813098973596e-02,4.395760954342697174e-02,-2.319809889804633901e-02,-1.013015533698593401e-02,3.796289198956070282e-02,-4.518921269964869952e-02,2.786588845098545569e-02
3.085937500000000000e-01,-3.143246193701162289e-02,4.579369758255711492e-02,-3.528239262487115752e-02,5.605707680406633517e-03,2.711609515368548426e-02,-4.510243886639775379e-02,3.857353831051819892e-02,-1.107234664851212101e-02,-2.245021064870156291e-02,4.375646729336481883e-02,-4.124334668934755144e-02,1.626863867966545432e-02,1.756991987095431543e-02,-4.182718940525998602e-02,4.326298593273140980e-02,-2.107871518478351622e-02,-1.262101514434981961e-02,3.941727526510082485e-02,-4.463958515117258385e-02,2.540925413979535849e-02
3.095703125000000000e-01,-3.154280401404031126e-02,4.581128986908746675e-02,-3.498976328122411356e-02,5.003028505227520920e-03,2.772407093671166653e-02,-4.525948891523778189e-02,3.798890346228089160e-02,-9.891537552727187529e-03,-2.362978462265746468e-02,4.418571520245093837e-02,-4.048811624160621875e-02,1.455660386360620520e-02,1.937178562093760589e-02,-4.264847485867583055e-02,4.246213685851080860e-02,-1.890046122458400452e-02,-1.507209374776963262e-02,4.073241236454108044e-02,-4.391431224751005807e-02,2.284187827965547882e-02
3.105468750000000000e-01,-3.165280121209069347e-02,4.582687866220383488e-02,-3.469369106819533699e-02,4.399474216833979164e-03,2.832447010612171995e-02,-4.539872954754661794e-02,3.738392433394555070e-02,-8.703810502567913693e-03,-2.478844563420424391e-02,4.456669260008620792e-02,-3.967937584863665684e-02,1.282167840799545121e-02,2.113790781774879321e-02,-4.337851741876919826e-02,4.155702867982084131e-02,-1.666942061160386901e-02,-1.747566539326836019e-02,4.190365741088479534e-02,-4.301624775210895896e-02,2.017495030484762336e-02
3.115234375000000000e-01,-3.176245232848856626e-02,4.584046328015192739e-02,-3.439420511824708981e-02,3.795150386947988581e-03,2.891712858094285660e-02,-4.552010597272699438e-02,3.675892491130039463e-02,-7.509996171879857255e-03,-2.592516823877848500e-02,4.489898328900546881e-02,-3.881819435873720692e-02,1.106659052840045648e-02,2.286502772810128023e-02,-4.401575521971461125e-02,4.054988374756465785e-02,-1.439182436659772711e-02,-1.982415406791286291e-02,4.292687284279202153e-02,-4.194892531915625500e-02,1.742009352919052234e-02
3.125000000000000000e-01,-3.187175616434361619e-02,4.585204312882731198e-02,-3.409133489974148362e-02,3.190162721897113994e-03,2.950188439562967738e-02,-4.562357042967132154e-02,3.611423990164520925e-02,-6.310929491837601740e-03,-2.703894640786674158e-02,4.518222425954777216e-02,-3.790570992746157553e-02,9.294100146326188597e-03,2.454995858317922733e-02,-4.455882494381242787e-02,3.944317494785962858e-02,-1.207403353444785367e-02,-2.211015737926513500e-02,4.379844403100383032e-02,-4.071654458955206723e-02,1.458931448796931853e-02
3.134765625000000000e-01,-3.198071152456245791e-02,4.586161770180131880e-02,-3.378511021404054931e-02,2.584617044124745949e-03,3.007857774432666151e-02,-4.570908220555539719e-02,3.545021455454541032e-02,-5.107449067009641776e-03,-2.812879441936649155e-02,4.541610608622446976e-02,-3.694312851340872395e-02,7.506994549167094952e-03,2.618959145865528554e-02,-4.500656473819389380e-02,3.823961963025424016e-02,-9.722521418551826472e-03,-2.432646988758533496e-02,4.451529204744673202e-02,-3.932395466639632825e-02,1.169495060966560702e-02
3.144531250000000000e-01,-3.208931721786182495e-02,4.586918658034347396e-02,-3.347556119257413115e-02,1.978619273679934655e-03,3.064705102454130803e-02,-4.577660765185864039e-02,3.476720447693924104e-02,-3.900396588854313819e-03,-2.919374772997516618e-02,4.560037326575043515e-02,-3.593172228440292409e-02,5.708084007124686679e-03,2.778090101107477325e-02,-4.535801670051040069e-02,3.694217293570271204e-02,-7.343855501685904452e-03,-2.646610581724315528e-02,4.507488454190904797e-02,-3.777663503500832548e-02,8.749616445550091604e-03
3.154296875000000000e-01,-3.219757205678185075e-02,4.587474943343916589e-02,-3.316271829387493902e-02,1.372275409690398417e-03,3.120714888021488415e-02,-4.582612019760495814e-02,3.406557544269901705e-02,-2.690616247056437649e-03,-3.023286382883575915e-02,4.573482449616715628e-02,-3.487282793616947041e-02,3.900197353984363301e-03,2.932095106002128443e-02,-4.561242892828577811e-02,3.555402054068131090e-02,-4.944679103836966370e-03,-2.852232107575216821e-02,4.547524468786735830e-02,-3.608067400255232648e-02,5.766148691487070314e-03
3.164062500000000000e-01,-3.230547485769828808e-02,4.587830601780485545e-02,-3.284661230058159853e-02,7.656915118212191803e-04,3.175871824417869638e-02,-4.585760035981795157e-02,3.334570319674763639e-02,-1.478954139117232914e-03,-3.124522307168302315e-02,4.581931289675465757e-02,-3.376784492573014357e-02,2.086177538700516743e-03,3.080690000576542104e-02,-4.576925712754956882e-02,3.407857083525974579e-02,-2.531692828230842733e-03,-3.048863451102326941e-02,4.571495816585955524e-02,-3.424274474210559083e-02,2.757550241562173581e-03
3.173828125000000000e-01,-3.241302444083651174e-02,4.587985617789822751e-02,-3.252727431640958095e-02,1.589736817234801004e-04,3.230160837998553164e-02,-4.587103575118764431e-02,3.260797325383463924e-02,-2.662576786095981977e-04,-3.222992949475195212e-02,4.585374616849038215e-02,-3.261823362185109487e-02,2.688771547850620945e-04,3.223600607239852922e-02,-4.582816577730956104e-02,3.251944655433549464e-02,-1.116358473753676121e-04,-3.235884833983551645e-02,4.579317815973461825e-02,-3.227007903542821604e-02,-2.630664826338910281e-04
3.183593750000000000e-01,-3.252021963028366158e-02,4.587939984592510900e-02,-3.220473576309121344e-02,-4.477719555248142400e-04,3.283567092310407665e-02,-4.586642108494459052e-02,3.185278069208088980e-02,9.466249974868520909e-04,-3.318611160772884372e-02,4.583808669488135396e-02,-3.142551337498883379e-02,-1.548846045470371816e-03,3.360563236677859000e-02,-4.578902884737101608e-02,3.088047588257688061e-02,2.308732918615665711e-03,-3.412706768313232553e-02,4.570962834813116493e-02,-3.017043881775131539e-02,-3.282536680077337288e-03
3.193359375000000000e-01,-3.262705925400136847e-02,4.587693704184261922e-02,-3.187902837728316674e-02,-1.054439269981666911e-03,3.336075992146448482e-02,-4.584375817694050226e-02,3.108052994140177508e-02,2.158845621956962876e-03,-3.411292316504219158e-02,4.577235158305793111e-02,-3.019126050928471958e-02,-3.364133644884210322e-03,3.491325174395341208e-02,-4.565193006796738895e-02,2.916568305491800545e-02,4.722653678851479638e-03,-3.578771914657078584e-02,4.546460388061514257e-02,-2.795208563654497796e-02,-6.287700546668617725e-03
3.203125000000000000e-01,-3.273354214383947941e-02,4.587246787335811510e-02,-3.155018420744422347e-02,-1.660922145405109183e-03,3.387673187534544911e-02,-4.580305594493321725e-02,3.029163456692145553e-02,3.369556390611808203e-03,-3.500954391481184147e-02,4.565661264508517198e-02,-2.891710623926206647e-02,-5.174131056320948122e-03,3.615645147008298560e-02,-4.541716275062716857e-02,2.737927847568151843e-02,7.123384650924610186e-03,-3.733556838775632658e-02,4.505897033502882787e-02,-2.562374814444225504e-02,-9.265460629813017379e-03
3.212890625000000000e-01,-3.283966713554791611e-02,4.586599253592437558e-02,-3.121823561068157171e-02,-2.267114497814678997e-03,3.438344577659054740e-02,-4.574433040507829007e-02,2.948651704749575067e-02,4.577910555227125700e-03,-3.587518032479267149e-02,4.549099631951214473e-02,-2.760473451397852870e-02,-6.975992011603674922e-03,3.733293767425849979e-02,-4.508522916065737379e-02,2.552564838059269425e-02,9.504220889876425007e-03,-3.876573661479178201e-02,4.449416065973545165e-02,-2.319458775422194100e-02,-1.220283891125215764e-02
3.222656250000000000e-01,-3.294543306878965766e-02,4.585751131273136522e-02,-3.088321524956722658e-02,-2.872910294047162708e-03,3.488076314714400050e-02,-4.566760466562610338e-02,2.866560854946117315e-02,5.783063015742983051e-03,-3.670906628467117405e-02,4.527568353324460532e-02,-2.625587979148381879e-02,-8.766883037345204674e-03,3.844053958100293600e-02,-4.465683944258904553e-02,2.360934406706694313e-02,1.185851301427978156e-02,-4.007371596413895204e-02,4.377217011155946219e-02,-2.067416259099155024e-02,-1.508703336936412578e-02
3.232421875000000000e-01,-3.305083878715372320e-02,4.584702457469366083e-02,-3.054515608892397968e-02,-3.478203570303652417e-03,3.536854807689480962e-02,-4.557290891782906500e-02,2.782934869573115699e-02,6.984170911310752169e-03,-3.751046378409210458e-02,4.501090950389196460e-02,-2.487232474652336170e-02,-1.054398791065879436e-02,3.947721351564439929e-02,-4.413291010088087746e-02,2.163507071921412506e-02,1.417968577713961918e-02,-4.125538370931975535e-02,4.289554920730666299e-02,-1.807238988340833727e-02,-1.790547377441385063e-02
3.242187500000000000e-01,-3.315588313816758559e-02,4.583453278043424228e-02,-3.020409139258138642e-02,-4.082888450684485186e-03,3.584666726081905258e-02,-4.546028042406159014e-02,2.697818533036426547e-02,8.180394209774084074e-03,-3.827866356581727941e-02,4.469696348280504522e-02,-2.345589791451791264e-02,-1.230451208774229963e-02,4.044104667517080254e-02,-4.351456203913401516e-02,1.960767585499836527e-02,1.646125642974547928e-02,-4.230701525567344412e-02,4.186739471376241944e-02,-1.539950694192025737e-02,-2.064587647358205949e-02
3.251953125000000000e-01,-3.326056497330971695e-02,4.582003647626437665e-02,-2.986005472010366812e-02,-4.686859165708454587e-03,3.631499003541040910e-02,-4.532976350315730263e-02,2.611257427872882772e-02,9.370896295171507115e-03,-3.901298575343551539e-02,4.433418843908427248e-02,-2.200847127493295308e-02,-1.404568709837111622e-02,4.133026065760928014e-02,-4.280311816201122499e-02,1.753213742391946522e-02,1.869685282718754407e-02,-4.322529588020886104e-02,4.069133870799777203e-02,-1.266603087756611352e-02,-2.329629792700096610e-02
3.261718750000000000e-01,-3.336488314802221050e-02,4.580353629615994265e-02,-2.951307992348670486e-02,-5.290010070813904591e-03,3.677338841438877737e-02,-4.518140951297001939e-02,2.523297910339418471e-02,1.055484455284976149e-02,-3.971278045307100046e-02,4.392298068490466806e-02,-2.053195777723087340e-02,-1.576477489939000567e-02,4.214321474341720108e-02,-4.200010054499145329e-02,1.541355158444014488e-02,2.088023122496988557e-02,-4.400733117955000356e-02,3.937153574662840411e-02,-9.882717219832620054e-03,-2.584518676147072591e-02
3.271484375000000000e-01,-3.346883652172329138e-02,4.578503296173343923e-02,-2.916320114382744966e-02,-5.892235664837527920e-03,3.722173712367710802e-02,-4.501527683016443016e-02,2.433987085587784732e-02,1.173141095177892244e-02,-4.037742832855615444e-02,4.346378944256594490e-02,-1.902830881267722138e-02,-1.745907218035730804e-02,4.287840892283045768e-02,-4.110722717801466169e-02,1.325712019116973006e-02,2.300529371701750744e-02,-4.465065619304076777e-02,3.791264818935274200e-02,-7.060517596395398006e-03,-2.828143411498951557e-02
3.281250000000000000e-01,-3.357242395782002869e-02,4.576452728220257310e-02,-2.881045280796470237e-02,-6.493430608468469742e-03,3.765991363563714334e-02,-4.483143082724511119e-02,2.343372782438210913e-02,1.289977262366140930e-02,-4.100634114955940129e-02,4.295711635374151877e-02,-1.749951163534066781e-02,-1.912591461457126968e-02,4.353448666358392810e-02,-4.012640828998488562e-02,1.106813802252774870e-02,2.506610526637439995e-02,-4.515324317225528211e-02,3.631982972861702574e-02,-4.210536641263892647e-03,-3.059442205268044293e-02
3.291015625000000000e-01,-3.367564432372024269e-02,4.574202015435489127e-02,-2.845486962509132314e-02,-7.093489742673795423e-03,3.808779820255455556e-02,-4.462994384683307419e-02,2.251503527765569279e-02,1.405911243843074518e-02,-4.159896231218455920e-02,4.240351493146204964e-02,-1.594758673569638893e-02,-2.076268104879331125e-02,4.411023741389578923e-02,-3.905974226199208227e-02,8.851979780247402549e-03,2.705691028102831172e-02,-4.551350797242304652e-02,3.459870718358779712e-02,-1.343988300885419832e-03,-3.277406984310297922e-02
3.300781250000000000e-01,-3.377849649084527922e-02,4.571751256250856238e-02,-2.809648658333917942e-02,-7.692308107092522482e-03,3.850527388936458156e-02,-4.441089517319861402e-02,2.158428520511629714e-02,1.520861957573674608e-02,-4.215476733157919736e-02,4.180358995543203421e-02,-1.437458517030341422e-02,-2.236679762507979424e-02,4.460459883609871334e-02,-3.790951113799951450e-02,6.614086892640130139e-03,2.897214868856812925e-02,-4.573031504562336674e-02,3.275536062274952975e-02,1.527848289867154204e-03,-3.481087789326175325e-02
3.310546875000000000e-01,-3.388097933464232631e-02,4.569100557846909189e-02,-2.773533894633647273e-02,-8.289780958395101193e-03,3.891222660560837016e-02,-4.417437100106405556e-02,2.064197605337473804e-02,1.634749009201798969e-02,-4.267326430611716181e-02,4.115799681134105215e-02,-1.278258585108513201e-02,-2.393574182824115271e-02,4.501665876679608602e-02,-3.667817574259895491e-02,4.359954154023434718e-03,3.080647146477905052e-02,-4.580298102001142263e-02,3.079630188534502461e-02,4.393673188207604732e-03,-3.669596915083172400e-02
3.320312500000000000e-01,-3.398309173459655025e-02,4.566250036148278291e-02,-2.737146224973768457e-02,-8.885803788604693110e-03,3.930854513661269367e-02,-4.392046440168579508e-02,1.968861245930061260e-02,1.747492748276467320e-02,-4.315399435274414053e-02,4.046744077488980545e-02,-1.117369279779569825e-02,-2.546704645256244251e-02,4.534565689992604842e-02,-3.536837041627945849e-02,2.095116233117037124e-03,3.255475557280629317e-02,-4.573127685379326651e-02,2.872845157753531678e-02,7.242210105822473841e-03,-3.842112779315359772e-02
3.330078125000000000e-01,-3.408483257424356483e-02,4.563199815818590188e-02,-2.700489229772728289e-02,-9.480272343377336638e-03,3.969412117388326083e-02,-4.364927528623181036e-02,1.872470497977318099e-02,1.859014323957890527e-02,-4.359653201310085407e-02,3.973267624131467807e-02,-9.550032357303075981e-03,-2.695830348154911946e-02,4.559098618962865307e-02,-3.398289737947295108e-02,-1.748659164665896163e-04,3.421211827116382720e-02,-4.551542855716180641e-02,2.655911462454109764e-02,1.006225077818257221e-02,-3.997883503438185576e-02
3.339843750000000000e-01,-3.418620074118125518e-02,4.559950030255014580e-02,-2.663566515949644664e-02,-1.007308264023776441e-02,4.006884934470417853e-02,-4.336091036646618629e-02,1.775076981826139572e-02,1.969235740164257398e-02,-4.400048563006442315e-02,3.895450590125149742e-02,-7.913750393364650526e-03,-2.840716787459552847e-02,4.575219397032748853e-02,-3.252472073743534198e-02,-2.444418710269861007e-03,3.577393075062829109e-02,-4.515611647991607525e-02,2.429595446513298576e-02,1.284269906619866369e-02,-4.136230189472685920e-02
3.349609375000000000e-01,-3.428719512708253148e-02,4.556500821582427224e-02,-2.626381716569425526e-02,-1.066413098676774820e-02,4.043262724093448640e-02,-4.305548311275949475e-02,1.676732854838073467e-02,2.078079910120711124e-02,-4.436549769437517221e-02,3.813377986383933993e-02,-6.267009450608397418e-03,-2.981136125462286249e-02,4.582898279195816993e-02,-3.099696013878745077e-02,-4.707969618050851165e-03,3.723583106193088105e-02,-4.465447316701219582e-02,2.194696597962919951e-02,1.557261461669190092e-02,-4.256549878897111089e-02
3.359375000000000000e-01,-3.438781462770684749e-02,4.552852340647196849e-02,-2.588938490485263519e-02,-1.125331399874352628e-02,4.078535544699539439e-02,-4.273311370943799758e-02,1.577490783457341506e-02,2.185470710272389636e-02,-4.469124516104114320e-02,3.727139472802218356e-02,-4.611985896468426271e-03,-3.116867549088599143e-02,4.582121096880403810e-02,-2.940288410128431840e-02,-6.959960846255585851e-03,3.859373629814274315e-02,-4.401207978880214422e-02,1.952044724703807729e-02,1.824125590988665696e-02,-4.358318180530519614e-02
3.369140625000000000e-01,-3.448805814291249633e-02,4.549004747010596678e-02,-2.551240521978629522e-02,-1.184052861821955141e-02,4.112693756703894588e-02,-4.239392900749179571e-02,1.477403915006290404e-02,2.291333033523790946e-02,-4.497743973524138267e-02,3.636829260306274209e-02,-2.950867044852165631e-03,-3.247697617131743708e-02,4.572889284092550299e-02,-2.774590301909117887e-02,-9.194862984306903173e-03,3.984385399772973069e-02,-4.323096115721480892e-02,1.702497023111405536e-02,2.083812252454475544e-02,-4.441091555994970685e-02
3.378906250000000000e-01,-3.458792457666896164e-02,4.544958208941811406e-02,-2.513291520396754297e-02,-1.242567213155497917e-02,4.145728025129148675e-02,-4.203806247465946555e-02,1.376525849223271536e-02,2.395592841767280393e-02,-4.522382812747424013e-02,3.542546007933922853e-02,-1.285848265340288829e-03,-3.373420595894550261e-02,4.555219874770041755e-02,-2.602956186652634687e-02,-1.140718858120306697e-02,4.098269273642848876e-02,-4.231357934358637857e-02,1.446935049888490622e-02,2.335299645443856403e-02,-4.504509252795853291e-02
3.388671875000000000e-01,-3.468741283706837375e-02,4.540712903410574347e-02,-2.475095219787637121e-02,-1.300864218737992142e-02,4.177629322156546643e-02,-4.166565414290938907e-02,1.274910609558262825e-02,2.498177217663909155e-02,-4.543019227772477492e-02,3.444392715054794829e-02,3.808699182598581138e-04,-3.493838782711049251e-02,4.529145471352508112e-02,-2.425753261388149951e-02,-1.359150561909126635e-02,4.200707187836322937e-02,-4.126282591825757018e-02,1.186261607862041864e-02,2.577598231359316469e-02,-4.548294876595019437e-02
3.398437500000000000e-01,-3.478652183633771516e-02,4.536269016079471500e-02,-2.436655378532637944e-02,-1.358933681449864261e-02,4.208388929593083472e-02,-4.127685055333717157e-02,1.172612614241582904e-02,2.599014415640444123e-02,-4.559634954845382532e-02,3.342476608849147268e-02,2.047084736172764038e-03,-3.608762816839107546e-02,4.494714184625563103e-02,-2.243360637154368648e-02,-1.574245085073433525e-02,4.291413045916884356e-02,-4.008201283639771517e-02,9.213975567257346247e-03,2.809754627210051675e-02,-4.572257595824635173e-02
3.408203125000000000e-01,-3.488525049085077628e-02,4.531626741295759903e-02,-2.397975778976642672e-02,-1.416765443972570204e-02,4.237998441254067772e-02,-4.087180469850298231e-02,1.069686647141157750e-02,2.698033912066867199e-02,-4.572215288623637797e-02,3.236909027167896025e-02,3.710594083881660950e-03,-3.718011977235080590e-02,4.451989544949878919e-02,-2.056168527922799458e-02,-1.785474296812086109e-02,4.370133517631037690e-02,-3.877486199878425049e-02,6.532785599944498749e-03,3.030855356930252723e-02,-4.576292973391322266e-02
3.417968750000000000e-01,-3.498359772113990296e-02,4.526786282082907037e-02,-2.359060227055918835e-02,-1.474349390565313569e-02,4.266449765260438981e-02,-4.045067596222919060e-02,9.661878284240185688e-03,2.795166454579252682e-02,-4.580749095190815579e-02,3.127805296902036458e-02,5.369199432475921241e-03,-3.821414466742428795e-02,4.401050385039136786e-02,-1.864577415767099469e-02,-1.992319556988767990e-02,4.436648746428441259e-02,-3.734549352044069098e-02,3.828517796624312120e-03,3.240030445673919290e-02,-4.560383421845980861e-02
3.427734375000000000e-01,-3.508156245190773709e-02,4.521747850131695862e-02,-2.319912551923611690e-02,-1.531675448834430957e-02,4.293735126250150524e-02,-4.001363005688369362e-02,8.621715850376606219e-03,2.890344110513581866e-02,-4.585228821910327518e-02,3.015284607994236574e-02,7.020708734273308459e-03,-3.918807682247189839e-02,4.341990694503063131e-02,-1.668997194064774509e-02,-2.194272989571308813e-02,4.490772963494069764e-02,-3.579841274411123958e-02,1.110725302418347866e-03,3.436456842943445139e-02,-4.524598280035466158e-02
3.437500000000000000e-01,-3.517914361203916540e-02,4.516511665791001634e-02,-2.280536605572973038e-02,-1.588733591495240099e-02,4.319847067503089499e-02,-3.956083895817263940e-02,7.576936210271485381e-03,2.983500314416548393e-02,-4.585650504109699960e-02,2.899469883230234440e-02,8.662939319876052438e-03,-4.010038470375649339e-02,4.274919446423945668e-02,-1.469846290564069680e-02,-2.390838729641480212e-02,4.532355006577568762e-02,-3.413849603950448036e-02,-1.610990959985560090e-03,3.619361661082896864e-02,-4.469093510901987754e-02
3.447265625000000000e-01,-3.527634013461273393e-02,4.511077958058088561e-02,-2.240936262458345998e-02,-1.645513838125959444e-02,4.344778452978869526e-02,-3.909248083746923869e-02,6.528098877037759665e-03,3.074569914600182655e-02,-4.582013768589422026e-02,2.780487643952340993e-02,1.029372078283276142e-02,-4.094963368331988596e-02,4.199960396286576275e-02,-1.267550772192357900e-02,-2.581534140913385733e-02,4.561278742170715023e-02,-3.237097543306732828e-02,-4.327016206725273553e-03,3.788025216393395983e-02,-4.394111021747392626e-02
3.457031250000000000e-01,-3.537315095691265926e-02,4.505446964568655260e-02,-2.201115419113912341e-02,-1.702006256913476262e-02,4.368522469267037411e-02,-3.860873999170321563e-02,5.475765536813847340e-03,3.163489218707703221e-02,-4.574321833953251537e-02,2.658467871841689242e-02,1.191089784809310458e-02,-4.173448829497306001e-02,4.117251853632793168e-02,-1.062543433521073374e-02,-2.765891000771012256e-02,4.577463389854006387e-02,-3.050142211673510795e-02,-7.027755758123210156e-03,3.941783860904428394e-02,-4.299977609924774541e-02
3.466796875000000000e-01,-3.546957502044029847e-02,4.499618931586423648e-02,-2.161077993770300909e-02,-1.758200966390563100e-02,4.391072627449092713e-02,-3.810980677084140067e-02,4.420499747962224751e-03,3.250196038258770098e-02,-4.562581507759629756e-02,2.533543866920254586e-02,1.351233322046458026e-02,-4.245371433435134179e-02,4.026946426861671702e-02,-8.552628708374618999e-03,-2.943456649915284287e-02,4.580863747906318423e-02,-2.853572888763897253e-02,-9.703668933024215543e-03,4.080032593658965145e-02,-4.187103538552523069e-02
3.476562500000000000e-01,-3.556561127092548735e-02,4.493594113992340627e-02,-2.120827925969053299e-02,-1.814088137164328665e-02,4.412422764871781061e-02,-3.759587750298575004e-02,3.362866639266016370e-03,3.334629732142905395e-02,-4.546803180496847285e-02,2.405852101927756503e-02,1.509591040930678522e-02,-4.310618079973337763e-02,3.929210741646538274e-02,-6.461525438039828449e-03,-3.113795103797851321e-02,4.571470319547795563e-02,-2.648009157411910716e-02,-1.234530275237780139e-02,4.202227441237588873e-02,-4.055980748458092033e-02
3.486328125000000000e-01,-3.566125865833866954e-02,4.487372775273482800e-02,-2.080369176174977353e-02,-1.869657993635531756e-02,4.432567046831325380e-02,-3.706715441711892767e-02,2.303432607284260861e-03,3.416731249030769552e-02,-4.527000816387186100e-02,2.275532073232581359e-02,1.665953652573008356e-02,-4.369086167057024961e-02,3.824225133488141221e-02,-4.356598267129641912e-03,-3.276488123112628742e-02,4.549309339463151330e-02,-2.434098950658976704e-02,-1.494332533300181745e-02,4.307887598154753334e-02,-3.907180714144670164e-02
3.496093750000000000e-01,-3.575651613690145753e-02,4.480955187511491411e-02,-2.039705725386450202e-02,-1.924900815708499927e-02,4.451499968167908078e-02,-3.652384556352810535e-02,1.242765013028401117e-03,3.496443168673496471e-02,-4.503191941028228396e-02,2.142726148439475301e-02,1.820114504860124993e-02,-4.420683752093028385e-02,3.712183314971331805e-02,-2.242350513662124713e-03,-3.431136240716672892e-02,4.514442700531420827e-02,-2.212516509481069968e-02,-1.748855885356118828e-02,4.396597318705529334e-02,-3.741351953124900931e-02
3.505859375000000000e-01,-3.585138266509912963e-02,4.474341631370698513e-02,-1.998841574743699667e-02,-1.979806940491336473e-02,4.469216354770201571e-02,-3.596616473193801206e-02,1.814318781221444345e-04,3.573709742061381006e-02,-4.475397625882263780e-02,2.007579410860652752e-02,1.971869855570141522e-02,-4.465329696531951387e-02,3.593292018339342558e-02,-1.233054362727816942e-04,-3.577359742459011033e-02,4.466967780966839968e-02,-1.983960257593764265e-02,-1.997201197630472241e-02,4.468007552818614031e-02,-3.559217199476898824e-02
3.515625000000000000e-01,-3.594585720569124648e-02,4.467532396085831942e-02,-1.957780745135125067e-02,-2.034366763986122234e-02,4.485711364989365679e-02,-3.539433136738567159e-02,-8.799984193923974379e-04,3.648476930413653563e-02,-4.443642469627485936e-02,1.870239501020085418e-02,2.121019141642609823e-02,-4.502953793460767046e-02,3.467770614044875244e-02,1.996003442924282854e-03,-3.714799599509058248e-02,4.407017172353485529e-02,-1.749150600033719943e-02,-2.238491161002656091e-02,4.521837319479141831e-02,-3.361570253941014580e-02
3.525390625000000000e-01,-3.603993872572311408e-02,4.460527779449387914e-02,-1.916527276801643920e-02,-2.088570742768824234e-02,4.500980490962200320e-02,-3.480857048386968439e-02,-1.940957449439385763e-03,3.720692442972203806e-02,-4.407954576387561330e-02,1.730856455364179758e-02,2.267365244246848099e-02,-4.533496878004901476e-02,3.335850705982122688e-02,4.111042037432628693e-03,-3.843118349895457281e-02,4.334758309333391207e-02,-1.508827652455466649e-02,-2.471873390204638518e-02,4.557874812317141977e-02,-3.149272524285691432e-02
3.535156250000000000e-01,-3.613362619653747582e-02,4.453328087798579665e-02,-1.875085228939130100e-02,-2.142409395658570817e-02,4.515019559843096858e-02,-3.420911257580827591e-02,-3.000877034321791387e-03,3.790305773572703874e-02,-4.368365530858753926e-02,1.589582542355065520e-02,2.410714749298384710e-02,-4.556910920366608747e-02,3.197775704146378628e-02,6.217285396677599101e-03,-3.962000927090980618e-02,4.250393001982265273e-02,-1.263748908300685488e-02,-2.696523434972442068e-02,4.575978233011471219e-02,-2.923249271020540718e-02
3.544921875000000000e-01,-3.622691859378528167e-02,4.445933636001974526e-02,-1.833458679299025326e-02,-2.195873305376110779e-02,4.527824734944396051e-02,-3.359619352734031367e-02,-4.059189552999084398e-03,3.857268235967729192e-02,-4.324910370356638278e-02,1.446572096125501791e-02,2.550878203079023562e-02,-4.573159101353090061e-02,3.053800375509824541e-02,8.310227386764809307e-03,-4.071155433608834168e-02,4.154156872178882409e-02,-1.014686851193034520e-02,-2.911647692514022015e-02,4.576076349229918350e-02,-2.684485574818985462e-02
3.554687500000000000e-01,-3.631981489743713737e-02,4.438344747445693156e-02,-1.791651723787100053e-02,-2.248953120191013802e-02,4.539392516784954146e-02,-3.297005451950659610e-02,-5.115328245066255199e-03,3.921532997876946841e-02,-4.277627553807214489e-02,1.301981347877160210e-02,2.687670362622878589e-02,-4.582215870275588299e-02,2.904190373942143813e-02,1.038539033098171901e-02,-4.170313857711079042e-02,4.046318695542325955e-02,-7.624265200841796181e-03,-3.116486211004771203e-02,4.558168774910253962e-02,-2.434022043225833598e-02
3.564453125000000000e-01,-3.641231409179448292e-02,4.430561754019275711e-02,-1.749668476060426206e-02,-2.301639555557469588e-02,4.549719744046435560e-02,-3.233094193534536559e-02,-6.168727514272435986e-03,3.983055113740743836e-02,-4.226558927709765656e-02,1.155968255206464394e-02,2.820910440537378536e-02,-4.584066985128566057e-02,2.749221750043377710e-02,1.243833458941763156e-02,-4.259232731469331235e-02,3.927179650774854230e-02,-5.077630348257091211e-03,-3.310315374206988792e-02,4.522325971779270898e-02,-2.172950275361122327e-02
3.574218750000000000e-01,-3.650441516550063242e-02,4.422584996101189270e-02,-1.707513067122596803e-02,-2.353923395738295038e-02,4.558803594437314116e-02,-3.167910726294239504e-02,-7.218823231415847502e-03,4.041791556154322729e-02,-4.171749689101638542e-02,1.008692329544424483e-02,2.950422343935669642e-02,-4.578709534985592189e-02,2.589180441793382734e-02,1.446466805720688503e-02,-4.337693728562024703e-02,3.797072478507011739e-02,-2.514990899661968121e-03,-3.492450457729651819e-02,4.468688972103899287e-02,-1.902408104386653712e-02
3.583984375000000000e-01,-3.659611711155163344e-02,4.414414822543902966e-02,-1.665189644917277820e-02,-2.405795495416935062e-02,4.566641585464133873e-02,-3.101480699647071737e-02,-8.265053036453137020e-03,4.097701245960206490e-02,-4.113248345557694169e-02,8.603144618990084952e-03,3.076034907164687526e-02,-4.566151944576871818e-02,2.424361746957751432e-02,1.646005556107497242e-02,-4.405504200340353699e-02,3.656360551994180391e-02,5.557575327015646478e-05,-3.662248047898116615e-02,4.397468823765313811e-02,-1.623574638469963902e-02
3.593750000000000000e-01,-3.668741892730768145e-02,4.406051590658660588e-02,-1.622702373920036079e-02,-2.457246781297112506e-02,4.573231575109958785e-02,-3.033830253526197118e-02,-9.306856639661225533e-03,4.150745080978288093e-02,-4.051106672259904840e-02,7.109967470903828975e-03,3.197582118021278369e-02,-4.546413961041108343e-02,2.255069778223670746e-02,1.842022813408401849e-02,-4.462497648846763115e-02,3.505436862259955072e-02,2.625967232465955224e-03,-3.819108314688852285e-02,4.308945759839455381e-02,-1.337665121858774495e-02
3.603515625000000000e-01,-3.677831961450369475e-02,4.397495666199849329e-02,-1.580055434728593750e-02,-2.508268253689914518e-02,4.578571762419750280e-02,-2.964986008094638165e-02,-1.034367612169057038e-02,4.200885963353087615e-02,-3.985379666174961033e-02,5.609023066710691098e-03,3.314903337157399515e-02,-4.519526622872657023e-02,2.081616902071056069e-02,2.034099214873537342e-02,-4.508534135624555489e-02,3.344722920520788040e-02,5.188081711996267269e-03,-3.962477130699774280e-02,4.203468095951526373e-02,-1.045925638463016116e-02
3.613281250000000000e-01,-3.686881817926073585e-02,4.388747423348988985e-02,-1.537253023651447177e-02,-2.558850988087987832e-02,4.582660687992535370e-02,-2.894975053270375243e-02,-1.137495623234883839e-02,4.248088825499354154e-02,-3.916125497380566756e-02,4.101951107244354404e-03,3.427843510384481762e-02,-4.485532211112649992e-02,1.904323162414351192e-02,2.221823828888963917e-02,-4.543500625314727398e-02,3.174667580957250823e-02,7.733843454880459482e-03,-4.091848028670673487e-02,4.081450859743040310e-02,-7.496276810278950341e-03
3.623046875000000000e-01,-3.695891363209598962e-02,4.379807244698382535e-02,-1.494299352294985866e-02,-2.608986136726567512e-02,4.585497234380264686e-02,-2.823824938066584606e-02,-1.240014468795541148e-02,4.292320654627634208e-02,-3.843405457583436852e-02,2.590397987362293847e-03,3.536253373596286165e-02,-4.444484182860967969e-02,1.723515690078379625e-02,2.404795034130952774e-02,-4.567311263196570381e-02,2.995745787119757572e-02,1.025522826765828781e-02,-4.206763990638606732e-02,3.943374157844197619e-02,-4.500626095671653518e-03
3.632812500000000000e-01,-3.704860498793465656e-02,4.370675521234385769e-02,-1.451198647149078320e-02,-2.658664930131120555e-02,4.587080626393170990e-02,-2.751563659751199431e-02,-1.341869246710677109e-02,4.333550515832802763e-02,-3.767283905874575095e-02,1.076014997348068635e-03,3.639989650039495567e-02,-4.396447087213554983e-02,1.539528099197942125e-02,2.582621378801674625e-02,-4.579907585990429519e-02,2.808457245469912072e-02,1.274428879249780121e-02,-4.306819062407719195e-02,3.789781286776979646e-02,-1.485360232086613188e-03
3.642578125000000000e-01,-3.713789126611993785e-02,4.361352652320290429e-02,-1.407955149171198454e-02,-2.707878678651266802e-02,4.587410431311639974e-02,-2.678219652830118175e-02,-1.443005410469546529e-02,4.371749573729340893e-02,-3.687828211769819675e-02,-4.395434810342205159e-04,3.738915239671258134e-02,-4.341496463757256452e-02,1.352699871654794786e-02,2.754922418108013762e-02,-4.581258665405104485e-02,2.613325029762133753e-02,1.519317955711889899e-02,-4.391659787630419060e-02,3.621276595222289868e-02,1.536379300187863759e-03
3.652343750000000000e-01,-3.722677149042404737e-02,4.351839045678880524e-02,-1.364573113369128149e-02,-2.756618773980724912e-02,4.586486559004437219e-02,-2.603821777858350214e-02,-1.543368798402393327e-02,4.406891112618284423e-02,-3.605108695586134449e-02,-1.954621781862763905e-03,3.832899400353537156e-02,-4.279718723781886919e-02,1.163375730687873227e-02,2.921329528191836389e-02,-4.571361184077390311e-02,2.410894120163257701e-02,1.759418170357525402e-02,-4.460986456433561897e-02,3.438523106062344598e-02,4.551422806572053351e-03
3.662109375000000000e-01,-3.731524468905905029e-02,4.342135117374591041e-02,-1.321056808382284169e-02,-2.804876690663078362e-02,4.584309261953378734e-02,-2.528399310083490406e-02,-1.642905662685791371e-02,4.438950555171652934e-02,-3.519198566206292039e-02,-3.467564763783848904e-03,3.921817920644597028e-02,-4.211211014396193386e-02,9.719050048324864854e-03,3.081486694770295756e-02,-4.550239443717393750e-02,2.201729881190304938e-02,1.993972731795061459e-02,-4.514554164179004903e-02,3.242239907555182626e-02,7.546629775880609771e-03
3.671875000000000000e-01,-3.740330989468707013e-02,4.332241291795300292e-02,-1.277410516061706393e-02,-2.852643987583008967e-02,4.580879135184286188e-02,-2.451981927926064064e-02,-1.741562698126316797e-02,4.467905479621380599e-02,-3.430173856287179607e-02,-4.976719618164595141e-03,4.005553283959503719e-02,-4.136081065761498810e-02,7.786409833621460268e-03,3.235051274799047305e-02,-4.517945305439428905e-02,1.986416482717226831e-02,2.222242328428190167e-02,-4.552173676618111869e-02,3.033199323906170253e-02,1.050894615081729606e-02
3.681640625000000000e-01,-3.749096614443112041e-02,4.322158001633794044e-02,-1.233638531048718984e-02,-2.899912309442767566e-02,4.576197116104429446e-02,-2.374599701301160701e-02,-1.839287070707201766e-02,4.493735635440680026e-02,-3.338113354968944707e-02,-6.480437674697110163e-03,4.083994823882512032e-02,-4.054447021683220409e-02,5.839402644222496143e-03,3.381694729528748888e-02,-4.474558062425253169e-02,1.765555268460632793e-02,2.443507458752247619e-02,-4.573712098384034863e-02,2.812223876369730410e-02,1.342546122167680850e-02
3.691406250000000000e-01,-3.757821247988563096e-02,4.311885687868823730e-02,-1.189745160352367187e-02,-2.946673388223694512e-02,4.570264484246287784e-02,-2.296283079786080872e-02,-1.936026445882640598e-02,4.516422957506861097e-02,-3.243098538144590509e-02,-7.977076202482167797e-03,4.157038870426110061e-02,-3.966437253826624737e-02,3.881620970585030438e-03,3.521103327386614773e-02,-4.420184245232111619e-02,1.539763076501092856e-02,2.657070699209567594e-02,-4.579093342460358040e-02,2.580183046838480099e-02,1.628346389529253951e-02
3.701171875000000000e-01,-3.766504794712720317e-02,4.301424799745824645e-02,-1.145734722925619183e-02,-2.992919044632398606e-02,4.563082860917915679e-02,-2.217062880638535211e-02,-2.031729016604644916e-02,4.535951578735768902e-02,-3.145213496351729338e-02,-9.465000204623779181e-03,4.224588887043447677e-02,-3.872190159849069058e-02,1.916677183540522068e-03,3.652978815179241251e-02,-4.354957360223696977e-02,1.309670516530603117e-02,2.862258902455453585e-02,-4.568298398967372831e-02,2.337989856654253823e-02,1.907049809399224624e-02
3.710937500000000000e-01,-3.775147159672423425e-02,4.290775794757268474e-02,-1.101611549240405670e-02,-3.038641189531479658e-02,4.554654208759837536e-02,-2.136970276670193195e-02,-2.126343531067356393e-02,4.552307841178876435e-02,-3.044544860350339305e-02,-1.094258420437555120e-02,4.286555598213085544e-02,-3.771853945766041882e-02,-5.180313101590947110e-05,3.777039056180697685e-02,-4.279037561766203812e-02,1.075920208637649172e-02,3.058425319106078052e-02,-4.541365402316794447e-02,2.086597274102553259e-02,2.177441704311597684e-02
3.720703125000000000e-01,-3.783748248374822765e-02,4.279939138622674416e-02,-1.057379980861490078e-02,-3.083831825354428277e-02,4.544980831208680211e-02,-2.056036783980314669e-02,-2.219819320154058431e-02,4.565480305575442266e-02,-2.941181724452281154e-02,-1.240821402088603670e-02,4.342857107427373908e-02,-3.665586392893351031e-02,-2.020187861819601905e-03,3.893018633740780859e-02,-4.192611258994531631e-02,8.391649885486782146e-03,3.244951636280420104e-02,-4.498389496497402773e-02,1.826994464726007864e-02,2.438343621049342269e-02
3.730468750000000000e-01,-3.792307966778332012e-02,4.268915305268210225e-02,-1.013044370019311295e-02,-3.128483047504554415e-02,4.534065371867696675e-02,-1.974294249554301925e-02,-2.312106324572113167e-02,4.575459759352863004e-02,-2.835215567670603190e-02,-1.386028853260454219e-02,4.393419005428639973e-02,-3.553554609731889025e-02,-3.984845073970745208e-03,4.000669419122027115e-02,-4.095890658113879312e-02,6.000660843386004806e-03,3.421249926510946948e-02,-4.439522498967696934e-02,1.560202899210775922e-02,2.688618466715496369e-02
3.740234375000000000e-01,-3.800826221293727991e-02,4.257704776805974756e-02,-9.686090791817061202e-03,-3.172587045737625122e-02,4.521910813784299488e-02,-1.891774838732030589e-02,-2.403155121661317700e-02,4.582239223069840828e-02,-2.726740172758264011e-02,-1.529722142641989392e-02,4.438174468549994922e-02,-3.435934769185131771e-02,-5.942149710343570292e-03,4.099761102350694963e-02,-3.989113241360806028e-02,3.592912697024828236e-03,3.586764500880001288e-02,-4.364972364342823569e-02,1.287272334160603424e-02,2.927175464542834671e-02
3.750000000000000000e-01,-3.809302918785129055e-02,4.246308043512937724e-02,-9.240784806246755273e-03,-3.216136105528005079e-02,4.508520478634816392e-02,-1.808511022550953265e-02,-2.492916951861333733e-02,4.585813955297602523e-02,-2.615851543207998314e-02,-1.671744293062215475e-02,4.477064347030883240e-02,-3.312911831522673961e-02,-7.888490280304518917e-03,4.190081684945932278e-02,-3.872541183902862560e-02,1.175129989461173819e-03,3.740973660540888868e-02,-4.275002449770314711e-02,1.009276681572944534e-02,3.152974907843329039e-02
3.759765625000000000e-01,-3.817737966571011637e-02,4.234725603809465916e-02,-8.794569560021666538e-03,-3.259122609418041439e-02,4.493898025816740749e-02,-1.724535564968851173e-02,-2.581343744823998490e-02,4.586181455936004514e-02,-2.502647818286774656e-02,-1.811940152979343507e-02,4.510037243190691963e-02,-3.184679253525356246e-02,-9.820275523399256065e-03,4.271437933473058030e-02,-3.746460710108716341e-02,-1.245934710957375194e-03,3.883391341102890998e-02,-4.169930584589932182e-02,7.273097832697909826e-03,3.365032691377995572e-02
3.769531250000000000e-01,-3.826131272425262880e-02,4.222957964237546852e-02,-8.347488959149258411e-03,-3.301539038350532335e-02,4.478047451448656513e-02,-1.639881509971381074e-02,-2.668388145156555882e-02,4.583341467962055021e-02,-2.387229186180057222e-02,-1.950156565975491238e-02,4.537049579356957490e-02,-3.051438684269461299e-02,-1.173394103571139685e-02,4.343655792950525119e-02,-3.611181390769162280e-02,-3.663519669682878659e-03,4.013568644697149135e-02,-4.050127947564002850e-02,4.424811069097501007e-03,3.562424600398180624e-02
3.779296875000000000e-01,-3.834482744578142366e-02,4.211005639438621800e-02,-7.899586994784916008e-03,-3.343377972983894997e-02,4.460973087278147231e-02,-1.554582168569393699e-02,-2.754003537781965494e-02,4.577295977609649458e-02,-2.269697795322682746e-02,-2.086242538071812758e-02,4.558065655458587440e-02,-2.913399648028217395e-02,-1.362595584666810404e-02,4.406580759226216837e-02,-3.467035382994709813e-02,-6.070872870655890860e-03,4.131095254894369406e-02,-3.916017755644628923e-02,1.559113805164727851e-03,3.744290338665064860e-02
3.789062500000000000e-01,-3.842792291717305603e-02,4.198869152131086413e-02,-7.450907738903221264e-03,-3.384632094989908913e-02,4.442679599498026294e-02,-1.468671105691204265e-02,-2.838144072902808873e-02,4.568049212980443419e-02,-2.150157663994900492e-02,-2.220049402681267131e-02,4.573057696207760009e-02,-2.770779214789480249e-02,-1.549282893415604434e-02,4.460078209526316395e-02,-3.314376614655977632e-02,-8.461270873852066998e-03,4.235600730014538878e-02,-3.768073768909894344e-02,-1.312718172996306561e-03,3.909837277892227320e-02
3.798828125000000000e-01,-3.851059822988816411e-02,4.186549033087438171e-02,-7.001495339961560579e-03,-3.425294188333895956e-02,4.423171987471066768e-02,-1.382182126974921751e-02,-2.920764690555295931e-02,4.555607641086837495e-02,-2.028714588263541910e-02,-2.351430983018873433e-02,4.582005887808401207e-02,-2.623801658907455245e-02,-1.733111566592740113e-02,4.504033690469649159e-02,-3.153579915369437991e-02,-1.082803759301947250e-02,4.326755670752177596e-02,-3.606818616950451667e-02,-4.179384940749346009e-03,4.058343912269890552e-02
3.808593750000000000e-01,-3.859285247998118368e-02,4.174045821111034560e-02,-6.551394018555966973e-03,-3.465357140536836494e-02,4.402455582363801190e-02,-1.295149265466084137e-02,-3.001821144740363448e-02,4.539979963329011242e-02,-1.905476048349796434e-02,-2.480243751791933945e-02,4.584898404142451894e-02,-2.472698106425449960e-02,-1.913742415541012584e-02,4.538353162931220430e-02,-2.985040096162193402e-02,-1.316456294116229858e-02,4.404272758436799523e-02,-3.432821952618859973e-02,-7.029606897240573381e-03,4.189163003014912540e-02
3.818359375000000000e-01,-3.867468476811029149e-02,4.161360063012575772e-02,-6.100648063070031150e-03,-3.504813943919515840e-02,4.380536045689559232e-02,-1.207606768225799078e-02,-3.081270027118794205e-02,4.521177109409352246e-02,-1.780551113506469163e-02,-2.606346987995890319e-02,4.581731422399527159e-02,-2.317706171624125261e-02,-2.090842152019568509e-02,4.562963203231169829e-02,-2.809170980075538157e-02,-1.546432129169735860e-02,4.467907660655993929e-02,-3.246698439663618652e-02,-9.852169147744309005e-03,4.301724399241728392e-02
3.828125000000000000e-01,-3.875609419954741119e-02,4.148492313586136376e-02,-5.649301825317087911e-03,-3.543657696828262510e-02,4.357419367761240087e-02,-1.119589082854668093e-02,-3.159068790257815035e-02,4.499212229688449860e-02,-1.654050345488920076e-02,-2.729602930644431727e-02,4.572509128129266520e-02,-2.159069583366846762e-02,-2.264084003165570472e-02,4.577811160218698411e-02,-2.626404386087505954e-02,-1.772088970372252825e-02,4.517459801386634194e-02,-3.049105581356986033e-02,-1.263596563140653717e-02,4.395537522859834650e-02
3.837890625000000000e-01,-3.883707988418756002e-02,4.135443135584954827e-02,-5.197399716176102046e-03,-3.581881604842184624e-02,4.333111866054267791e-02,-1.031130843937795062e-02,-3.235175770416580388e-02,4.474100685987942444e-02,-1.526085700705082961e-02,-2.849876929265907077e-02,4.557243709709572071e-02,-1.997037801829680201e-02,-2.433148314434127601e-02,4.582865267914842944e-02,-2.437189068849232240e-02,-1.992796586049726607e-02,4.552772993206733593e-02,-2.840741397787064498e-02,-1.537004282075521422e-02,4.470193506667936162e-02
3.847656250000000000e-01,-3.891764093655925016e-02,4.122213099696779570e-02,-4.744986201221851330e-03,-3.619478981961576913e-02,4.307620183480106307e-02,-9.422668594162396730e-03,-3.309550209858484054e-02,4.445860040846785766e-02,-1.396770431131180712e-02,-2.967037591001766422e-02,4.535955342238194576e-02,-1.831865626218740287e-02,-2.597723139404008869e-02,4.578114713473171310e-02,-2.241989616838420754e-02,-2.207938567103430449e-02,4.573735929595310751e-02,-2.622341960019465915e-02,-1.804364282103029793e-02,4.525366976326241492e-02
3.857421875000000000e-01,-3.899777647583336365e-02,4.108802784518938989e-02,-4.292105796349596561e-03,-3.656443251777483083e-02,4.280951286570806869e-02,-8.530320968902318710e-03,-3.382152278678195179e-02,4.414510045238327629e-02,-1.266218984080847744e-02,-3.080956924146127304e-02,4.508672160868948398e-02,-1.663812794091812375e-02,-2.757504815360764180e-02,4.563569660312963988e-02,-2.041285311635355343e-02,-2.416914048564427694e-02,4.580282535768435970e-02,-2.394678789839441505e-02,-2.064624569974958176e-02,4.560817468440576949e-02
3.867187500000000000e-01,-3.907748562583360230e-02,4.095212776533024845e-02,-3.838803063394968101e-03,-3.692767948621968055e-02,4.253112463575212110e-02,-7.634616698595671214e-03,-3.452943096131894096e-02,4.380072624756856797e-02,-1.134546900916333888e-02,-3.191510477969827786e-02,4.475430223627653581e-02,-1.493143572914239561e-02,-2.912198523595339178e-02,4.539261226375446850e-02,-1.835568951122277040e-02,-2.619139387735168120e-02,4.572392176945747067e-02,-2.158556134260090215e-02,-2.316761087995340002e-02,4.576390478577692378e-02
3.876953125000000000e-01,-3.915676751504538339e-02,4.081443670079242664e-02,-3.385122605749190782e-03,-3.728446718699095219e-02,4.224111322467121593e-02,-6.735908239066026176e-03,-3.521884751459138790e-02,4.342571864283223393e-02,-1.001870714791442026e-02,-3.298577478676141539e-02,4.436273463757096913e-02,-1.320126344491449194e-02,-3.061518833384307275e-02,4.505241417549494393e-02,-1.625345639495644895e-02,-2.814049794231450463e-02,4.550089723390859237e-02,-1.914808124424945829e-02,-2.559781743425691009e-02,4.572018134644374732e-02
3.886718750000000000e-01,-3.923562127662583859e-02,4.067496067330426956e-02,-2.931109063970228738e-03,-3.763473321196280502e-02,4.193955788866148005e-02,-5.834549228272567153e-03,-3.588940324185301012e-02,4.302033991140411656e-02,-8.683078475167223600e-03,-3.402040961339631436e-02,4.391253631653960904e-02,-1.145033182931552360e-02,-3.205190228647970818e-02,4.461583016409318564e-02,-1.411131547062131203e-02,-3.001100907372136056e-02,4.513445472020787691e-02,-1.664295828941219496e-02,-2.792730312116300725e-02,4.547719492695451171e-02
3.896484375000000000e-01,-3.931404604841295947e-02,4.053370578265690083e-02,-2.476807111390385771e-03,-3.797841629375964950e-02,4.162654103871776812e-02,-4.930894347155199454e-03,-3.654073903893678699e-02,4.258487356750549624e-02,-7.339765056381700355e-03,-3.501787897684030537e-02,4.340430226474396164e-02,-9.681394268017128740e-03,-3.342947616314644044e-02,4.408379426502211790e-02,-1.193452642863572499e-02,-3.179770316511314199e-02,4.462574924831352180e-02,-1.407904212053386929e-02,-3.014690201003812631e-02,4.503600453881503873e-02
3.906250000000000000e-01,-3.939204097293529105e-02,4.039067820643762324e-02,-2.022261449720558126e-03,-3.831545631647250566e-02,4.130214821811152570e-02,-4.025299180069019135e-03,-3.717250609456659166e-02,4.211962416806519505e-02,-5.989955758214154588e-03,-3.597709319559533325e-02,4.283870417498662764e-02,-7.897232461510510920e-03,-3.474536815453047045e-02,4.345744472519273011e-02,-9.728434032426158326e-03,-3.349559020066637804e-02,4.397638424837065768e-02,-1.146539007402530563e-02,-3.224788054670572890e-02,4.439853302898154330e-02
3.916015625000000000e-01,-3.946960519742125084e-02,4.024588419975974607e-02,-1.567516804651731231e-03,-3.864579432617427229e-02,4.096646807901318382e-02,-3.118120074863382687e-03,-3.778436607715702361e-02,4.162491709971796738e-02,-4.634845196339972342e-03,-3.689700437984633902e-02,4.221648955358865696e-02,-6.100652050809933329e-03,-3.599715026270398910e-02,4.273812156776937016e-02,-7.498454995200553794e-03,-3.509992819169120704e-02,4.318840650672929604e-02,-8.811235184154102285e-03,-3.422197191774941499e-02,4.356755869948804316e-02
3.925781250000000000e-01,-3.954673787380812156e-02,4.009933009498890116e-02,-1.112617921454231266e-03,-3.896937254123190864e-02,4.061959235826465703e-02,-2.209714002660625835e-03,-3.837599131600072377e-02,4.110109835123547384e-02,-3.275632678188097804e-03,-3.777660757622428728e-02,4.153848073246849820e-02,-4.294478205508896369e-03,-3.718251278110680513e-02,4.192736372530068284e-02,-5.250064680060271584e-03,-3.660623642041967857e-02,4.226429971451219764e-02,-6.125953566261408377e-03,-3.606140857831020841e-02,4.254670319872792816e-02
3.935546875000000000e-01,-3.962343815875184888e-02,3.995102230146627131e-02,-6.576095605747943459e-04,-3.928613436241307211e-02,4.026161585230893236e-02,-1.300438417389328727e-03,-3.894706497674690904e-02,4.054853427154796186e-02,-1.913521141523514537e-03,-3.861494186566351294e-02,4.080557378233180821e-02,-2.481551181127234981e-03,-3.829926855626628046e-02,4.102690574730023798e-02,-2.988783656106541557e-03,-3.801030795409674617e-02,4.120697663906663921e-02,-3.419031294527931884e-03,-3.775895281538967779e-02,4.134041573716801948e-02
3.945312500000000000e-01,-3.969970521363602040e-02,3.980096730522800913e-02,-2.025364932324151838e-04,-3.959602438278685133e-02,3.989263639128338285e-02,-3.906511151277740107e-04,-3.949728123107586197e-02,3.996761131352709329e-02,-5.497160898165957908e-04,-3.941109141315414510e-02,4.001873732840503101e-02,-6.647218527352080283e-04,-3.934535702339005125e-02,4.003867408932082483e-02,-7.201641435501934590e-04,-3.930822139442385899e-02,4.001976994297631179e-02,-7.000308912978428543e-04,-3.930792522640041975e-02,3.995395369628500226e-02
3.955078125000000000e-01,-3.977553820458084449e-02,3.964917166872199833e-02,2.525565029870383308e-04,-3.989898839741482656e-02,3.951275481228420927e-02,5.192899066872592702e-04,-4.002634542048016247e-02,3.935873576370778337e-02,8.145754746582902113e-04,-4.016418646824228972e-02,3.917901127028004804e-02,1.153152768122059834e-03,-4.031884800838527599e-02,3.896478299146209634e-02,1.550223618892249394e-03,-4.049635182953949947e-02,3.870642167957091817e-02,2.021442453660037518e-03,-4.070223100090736290e-02,3.839335971523722552e-02
3.964843750000000000e-01,-3.985093630245258728e-02,3.949564203052045863e-02,7.076246485367546947e-04,-4.019497341283265884e-02,3.912207493180900469e-02,1.429026590131064582e-03,-4.053397421406377404e-02,3.872233345813939215e-02,2.178146119050538253e-03,-4.087340431518564354e-02,3.828750540756115789e-02,2.969214026149715174e-03,-4.121794528929002832e-02,3.780752995512797615e-02,3.816805050844531214e-03,-4.157138095795047394e-02,3.727107149804421288e-02,4.735774814618338817e-03,-4.193638390214891876e-02,3.666543535513675650e-02
3.974609375000000000e-01,-3.992589868287236415e-02,3.934038510502975428e-02,1.162623166315148934e-03,-4.048392765631948081e-02,3.872070351738517158e-02,2.338200957685160689e-03,-4.101989576027477435e-02,3.805884948456359634e-02,3.539789048542252032e-03,-4.153797017172599498e-02,3.734539797313029402e-02,4.780606117613299053e-03,-4.204098991054459888e-02,3.656939082771220456e-02,6.074014917776821530e-03,-4.253030635613776894e-02,3.571824359535691329e-02,7.433377492218410688e-03,-4.300552785397580152e-02,3.477771145569897443e-02
3.984375000000000000e-01,-4.000042452622547262e-02,3.918340768219685799e-02,1.617507286071776960e-03,-4.076580058495384018e-02,3.830875025839162312e-02,3.246455253099973359e-03,-4.148384983249062130e-02,3.736874787112906549e-02,4.898299174392359984e-03,-4.215715803549711926e-02,3.635393407597024840e-02,6.584480581164665197e-03,-4.278646324398802797e-02,3.525301450572695949e-02,8.316310995564492325e-03,-4.337044986395429541e-02,3.405283245605233988e-02,1.010472088668211248e-02,-4.390545604826961990e-02,3.273841531346627365e-02
3.994140625000000000e-01,-4.007451301766997570e-02,3.902471662721234552e-02,2.072232248812528547e-03,-4.104054289445446119e-02,3.788632773608233834e-02,4.153432082170476457e-03,-4.192558796837785040e-02,3.665251126185837399e-02,6.252474180470981094e-03,-4.273029147714320353e-02,3.531442405560172165e-02,8.378000777121790560e-03,-4.345298979093118602e-02,3.386121726770731366e-02,1.053818767854860713e-02,-4.408946506439563595e-02,3.228008742493268524e-02,1.274036816224758187e-02,-4.463262749765664616e-02,3.055643482465339456e-02
4.003906250000000000e-01,-4.014816334714593760e-02,3.886431888020999009e-02,2.526753311203802817e-03,-4.130810652780442238e-02,3.745355139281941748e-02,5.058774553369131156e-03,-4.234487360295190878e-02,3.591064057909618829e-02,7.601115587339894036e-03,-4.325674437928143934e-02,3.422824175031182609e-02,1.015834634815872620e-02,-4.403933972013777259e-02,3.239697674901573232e-02,1.273418949768537201e-02,-4.468534383685247163e-02,3.040559616122231329e-02,1.533100858390526976e-02,-4.518418096838858894e-02,2.824127974889027032e-02
4.013671875000000000e-01,-4.022137470938410425e-02,3.870222145596350499e-02,2.981025749975059914e-03,-4.156844468365710615e-02,3.701053950052406172e-02,5.962126418281321789e-03,-4.274148219526482939e-02,3.514365467317363129e-02,8.943029812937385720e-03,-4.373594162050162271e-02,3.309682268145993506e-02,1.192271765439118295e-02,-4.454443113702766244e-02,3.086342557143690116e-02,1.489892451559314719e-02,-4.515642196554347371e-02,2.843526702636996889e-02,1.786749040866775218e-02,-4.555794623856528058e-02,2.580304026268830792e-02
4.023437500000000000e-01,-4.029414630391475738e-02,3.853843144357957384e-02,3.435004866319481178e-03,-4.182151182452250454e-02,3.655741312835468493e-02,6.863132211787548523e-03,-4.311520134865464565e-02,3.435208995953408645e-02,1.027702922892881690e-02,-4.416735970365490149e-02,3.192166215626281861e-02,1.366834017588312682e-02,-4.496733207991911868e-02,2.926384464119164558e-02,1.702707756560739236e-02,-4.550138378746419049e-02,2.637531046100419913e-02,2.034085321518199971e-02,-4.575245263740364970e-02,2.325234298326655374e-02
4.033203125000000000e-01,-4.036647733507642277e-02,3.837295600618790409e-02,3.888645990292087518e-03,-4.206726368473258371e-02,3.609429610962018586e-02,7.761437391937430798e-03,-4.346583092449018970e-02,3.353650004357427300e-02,1.160193321178800731e-02,-4.455052732774674590e-02,3.070431329156517522e-02,1.539246887565207111e-02,-4.530726223962256577e-02,2.760165612970912064e-02,1.911342330233709377e-02,-4.571926586687142385e-02,2.423221940974028960e-02,2.274235955747492752e-02,-4.576693483195071188e-02,2.060030465440002359e-02
4.042968750000000000e-01,-4.043836701202465495e-02,3.820580238062790124e-02,4.341904485205225553e-03,-4.230565727818403482e-02,3.562131500793806749e-02,8.656688479460447963e-03,-4.379318314935216894e-02,3.269745533346356953e-02,1.291656918767924121e-02,-4.488502590280735172e-02,2.944638496120771665e-02,1.709239251631124168e-02,-4.556359439921688070e-02,2.588041615217305524e-02,2.115283903167938795e-02,-4.580945968604006879e-02,2.201274885554016514e-02,2.506352583101258483e-02,-4.560133583847331834e-02,1.785848369614161449e-02
4.052734375000000000e-01,-4.050981454874051646e-02,3.803697787713223449e-02,4.794735752020504518e-03,-4.253665090585714847e-02,3.513859908264637538e-02,9.548533196858591601e-03,-4.409708271559160953e-02,3.183554264121059990e-02,1.421977367021507246e-02,-4.517049000717908436e-02,2.814953966970560814e-02,1.876543792356108811e-02,-4.573585559134885764e-02,2.410380715950696459e-02,2.314031728878969754e-02,-4.577171334477821846e-02,1.972389452813227972e-02,2.729615224203409130e-02,-4.525630724667469018e-02,1.503882982957961516e-02
4.062500000000000000e-01,-4.058081916403956380e-02,3.786648987900721741e-02,5.247095233737374305e-03,-4.276020416310995914e-02,3.464628025347867013e-02,1.043662060702596830e-02,-4.437736687521283419e-02,3.095136477225871735e-02,1.551039329017129230e-02,-4.540660778671952447e-02,2.681549135504781092e-02,2.040897418982576955e-02,-4.582372797092158084e-02,2.227563006007396429e-02,2.507097813312513662e-02,-4.560613226395263120e-02,1.737287085360220140e-02,2.943235177429050914e-02,-4.473320665585533290e-02,1.215363199618174801e-02
4.072265625000000000e-01,-4.065138008157973687e-02,3.769434584230952484e-02,5.698938419777184114e-03,-4.297627794674525881e-02,3.414449306451224769e-02,1.132060125134114713e-02,-4.463388552703016071e-02,3.004554010389478766e-02,1.678728581624827285e-02,-4.559312129548541426e-02,2.544600312352029298e-02,2.202041681142401924e-02,-4.582704940156134138e-02,2.039979608794709534e-02,2.694008113037127047e-02,-4.531317889106209473e-02,1.496708821465634297e-02,3.146457805086083637e-02,-4.403409233310683069e-02,9.215464798709672653e-03
4.082031250000000000e-01,-4.072149652987058083e-02,3.752055329552065471e-02,6.150220850362997545e-03,-4.318483446185107655e-02,3.363337464739920429e-02,1.220012728717762181e-02,-4.486650129705208045e-02,2.911870215276801330e-02,1.804932116597477917e-02,-4.572982677752498309e-02,2.404288491954802154e-02,2.359723175276845150e-02,-4.574581375478140033e-02,1.848031843514670591e-02,2.874303699183395136e-02,-4.489367140867804584e-02,1.251412959323410824e-02,3.338565199261835093e-02,-4.316171511455724891e-02,6.237133697131481622e-03
4.091796875000000000e-01,-4.079116774228103842e-02,3.734511983921735834e-02,6.600898120894249481e-03,-4.338583722841057866e-02,3.311306468389001861e-02,1.307485262477830687e-02,-4.507508961204936132e-02,2.817149913182027954e-02,1.929538240585982820e-02,-4.581657488946993401e-02,2.260799113363417406e-02,2.513693943120281007e-02,-4.558017092128965192e-02,1.652130366574711129e-02,3.047541884271631404e-02,-4.434878144936216932e-02,1.002172666909038889e-02,3.518878717917574284e-02,-4.211950758153417546e-02,3.231619198385539144e-03
4.101562500000000000e-01,-4.086039295704840119e-02,3.716805314573916330e-02,7.050925886316000181e-03,-4.357925108768428979e-02,3.258370536766037190e-02,1.394443306344058699e-02,-4.525953876626793992e-02,2.720459349693838541e-02,2.052436673990720717e-02,-4.585327086368523597e-02,2.114321815155870490e-02,2.663711861621050059e-02,-4.533042653442000830e-02,1.452694293022171318e-02,3.213297309161444043e-02,-4.368003082344107391e-02,7.497735449685514683e-03,3.686761382271457749e-02,-4.091157055423456229e-02,2.120202832345132826e-04
4.111328125000000000e-01,-4.092917141728610181e-02,3.698936095885312081e-02,7.500259865482287840e-03,-4.376504220835894521e-02,3.204544136545180860e-02,1.480852642695760710e-02,-4.541974998125108964e-02,2.621866148364479857e-02,2.173518648561826791e-02,-4.583987461179766382e-02,1.965050184807525316e-02,2.809541023686259326e-02,-4.499704140619800730e-02,1.250150299882215633e-02,3.371162987454236898e-02,-4.288928726877856701e-02,4.950111508196449427e-03,3.841620127001382085e-02,-3.954265695604584213e-02,-2.808502683227027084e-03
4.121093750000000000e-01,-4.099750237099234612e-02,3.680905109341493092e-02,7.948855845513237012e-03,-4.394317809246562484e-02,3.149841977753607691e-02,1.566679269826331405e-02,-4.555563745873845299e-02,2.521439263415139673e-02,2.292677003661851287e-02,-4.577640076849006506e-02,1.813181502841804127e-02,2.950952109151860556e-02,-4.458063067708028376e-02,1.044931713317568366e-02,3.520751304784371788e-02,-4.197875923441402729e-02,2.386884907698605656e-03,3.982907895318103103e-02,-3.801815311200753417e-02,-5.816785308597288012e-03
4.130859375000000000e-01,-4.106538507105831487e-02,3.662713143502718816e-02,8.396669686145634068e-03,-4.411362758106416454e-02,3.094279009751458101e-02,1.651889415322769367e-02,-4.566712842661353050e-02,2.419248931510671261e-02,2.409806281105672868e-02,-4.566291867551393324e-02,1.658916482100125309e-02,3.087722745394583940e-02,-4.408196268093778764e-02,8.374775815628990663e-03,3.661694970545330274e-02,-4.095098971263746307e-02,-1.838651094426823089e-04,4.110125571507959596e-02,-3.634405755499915680e-02,-8.799716547744114784e-03
4.140625000000000000e-01,-4.113281877527616426e-02,3.644360993969458784e-02,8.843657324075883744e-03,-4.427636085969317153e-02,3.037870417146397092e-02,1.736449549354972255e-02,-4.575416317787590198e-02,2.315366622637378413e-02,2.524802818493673828e-02,-4.549955230593703825e-02,1.502459002475597244e-02,3.219637857018695093e-02,-4.350195752737626154e-02,6.282317356173967859e-03,3.793647919714077110e-02,-3.980884913672642217e-02,-2.754035587193536579e-03,4.222823744118027467e-02,-3.452695742304669191e-02,-1.174429584487777199e-02
4.150390625000000000e-01,-4.119980274634713752e-02,3.625849463347596141e-02,9.289774777295835978e-03,-4.443134946358535953e-02,2.980631615643846571e-02,1.820326397869583349e-02,-4.581669510261590639e-02,2.209864990118286937e-02,2.637564840955605033e-02,-4.528648012870983841e-02,1.344015841461055315e-02,3.346490004067670387e-02,-4.284168540401010056e-02,4.176418397049196790e-03,3.916286162559348000e-02,-3.855552736417999088e-02,-5.315525396217242807e-03,4.320604293555065784e-02,-3.257400254061905420e-02,-1.463768979407605378e-02
4.160156250000000000e-01,-4.126633625188989157e-02,3.607179361213331409e-02,9.734978149420514190e-03,-4.457856628264618426e-02,2.922578247834100099e-02,1.903486955683201740e-02,-4.585469071297592486e-02,2.102817819800750776e-02,2.747992551223966615e-02,-4.502393491369748035e-02,1.183796400867580430e-02,3.468079708228941765e-02,-4.210236460182202600e-02,2.061584335333489261e-03,4.029308580147521884e-02,-3.719452476784156081e-02,-7.860260768482915314e-03,4.403121798490004790e-02,-3.049287728589616595e-02,-1.746728807131793168e-02
4.169921875000000000e-01,-4.133241856444824086e-02,3.588351504077749721e-02,1.017922363400729745e-02,-4.471798556619620973e-02,2.863726178917398030e-02,1.985898499469764683e-02,-4.586812966108397283e-02,1.994299978452062846e-02,2.855988217957100214e-02,-4.471220347739150031e-02,1.022012430074683426e-02,3.584215766518761975e-02,-4.128535926725243610e-02,-5.766031597953862281e-05,4.132437663692835328e-02,-3.572964245978961506e-02,-1.038022074563126756e-02,4.470084756099516887e-02,-2.829177035470547066e-02,-2.022075839425531082e-02
4.179687500000000000e-01,-4.139804896149929664e-02,3.569366715351157682e-02,1.062246751886625727e-02,-4.484958292747495689e-02,2.804091492368197824e-02,2.067528600637049199e-02,-4.585700474995104553e-02,1.884387361399016830e-02,2.961456262233968031e-02,-4.435162636957813709e-02,8.588777461778515296e-03,3.694715551953874771e-02,-4.039217688516499871e-02,-2.176781607803706699e-03,4.225420195936602924e-02,-3.416497167530144902e-02,-1.286746246088567303e-02,4.521256611834160999e-02,-2.597934254009766006e-02,-2.288610027019194471e-02
4.189453125000000000e-01,-4.146322672546098875e-02,3.550225825307038591e-02,1.106466619036136634e-02,-4.497333534790682458e-02,2.743690485539768131e-02,2.148345138087187287e-02,-4.582132193732492420e-02,1.773156839448174898e-02,3.064303342143883530e-02,-4.394259750130603132e-02,6.946079514034062680e-03,3.799405300737200564e-02,-3.942446549733468614e-02,-4.291245854970308915e-03,4.308027872882409098e-02,-3.250488234653876873e-02,-1.531414617481982772e-02,4.556456595075229765e-02,-2.356469265433973684e-02,-2.545169729801807432e-02
4.199218750000000000e-01,-4.152795114370057272e-02,3.530929671045753004e-02,1.150577613770194414e-02,-4.508922118112750066e-02,2.682539665210345592e-02,2.228316310856166479e-02,-4.576110033249996406e-02,1.660686205123869733e-02,3.164438435396521587e-02,-4.348556371455974956e-02,5.294201481640435115e-03,3.898120385505976504e-02,-3.838401066158832198e-02,-6.396529335673400291e-03,4.380057864360698688e-02,-3.075401089786686942e-02,-1.771255998606999574e-02,4.575560357728298416e-02,-2.105732172741517708e-02,-2.790636779615254109e-02
4.208984375000000000e-01,-4.159222150854183231e-02,3.511479096457909010e-02,1.194575395722397015e-02,-4.519722015676985033e-02,2.620655743072049931e-02,2.307410650627389828e-02,-4.567637218608310012e-02,1.547054118261585731e-02,3.261772919878952459e-02,-4.298102429410904229e-02,3.635326521317519457e-03,3.990705574212558004e-02,-3.727273215721012278e-02,-8.488127969599544576e-03,4.441333312046370080e-02,-2.891724729689442580e-02,-2.005514413910401000e-02,4.578500413497529897e-02,-1.846709562289988726e-02,-3.023941353584061464e-02
4.218750000000000000e-01,-4.165603711727302455e-02,3.491874952187506292e-02,1.238455635666065556e-02,-4.529731338400991292e-02,2.558055631163822299e-02,2.385597034114313869e-02,-4.556718287272286394e-02,1.432340050994753908e-02,3.356220652088490186e-02,-4.242953042206703412e-02,1.971647037072043335e-03,4.077015274230880171e-02,-3.609268044269033082e-02,-1.056156695403584304e-02,4.491703763706603181e-02,-2.699972139739820198e-02,-2.233451485242962317e-02,4.565266376288992095e-02,-1.580420621831123487e-02,-3.244066636741079618e-02
4.228515625000000000e-01,-4.171939727215460969e-02,3.472118095594674270e-02,1.282214015940255809e-02,-4.538948335487109215e-02,2.494756437249570635e-02,2.462844695307338239e-02,-4.543359086680975184e-02,1.316624232173444278e-02,3.447698043371862781e-02,-4.183168457575332094e-02,3.053617826706327100e-04,4.156913761304636967e-02,-3.484603287235333441e-02,-1.261241033734129130e-02,4.531045542612683469e-02,-2.500678861227532968e-02,-2.454348759213568348e-02,4.535904996900746999e-02,-1.307913130267563361e-02,-3.450053253628086736e-02
4.238281250000000000e-01,-4.178230128042681457e-02,3.452209390718224968e-02,1.325846230874578452e-02,-4.547371394728675492e-02,2.430775460142860223e-02,2.539123237580088663e-02,-4.527566771116130206e-02,1.199987591253834883e-02,3.536124133903335853e-02,-4.118813986952059303e-02,-1.361327044279580937e-03,4.230275392977253524e-02,-3.353508967884533815e-02,-1.463627050929924497e-02,4.559262051208785860e-02,-2.294401495653666453e-02,-2.667509971740891078e-02,4.490519997870155711e-02,-1.030259334910752118e-02,-3.641003449556799026e-02
4.248046875000000000e-01,-4.184474845431723766e-02,3.432149708237831193e-02,1.369347987212869537e-02,-4.554999042791994801e-02,2.366130184979392884e-02,2.614402645650380080e-02,-4.509349797870847165e-02,1.082511701697659763e-02,3.621420664336190420e-02,-4.049959934126156486e-02,-3.026216712801441111e-03,4.296984806167900017e-02,-3.216226972889599245e-02,-1.662881758804753141e-02,4.576284008292060695e-02,-2.081716150211496488e-02,-2.872263242664772204e-02,4.429271707061767371e-02,-7.485517324618690127e-03,-3.816085003307138207e-02
4.257812500000000000e-01,-4.190673811104834307e-02,3.411939925435965998e-02,1.412715004535633999e-02,-4.561829945474071835e-02,2.300838278438528325e-02,2.688653297391077265e-02,-4.488717922720436571e-02,9.642787239213001724e-03,3.703512145064279115e-02,-3.976681518437889112e-02,-4.687106869723385236e-03,4.356937098582965712e-02,-3.073010606018278940e-02,-1.858578868350358251e-02,4.582069619121756365e-02,-1.863216828790251189e-02,-3.067963193499919500e-02,4.352376491290213534e-02,-4.638987703166395568e-03,-3.974534854209980234e-02
4.267578125000000000e-01,-4.196826957284503778e-02,3.391580926159543791e-02,1.455943015681223154e-02,-4.567862907935981570e-02,2.234917583915245823e-02,2.761845975486290974e-02,-4.465682194697859209e-02,8.453713478343099358e-03,3.782325923032218984e-02,-3.899058792605344242e-02,-6.341802447712466609e-03,4.410037993677636686e-02,-2.924124120753613179e-02,-2.050299701746571140e-02,4.576604678039651597e-02,-1.639513772995661312e-02,-3.253992981656860656e-02,4.260105991978904022e-02,-1.774204851081887836e-03,-4.115662427806382473e-02
4.277343750000000000e-01,-4.202934216694186043e-02,3.371073600781229751e-02,1.499027767165694684e-02,-4.573096874911863896e-02,2.168386116643777548e-02,2.833951878928273049e-02,-4.440254950176662774e-02,7.258727350076857668e-03,3.857792246035213202e-02,-3.817176555271254573e-02,-7.988116566321437628e-03,4.456203988908240265e-02,-2.769842232710623825e-02,-2.237634088088003015e-02,4.559902603349797606e-02,-1.411231757820567700e-02,-3.429766244718254059e-02,4.152786165554669257e-02,1.097559043507534285e-03,-4.238852645589028661e-02
4.287109375000000000e-01,-4.208995522559044050e-02,3.350418846160554964e-02,1.541965019601360294e-02,-4.577530930893512762e-02,2.101262058774283625e-02,2.904942634350470010e-02,-4.412449806264399921e-02,6.058664605122114806e-03,3.929844324451559762e-02,-3.731124258364971330e-02,-9.623873422215802054e-03,4.495362487042165595e-02,-2.610449612749042581e-02,-2.420181240910844467e-02,4.532004404371989259e-02,-1.179008346725551534e-02,-3.594728948642263860e-02,4.030796131968174267e-02,3.965004323857056028e-03,-4.343568605708476166e-02
4.296875000000000000e-01,-4.215010808606696469e-02,3.329617565604639506e-02,1.584750548113921312e-02,-4.581164300290509195e-02,2.033563754403917845e-02,2.974790307192342470e-02,-4.382281653510270575e-02,4.854364544676533812e-03,3.998418390353106894e-02,-3.640995909381104789e-02,-1.124691116476144066e-02,4.527451910318902595e-02,-2.446240361717207101e-02,-2.597550615642418848e-02,4.492978580749831807e-02,-9.434921110029852176e-03,-3.748361134067525191e-02,3.894566835408003885e-02,6.816848325864827661e-03,-4.429353922960890810e-02
4.306640625000000000e-01,-4.220980009067916428e-02,3.308670668828731648e-02,1.627380142758164810e-02,-4.583996347565877372e-02,1.965309704563639182e-02,3.043467412691491791e-02,-4.349766647930735503e-02,3.646669433436125051e-03,4.063453753941570490e-02,-3.546889968681384703e-02,-1.285508475317158512e-02,4.552421797282699134e-02,-2.277517467796424250e-02,-2.769362745139103410e-02,4.442920954260593663e-02,-7.053408183975347703e-03,-3.890178555215341449e-02,3.744579521939428446e-02,9.641869772470721897e-03,-4.495834717858784163e-02
4.316406250000000000e-01,-4.226903058677375369e-02,3.287579071916402196e-02,1.669849608932242116e-02,-4.586026577347274841e-02,1.896518562162125346e-02,3.110946926698782145e-02,-4.314922202357449749e-02,2.436423910531199544e-03,4.124892857260500922e-02,-3.448909241932014008e-02,-1.444626879143800363e-02,4.570232882134495078e-02,-2.104592247446946882e-02,-2.935250051524963474e-02,4.381954433539952259e-02,-4.652195960421500603e-03,-4.019734206223313927e-02,3.581364039445912584e-02,1.242895292651281444e-02,-4.542721246115850181e-02
4.326171875000000000e-01,-4.232779892674314731e-02,3.266343697279463359e-02,1.712154767790369236e-02,-4.587254634513603102e-02,1.827209126888183072e-02,3.177202296312249541e-02,-4.277766977112130303e-02,1.224474398801795325e-03,4.182681325135561429e-02,-3.347160767794050279e-02,-1.601836033729890293e-02,4.580857156478419789e-02,-1.927783770987194500e-02,-3.094857632594277125e-02,4.310228712299106479e-02,-2.237990728401475452e-03,-4.136619730099488218e-02,3.405496965878941629e-02,1.516713132831128998e-02,-4.569809161443982859e-02
4.335937500000000000e-01,-4.238610446803324494e-02,3.244965473617669044e-02,1.754291456654013051e-02,-4.587680304257182179e-02,1.757400340073060618e-02,3.242207450325534923e-02,-4.238320870013385921e-02,1.166851282554016858e-05,4.236768013297957658e-02,-3.241755700989410599e-02,-1.756928168153175721e-02,4.584277913365732149e-02,-1.747418273866060273e-02,-3.247844021095559752e-02,4.227919901775398226e-02,1.824649351843572742e-04,-4.240466705855951840e-02,3.217599572428351401e-02,1.784563094588373020e-02,-4.576980406158888404e-02
4.345703125000000000e-01,-4.244394657314969760e-02,3.223445335878064727e-02,1.796255529421513647e-02,-4.587303512121244931e-02,1.687111279514021817e-02,3.305936809486827860e-02,-4.196605005720735471e-02,-1.201145533888006971e-03,4.287105053648396225e-02,-3.132809190870357308e-02,-1.909698309389722820e-02,4.580489773566930739e-02,-1.563828554714546612e-02,-3.393881915272527888e-02,4.135230098318848357e-02,2.602410996752593103e-03,-4.330947809764931072e-02,3.018335628808566443e-02,2.045391256800633759e-02,-4.564203725712792648e-02
4.355468750000000000e-01,-4.250132460966534603e-02,3.201784225214114599e-02,1.838042856976016340e-02,-4.586124324013041154e-02,1.616361154260651661e-02,3.368365296564142936e-02,-4.152641724421707314e-02,-2.413119522121795913e-03,4.333647896621589668e-02,-3.020440255625017958e-02,-2.059944553210600257e-02,4.569498694030738051e-02,-1.377353361287485256e-02,-3.532658879099245808e-02,4.032386887176343804e-02,5.015088845975323659e-03,-4.407777847077028188e-02,2.808409058413748396e-02,2.298171327331603037e-02,-4.531534804911534903e-02
4.365234375000000000e-01,-4.255823795022702777e-02,3.179983088944550451e-02,1.879649327591773056e-02,-4.584142946192248935e-02,1.545169299365276028e-02,3.429468346213145058e-02,-4.106454569867975385e-02,-3.623405820179807866e-03,4.376355350613755218e-02,-2.904771652256447206e-02,-2.207468331022735888e-02,4.551321958516633265e-02,-1.188336765428333990e-02,-3.663878010711209277e-02,3.919642783691809629e-02,7.413760171743629009e-03,-4.470714650949775965e-02,2.588561451625336074e-02,2.541908681228191580e-02,-4.479116025222687481e-02
4.375000000000000000e-01,-4.261468597256237723e-02,3.158042880511904849e-02,1.921070847338713153e-02,-4.581359725234940283e-02,1.473555170598964126e-02,3.489221914643492184e-02,-4.058068276766859522e-02,-4.831157976704650303e-03,4.415189618438240121e-02,-2.785929742477192411e-02,-2.352074672301332145e-02,4.525988150415691247e-02,-9.971275282102714382e-03,-3.787258577602378024e-02,3.797274613294447654e-02,9.791725781437832232e-03,-4.519559845752996186e-02,2.359569446056522177e-02,2.775644274315456836e-02,-4.407175844232141121e-02
4.384765625000000000e-01,-4.267066805948666053e-02,3.135964559440864580e-02,1.962303340485302069e-02,-4.577775147972918540e-02,1.401538339134515872e-02,3.547602489079960952e-02,-4.007508757535156035e-02,-6.035531312669596173e-03,4.450116330776994478e-02,-2.664044354665986991e-02,-2.493572462267031400e-02,4.493537107802465791e-02,-8.040784564250415961e-03,-3.902536617229241528e-02,3.665582831797432189e-02,1.214234431094474674e-02,-4.554159472345060272e-02,2.122241982988234965e-02,2.998458416790236031e-02,-4.316027799953846972e-02
4.394531250000000000e-01,-4.272618359890963807e-02,3.113749091296269880e-02,2.003342749899535147e-02,-4.573389841408592033e-02,1.329138486197938528e-02,3.604587097014643610e-02,-3.954803088422158275e-02,-7.235683512131145349e-03,4.481104576598281264e-02,-2.539248642037198606e-02,-2.631774694467222883e-02,4.454019860788557827e-02,-6.095457516069307385e-03,-4.009465501736859255e-02,3.524890787675848819e-02,1.445905077316701932e-02,-4.574404473349250044e-02,1.877417449688612711e-02,3.209474391965417422e-02,-4.206069144332216098e-02
4.404296875000000000e-01,-4.278123198384205933e-02,3.091397447640901672e-02,2.044185037448181114e-02,-4.568204572605304159e-02,1.256375397689814960e-02,3.660153315246500449e-02,-3.899979495009482655e-02,-8.430775211328810081e-03,4.508126930513737390e-02,-2.411678937178135876e-02,-2.766498717927660250e-02,4.407498551276458482e-02,-4.138883527929695938e-03,-4.107816465598850691e-02,3.375543928135337629e-02,1.673537489322083141e-02,-4.580231036900567210e-02,1.625960717711054035e-02,3.407861905925932411e-02,-4.077779111892743807e-02
4.414062500000000000e-01,-4.283581261240238663e-02,3.068910605992983612e-02,2.084826184394082682e-02,-4.562220248553135876e-02,1.183268958778120432e-02,3.714279278704824688e-02,-3.843067337095353725e-02,-9.619970585720489728e-03,4.531159477050562823e-02,-2.281474603113062272e-02,-2.897566478547895091e-02,4.354046335239755705e-02,-2.174672742320669233e-03,-4.197379095042341746e-02,3.217908950920752437e-02,1.896495917911421650e-02,-4.571620797779534645e-02,1.368760087633376192e-02,3.592840354523090668e-02,-3.931716831086699143e-02
4.423828125000000000e-01,-4.288992488782333856e-02,3.046289549783444406e-02,2.125262191791639846e-02,-4.555437916010282584e-02,1.109839148463826267e-02,3.766943689053029592e-02,-3.784097092971482751e-02,-1.080243793454197486e-02,4.550181831817284861e-02,-2.148777881056589470e-02,-3.024804754421249117e-02,4.293747267683474533e-02,-2.064493926509379561e-04,-4.277961778210875865e-02,3.052372903947499563e-02,2.114157667743650493e-02,-4.548600895299025060e-02,1.106724151031241755e-02,3.763681894852304033e-02,-3.768518887432876358e-02
4.433593750000000000e-01,-4.294356821845862759e-02,3.023535268312886951e-02,2.165489080880242043e-02,-4.547858761319920756e-02,1.036106034120950863e-02,3.818125823069478536e-02,-3.723100343100967796e-02,-1.197735026248311282e-02,4.565177159544502733e-02,-2.013733735022813984e-02,-3.148045384768578814e-02,4.226696170465388258e-02,1.762154883949631524e-03,-4.349392115102176243e-02,2.879342234966163205e-02,2.325914836446990250e-02,-4.511243887761664378e-02,8.407785807711572190e-03,3.919714309128841112e-02,-3.588896549076984327e-02
4.443359375000000000e-01,-4.299674201778910104e-02,3.000648756708361453e-02,2.205502893475782752e-02,-4.539484110202771788e-02,9.620897660123906708e-03,3.867805540801955849e-02,-3.660109753205934707e-02,-1.314388585807243874e-02,4.576132188984491367e-02,-1.876489693459984856e-02,-3.267125492183069191e-02,4.152998483186165490e-02,3.727507747489692234e-03,-4.411517286403725951e-02,2.699241793593950417e-02,2.531176012415157009e-02,-4.459667523757398361e-02,5.718628609618876119e-03,4.060323649692955394e-02,-3.393632666860587482e-02
4.453125000000000000e-01,-4.304944570442936075e-02,2.977631015879791607e-02,2.245299692360138571e-02,-4.530315427525117428e-02,8.878105717831470331e-03,3.915963293492687874e-02,-3.595159056773995082e-02,-1.430122886836683420e-02,4.583037224656641428e-02,-1.737195688083581144e-02,-3.381887697892418942e-02,4.072770097382850951e-02,5.685982857272904589e-03,-4.464204380437077069e-02,2.512513788163217229e-02,2.729367926546876627e-02,-4.394034371022158270e-02,3.009269681159453674e-03,4.184956654737016779e-02,-3.183578262410053511e-02
4.462890625000000000e-01,-4.310167870213408442e-02,2.954483052476251925e-02,2.284875561668565577e-02,-4.520354317042633158e-02,8.132887509323678821e-03,3.962580131270659195e-02,-3.528283036992876237e-02,-1.544856986954341697e-02,4.585886155428164218e-02,-1.596003890084027321e-02,-3.492180329753996615e-02,3.986137174286375623e-02,7.633966562984768889e-03,-4.507340677511407351e-02,2.319616699948388525e-02,2.919937053315680917e-02,-4.314551304027379464e-02,2.892801524548662176e-04,4.293122925249189675e-02,-2.959648819115713245e-02
4.472656250000000000e-01,-4.315344043980428451e-02,2.931205878841903686e-02,2.324226607275013678e-02,-4.509602521119865370e-02,7.385446692657760513e-03,4.007637710608334680e-02,-3.459517508122907786e-02,-1.658510643299554443e-02,4.584676459922627789e-02,-1.453068543887859818e-02,-3.597857622707859027e-02,3.893235946429777355e-02,9.567864572364113279e-03,-4.540833891078040196e-02,2.121024157437245705e-02,3.102351156698301624e-02,-4.221468851915526066e-02,-2.431731292523606810e-03,4.384396854608249572e-02,-2.722820292166307915e-02
4.482421875000000000e-01,-4.320473035149363650e-02,2.907800512971758441e-02,2.363348957175295806e-02,-4.498061920425422411e-02,6.635987533299660818e-03,4.051118301539743255e-02,-3.388899296317331861e-02,-1.771004368653603805e-02,4.579409208751419186e-02,-1.308545798654013603e-02,-3.698779911422961364e-02,3.794212503418934596e-02,1.148410858315637023e-02,-4.564612365169853914e-02,1.917223773410587848e-02,3.276100776644081530e-02,-4.115080408836926940e-02,-5.144152359764800342e-03,4.458419303236781095e-02,-2.474124855028272951e-02
4.492187500000000000e-01,-4.325554787641450183e-02,2.884267978467124072e-02,2.402238761868064759e-02,-4.485734533603035618e-02,5.884714848301139493e-03,4.093004794637150612e-02,-3.316466219900707224e-02,-1.882259487031567868e-02,4.570089063566252358e-02,-1.162593537689284029e-02,-3.794813814881766584e-02,3.689222562202879724e-02,1.337916286711164637e-02,-4.578625227703347206e-02,1.708715947685690573e-02,3.440700651933981807e-02,-3.995721309176907682e-02,-7.838401101780589214e-03,4.514899011723648437e-02,-2.214646400907973808e-02
4.501953125000000000e-01,-4.330589245894433947e-02,2.860609304490851351e-02,2.440892194733620263e-02,-4.472622516918482033e-02,5.131833950325996423e-03,4.133280707743538368e-02,-3.242257069116000895e-02,-1.992198188706848297e-02,4.556724272933447561e-02,-1.015371205969320748e-02,-3.885832412659453311e-02,3.578431222204812856e-02,1.524953079387967800e-02,-4.582842499315228912e-02,1.496012638463177329e-02,3.595691075455215852e-02,-3.863767770588033557e-02,-1.050495976696609081e-02,4.553613746855256217e-02,-1.945515818803034147e-02
4.511718750000000000e-01,-4.335576354863138193e-02,2.836825525722334873e-02,2.479305452410398083e-02,-4.458728163882395151e-02,4.377550591540793797e-03,4.171930192458282727e-02,-3.166311585351128804e-02,-2.100743584629783528e-02,4.539326665033786845e-02,-8.670396359535995079e-03,-3.971715412664533762e-02,3.462012705698960802e-02,1.709176128276349710e-02,-4.577255157500826482e-02,1.279636105294106735e-02,3.740639178106348883e-02,-3.719635708159120535e-02,-1.313440842218026663e-02,4.574411176046474375e-02,-1.667906064731174143e-02
4.521484375000000000e-01,-4.340516060020114392e-02,2.812917682312249257e-02,2.517474755169234538e-02,-4.444053904849086523e-02,3.622070907385783502e-03,4.208938040373410433e-02,-3.088670439856197256e-02,-2.207819760202431314e-02,4.517911637194242658e-02,-7.177608718846251873e-03,-4.052349310119479631e-02,3.340150083841511575e-02,1.890245517042819789e-02,-4.561875155916986918e-02,1.060117626753728087e-02,3.875140137747292574e-02,-3.563779423458653117e-02,-1.571745822977133056e-02,4.577209466730396831e-02,-1.383027049617668695e-02
4.531250000000000000e-01,-4.345408307356191796e-02,2.788886819837065392e-02,2.555396347285277675e-02,-4.428602306591467030e-02,2.865601360240656054e-03,4.244289689058054066e-02,-3.009375211962721577e-02,-2.313351828371774943e-02,4.492498142260947097e-02,-5.676979927633338599e-03,-4.127627537570984634e-02,3.213034988786418050e-02,2.067827148281496663e-02,-4.536735398808189323e-02,8.379961959704059285e-03,3.998818309817441657e-02,-3.396690172584695272e-02,-1.824498426149169863e-02,4.561997608348584282e-02,-1.092120366121686163e-02
4.541015625000000000e-01,-4.350253043381095003e-02,2.764733989253327293e-02,2.593066497407514950e-02,-4.412376071852038006e-02,2.108348683001365440e-03,4.277971227788702341e-02,-2.928468366816564319e-02,-2.417265982004340036e-02,4.463108671825453261e-02,-4.170149341940741078e-03,-4.197450605731779805e-02,3.080867312338843311e-02,2.241593359968811761e-02,-4.501889670610641908e-02,6.138171972127113608e-03,4.111328276464582682e-02,-3.218894617734884694e-02,-2.070805773338421987e-02,4.528835455674779659e-02,-7.964538773836028415e-03
4.550781250000000000e-01,-4.355050215124023349e-02,2.740460246851677412e-02,2.630481498925949999e-02,-4.395378038870173532e-02,1.350519822582655748e-03,4.309969403023017342e-02,-2.845993232636483822e-02,-2.519489545505486372e-02,4.429769236319115733e-02,-2.658763092938103579e-03,-4.261726234967740806e-02,2.943854891620088093e-02,2.411223530044081034e-02,-4.457412520884929119e-02,3.881310667840346621e-03,4.212355811254220317e-02,-3.030953167176984875e-02,-2.309797754776435688e-02,4.477853493301681836e-02,-4.973161912773029283e-03
4.560546875000000000e-01,-4.359799770134232394e-02,2.716066654210674836e-02,2.667637670336307429e-02,-4.377611180885630088e-02,5.923218833623177925e-04,4.340271623615038488e-02,-2.761993977510462245e-02,-2.619951025647346624e-02,4.392509341993138666e-02,-1.144472288611573987e-03,-4.320369477256576912e-02,2.802213182238288969e-02,2.576404668000354184e-02,-4.403399104823364774e-02,1.614919415127661012e-03,4.301618756765221430e-02,-2.833458208852523627e-02,-2.540630103087532232e-02,4.409252322217455111e-02,-1.960110442503432485e-03
4.570312500000000000e-01,-4.364501656481587638e-02,2.691554278150364368e-02,2.704531355602278475e-02,-4.359078605618495889e-02,-1.660379294174767466e-04,4.368865965769755388e-02,-2.676515585742307926e-02,-2.718580161569849468e-02,4.351361964804881244e-02,3.710687899826604018e-04,-4.373302828456980540e-02,2.656164919478836914e-02,2.736831992394082175e-02,-4.339964979673309464e-02,-6.554370184363652067e-04,4.378867812620587663e-02,-2.627032243181061030e-02,-2.762487375762878727e-02,4.323301870492085586e-02,1.061483807709394812e-03
4.580078125000000000e-01,-4.369155822757173763e-02,2.666924190685615592e-02,2.741158924515268297e-02,-4.339783554725600012e-02,-9.243523662768756127e-04,4.395741177735048438e-02,-2.589603833761072033e-02,-2.815307973919836670e-02,4.306363521233203678e-02,1.886204495931104608e-03,-4.420456330739672146e-02,2.505939768047352884e-02,2.892209493207904825e-02,-4.267245857511976770e-02,-2.924184129398651327e-03,4.443887231752650935e-02,-2.412325920950469937e-02,-2.974585835807395245e-02,4.220340331179465998e-02,4.078451776470961611e-03
4.589843750000000000e-01,-4.373762218073817820e-02,2.642177468979240926e-02,2.777516773051599483e-02,-4.319729403233487502e-02,-1.682414190136571550e-03,4.420886684229240193e-02,-2.501305265606326017e-02,-2.910066813093906482e-02,4.257553836048993262e-02,3.399279625168059524e-03,-4.461767665045147935e-02,2.351773960915920156e-02,3.042250478028991553e-02,-4.185397314901648930e-02,-5.185751365744856005e-03,4.496495422957946103e-02,-2.190015992477836043e-02,-3.176176220383166576e-02,4.100772831614166170e-02,7.077644565181415680e-03
4.599609375000000000e-01,-4.378320792066648509e-02,2.617315195294899269e-02,2.813601323727116937e-02,-4.298919658948068684e-02,-2.440016232952865911e-03,4.444292590602388210e-02,-2.411667168002333203e-02,-3.002790406551277685e-02,4.204976107069256092e-02,4.908641224696828897e-03,-4.497182233445903149e-02,2.193909927840564586e-02,3.186678101035165384e-02,-4.094594460046428047e-02,-7.434585804514497187e-03,4.536545458058980490e-02,-1.960803174505097377e-02,-3.366546387668835350e-02,3.965069839338971475e-02,1.004599074508564886e-02
4.609375000000000000e-01,-4.382831494893679042e-02,2.592338456949746031e-02,2.849409025949221214e-02,-4.277357961841053019e-02,-3.196951452334201305e-03,4.465949686729823315e-02,-2.320737545034459379e-02,-3.093413905163545918e-02,4.148676866925884998e-02,6.412640398351618018e-03,-4.526653231304131331e-02,2.032595914134167556e-02,3.325225873812719113e-02,-3.995031558162726731e-02,-9.665165786130679518e-03,4.563925482256520755e-02,-1.725409941552941834e-02,-3.545023832584617840e-02,3.813765310935359615e-02,1.297055332668529959e-02
4.619140625000000000e-01,-4.387294277236315071e-02,2.567248346266897893e-02,2.884936356366220311e-02,-4.255048083413257021e-02,-3.953012988122714400e-03,4.485849450636258950e-02,-2.228565092441464959e-02,-3.181873928568949156e-02,4.088705941883135492e-02,7.909634108127793634e-03,-4.550141709129771478e-02,1.868085590294198128e-02,3.457638157063416123e-02,-3.886921615864819685e-02,-1.187201447196748090e-02,4.578559026526230619e-02,-1.484578248694630280e-02,-3.710978062495853130e-02,3.647454591040840549e-02,1.583858614322201930e-02
4.628906250000000000e-01,-4.391709090299915352e-02,2.542045960527652970e-02,2.920179819214023184e-02,-4.231993926034886139e-02,-4.707994218926489852e-03,4.503984051849168474e-02,-2.135199171537370197e-02,-3.268108609499372624e-02,4.025116407740105678e-02,9.397986969112398503e-03,-4.567616624056942964e-02,1.700637653099246541e-02,3.583670632293436270e-02,-3.770495925454798308e-02,-1.404971329186663169e-02,4.580405221187150433e-02,-1.239067192927464575e-02,-3.863822824502634312e-02,3.466792069820080757e-02,1.863758940249519991e-02
4.638671875000000000e-01,-4.396075885814328121e-02,2.516732401923496565e-02,2.955135946660104873e-02,-4.208199522262968950e-02,-5.461688818586366359e-03,4.520346354480051648e-02,-2.040689782776860389e-02,-3.352057637049172395e-02,3.957964542857279888e-02,1.087607303605364790e-02,-4.579054880870865596e-02,1.530515418801592885e-02,3.703090752613881487e-02,-3.646003570091760349e-02,-1.619291524858490483e-02,4.569458910045738620e-02,-9.896506205132167555e-03,-4.003018176447358661e-02,3.272488608106816771e-02,2.135536416490119160e-02
4.648437500000000000e-01,-4.400394616034382367e-02,2.491308777507913672e-02,2.989801299144724187e-02,-4.183669034135999859e-02,-6.213890812562039914e-03,4.534929920032372552e-02,-1.945087538978464148e-02,-3.433662298855474221e-02,3.887309778348754102e-02,1.234227757961892796e-02,-4.584441362530978364e-02,1.357986409055512121e-02,3.815678171821116488e-02,-3.513710890898927991e-02,-1.829635804650569381e-02,4.545750664796399665e-02,-7.371146878291937737e-03,-4.128072394324109468e-02,3.065308740348262131e-02,2.398006551026252847e-02
4.658203125000000000e-01,-4.404665233740474861e-02,2.465776199147958966e-02,3.024172465719387332e-02,-4.158406752445892307e-02,-6.964394634222145775e-03,4.547729009935058686e-02,-1.848443638219733273e-02,-3.512865522160461829e-02,3.813214645484200999e-02,1.379499885039909071e-02,-4.583768950149921806e-02,1.183321930232509450e-02,3.921225150965189366e-02,-3.373900917148812961e-02,-2.035487701237907038e-02,4.509346699638609735e-02,-4.822553834179886881e-03,-4.238543709351712263e-02,2.846067666357522674e-02,2.650025416172829482e-02
4.667968750000000000e-01,-4.408887692239026046e-02,2.440135783475641529e-02,3.058246064382443008e-02,-4.132417095987497152e-02,-7.712995181022926083e-03,4.558738587800628683e-02,-1.750809836419045529e-02,-3.589611913727035891e-02,3.735744720347079773e-02,1.523264982873368673e-02,-4.577038532402032123e-02,1.006796646784943045e-02,4.019536941656155771e-02,-3.226872760745433388e-02,-2.236341777636513886e-02,4.460348686348766800e-02,-2.258760190464960925e-03,-4.334041868574138590e-02,2.615628043710695183e-02,2.890494634175301905e-02
4.677734375000000000e-01,-4.413061945363012939e-02,2.414388651839082661e-02,3.092018742411883903e-02,-4.105704610785630704e-02,-8.459487870559787362e-03,4.567954321406991064e-02,-1.652238419618630438e-02,-3.663847798579758508e-02,3.654968565798120961e-02,1.665365995844400940e-02,-4.564259004348837634e-02,8.286881493290347220e-03,4.110432145401084203e-02,-3.072940976299058657e-02,-2.431704868224512581e-02,4.398893470323531063e-02,3.121530231780690742e-04,-4.414229513475064620e-02,2.374896593409887152e-02,3.118366164286596673e-02
4.687500000000000000e-01,-4.417187947472489551e-02,2.388535930253488093e-02,3.125487176695223440e-02,-4.078273969299940627e-02,-9.203668696477113748e-03,4.575372584402136872e-02,-1.552782175983723721e-02,-3.735521257544131835e-02,3.570957670795475714e-02,1.805647686258151155e-02,-4.545447255683151416e-02,6.492765181263455802e-03,4.193743048308710281e-02,-2.912434888162589858e-02,-2.621097289632804903e-02,4.325152688387510352e-02,2.882082336322858238e-03,-4.478823371736657261e-02,2.124820532167866552e-02,3.332646870459441552e-02
4.697265625000000000e-01,-4.421265653455051792e-02,2.362578749351881141e-02,3.158648074056490812e-02,-4.050129969607604852e-02,-9.945334284220281110e-03,4.580990457731104470e-02,-1.452494367532794657e-02,-3.804582163557889557e-02,3.483786387125129697e-02,1.943956803931532612e-02,-4.520628148407333097e-02,4.688438826502825015e-03,4.269315930544163862e-02,-2.745697885869259613e-02,-2.804054018532233308e-02,4.239332289432825446e-02,5.442927379779120660e-03,-4.527595257932482548e-02,1.866383845352461573e-02,3.532402849746729689e-02
4.707031250000000000e-01,-4.425295018726375929e-02,2.336518244335670721e-02,3.191498171580269688e-02,-4.021277534564032113e-02,-1.068428194661523445e-02,4.584805730784618366e-02,-1.351428701614040481e-02,-3.870982216728890979e-02,3.393531863597706172e-02,2.080142253610842845e-02,-4.489834483975085194e-02,2.876739779301141532e-03,4.337011349962738294e-02,-2.573086689479070141e-02,-2.980125833425256721e-02,4.141671959229308725e-02,7.986616417804943621e-03,-4.560372879619419006e-02,1.600603415255695550e-02,3.716763502545291503e-02
4.716796875000000000e-01,-4.429275999230645328e-02,2.310355554925016749e-02,3.224034236932737246e-02,-3.991721710941838197e-02,-1.142030973926025025e-02,4.586816902268947560e-02,-1.249639302143333575e-02,-3.934674978115200450e-02,3.300273977769763167e-02,2.214055260035144995e-02,-4.453106959940420634e-02,1.060516983702501463e-03,4.396704399399432861e-02,-2.394970586405657104e-02,-3.148880417638784401e-02,4.032444451011769210e-02,1.050513179006701964e-02,-4.577040445981077343e-02,1.328525019921939984e-02,3.884925326943760443e-02
4.726562500000000000e-01,-4.433208551441102097e-02,2.284091825308952675e-02,3.256253068679750701e-02,-3.961467668548027815e-02,-1.215321651571440835e-02,4.587023180796659383e-02,-1.147180680619174983e-02,-3.995615902203550340e-02,3.204095265250169605e-02,2.345549530465248708e-02,-4.410494116170880774e-02,-7.573735025365965247e-04,4.448284937139507927e-02,-2.211730641356325286e-02,-3.309903420809786473e-02,3.911954823713891666e-02,1.299053518315636431e-02,-4.577539076872495089e-02,1.051219218278667301e-02,4.036155420637473068e-02
4.736328125000000000e-01,-4.437092632360464806e-02,2.257728204095386937e-02,3.288151496601819657e-02,-3.930520699319717259e-02,-1.288280198246840626e-02,4.585424485198027339e-02,-1.044107706929995119e-02,-4.053762368063679872e-02,3.105080846653925780e-02,2.474481414500604229e-02,-4.362052270696254591e-02,-2.574072999172575572e-03,4.491657790144772122e-02,-2.023758881075549132e-02,-3.462799476257550496e-02,3.780539589976349840e-02,1.543499265200376155e-02,-4.561867010821211987e-02,7.697771377607716750e-03,4.169794675148059959e-02
4.746093750000000000e-01,-4.440928199521430170e-02,2.231265844260825471e-02,3.319726382006066290e-02,-3.898886216398508159e-02,-1.360886675368179997e-02,4.582021444552984712e-02,-9.404755799695780835e-03,-4.109073709156569471e-02,3.003318352268297478e-02,2.600710061009656529e-02,-4.307845445277471569e-02,-4.386724698824106053e-03,4.526742929660658443e-02,-1.831457455636107193e-02,-3.607193171744385585e-02,3.638565776308570060e-02,1.783079931232842488e-02,-4.530079611249865357e-02,4.853061810030558781e-03,4.285260648426164609e-02
4.755859375000000000e-01,-4.444715210987126158e-02,2.204705903099992217e-02,3.350974618035060248e-02,-3.866569753183619201e-02,-1.433121240567278992e-02,4.576815397943542751e-02,-8.363397980762804149e-03,-4.161511241775875392e-02,2.898897844497734175e-02,2.724097572002086645e-02,-4.247945280794090256e-02,-6.192478159376293805e-03,4.553475618880019338e-02,-1.635237778072172118e-02,-3.742729971241419429e-02,3.486429898029059365e-02,2.017040362628927039e-02,-4.482289170898387520e-02,1.989256684939744689e-03,4.382050103317781942e-02
4.765625000000000000e-01,-4.448453625351581064e-02,2.178049542175180403e-02,3.381893129972510931e-02,-3.833576962364015212e-02,-1.504964153114447291e-02,4.569808393926937801e-02,-7.317561293118670165e-03,-4.211038292102576436e-02,2.791911738156378081e-02,2.844509153274939195e-02,-4.182430942562217341e-02,-7.988493786375295766e-03,4.571806532391323175e-02,-1.435519644195048031e-02,-3.869077085436074120e-02,3.324556851847088740e-02,2.244643120479103762e-02,-4.418664515136629806e-02,-8.823756566431576213e-04,4.459741200830542179e-02
4.775390625000000000e-01,-4.452143401740159961e-02,2.151297927265474752e-02,3.412478875545808116e-02,-3.799913614929645300e-02,-1.576395779313369966e-02,4.561003189729451873e-02,-6.267805815959502647e-03,-4.257620221853932602e-02,2.682454718678568134e-02,2.961813261668022612e-02,-4.111389015707968969e-02,-9.771947298364714457e-03,4.581701847190604304e-02,-1.232730334474709498e-02,-3.985924288843951252e-02,3.153398729178701065e-02,2.465170805142109442e-02,-4.339430405568845545e-02,-3.750536075600812563e-03,4.517995338641244557e-02
4.785156250000000000e-01,-4.455784499810012261e-02,2.124452228315765190e-02,3.442728845225412337e-02,-3.765585599162011438e-02,-1.647396597866724460e-02,4.550403250161526303e-02,-5.214693727119191526e-03,-4.301224452508875529e-02,2.570623658319834068e-02,3.075881748767717028e-02,-4.034913390734731070e-02,-1.154003416814191815e-02,4.583143305089518171e-02,-1.027303699908451926e-02,-4.092984681518749279e-02,2.973433553511265273e-02,2.677928317475220671e-02,-4.244866746036760063e-02,-6.603939093943734379e-03,4.556558626831574976e-02
4.794921875000000000e-01,-4.459376879750547029e-02,2.097513619385571806e-02,3.472640062520911119e-02,-3.730598919604186797e-02,-1.717947205211096950e-02,4.538012746254328766e-02,-4.158789002005155132e-03,-4.341820488092788810e-02,2.456517530422463666e-02,3.186590000902212588e-02,-3.953105139435517112e-02,-1.328997403295027746e-02,4.576128246404132655e-02,-8.196792338324937130e-03,-4.189995393489995973e-02,2.785163945342915628e-02,2.882245049773739937e-02,-4.135307593826283157e-02,-9.431357300281110329e-03,4.575262994420564722e-02
4.804687500000000000e-01,-4.462920502283820173e-02,2.070483278597699123e-02,3.502209584273949239e-02,-3.694959696010564204e-02,-1.788028320819703629e-02,4.523836553618477974e-02,-3.100657111571483108e-03,-4.379379936505812393e-02,2.340237321821573430e-02,3.293817075275212725e-02,-3.866072381314337308e-02,-1.501901506667223558e-02,4.560669614862383758e-02,-6.103011316622435935e-03,-4.276718230198944121e-02,2.589115718425625753e-02,3.077476999513976616e-02,-4.011139979570670783e-02,-1.222166552681423421e-02,4.574026921870932155e-02
4.814453125000000000e-01,-4.466415328664981310e-02,2.043362388086731457e-02,3.531434500947814442e-02,-3.658674162276367298e-02,-1.857620792471499638e-02,4.507880250525536647e-02,-2.040864719490892085e-03,-4.413876529379759384e-02,2.221885943469199820e-02,3.397445832089437262e-02,-3.773930140693214363e-02,-1.672443830714760368e-02,4.536795933721217422e-02,-3.996173405728371472e-03,-4.352940257347904379e-02,2.385836411232354973e-02,3.263008799237159668e-02,-3.872802540019164991e-02,-1.496388462402753125e-02,4.552855796376967940e-02
4.824218750000000000e-01,-4.469861320682724098e-02,2.016152133947306246e-02,3.560311936913704289e-02,-3.621748665347253315e-02,-1.926705601485232539e-02,4.490150115712943091e-02,-9.799793786881771333e-04,-4.445286140449700857e-02,2.101568139355437445e-02,3.497363062515511378e-02,-3.676800194693612134e-02,-1.840356193181258426e-02,4.504551253137254602e-02,-1.880786011531474953e-03,-4.418474323726934855e-02,2.175893757749775698e-02,3.438255656176191638e-02,-3.720783968500922939e-02,-1.764722466083509800e-02,4.511841888385437899e-02
4.833984375000000000e-01,-4.473258440659656776e-02,1.988853706182265590e-02,3.588839050733703268e-02,-3.584189664109133089e-02,-1.995263867916978462e-02,4.470653125913404136e-02,8.143077260268946453e-05,-4.473586802427424736e-02,1.979390393807387363e-02,3.593459612366541045e-02,-3.574810912293233806e-02,-2.005374547493580378e-02,4.463995068888396145e-02,2.386251691655025015e-04,-4.473159520734234368e-02,1.959874101867377025e-02,3.602665195511502161e-02,-3.555621288558155624e-02,-2.026112738020103762e-02,4.451163949451866775e-02
4.843750000000000000e-01,-4.476606651452763597e-02,1.961468298650600670e-02,3.617013035440359847e-02,-3.546003728258394216e-02,-2.063276855719776634e-02,4.449396953109534258e-02,1.142797315094765684e-03,-4.498758722364954582e-02,1.855460837247769126e-02,3.685630501343132442e-02,-3.468097084670875713e-02,-2.167239397981956042e-02,4.415202212596053277e-02,2.357525831000474234e-03,-4.516861577461916966e-02,1.738380759791444824e-02,3.755719201446185151e-02,-3.377897956847112498e-02,-2.279530774318154832e-02,4.371086433184814823e-02
4.853515625000000000e-01,-4.479905916453763570e-02,1.933997109015232405e-02,3.644831118812880133e-02,-3.507197537152750150e-02,-2.130725977863940149e-02,4.426389961514992644e-02,2.203551852855098817e-03,-4.520784295497331379e-02,1.729889150496763742e-02,3.773775037718762881e-02,-3.356799747063583111e-02,-2.325696207943692834e-02,4.358262713650754017e-02,4.471382760824407256e-03,-4.549473190377131132e-02,1.512032335057443555e-02,3.896935250612475893e-02,-3.188241802008564413e-02,-2.523979439792389465e-02,4.271958342673631837e-02
4.863281250000000000e-01,-4.483156199589547614e-02,1.906441338690657156e-02,3.672290563649908274e-02,-3.467777878642930994e-02,-2.197592801416652086e-02,4.401641204283188169e-02,3.263126317698942982e-03,-4.539648117555080548e-02,1.602786467701661915e-02,3.857796928340001541e-02,-3.241065992371520987e-02,-2.480495799908793292e-02,4.293281633095764882e-02,6.575673536136714646e-03,-4.570914286789041353e-02,1.281460990846779342e-02,4.025868232661244939e-02,-2.987322806789077106e-02,-2.758496891438645682e-02,4.154211709422792054e-02
4.873046875000000000e-01,-4.486357465322552557e-02,1.878802192790390499e-02,3.699388668038861711e-02,-3.427751647885336761e-02,-2.263859052579411668e-02,4.375160419944908868e-02,4.320953273408511749e-03,-4.555336995537660055e-02,1.474265277980343382e-02,3.937604383821642628e-02,-3.121048776756884385e-02,-2.631394747478020199e-02,4.220378869775359698e-02,8.665896200435197275e-03,-4.581132221454718018e-02,1.047310684433152422e-02,4.142111753241469602e-02,-2.775850741247873343e-02,-2.982160363040231577e-02,4.018359710422279851e-02
4.882812500000000000e-01,-4.489509678651155966e-02,1.851080880074250715e-02,3.726122765621776162e-02,-3.387125846135999319e-02,-2.329506621682031139e-02,4.346958028576244221e-02,5.376466219613500012e-03,-4.567839956940396989e-02,1.344439325865502688e-02,4.013110218821624997e-02,-2.996906717493856565e-02,-2.778155758117280619e-02,4.139688939105277271e-02,1.073757889478049732e-02,-4.580101905841265503e-02,8.102353686894546089e-03,4.245299414947628636e-02,-2.554572655410374329e-02,-3.194089796017041821e-02,3.864994431560293126e-02
4.892578125000000000e-01,-4.492612805110068885e-02,1.823278612895520151e-02,3.752490225857664508e-02,-3.345907579525905784e-02,-2.394517568131768886e-02,4.317045127698341395e-02,6.429099895169989101e-03,-4.577148257428448330e-02,1.213423510637855890e-02,4.084231947286344477e-02,-2.868803883336643046e-02,-2.920548046306319784e-02,4.051360724873653840e-02,1.278628942496928128e-02,-4.567825869726755555e-02,5.708971656782141878e-03,4.335105972197510205e-02,-2.324270240225816131e-02,-3.393451302231102057e-02,3.694784287126087058e-02
4.902343750000000000e-01,-4.495666810770691108e-02,1.795396607147905707e-02,3.778488454281390962e-02,-3.304104057818071233e-02,-2.458874125316239112e-02,4.285433487910556005e-02,7.478290580876280520e-03,-4.583255386952409666e-02,1.081333784637337515e-02,4.150891872562179064e-02,-2.736909577682801464e-02,-3.058347696454961212e-02,3.955557204530436161e-02,1.480764474384831109e-02,-4.544334254988786903e-02,3.299645174264692008e-03,4.411248356400198495e-02,-2.085757066151712816e-02,-3.579460445123201079e-02,3.508471106649471011e-02
4.912109375000000000e-01,-4.498671662241494201e-02,1.767436082212378579e-02,3.804114892758902328e-02,-3.261722593146362120e-02,-2.522558705458797026e-02,4.252135548258786230e-02,8.523476401362441862e-03,-4.586157074301347447e-02,9.482870506423216744e-03,4.213017172274943073e-02,-2.601398114818276319e-02,-3.191338015016258189e-02,3.852455148471969903e-02,1.679732032848184342e-02,-4.509684741595814533e-02,8.811031904981498578e-04,4.473486568182981349e-02,-1.839875709120261313e-02,-3.751385326270205434e-02,3.306866901773709844e-02
4.921875000000000000e-01,-4.501627326668385803e-02,1.739398260903825960e-02,3.829367019738976613e-02,-3.218770598736541561e-02,-2.585553904425020449e-02,4.217164411340779823e-02,9.564097625992744323e-03,-4.585851290089982407e-02,8.144010584076776665e-03,4.270539977884361266e-02,-2.462448589539994667e-02,-3.319309871242701049e-02,3.742244793875867948e-02,1.875105943211200984e-02,-4.463962405983064319e-02,-1.539899605605470458e-03,4.521624433864887549e-02,-1.587494774039378137e-02,-3.908549465218222330e-02,3.090850327252385454e-02
4.931640625000000000e-01,-4.504533771735082931e-02,1.711284369417597623e-02,3.854242350501328046e-02,-3.175255587609544100e-02,-2.647842506479059985e-02,4.180533838150271575e-02,1.059959696861939062e-02,-4.582338248178009082e-02,6.797943004532364802e-03,4.323397448826833689e-02,-2.320244640460423016e-02,-3.442062026049814288e-02,3.625129493687771071e-02,2.066468219111706334e-02,-4.407279512160710427e-02,-3.956601652389169291e-03,4.555510223792474250e-02,-1.329505826343422431e-02,-4.050334461260270830e-02,2.861362851494754847e-02
4.941406250000000000e-01,-4.507390965663424232e-02,1.683095637275857162e-02,3.878738437401080957e-02,-3.131185171267329009e-02,-2.709407488988425580e-02,4.142258242662144596e-02,1.162941988602721882e-02,-4.575620405520531425e-02,5.445859071948872150e-03,4.371531841165308269e-02,-2.174974207306907756e-02,-3.559401448469867724e-02,3.501325341407798136e-02,2.253409456748490039e-02,-4.339775236067238556e-02,-6.362253399657568330e-03,4.575037130588863188e-02,-1.066820242433044741e-02,-4.176182426684951765e-02,2.619404653349204776e-02
4.951171875000000000e-01,-4.510198877213777990e-02,1.654833297273828815e-02,3.902852870109627115e-02,-3.086567058361494587e-02,-2.770232027076075659e-02,4.102352686160527090e-02,1.265301487490939208e-02,-4.565702460449717198e-02,4.088955415111119110e-03,4.414890570671476527e-02,-2.026829282536585577e-02,-3.671143619198084795e-02,3.371060772368920239e-02,2.435529710766955180e-02,-4.261615323844805681e-02,-8.750136159336244224e-03,4.580143605808573160e-02,-8.003659901305432839e-03,-4.285598181921962402e-02,2.366030263008228954e-02
4.960937500000000000e-01,-4.512957475685324543e-02,1.626498585425868726e-02,3.926583275851770749e-02,-3.041409053344917846e-02,-2.830299498218405430e-02,4.060832871312310827e-02,1.366983376721518997e-02,-4.552591349388843134e-02,2.728432928382886879e-03,4.453426270271152593e-02,-1.876005657595112078e-02,-3.777112820754099237e-02,3.234576142243019564e-02,2.612439349909202388e-02,-4.172991684875636265e-02,-1.111358086993755913e-02,4.570813553937101703e-02,-5.310843505240090204e-03,-4.378151203947107384e-02,2.102343966032982348e-02
4.970703125000000000e-01,-4.515666730916426813e-02,1.598092740911416856e-02,3.949927319639247314e-02,-2.995719055106619774e-02,-2.889593486787972454e-02,4.017715135988177144e-02,1.467933202371160886e-02,-4.536296242001142121e-02,1.365495708884809783e-03,4.487096841790311208e-02,-1.722702664154593388e-02,-3.877142413802257825e-02,3.092123283552301871e-02,2.783759890597975462e-02,-4.074121920578666067e-02,-1.344598672242520651e-02,4.547076383123669491e-02,-2.599265927808284971e-03,-4.453477320280360696e-02,1.829494990528305817e-02
4.980468750000000000e-01,-4.518326613284952276e-02,1.569617006020805963e-02,3.972882704500412671e-02,-2.949505055590111863e-02,-2.948097788539659134e-02,3.973016446833715909e-02,1.568096902560164874e-02,-4.516828534776665127e-02,1.349990837630249581e-06,4.515865501944998917e-02,-1.567122910672632749e-02,-3.971075099196332003e-02,2.943965041004392713e-02,2.949124806671020449e-02,-3.965248790123488548e-02,-1.574083959545827943e-02,4.509006912487285856e-02,1.214938632291802725e-04,-4.511280141911430674e-02,1.548672498443922144e-02
4.990234375000000000e-01,-4.520937093708587984e-02,1.541072626100923985e-02,3.995447171706301148e-02,-2.902775138395486190e-02,-3.005796415039071329e-02,3.926754392593141685e-02,1.667420836404320469e-02,-4.494201843061836066e-02,-1.362796921985914584e-03,4.539700822525154916e-02,-1.409472014620750079e-02,-4.058763165336538165e-02,2.790374786508431973e-02,3.108180313533610850e-02,-3.846639614373335153e-02,-1.799173024852721015e-02,4.456725136288277461e-02,2.841824462858405856e-03,-4.551332229514766514e-02,1.261100402831342657e-02
5.000000000000000000e-01,-4.523498143645177799e-02,1.512460849500751707e-02,4.017618500992881786e-02,-2.855537477365447871e-02,-3.062673598031966440e-02,3.878947177188175888e-02,1.765851812741297405e-02,-4.468431991537100134e-02,-2.725737724755622916e-03,4.558576764728194258e-02,-1.249958330736009558e-02,-4.140068720449871509e-02,2.631635914767112283e-02,3.260586125051460893e-02,-3.718585619520718005e-02,-2.019237222217060840e-02,4.390395845708630618e-02,5.552115982234795064e-03,-4.573475988365170025e-02,9.680320336445188620e-03
5.009765625000000000e-01,-4.526009735093017988e-02,1.483782927516779336e-02,4.039394510779497488e-02,-2.807800335155569843e-02,-3.118713793753508795e-02,3.829613612554891300e-02,1.863337118616253257e-02,-4.439537003149446326e-02,-4.086266180079441666e-03,4.572472707605016590e-02,-1.088792675655016889e-02,-4.214863909428526872e-02,2.468041320375274905e-02,3.406016181564860273e-02,-3.581401222027272985e-02,-2.233661939527966517e-02,4.310228109433263816e-02,8.242793996749330637e-03,-4.577624288432718958e-02,6.707446753323301897e-03
5.019531250000000000e-01,-4.528471840591168085e-02,1.455040114338261928e-02,4.060773058383526646e-02,-2.759572061789025005e-02,-3.173901687176145653e-02,3.778773111241302829e-02,1.959824547511303250e-02,-4.407537086507520852e-02,-5.443178185554450182e-03,4.581373470587268154e-02,-9.261880492942296469e-03,-4.283031114885393897e-02,2.299892857389950959e-02,3.544159347466394744e-02,-3.435423256623541810e-02,-2.441848315045510795e-02,4.216474614669434018e-02,1.090435336881341588e-02,-4.563760807217177168e-02,3.705340000298205580e-03
5.029296875000000000e-01,-4.530884433219737467e-02,1.426233666992396225e-02,4.081752040231247797e-02,-2.710861093196037172e-02,-3.228222196195036642e-02,3.726445678768609132e-02,2.055262427303785472e-02,-4.372454621748103620e-02,-6.795272839428065891e-03,4.585269330071294058e-02,-7.623593533447806450e-03,-4.344463142110457921e-02,2.127500782368963589e-02,3.674720076849935513e-02,-3.281010149264231707e-02,-2.643214909947536398e-02,4.109430870681377024e-02,1.352739182587884247e-02,-4.531940093972873507e-02,6.870842061011867051e-04
5.039062500000000000e-01,-4.533247486600222587e-02,1.397364845289317953e-02,4.102329392064782421e-02,-2.661675949738267002e-02,-3.281660475749755695e-02,3.672651905759070912e-02,2.149599647938360558e-02,-4.334314144883828768e-02,-8.141353503426861440e-03,4.584156030040678620e-02,-5.975231072538975813e-03,-4.399063387637307254e-02,1.951183181905811331e-02,3.797419045806686017e-02,-3.118541037069591168e-02,-2.837199332216461603e-02,3.989434277350626529e-02,1.610264317507514864e-02,-4.482287355071292584e-02,-2.334166117918157375e-03
5.048828125000000000e-01,-4.535560974895741504e-02,1.368434911767024871e-02,4.122503089145235916e-02,-2.612025234718485384e-02,-3.334201921881251030e-02,3.617412959833758018e-02,2.242785688798074051e-02,-4.293142330643207050e-02,-9.480228861811872132e-03,4.578034786715670656e-02,-4.318971620682475476e-03,-4.446745991154558986e-02,1.771265385717053775e-02,3.911993750015684002e-02,-2.948414837413812842e-02,-3.023259807330685653e-02,3.856863061697899525e-02,1.862101003712937630e-02,-4.414997961346054517e-02,-5.345243409304234125e-03
5.058593750000000000e-01,-4.537824872811352384e-02,1.339445131636155667e-02,4.142271146451929204e-02,-2.561917632875695613e-02,-3.385832175722938014e-02,3.560750577283109536e-02,2.334770645759787211e-02,-4.248967973814794796e-02,-1.081071397572347208e-02,4.566912287224556694e-02,-2.657004125174186691e-03,-4.487435970523492162e-02,1.588079366365193965e-02,4.018199066350085918e-02,-2.771049268446095989e-02,-3.200876691373890498e-02,3.712135085718584748e-02,2.107359598393186359e-02,-4.330336679358606083e-02,-8.333024442888418287e-03
5.068359375000000000e-01,-4.540039155594313702e-02,1.310396772724655226e-02,4.161631618877691813e-02,-2.511361908866042644e-02,-3.436537127424733884e-02,3.502687054513842213e-02,2.425505257919429239e-02,-4.201821969108682220e-02,-1.213163133188259642e-02,4.550800682298324767e-02,-9.915250771803784530e-04,-4.521069339689381267e-02,1.401963126724575445e-02,4.115807777297921660e-02,-2.586879823449367982e-02,-3.369553922336278318e-02,3.555706529289534568e-02,2.345173696621821041e-02,-4.228636629609495989e-02,-1.128448752594613837e-02
5.078125000000000000e-01,-4.542203799034363887e-02,1.281291105422333911e-02,4.180582601420272659e-02,-2.460366905729723108e-02,-3.486302920009128753e-02,3.443245239275391500e-02,2.514940933972802106e-02,-4.151737289549310012e-02,-1.344181188471989773e-02,4.529717572996662389e-02,6.752643911911395585e-04,-4.547593209301256656e-02,1.213260076320575240e-02,4.204611057075190172e-02,-2.396358701554960127e-02,-3.528820405554466966e-02,3.388070452298627688e-02,2.574703192034567129e-02,-4.110297975794380276e-02,-1.418676925084351101e-02
5.087890625000000000e-01,-4.544318779463984298e-02,1.252129402625301417e-02,4.199122229369790793e-02,-2.408941543344168476e-02,-3.535115953158110558e-02,3.382448521669415009e-02,2.603029778237785086e-02,-4.098748963414738933e-02,-1.474009609101091002e-02,4.503685991479715323e-02,2.341161415953380270e-03,-4.566965869881767226e-02,1.022318397692779067e-02,4.284418918391388192e-02,-2.199953697438730010e-02,-3.678231329420683648e-02,3.209755240529189174e-02,2.795137244604208038e-02,-3.975786350262165703e-02,-1.702722055782796354e-02
5.097656250000000000e-01,-4.546384073758642091e-02,1.222912939680308522e-02,4.217248678492187264e-02,-2.357094816863852804e-02,-3.582962886929903085e-02,3.320320824945911797e-02,2.689724616304012966e-02,-4.042894049738587903e-02,-1.602533493610156304e-02,4.472734375846722926e-02,4.003964312591697799e-03,-4.579156857416457477e-02,8.294904039513040922e-03,4.355060618911685971e-02,-1.998147052724693479e-02,-3.817369407686620891e-02,3.021322940197891660e-02,3.005697145028617123e-02,-3.825631021870769255e-02,-1.979346186362229698e-02
5.107421875000000000e-01,-4.548399659337076795e-02,1.193642994328954383e-02,4.234960165208776633e-02,-2.304835795146834010e-02,-3.629830645404650419e-02,3.256886596089472730e-02,2.774979020296295534e-02,-3.984211612391572177e-02,-1.729639095081525468e-02,4.436896539068919953e-02,5.661475485856008218e-03,-4.584147001259202686e-02,6.351318887116839951e-03,4.416385026545993631e-02,-1.791434271916548041e-02,-3.945846044892349636e-02,2.823367486395596954e-02,3.205639065613300615e-02,-3.660422813449482060e-02,-2.247343701555647513e-02
5.117187500000000000e-01,-4.550365514161511943e-02,1.164320846651831047e-02,4.252254946771682337e-02,-2.252173619168517521e-02,-3.675706420257855017e-02,3.192170796199567118e-02,2.858747333738232907e-02,-3.922742692761042177e-02,-1.855213921814227729e-02,4.396211632050672086e-02,7.311504334149227305e-03,-4.581928454278531848e-02,4.396014696077104114e-03,4.468260942783677109e-02,-1.580322905764204588e-02,-4.063302421665453829e-02,2.616512831014987037e-02,3.394256687930462951e-02,-3.480811777062151752e-02,-2.505546583608535272e-02
5.126953125000000000e-01,-4.552281616737920839e-02,1.134947779012517900e-02,4.269131321435351567e-02,-2.199117500422718280e-02,-3.720577674260719392e-02,3.126198890668401009e-02,2.940984696002731449e-02,-3.858530281047359983e-02,-1.979146836882000882e-02,4.350724100859254539e-02,8.951870144672089205e-03,-4.572504705197499852e-02,2.432599265936246247e-03,4.510577383381883521e-02,-1.365331305052673236e-02,-4.169410496859168869e-02,2.401410976065902064e-02,3.570883697972226933e-02,-3.287504636218525900e-02,-2.752829502868923625e-02
5.136718750000000000e-01,-4.554147946116242351e-02,1.105525076001507949e-02,4.285587628624005357e-02,-2.145676719310403435e-02,-3.764432144706417877e-02,3.058996839160405684e-02,3.021647066336308890e-02,-3.791619286197398658e-02,-2.101328156492298857e-02,4.300483638169897566e-02,1.058040497549909108e-02,-4.555890573107519714e-02,4.646953625651624583e-04,4.543243815807222058e-02,-1.146987347873188942e-02,-4.263873923730794602e-02,2.178739918577169560e-02,3.734896139983476249e-02,-3.081262005097913648e-02,-2.988114722329161463e-02
5.146484375000000000e-01,-4.555964481890633494e-02,1.076054024380036084e-02,4.301622249095023859e-02,-2.091860623516416176e-02,-3.807257846761307601e-02,2.990591085397241097e-02,3.100691247444342658e-02,-3.722056504496069201e-02,-2.221649747059265337e-02,4.245545128979229255e-02,1.219495652077620500e-02,-4.532112184165008884e-02,-1.504065966327811999e-03,4.566190352922609719e-02,-9.258271435014746656e-03,-4.346428877601486024e-02,1.949201513562634838e-02,3.885714620659191931e-02,-2.862895395726855127e-02,-3.210376794743951406e-02
5.156250000000000000e-01,-4.557731204199656772e-02,1.046535913023788344e-02,4.317233605098257099e-02,-2.037678626374413160e-02,-3.849043076740246011e-02,2.921008546752281582e-02,3.178074908624600042e-02,-3.649890586837859635e-02,-2.340005120904703473e-02,4.185968590646364090e-02,1.379339095525331134e-02,-4.501206930507280907e-02,-3.470052090968736829e-03,4.579367902505063204e-02,-7.023937160656989510e-03,-4.416844792686051846e-02,1.713519261787257997e-02,4.022806355919669036e-02,-2.633264024886731308e-02,-3.418647031853076779e-02
5.166015625000000000e-01,-4.559448093726548717e-02,1.016972032866549601e-02,4.332420160531302855e-02,-1.983140205220291358e-02,-3.889776415305022661e-02,2.850276603658751656e-02,3.253756608436703807e-02,-3.575172004701341472e-02,-2.456289530502383037e-02,4.121819107327183429e-02,1.537359575439264242e-02,-4.463223411452460487e-02,-5.429635502209204274e-03,4.582748272274450585e-02,-4.772356712360416482e-03,-4.474925006034635028e-02,1.472436029306242733e-02,4.145687053033166036e-02,-2.393271433315423066e-02,-3.612017726230586784e-02
5.175781250000000000e-01,-4.561115131699371855e-02,9.873636768437332734e-03,4.347180421090629521e-02,-1.928254899734469993e-02,-3.929446730585130221e-02,2.778423088835642318e-02,3.327695816895335362e-02,-3.497953014850373188e-02,-2.570400061182297885e-02,4.053166758873402026e-02,1.693348248632562877e-02,-4.418221357075768907e-02,-7.379200504769268740e-03,4.576324230208533850e-02,-2.509058492096775429e-03,-4.520507306788062313e-02,1.226711705965071765e-02,4.253922621437084689e-02,-2.143861930505490745e-02,-3.789646107360226251e-02
5.185546875000000000e-01,-4.562732299891275600e-02,9.577121398358466944e-03,4.361512934418634163e-02,-1.873032310273215623e-02,-3.968043181219956667e-02,2.705476276335639849e-02,3.399852937175373846e-02,-3.418287622786690683e-02,-2.682235722212744991e-02,3.980086544274107074e-02,1.847098957196815355e-02,-4.366271534282457900e-02,-9.315149888682127885e-03,4.560109520015311058e-02,-2.395996729856156478e-04,-4.553464389212753122e-02,9.771208102409357013e-03,4.347130706214167445e-02,-1.886016879087742959e-02,-3.950758014695357478e-02
5.195312500000000000e-01,-4.564299580620654467e-02,9.280187186118640102e-03,4.375416290246509493e-02,-1.817482096189412810e-02,-4.005555219321563915e-02,2.631464870419447655e-02,3.470189326817259973e-02,-3.336231544979503805e-02,-2.791697536179732139e-02,3.902658299723418128e-02,1.998408500964705958e-02,-4.307455635524942705e-02,-1.123391156663096531e-02,4.534138831729467994e-02,2.030447445471311643e-03,-4.573704208249835396e-02,7.244500479749478930e-03,4.424982038806274387e-02,-1.620750833420166181e-02,-4.094651271694902533e-02
5.205078125000000000e-01,-4.565816956751352074e-02,8.982847117724982941e-03,4.388889120533050886e-02,-1.761613974142945543e-02,-4.041972593357274351e-02,2.556417994260730409e-02,3.538667318421259700e-02,-3.251842169898429280e-02,-2.898688626584482869e-02,3.820966611403728286e-02,2.147076906063609403e-02,-4.241866150339351077e-02,-1.313194516493101753e-02,4.498467727495915336e-02,4.295509119295490459e-03,-4.581170236585697247e-02,4.694958326900356554e-03,4.487201600194514611e-02,-1.349107547575907097e-02,-4.220698746130405188e-02
5.214843750000000000e-01,-4.567284411692870000e-02,8.685114196934212716e-03,4.401930099599241780e-02,-1.705437716401116480e-02,-4.077285350951340842e-02,2.480365178486300740e-02,3.605250239819595554e-02,-3.165178517877077768e-02,-3.003114303581631145e-02,3.735100723079874674e-02,2.292907689205249747e-02,-4.169606219903276845e-02,-1.500574855599573314e-02,4.453172522699171132e-02,6.550023845484367717e-03,-4.575841622525733676e-02,2.130617753103808930e-03,4.533569592436325485e-02,-1.072155868437834822e-02,-4.328351083326141546e-02
5.224609375000000000e-01,-4.568701929400516282e-02,8.387001444683956156e-03,4.414537944258711127e-02,-1.648963149129298311e-02,-4.111483841604700318e-02,2.403336349555932130e-02,3.669902433715543227e-02,-3.076301199835375019e-02,-3.104882147782139779e-02,3.645154438605147096e-02,2.435708117362178279e-02,-4.090789474843593843e-02,-1.685186432023396200e-02,4.398350122692878256e-02,8.788456017407913698e-03,-4.557733248230581152e-02,-4.404384880518361686e-04,4.563922215127631105e-02,-7.909855300593243363e-03,-4.417139100420225395e-02
5.234375000000000000e-01,-4.570069494375604557e-02,8.088521898523159948e-03,4.426711413943974771e-02,-1.592200150672195072e-02,-4.144558719332407104e-02,2.325361817986435278e-02,3.732589276779095522e-02,-2.985272374889412494e-02,-3.203902092046836958e-02,3.551226019445590659e-02,2.575289462487768966e-02,-4.005539856549323458e-02,-1.866688612545451542e-02,4.334117815478807229e-02,1.100530951662077352e-02,-4.526895688152077907e-02,-3.010106475320292480e-03,4.578152244047154623e-02,-5.067028658393177114e-03,-4.486675831211569404e-02
5.244140625000000000e-01,-4.571387091665624763e-02,7.789688612042055399e-03,4.438449310828539163e-02,-1.535158649825920860e-02,-4.176500945217712785e-02,2.246472266424570999e-02,3.793277198188831079e-02,-2.892155706878525925e-02,-3.300086501198094130e-02,3.453418077334725889e-02,2.711467250943157964e-02,-3.913991422270585163e-02,-2.044746501200791003e-02,4.260613020778837579e-02,1.319514120771761619e-02,-4.483415067785061214e-02,-5.570286663205477329e-03,4.576209409938578748e-02,-2.204264553832892791e-03,-4.536658212680749758e-02
5.253906250000000000e-01,-4.572654706864368035e-02,7.490514654301184613e-03,4.449750479944697412e-02,-1.477848624101332775e-02,-4.207301789882310350e-02,2.166698737573604858e-02,3.851933697610213786e-02,-2.797016319840034057e-02,-3.393350249579252936e-02,3.351837462175695503e-02,2.844061507301528374e-02,-3.816288134310046737e-02,-2.219031557206777722e-02,4.177992996036826445e-02,1.535257430309664231e-02,-4.427412823129497910e-02,-8.112909411577863550e-03,4.558100576092639911e-02,6.671727682157702413e-04,-4.566868405834268591e-02
5.263671875000000000e-01,-4.573872326112154302e-02,7.191013109259849004e-03,4.460613809297259147e-02,-1.420280097978743154e-02,-4.236952835871931472e-02,2.086072621978081812e-02,3.908527362600519584e-02,-2.699920752462701620e-02,-3.483610796392934417e-02,3.246595145313541791e-02,2.972896992207365793e-02,-3.712583633638460306e-02,-2.389222201165077872e-02,4.086434499979256507e-02,1.747231156481651379e-02,-4.359045361534782947e-02,-1.062996042102920188e-02,4.523889714101766990e-02,3.535984935987490033e-03,-4.577174745115662746e-02
5.273437500000000000e-01,-4.575039936095912779e-02,6.891197075204053869e-03,4.471038229972902622e-02,-1.362463141154523008e-02,-4.265445979956750816e-02,2.004625645671824843e-02,3.963027885431251451e-02,-2.600936911550837810e-02,-3.570788258751816241e-02,3.137806098304977975e-02,3.097803433976496074e-02,-3.603040998290208546e-02,-2.555004408418968739e-02,3.986133414454540863e-02,1.954914831113200441e-02,-4.278503624873265798e-02,-1.311350599379477490e-02,4.473697677872845446e-02,6.390883907027829561e-03,-4.567532312245525111e-02
5.283203125000000000e-01,-4.576157524049363073e-02,6.591079664173386116e-03,4.481022716245368354e-02,-1.304407866779710816e-02,-4.292773435345845906e-02,1.922389857693856258e-02,4.015406079318875610e-02,-2.500134024531572643e-02,-3.654805482376984049e-02,3.025589167318178466e-02,3.218615753630718612e-02,-3.487832486918877872e-02,-2.716072288471094512e-02,3.877304325359957199e-02,2.157798519577193777e-02,-4.186012556263262602e-02,-1.555571804062028454e-02,4.407701776696563295e-02,9.220636383754544571e-03,-4.537983131989586916e-02
5.292968750000000000e-01,-4.577225077753158122e-02,6.290674001387841670e-03,4.490566285676401287e-02,-1.246124429691069374e-02,-4.318927733815283027e-02,1.839397617477232794e-02,4.065633894055290659e-02,-2.397582591038495414e-02,-3.735588109881452651e-02,2.910066943299734893e-02,3.335174283069659851e-02,-3.367139267915981310e-02,-2.872128649392640884e-02,3.760180063552834989e-02,2.355384072858249245e-02,-4.081830471830691365e-02,-1.794889875475320223e-02,4.326135148881406906e-02,1.201410801361167159e-02,-4.488655989001479052e-02
5.302734375000000000e-01,-4.578242585535009790e-02,5.989993224673684918e-03,4.499667999212412367e-02,-1.187623024634817601e-02,-4.343901727749022862e-02,1.755681582115751690e-02,4.113684431029639155e-02,-2.293354333605536477e-02,-3.813064646578340211e-02,2.791365628050669276e-02,3.447324976091477311e-02,-3.241151134518954757e-02,-3.022885546182472669e-02,3.635011206728130939e-02,2.547186350679386466e-02,-3.966248339264046019e-02,-2.028550487528577029e-02,4.229285938165052577e-02,1.476030719990034309e-02,-4.419765866538594157e-02
5.312500000000000000e-01,-4.579210036269809603e-02,5.689050483888862322e-03,4.508326961276859501e-02,-1.128913884483420324e-02,-4.367688592092294070e-02,1.671274693513527532e-02,4.159531957633334082e-02,-2.187522147505599132e-02,-3.887166523755515579e-02,2.669614896357748804e-02,3.554919611983556327e-02,-3.110066206356345425e-02,-3.168064812064411845e-02,3.502065543328145014e-02,2.732734412687701578e-02,-3.839588965177614249e-02,-2.255817146337248114e-02,4.117496275812664031e-02,1.744842835090169506e-02,-4.331613009497189276e-02
5.322265625000000000e-01,-4.580127419379755732e-02,5.387858940348036994e-03,4.516542319858406207e-02,-1.070007278445684815e-02,-4.390281826216802658e-02,1.586210165422490687e-02,4.203151921040736844e-02,-2.080160049768976088e-02,-3.957828159360641390e-02,2.544947754330794190e-02,3.657815991414138657e-02,-2.974090617899513220e-02,-3.307398571742432847e-02,3.361627499631223565e-02,2.911572674774427077e-02,-3.702206093552487531e-02,-2.475973511637970248e-02,3.991161071997768872e-02,2.006789439711775813e-02,-4.224581615850369481e-02
5.332031250000000000e-01,-4.580994724834475812e-02,5.086431766246861733e-03,4.524313266594717081e-02,-1.010913510270480820e-02,-4.411675255697228987e-02,1.500521470372907784e-02,4.244520961357973327e-02,-1.971343127417226476e-02,-4.024987016042938515e-02,2.417500394100677991e-02,3.755878124365924497e-02,-2.833438194310787181e-02,-3.440629735666615729e-02,3.213997531245213479e-02,3.083262027690102450e-02,-3.554483417773306869e-02,-2.688325654679706717e-02,3.850726620735510364e-02,2.260839840933586212e-02,-4.099138162192067503e-02
5.341796875000000000e-01,-4.581811943151128247e-02,4.784782144085938070e-03,4.531639036852017771e-02,-9.516429164444737202e-03,-4.431863033998645340e-02,1.414242326502099939e-02,4.283616924132892939e-02,-1.861147484948757341e-02,-4.088583656500400371e-02,2.287412045036738006e-02,3.848976409863346521e-02,-2.688330115197841430e-02,-3.567512474398028960e-02,3.059491480307468744e-02,3.247380915208347707e-02,-3.396833509020093234e-02,-2.892204245474202379e-02,3.696689023296360205e-02,2.505994415376016499e-02,-3.955829370684811608e-02
5.351562500000000000e-01,-4.582579065394506296e-02,4.482923266094424909e-03,4.538518909800352136e-02,-8.922058643840899070e-03,-4.450839644074291307e-02,1.327406684286483798e-02,4.320418872219530804e-02,-1.749650191112749054e-02,-4.148561796083258951e-02,2.154824821646230196e-02,3.936987807255949018e-02,-2.538994566802953851e-02,-3.687812672197114672e-02,2.898439899766671116e-02,3.403526369190893602e-02,-3.229696664007895845e-02,-3.086966662511589701e-02,3.529592435669855199e-02,2.741288542463593894e-02,-3.795279826272000140e-02
5.361328125000000000e-01,-4.583296083177145624e-02,4.180868333652876939e-03,4.544952208484452638e-02,-8.326127506220686036e-03,-4.468599899873279546e-02,1.240048713182211569e-02,4.354907096990577597e-02,-1.636929225008754499e-02,-4.204868352607379206e-02,2.019883568321871603e-02,4.019795998831487971e-02,-2.385666383174211980e-02,-3.801308358998775616e-02,2.731187346192050919e-02,3.551314999012600976e-02,-3.053539675292467684e-02,-3.271999018291429917e-02,3.350027146269324296e-02,2.965796399960322210e-02,-3.618189254539579819e-02
5.371093750000000000e-01,-4.583962988659390225e-02,3.878630556716183668e-03,4.550938299890409239e-02,-7.728739989889585327e-03,-4.485138947757928013e-02,1.152202788179631371e-02,4.387063128892008945e-02,-1.523063421549564027e-02,-4.257453493333307470e-02,1.882735701107164650e-02,4.097291543543856579e-02,-2.228586676882833226e-02,-3.907790119977033738e-02,2.558091642623040035e-02,3.690383932916806858e-02,-2.868854527576348082e-02,-3.446718094284586392e-02,3.158627490668430154e-02,3.178634606843462607e-02,-3.425329472091107053e-02
5.380859375000000000e-01,-4.584579774549521480e-02,3.576223153235454175e-03,4.556476595007939029e-02,-7.130000587897840705e-03,-4.500452267830126057e-02,1.063903476276870617e-02,4.416869747334118551e-02,-1.408132416325582129e-02,-4.306270679069562624e-02,1.743531046652299979e-02,4.169372021652689719e-02,-2.068002459867340423e-02,-4.007061481943577363e-02,2.379523113036406678e-02,3.820391708989953616e-02,-2.676157023656386760e-02,-3.610573179227177798e-02,2.956069610735923697e-02,3.378965699182067545e-02,-3.217541022727402056e-02
5.390625000000000000e-01,-4.585146434103790775e-02,3.273659348580402334e-03,4.561566548888304484e-02,-6.530014029763371239e-03,-4.514535675166628931e-02,9.751855228778952625e-03,4.444310989913710652e-02,-1.292216589909181423e-02,-4.351276705360987429e-02,1.602421678536637348e-02,4.235942170083436403e-02,-1.904166255000863672e-02,-4.098939275867258258e-02,2.195863790068652496e-02,3.941019113567648807e-02,-2.475985343850244103e-02,-3.763047804952179137e-02,2.743069066084667315e-02,3.566001425343380549e-02,-2.995729514091369228e-02
5.400390625000000000e-01,-4.585662961126522191e-02,2.970952374960562394e-03,4.566207660697996218e-02,-5.928885263152234436e-03,-4.527385320962666604e-02,8.860838381203032035e-03,4.469372160962451629e-02,-1.175397011638081024e-02,-4.392431740725769029e-02,1.459561751136511862e-02,4.296914008329044687e-02,-1.737335698992310482e-02,-4.183253974845602130e-02,2.007506597688721653e-02,4.051969965013639541e-02,-2.268898542925298564e-02,-3.903661374287444030e-02,2.520378306272895441e-02,3.739005847561569645e-02,-2.760861670744066410e-02
5.410156250000000000e-01,-4.586129349970177738e-02,2.668115470846913525e-03,4.570399473767959575e-02,-5.326719435522046971e-03,-4.538997693583861348e-02,7.966334831383531725e-03,4.492039839416911429e-02,-1.057755382916933211e-02,-4.429699361907363936e-02,1.315107331219888404e-02,4.352206954726838689e-02,-1.567773137245926166e-02,-4.259850006904820213e-02,1.814854510569551341e-02,4.152971840947290022e-02,-2.055474988727728006e-02,-4.031970675888997546e-02,2.288784012687351474e-02,3.897298237664617582e-02,-2.513961120873963936e-02
5.419921875000000000e-01,-4.586545595535405917e-02,2.365161880392658688e-03,4.574141575638578788e-02,-4.723621875729579894e-03,-4.549369619525822639e-02,7.068696562665589649e-03,4.512301886005939955e-02,-9.393739800769549536e-03,-4.463046586109970654e-02,1.169216227451834803e-02,4.401747932956938392e-02,-1.395745211316290132e-02,-4.328586042050990013e-02,1.618319691957050346e-02,4.243776747133948257e-02,-1.836310746872600944e-02,-4.147571281234934543e-02,2.049104319498453938e-02,4.040255755565692192e-02,-2.256103935002226960e-02
5.429687500000000000e-01,-4.586911693271114587e-02,2.062104852854130567e-03,4.577433598100200118e-02,-4.119698075607077653e-03,-4.558498264281473505e-02,6.168276791892915271e-03,4.530147449751658478e-02,-8.203355968333894688e-03,-4.492443900189168476e-02,1.022047817997069272e-02,4.445471468621480654e-02,-1.221522439607523880e-02,-4.389335253042978002e-02,1.418322611880806251e-02,4.324161726395776839e-02,-1.612017916006261778e-02,-4.250098819376559034e-02,1.802185923504814533e-02,4.167315899979637944e-02,-1.988413936127763834e-02
5.439453125000000000e-01,-4.587227639174507737e-02,1.758957642011334081e-03,4.580275217229427820e-02,-3.515053671510140650e-03,-4.566381133115662155e-02,5.265429830418443501e-03,4.545566973780491848e-02,-7.007234863811587569e-03,-4.517865286771791111e-02,8.737628764078913743e-03,4.483319775776927613e-02,-1.045378791976024797e-02,-4.441985549405730316e-02,1.215291147593166449e-02,4.393929406048095038e-02,-1.383222918290447426e-02,-4.339230125428798074e-02,1.548901093076861593e-02,4.277978721721727162e-02,-1.712057801751908429e-02
5.449218750000000000e-01,-4.587493429791126426e-02,1.455733505588381344e-03,4.582666153420953542e-02,-2.909794425839950377e-03,-4.573016071746961037e-02,4.360510944684231616e-03,4.558552200441213370e-02,-5.806213031691427433e-03,-4.539288247281966782e-02,7.245233959877702724e-03,4.515242833305210812e-02,-8.675912589057279550e-03,-4.486439784252353735e-02,1.009659668161146627e-02,4.452908482516992894e-02,-1.150564749882586682e-02,-4.414684259179887937e-02,1.290144586765912781e-02,4.371808790879882362e-02,-1.428239979129642713e-02
5.458984375000000000e-01,-4.587709062214907763e-02,1.152445704673602878e-03,4.584606171415086390e-02,-2.304026208543775815e-03,-4.578401266936377861e-02,3.453876216425917807e-03,4.569096175727130338e-02,-4.601130443938534521e-03,-4.556693821852945969e-02,5.744924128223662801e-03,4.541198451022668975e-02,-6.884394159333167597e-03,-4.522615933533129934e-02,8.018681051696572096e-03,4.500954141948314280e-02,-9.146931962985115766e-03,-4.476223390609697372e-02,1.026830492464019494e-02,4.448436910120102949e-02,-1.138197435908329391e-02
5.468750000000000000e-01,-4.587874534088191847e-02,8.491075031395512764e-04,4.586095080320889278e-02,-1.697854978596565704e-03,-4.582535246982903654e-02,2.545882402555783158e-03,4.577193253000246681e-02,-3.392829912533628072e-03,-4.570066606107053842e-02,4.238338276714241279e-03,4.561152325439515182e-02,-5.082049840084279860e-03,-4.550447247381014804e-02,5.923610115241574256e-03,4.537948415775339833e-02,-6.762670176417677481e-03,-4.523653549525461642e-02,7.598889982805900195e-03,4.507561567383507745e-02,-8.431942690323048287e-03
5.478515625000000000e-01,-4.587989843601764095e-02,5.457321670629770036e-04,4.587132733634967374e-02,-1.091386765466748976e-03,-4.585416882125696592e-02,1.636886794780476181e-03,4.582839096015133701e-02,-2.182156500026545543e-03,-4.579394764788951439e-02,2.727122269160153593e-03,4.575078085096000169e-02,-3.271713864800737843e-03,-4.569882373274059689e-02,3.815866103664213721e-03,4.563800470372066098e-02,-4.359521087680814748e-03,-4.556825236952251335e-02,4.902631065431637715e-03,4.548950122259283468e-02,-5.445161954094162628e-03
5.488281250000000000e-01,-4.588054989494869812e-02,2.423329641447194080e-04,4.587719029255904468e-02,-4.847276505702876465e-04,-4.587045384852862784e-02,7.272470790083424962e-04,4.586030681241221041e-02,-9.699569285151667802e-04,-4.584670042240163168e-02,1.212927027567938746e-03,4.582957325415538963e-02,-1.456233034060447091e-03,-4.580885450787777063e-02,1.699958361380731224e-03,4.578446830080892122e-02,-1.944196395232752374e-03,-4.575633896350925905e-02,2.189053025303902902e-03,4.572439721365174903e-02,-2.434649483509617428e-03
5.498046875000000000e-01,-4.588069971055216273e-02,-6.107683687059384248e-05,4.587853909494270938e-02,1.220162512851011988e-04,-4.587420310116614719e-02,-1.826788053984865386e-04,4.586766299481926518e-02,2.429210125357833929e-04,-4.585887769705516981e-02,-3.025932714033432482e-04,4.584779633028547574e-02,3.615377611392214113e-04,-4.583436177762428149e-02,-4.195863015642400007e-04,4.581851533067106408e-02,4.765581975113924139e-04,-4.580020243178383604e-02,-5.322581029458481067e-04,4.577937939133928935e-02,5.864739579291493136e-04
5.507812500000000000e-01,-4.588034788119003948e-02,-3.644839667749308083e-04,4.587537361078326825e-02,7.287388104610338299e-04,-4.586541555454959340e-02,-1.092532806471799723e-03,4.585045556790003085e-02,1.455629059222762062e-03,-4.583046869465136341e-02,-1.817783003540815543e-03,4.580542599534994513e-02,2.178740028771965036e-03,-4.577529847763251586e-02,-2.538233294234371658e-03,4.574006219617559460e-02,2.895981822096084513e-03,-4.569970451751367846e-02,-3.251688966640019305e-03,4.565423141484278163e-02,3.605041360760946525e-03
5.517578125000000000e-01,-4.587949441070920953e-02,-6.678751564770052471e-04,4.586769415155324964e-02,1.335333901052231272e-03,-4.584409361019655543e-02,-2.001956900529140021e-03,4.580869374678538802e-02,2.667319066463183508e-03,-4.576149855788226584e-02,-3.330986905758117136e-03,4.570251824687374120e-02,3.992516170835964072e-03,-4.563177358764470420e-02,-4.651449946184898002e-03,4.554930152666585019e-02,5.307317327295335563e-03,-4.545516198824732512e-02,-5.959632855357392851e-03,4.534944570945499687e-02,6.607896855547398807e-03
5.527343750000000000e-01,-4.587813930844112514e-02,-9.712371375826510129e-04,4.585550147288432188e-02,1.941695419449893448e-03,-4.581024309510609016e-02,-2.910593233054652781e-03,4.574239989627417596e-02,3.877143601171976345e-03,-4.565202832707900005e-02,-4.840551884380916818e-03,4.553920908989982086e-02,5.800013977001168899e-03,-4.540405193041059662e-02,-6.754715204736906793e-03,4.524670170498937272e-02,7.703830151001216792e-03,-4.506734563746912087e-02,-8.646523637771283410e-03,4.486622152900671817e-02,9.581953050304377675e-03
5.537109375000000000e-01,-4.587628258920210811e-02,-1.274556642975106791e-03,4.583879677449311657e-02,2.547717302900794848e-03,-4.576387326016607970e-02,-3.818084259513240559e-03,4.565160951885641888e-02,5.084256534940259295e-03,-4.550215488618945120e-02,-6.344828821062859468e-03,4.531571435724166680e-02,7.598391109784862103e-03,-4.509255368305373907e-02,-8.843529307396741021e-03,4.483300571745677671e-02,1.007882712902360457e-02,-4.453747785507247703e-02,-1.130286955513732164e-02,4.420646023710927269e-02,1.251424806948652976e-02
5.546875000000000000e-01,-4.587392427329284317e-02,-1.577820407395247706e-03,4.581758170006307307e-02,3.153293548059653804e-03,-4.570499677762530910e-02,-4.724072886042966594e-03,4.553637123570027090e-02,6.287813635801605544e-03,-4.531201087703355668e-02,-7.842174374358095237e-03,4.503232942423453927e-02,9.384819574201064274e-03,-4.469785360178823996e-02,-1.091342340872637935e-02,4.430922932955632526e-02,1.242567518827074335e-02,-4.386722877440989155e-02,-1.391928675205121764e-02,4.337275782577527938e-02,1.539200204593220433e-02
5.556640625000000000e-01,-4.587106438649852375e-02,-1.881015168021712199e-03,4.579185833708272757e-02,3.758318229530667118e-03,-4.563362973763016028e-02,-5.628202609969802650e-03,4.539674676061430936e-02,7.486973158671958450e-03,-4.508176458191177211e-02,-9.330952774983575573e-03,4.468942881836079906e-02,1.115649016485683286e-02,-4.422067996141611917e-02,-1.295996914106976351e-02,4.367665859190097283e-02,1.473781987210280933e-02,-4.305871100806389629e-02,-1.648653242602540411e-02,4.236839470085315695e-02,1.820267281955768521e-02
5.566406250000000000e-01,-4.586770296008816500e-02,-2.184127665050924604e-03,4.576162921664038430e-02,4.362685518395804408e-03,-4.554979164382735868e-02,-6.530117660090048806e-03,4.523281086699727088e-02,8.680896434050075841e-03,-4.481161977467103957e-02,-1.080953761280846991e-02,4.428746572426691536e-02,1.291061688350090240e-02,-4.366191321156228516e-02,-1.497878808867995903e-02,4.293684668253328063e-02,1.700880364611935189e-02,-4.211447298893133268e-02,-1.899553747877928342e-02,4.119732277446926105e-02,2.093401060004945746e-02
5.576171875000000000e-01,-4.586384003081458299e-02,-2.487144642276934922e-03,4.572689731317489126e-02,4.966289700725920464e-03,-4.545350540803407696e-02,-7.429463136664692449e-03,4.504465134779488816e-02,9.868748454567323122e-03,-4.450181554035972931e-02,-1.227631361361981172e-02,4.382697138482474775e-02,1.464444132007874239e-02,-4.302258435212610865e-02,-1.696556115497834666e-02,4.209161009334079495e-02,1.923228393325499691e-02,-4.103749093761065864e-02,-2.143743855389920044e-02,3.986414991526356782e-02,2.357411135531655225e-02
5.585937500000000000e-01,-4.585947564091379797e-02,-2.790052847671228679e-03,4.568766604418314503e-02,5.569025196071906991e-03,-4.534479734397622863e-02,-8.325885151071020160e-03,4.483236896848358938e-02,1.104969845897586442e-02,-4.415262606363122566e-02,-1.372967840372227473e-02,4.330855439903001647e-02,1.635523699040435097e-02,-4.230387303094811091e-02,-1.891603780290555467e-02,4.114302416994566891e-02,2.140205082781336879e-02,-3.983115948141027068e-02,-2.380360934769076148e-02,3.837412181760498781e-02,2.611146869301935597e-02
5.595703125000000000e-01,-4.585460983810465962e-02,-3.092839033962396702e-03,4.564393926988380423e-02,6.170786575932682774e-03,-4.522369716009742857e-02,-9.219030965056230695e-03,4.459607741310787216e-02,1.222292051316755182e-02,-4.376436038608360474e-02,-1.516804426044522647e-02,4.273289991766503204e-02,1.804031362362772117e-02,-4.150710536720075838e-02,-2.082604514859465183e-02,4.009341801601956634e-02,2.351204443896653257e-02,-3.849928095454657750e-02,-2.608569108261471481e-02,3.673310136112485635e-02,2.853502400905928368e-02
5.605468750000000000e-01,-4.584924267558826427e-02,-3.395489959215224410e-03,4.559572129283721159e-02,6.771468582196012859e-03,-4.509023795144009167e-02,-1.010854912953845774e-02,4.433590322339817091e-02,1.338759408781637142e-02,-4.333736213274986399e-02,-1.658983984664388900e-02,4.210076873778908352e-02,1.969702139275614911e-02,-4.063375150451995627e-02,-2.269149688891205704e-02,3.894536877453576296e-02,2.555637181528106969e-02,-3.704605341325752088e-02,-2.827562203565475718e-02,3.494754554178461370e-02,3.083421468446524011e-02
5.615234375000000000e-01,-4.584337421204749685e-02,-3.697992387409983640e-03,4.554301685752244061e-02,7.370966145550258974e-03,-4.494445619060086911e-02,-1.099408962290059251e-02,4.405198573100425202e-02,1.454290463224144556e-02,-4.287200920798091286e-02,-1.799351192730069132e-02,4.141299629725296583e-02,2.132275508157619251e-02,-3.968542289839199072e-02,-2.450840204376580206e-02,3.770169529999936597e-02,2.752932340300343408e-02,-3.547605740360792320e-02,-3.036566601730547252e-02,3.302448006524730251e-02,3.299902012062114892e-02
5.625000000000000000e-01,-4.583700451164630929e-02,-4.000333089021337191e-03,4.548583114987022474e-02,7.969174403862631581e-03,-4.478639171776328115e-02,-1.187530398872207668e-02,4.374447698287834557e-02,1.568804414408818751e-02,-4.236871346099083807e-02,-1.937752706635077066e-02,4.067049157056680520e-02,2.291495818142426366e-02,-3.866386934280134635e-02,-2.627287349447833889e-02,3.636545123719306383e-02,2.942538899213808026e-02,-3.379424152369354950e-02,-3.234843970057469514e-02,3.097147170252205137e-02,3.502000541219724150e-02
5.634765625000000000e-01,-4.583013364402889478e-02,-4.302498841596736831e-03,4.542416979675251154e-02,8.565988720521215682e-03,-4.461608772980990567e-02,-1.275184547289518258e-02,4.341354165984913360e-02,1.682221173442991977e-02,-4.182792032135946442e-02,-2.074037330187793529e-02,3.987423586758021693e-02,2.447112691136327234e-02,-3.757097574162496928e-02,-2.798113629995607754e-02,3.493991752343237472e-02,3.123927310578290817e-02,-3.200590682575255030e-02,-3.421693870345714900e-02,2.879659851665463885e-02,3.688836246744506275e-02
5.644531250000000000e-01,-4.582276168431919511e-02,-4.604476430334882020e-03,4.535803886542913443e-02,9.161304702737885566e-03,-4.443359076851723793e-02,-1.362336916007131360e-02,4.305935698842998371e-02,1.794461418789440946e-02,-4.125010840481626445e-02,-2.208056179785181788e-02,3.902528153656250470e-02,2.598881415544323017e-02,-3.640875863073106400e-02,-2.962953577286454518e-02,3.342859433273952241e-02,3.296590978974225927e-02,-3.011669010734793414e-02,-3.596456233274070852e-02,2.650841807761457336e-02,3.859594839664160643e-02
5.654296875000000000e-01,-4.581488871311983901e-02,-4.906252648663433566e-03,4.528744486295076255e-02,9.755018219808094318e-03,-4.423895070783660788e-02,-1.448953210938364392e-02,4.268211264590830722e-02,1.905446651742380079e-02,-4.063578908965276987e-02,-2.339662847060077627e-02,3.812475057339741180e-02,2.746563331085542792e-02,-3.517936245719845145e-02,-3.121454529853033913e-02,3.183519248171606808e-02,3.460047676111060316e-02,-2.813254614428658748e-02,-3.758513690173381078e-02,2.411593379044499677e-02,4.013532100137236214e-02
5.664062500000000000e-01,-4.580651481651139972e-02,-5.207814298816854787e-03,4.521239473551830895e-02,1.034702542132534195e-02,-4.403222074026394428e-02,-1.534999348939284670e-02,4.228201065876743825e-02,2.015099251327971686e-02,-3.998550606414002367e-02,-2.468713558824453883e-02,3.717383313872935774e-02,2.889926204092728088e-02,-3.388505562252321079e-02,-3.273277387984228209e-02,3.016362431821601950e-02,3.613840887631322718e-02,-2.605972892127750989e-02,-3.907293753954214910e-02,2.162855946916568753e-02,4.149977120998116914e-02
5.673828125000000000e-01,-4.579764008605138187e-02,-5.509148192413327629e-03,4.513289586779984514e-02,1.093722275534610155e-02,-4.381345736230347898e-02,-1.620441471220298094e-02,4.185926529449462280e-02,2.123342528590944217e-02,-3.929983484535054528e-02,-2.595067334133861758e-02,3.617378598502236225e-02,3.028744592705752761e-02,-3.252822629711247387e-02,-3.418097339201001117e-02,2.841799411519042862e-02,3.757541088098769605e-02,-2.390477191948858077e-02,-4.042270841485089833e-02,1.905608229582157059e-02,4.268335231782167949e-02
5.683593750000000000e-01,-4.578826461877334719e-02,-5.810241151031738174e-03,4.504895608220377268e-02,1.152550698650294664e-02,-4.358272035902754221e-02,-1.705245956669423218e-02,4.141410294683441767e-02,2.230100780229438834e-02,-3.857938226981088431e-02,-2.718586138301512523e-02,3.512593079560955706e-02,3.162800201384825816e-02,-3.111137801378828158e-02,-3.555604553165891274e-02,2.660258799329007218e-02,3.890746940609906418e-02,-2.167446752313622813e-02,-4.162968130276895745e-02,1.640862431042342667e-02,4.368090590487326563e-02
5.693359375000000000e-01,-4.577838851718552676e-02,-6.111080006787893669e-03,4.496058363810907788e-02,1.211177521406203890e-02,-4.334007278773836097e-02,-1.789379435082062361e-02,4.094676201454700015e-02,2.335299341540427592e-02,-3.782478595643601338e-02,-2.839135033693739041e-02,3.403165243792867500e-02,3.291882224185933153e-02,-2.963712504843241807e-02,-3.685504844539456981e-02,2.472186339696986340e-02,4.013086417678328466e-02,-1.937584561001695974e-02,-4.268959242914587698e-02,1.369660258330831007e-02,4.448808431776350714e-02
5.703125000000000000e-01,-4.576801188927013403e-02,-6.411651602910416019e-03,4.486778723105274563e-02,1.269592488992226341e-02,-4.308558096073532295e-02,-1.872808800292031714e-02,4.045749277373836272e-02,2.438864638638825119e-02,-3.703671374222021473e-02,-2.956582327142075542e-02,3.289239713325217002e-02,3.415787676258674049e-02,-2.810818759629540517e-02,-3.807520302365550308e-02,2.278043814993421790e-02,4.124217840261520940e-02,-1.701615139346403585e-02,-4.359869753285720850e-02,1.093068822663092847e-02,4.510136961821360063e-02
5.712890625000000000e-01,-4.575713484848199786e-02,-6.711942794316226764e-03,4.477057599187428405e-02,1.327785383655257292e-02,-4.281931442719276448e-02,-1.955501223198712751e-02,3.994655724382920048e-02,2.540724239913656063e-02,-3.621586309118420000e-02,-3.070799713810956622e-02,3.170967054533073426e-02,3.534321713045260327e-02,-2.652738675286997819e-02,-3.921389884638864370e-02,2.078307911679678696e-02,4.223830832028239307e-02,-1.460282258557040781e-02,-4.435378509284895743e-02,8.121764406265297512e-03,4.551808891532385659e-02
5.722656250000000000e-01,-4.574575751374711924e-02,-7.011940448185278313e-03,4.466895948581692255e-02,1.385746026486450039e-02,-4.254134595415303560e-02,-2.037424164685136888e-02,3.941422904723508591e-02,2.640806906685356364e-02,-3.536296047710195400e-02,-3.181662417363812639e-02,3.048503579047650777e-02,3.647297936678651348e-02,-2.489763930858989935e-02,-4.026869976782783411e-02,1.873469049879341111e-02,4.311647186201211790e-02,-1.214346595365899811e-02,-4.495218767321439157e-02,5.280883519329554292e-03,4.573642601487577092e-02
5.732421875000000000e-01,-4.573388000946168597e-02,-7.311631444535021500e-03,4.456294771158673257e-02,1.443464279201683333e-02,-4.225175150664023382e-02,-2.118545388422013107e-02,3.886079326283301688e-02,2.739042643028767945e-02,-3.447876074055245682e-02,-3.289049326274500612e-02,2.922011137171573458e-02,3.754538689098056714e-02,-2.322195236695885276e-02,-4.123734912842635242e-02,1.664030179228669776e-02,4.387421642554313606e-02,-9.645833343894285802e-03,-4.539179134622640943e-02,2.419223705828805419e-03,4.575542933487962427e-02
5.742187500000000000e-01,-4.572150246549053221e-02,-7.611002676794167976e-03,4.445255110036864382e-02,1.500930045914914551e-02,-4.195061022690006053e-02,-2.198832973552574885e-02,3.828654627329228927e-02,2.835362744726952627e-02,-3.356404642086695950e-02,-3.392843126135132448e-02,2.791656903974107373e-02,3.855875331420914598e-02,-2.150341779603963388e-02,-4.211777458279444830e-02,1.450505543962790633e-02,4.450942572394062102e-02,-7.117797247607991762e-03,-4.567104316003641612e-02,-4.519551344680692532e-04,4.557501605286915641e-02
5.751953125000000000e-01,-4.570862501716584092e-02,-7.910041052375806417e-03,4.433778051480003618e-02,1.558133274904113796e-02,-4.163800441277136499e-02,-2.278255327253299323e-02,3.769179560635226023e-02,2.929699847321639433e-02,-3.261962706356139746e-02,-3.492930427815701955e-02,2.657613158349085569e-02,3.951148509131879871e-02,-1.974520652354105205e-02,-4.290809253331069606e-02,1.233419420269802474e-02,4.502032569612422069e-02,-4.567325987353406183e-03,-4.578895662466018340e-02,-3.321355646855375481e-03,4.519597246686801739e-02
5.761718750000000000e-01,-4.569524780528547159e-02,-8.208733493250172653e-03,4.421864724790209450e-02,1.615063960369493221e-02,-4.131401949519502431e-02,-2.356781197165558339e-02,3.707685977013117085e-02,3.021987973226632554e-02,-3.164633850386808223e-02,-3.589201891335629113e-02,2.520057055327487236e-02,4.040208402672017252e-02,-1.795056268602939972e-02,-4.360661215992399364e-02,1.013304829012976263e-02,4.540548946160116728e-02,-2.002458600901569751e-03,-4.574511519687007866e-02,-6.177687473893037941e-03,4.461995056845475399e-02
5.771484375000000000e-01,-4.568137097611157244e-02,-8.507066936516300901e-03,4.409516302196833659e-02,1.671712144183663470e-02,-4.097874401486714668e-02,-2.434379683693289192e-02,3.644206808255482516e-02,3.112162577871307317e-02,-3.064504212700024099e-02,-3.681552345311788627e-02,2.379170391945644239e-02,4.122914963033916941e-02,-1.612279764305962759e-02,-4.421183903752365363e-02,7.907022269817763280e-03,4.566384130556753324e-02,5.687204976555710386e-04,-4.553967375168304493e-02,-9.009711680076715537e-03,4.384946084286229367e-02
5.781250000000000000e-01,-4.566699468136906082e-02,-8.805028334973662857e-03,4.396733998741134825e-02,1.728067917633499193e-02,-4.063226959804185773e-02,-2.511020252161838898e-02,3.578776049499642065e-02,3.200160594841851974e-02,-2.961662410580392230e-02,-3.769880901852552813e-02,2.235139366978440914e-02,4.199138131992458112e-02,-1.426528386727091147e-02,-4.472247833313842263e-02,5.661581798851634748e-03,4.579465968324657188e-02,3.138106999827484575e-03,-4.517335803524643451e-02,-1.180628497417587561e-02,4.288786132749067975e-02
5.791015625000000000e-01,-4.565211907824371501e-02,-9.102604657692490997e-03,4.383519072156721180e-02,1.784121423153326585e-02,-4.027469093149118468e-02,-2.586672744833250215e-02,3.511428741022139949e-02,3.285920479988722886e-02,-2.856199461647260240e-02,-3.854091066772401264e-02,2.088154334855108971e-02,4.268758046624730046e-02,-1.238144872172066216e-02,-4.513743757612491414e-02,3.402240203453644075e-03,4.579757923507397216e-02,5.697602247353869553e-03,-4.464746210105426105e-02,-1.455640355523578518e-02,4.173934297652049513e-02
5.800781250000000000e-01,-4.563674432938065462e-02,-9.399782890583822589e-03,4.369872822745793361e-02,1.839862856049186493e-02,-3.990610573662835281e-02,-2.661307392773179514e-02,3.442200949473567945e-02,3.369382254469463489e-02,-2.748208703301801767e-02,-3.934090845006602000e-02,1.938409554082816399e-02,4.331665227797628498e-02,-1.047476813593801841e-02,-4.545582899541839028e-02,1.134544941872634707e-03,4.567259180710229322e-02,8.239138759024376354e-03,-4.396384373855016792e-02,-1.724924640972117298e-02,4.040891139541167437e-02
5.810546875000000000e-01,-4.562087060288254337e-02,-9.696550036968606956e-03,4.355796593251191895e-02,1.895282466213817768e-02,-3.952661474280202286e-02,-2.734894827564874481e-02,3.371129748563706646e-02,3.450487546696783675e-02,-2.637785710121015939e-02,-4.009792841110865202e-02,1.786102930510531997e-02,4.387760752326635288e-02,-8.548760192365785493e-03,-4.567697141884571876e-02,-1.135936016527870152e-03,4.542004647377371335e-02,1.075470565922858300e-02,-4.312491791026726307e-02,-1.987421788943798465e-02,3.890236502489511500e-02
5.820312500000000000e-01,-4.560449807230759767e-02,-9.992893118146019965e-03,4.341291768724293842e-02,1.950370559832145453e-02,-3.913632165976813765e-02,-2.807406092865495986e-02,3.298253199207359931e-02,3.529179633162526919e-02,-2.525028209271807864e-02,-4.081114354736134486e-02,1.631435755772510376e-02,4.436956408535118468e-02,-6.606978635024680739e-03,-4.580039173043701922e-02,-3.403627862543652603e-03,4.504064856299829639e-02,1.323637392808635349e-02,-4.213364822068798449e-02,-2.242098940270025736e-02,3.722626986953812139e-02
5.830078125000000000e-01,-4.558762691666779637e-02,-1.028879917396119392e-02,4.326359776388698231e-02,2.005117501076858141e-02,-3.873533314934751032e-02,-2.878812655800329356e-02,3.223610329141505387e-02,3.605403478109021898e-02,-2.410035994019948252e-02,-4.147977470974293507e-02,1.474612441257032100e-02,4.479174834969504304e-02,-4.653006312376849543e-03,-4.582582588261823603e-02,-5.662962635197638962e-03,4.453545768626028523e-02,1.567632139357027707e-02,-4.099353644696140248e-02,-2.487954005469773106e-02,3.538793088102371032e-02
5.839843750000000000e-01,-4.557025732042709748e-02,-1.058425526337201418e-02,4.311002085499827940e-02,2.059513713793896528e-02,-3.832375879627662740e-02,-2.949086418190341452e-02,3.147241112024710269e-02,3.679105772020066500e-02,-2.292910835410470749e-02,-4.210309145475975290e-02,1.315840247951999796e-02,4.514349642052140760e-02,-2.690448566488238061e-03,-4.575321946111922389e-02,-7.908392892993039089e-03,4.390588477925425753e-02,1.806685738684593243e-02,-3.970861016846246455e-02,-2.724019607715537361e-02,3.339536012086623956e-02
5.849609375000000000e-01,-4.555238947349909279e-02,-1.087924846501490787e-02,4.295220207200334955e-02,2.113549683177476379e-02,-3.790171107825963948e-02,-3.018199727608705113e-02,3.069186446029911752e-02,3.750234968904579691e-02,-2.173756392197725984e-02,-4.268041284247584694e-02,1.155329012524495928e-02,4.542425516480709524e-02,-7.229265806867279064e-04,-4.558272780138850760e-02,-1.013440533478448917e-02,4.315368816131592150e-02,2.040044698311627505e-02,-3.828340853889243556e-02,-2.949366889213790588e-02,3.125724184131802030e-02
5.859375000000000000e-01,-4.553402357124515520e-02,-1.117376587777014693e-02,4.279015694371422068e-02,2.167215957434390564e-02,-3.746930533522958851e-02,-3.086125388261903163e-02,2.989488131942162966e-02,3.818741322346894812e-02,-2.052678119104715815e-02,-4.321110818040311413e-02,9.932908699962118490e-03,4.563358308209779224e-02,1.245929302008673932e-03,-4.531471565626585263e-02,-1.233553433682232220e-02,4.228096862465356015e-02,2.266973475156391568e-02,-3.672296625118273705e-02,-3.163109166022966268e-02,2.898289463665767660e-02
5.869140625000000000e-01,-4.551515981447214892e-02,-1.146779462132598709e-02,4.262390141480029010e-02,2.220503149437277543e-02,-3.702665973782773984e-02,-3.152836671691156001e-02,2.908188850772944201e-02,3.884576920298465907e-02,-1.929783173492983020e-02,-4.369459771249886715e-02,8.299399733813460356e-03,4.577115099877921561e-02,3.212486277359450151e-03,-4.494975641562378582e-02,-1.450637537273299048e-02,4.129016356709504232e-02,2.486756793953164360e-02,-3.503279575184829742e-02,-3.364405416928074877e-02,2.658223082981487836e-02
5.878906250000000000e-01,-4.549579840943043796e-02,-1.176132183674181986e-02,4.245345184421971119e-02,2.273401938366587799e-02,-3.657389525510904710e-02,-3.218307327289965381e-02,2.825332140903140388e-02,3.947695718586666236e-02,-1.805180320525615056e-02,-4.413035325251819102e-02,6.654922106574768723e-03,4.583674258571138888e-02,5.173115782920905889e-03,-4.448863087964721741e-02,-1.664159828348426781e-02,4.018404018473655664e-02,2.698701901786514437e-02,-3.321886776761963367e-02,-3.552463592644164447e-02,2.406571327133871785e-02
5.888671875000000000e-01,-4.547593956781141589e-02,-1.205433468701084046e-02,4.227882500360943818e-02,2.325903071340963343e-02,-3.611113562148291628e-02,-3.282511592633610698e-02,2.740962374766790777e-02,4.008053573117167923e-02,-1.678979836907288845e-02,-4.451789876102852511e-02,5.001649194435018805e-03,4.583025469841175287e-02,7.124200193228152032e-03,-4.393232558837587703e-02,-1.873596036475311949e-02,3.896568774350636644e-02,2.902140751635562052e-02,-3.128759021314611588e-02,-3.726543732327779884e-02,2.144430973899273674e-02
5.898437500000000000e-01,-4.545558350674541032e-02,-1.234682035762123611e-02,4.210003807563503231e-02,2.377997365035703151e-02,-3.563850730289842839e-02,-3.345424203616559344e-02,2.655124735088266671e-02,4.065608270747532449e-02,-1.551293413286574698e-02,-4.485681086545757756e-02,3.341765997616305117e-03,4.575169753925226873e-02,9.062139494802414624e-03,-4.328203071108324002e-02,-2.078431923956221630e-02,3.763850895122647366e-02,3.096432108045702944e-02,-2.924578555428140880e-02,-3.885960875133701725e-02,1.872944513671788436e-02
5.908203125000000000e-01,-4.543473044879908773e-02,-1.263876605711664394e-02,4.191710865230015987e-02,2.429675707289096626e-02,-3.515613946228254849e-02,-3.407020404393763108e-02,2.567865190685436269e-02,4.120319558810262711e-02,-1.422234055406876307e-02,-4.514671932260467396e-02,1.677466252632011517e-03,4.560119464141643153e-02,1.098335792866086957e-02,-4.253913750000758859e-02,-2.278164548457882813e-02,3.620621045427001305e-02,3.280963568290770627e-02,-2.710066670691772817e-02,-4.030087755360760998e-02,1.593295170129531771e-02
5.917968750000000000e-01,-4.541338062197308734e-02,-1.293015901765554379e-02,4.173005473321524106e-02,2.480929058696272962e-02,-3.466416392424218063e-02,-3.467275957122015195e-02,2.479230471851908563e-02,4.172149173264754624e-02,-1.291915984093444832e-02,-4.538730742311166549e-02,1.094953299834555260e-05,4.537898267463984919e-02,1.288431058807324066e-02,-4.170523531388269783e-02,-2.472303497907318501e-02,3.467279248535614505e-02,3.455153492655013703e-02,-2.485981155650922661e-02,-4.158357270581991560e-02,1.306701743372416097e-02
5.927734375000000000e-01,-4.539153425969967570e-02,-1.322098649556984439e-02,4.153889472382665121e-02,2.531748454190368286e-02,-3.416271513903779838e-02,-3.526167151497403007e-02,2.389268045331442020e-02,4.221060865458454298e-02,-1.160454534165047610e-02,-4.557831233745086863e-02,-1.655581657768239769e-03,4.508541107304087081e-02,1.476148995939220200e-02,-4.078210821763581656e-02,-2.660372094621636305e-02,3.304253769139443159e-02,3.618452837750597145e-02,-2.253113618829764506e-02,-4.270264713047732669e-02,1.014413298006634594e-02
5.937500000000000000e-01,-4.536919160083996427e-02,-1.351123577192187702e-02,4.134364743360553762e-02,2.582125004610645591e-02,-3.365193014584024617e-02,-3.583670814085233858e-02,2.298026088897982266e-02,4.267020427478480926e-02,-1.027966052359695869e-02,-4.571952540305182500e-02,-3.319924797025892906e-03,4.472094148562625465e-02,1.661143239388831669e-02,-3.977173116552799870e-02,-2.841908565715173945e-02,3.131999917258104782e-02,3.770346887092109606e-02,-2.012286692280700756e-02,-4.365369755581557931e-02,7.177037193269062906e-03
5.947265625000000000e-01,-4.534635288968159178e-02,-1.380089415306095905e-02,4.114433207419705696e-02,2.632049898257366599e-02,-3.313194853527973854e-02,-3.639764317438677621e-02,2.205553465554901602e-02,4.309995716075975397e-02,-8.945677943648316574e-03,-4.581079235225436058e-02,-4.979880253907581489e-03,4.428614705033640658e-02,1.843072449864850693e-02,-3.867626577590260739e-02,-3.016467176910268486e-02,2.950998776615249355e-02,3.910356873473321004e-02,-1.764351125539543111e-02,-4.443298184155160258e-02,4.178661613222812120e-03
5.957031250000000000e-01,-4.532301837593564336e-02,-1.408994897117831803e-02,4.094096825753010260e-02,2.681514402433105015e-02,-3.260291241129769507e-02,-3.694425589002568039e-02,2.111899697367313616e-02,4.349956675146512269e-02,-7.603778210430333154e-03,-4.585201348083740164e-02,-6.633254196399627350e-03,4.378171149277052671e-02,2.021600943474556253e-02,-3.749805570658080317e-02,-3.183619326967699475e-02,2.761755861031182577e-02,4.038041488032458742e-02,-1.510182780252429351e-02,-4.503743370324883588e-02,1.162074107029459867e-03
5.966796875000000000e-01,-4.529918831473431912e-02,-1.437838758486119188e-02,4.073357599388748029e-02,2.730509864970241327e-02,-3.206496635231143727e-02,-3.747633119798861323e-02,2.017114938941396915e-02,4.386875356750748883e-02,-6.255148939451504742e-03,-4.584314375694052007e-02,-8.277861490755988871e-03,4.320842805101065415e-02,2.196399311105798682e-02,-3.623962164079939235e-02,-3.342954600049717617e-02,2.564799702585222885e-02,4.152998271249506296e-02,-1.250679536091174431e-02,-4.546467477736262919e-02,-1.859578084887136135e-03
5.976562500000000000e-01,-4.527486296662790871e-02,-1.466619737964564539e-02,4.052217568993696228e-02,2.779027715744366092e-02,-3.151825737170313446e-02,-3.799365972890324239e-02,1.921249950564978340e-02,4.420725940660676090e-02,-4.900983702033063008e-03,-4.578419287025881773e-02,-9.911528589416948587e-03,4.256719822823388372e-02,2.367145026231174190e-02,-3.490365589441670607e-02,-3.494081773431614163e-02,2.360680375490907187e-02,4.254864881491078610e-02,-9.867581188873859530e-03,-4.571302397949257579e-02,-4.873125648604210991e-03
5.986328125000000000e-01,-4.525004259758201586e-02,-1.495336576856832848e-02,4.030678814672328941e-02,2.827059468173341583e-02,-3.096293487764292807e-02,-3.849603791619136267e-02,1.824356071023804093e-02,4.451484752417837060e-02,-3.542480968967622046e-03,-4.567522522145752578e-02,-1.153209640361548514e-02,4.185903037507497648e-02,2.533523040012892330e-02,-3.349301665592521043e-02,-3.636629778087649423e-02,2.149967959806692308e-02,4.343320237104511539e-02,-7.193508621903022503e-03,-4.578150411901996814e-02,-7.865434592726630939e-03
5.996093750000000000e-01,-4.522472747897465783e-02,-1.523988019271679643e-02,4.008743455762160679e-02,2.874596720701742478e-02,-3.039915063225766614e-02,-3.898326807617141787e-02,1.726485190107920203e-02,4.479130279890751465e-02,-2.180843049842332536e-03,-4.551635985181756716e-02,-1.313742315687404204e-02,4.108503810396911538e-02,2.695226362610341278e-02,-3.201072187159281768e-02,-3.770248609792747202e-02,1.933250949272770705e-02,4.418085528461197786e-02,-4.494024136884929715e-03,-4.566984574410305059e-02,-1.082346349046663971e-02
6.005859375000000000e-01,-4.519891788759328177e-02,-1.552572812177894189e-02,3.986413650625195149e-02,2.921631158270443507e-02,-2.982705871015629839e-02,-3.945515848584627699e-02,1.627689720823055630e-02,4.503643188320123614e-02,-8.172750289639079974e-04,-4.530777031318968667e-02,-1.472538721562153402e-02,4.024643853796673609e-02,2.851956629617625333e-02,-3.045994278881597808e-02,-3.894610188502857506e-02,1.711134607720810052e-02,4.478925096759362595e-02,-1.778663981304457820e-03,-4.537848820190110155e-02,-1.373432031829778695e-02
6.015625000000000000e-01,-4.517261410563178092e-02,-1.581089705459091943e-02,3.963691596435543751e-02,2.968154553771035556e-02,-2.924681545632357160e-02,-3.991152345834520637e-02,1.528022571321760968e-02,4.525006333841190276e-02,5.470163011715963378e-04,-4.504968447839800133e-02,-1.629388989318883083e-02,3.934455039677597910e-02,3.003424652586129256e-02,-2.884399717149738890e-02,-4.009409163903943085e-02,1.484239278646822847e-02,4.525647176816159634e-02,9.429795146738816775e-04,-4.490857790985564035e-02,-1.658531864346237533e-02
6.025390625000000000e-01,-4.514581642068728196e-02,-1.609537451968362856e-02,3.940579528963270017e-02,3.014158769484914097e-02,-2.865857944339294042e-02,-4.035218341599131064e-02,1.427537116569380093e-02,4.543204775473829587e-02,1.910823507920980961e-03,-4.474238429230159575e-02,-1.784085822347704353e-02,3.838079192304172382e-02,3.149350952616124244e-02,-2.716634220196399718e-02,-4.114363665151710148e-02,1.253198652668469082e-02,4.558104501508009054e-02,3.661291824244198613e-03,-4.426196384483122720e-02,-1.936403291544944519e-02
6.035156250000000000e-01,-4.511852512575712654e-02,-1.637914807582865201e-02,3.917079722354341320e-02,3.059635758506676004e-02,-2.806251142831070813e-02,-4.077696496096391149e-02,1.326287169760060128e-02,4.558225785571989180e-02,3.272939587102589518e-03,-4.438620546378482801e-02,-1.936424770063325737e-02,3.735667865212170813e-02,3.289466276032965847e-02,-2.543056708461053847e-02,-4.209215992961160002e-02,1.018657997705424076e-02,4.576194765953751215e-02,6.366670188409763106e-03,-4.344119026786343735e-02,-2.205835262046542539e-02
6.044921875000000000e-01,-4.509074051923574189e-02,-1.666220531258187990e-02,3.893194488906898815e-02,3.104577566151679041e-02,-2.745877430840358221e-02,-4.118570094353053018e-02,1.224326953498027122e-02,4.570058858725164347e-02,4.632159031225845970e-03,-4.398153709901331254e-02,-2.086204498111221203e-02,3.627382102886776705e-02,3.423512091196400514e-02,-2.364038536709288721e-02,-4.293733252346687568e-02,7.812723568258626503e-03,4.579860949977773710e-02,9.049557538862008574e-03,-4.244948671314314331e-02,-2.465653506287566674e-02
6.054687500000000000e-01,-4.506246290491106032e-02,-1.694453385082647298e-02,3.868926178843732494e-02,3.148976331347427826e-02,-2.684753307686079532e-02,-4.157823052781915718e-02,1.121711070759668499e-02,4.578695719105687484e-02,5.987278896396111376e-03,-4.352882127635675918e-02,-2.233227054455373672e-02,3.513392187515917975e-02,3.551241065526251212e-02,-2.179962699549925498e-02,-4.367707924459127145e-02,5.417047187920541462e-03,4.569091497836511723e-02,1.170047625945247818e-02,-4.129075528062416123e-02,-2.714725654357799667e-02
6.064453125000000000e-01,-4.503369259196158408e-02,-1.722612134331422129e-02,3.844277180081014100e-02,3.192824288008622863e-02,-2.622895477764382310e-02,-4.195439925510665441e-02,1.018494475651854012e-02,4.584130326256685012e-02,7.337099866950733129e-03,-4.302855256344179785e-02,-2.377298130995812026e-02,3.393877371217102201e-02,3.672417521864323325e-02,-1.991223012049646302e-02,-4.430958376115677610e-02,3.006241664147132897e-03,4.543920354641946269e-02,1.431006166698990667e-02,-3.996955528225817206e-02,-2.951966171225728006e-02
6.074218750000000000e-01,-4.500442989495270080e-02,-1.750695547520552189e-02,3.819249917993345483e-02,3.236113766395586067e-02,-2.560320845983546020e-02,-4.231405910459765801e-02,9.147324439822562131e-03,4.586358879316638354e-02,8.680427316883931529e-03,-4.248127747686392119e-02,-2.518227320370304903e-02,3.269025594158750381e-02,3.786817873330514811e-02,-1.798223267198153022e-02,-4.483329305771618922e-02,5.870400788738592028e-04,4.504426859367251235e-02,1.686909509308874913e-02,-3.849108530226758723e-02,-3.176341087842847466e-02
6.083984375000000000e-01,-4.497467513383356097e-02,-1.778702396460800014e-02,3.793846855175098814e-02,3.278837194455783838e-02,-2.497046513144117463e-02,-4.265706855166990358e-02,8.104805436573828820e-03,4.585379819677684599e-02,1.001607236712162563e-02,-4.188759388514713689e-02,-2.655828367600717582e-02,3.139033189019394682e-02,3.894231035870708568e-02,-1.601376372026387662e-02,-4.524692124838892299e-02,-1.833801036801788100e-03,4.450735494771820150e-02,1.936853645020317552e-02,-3.686116274204559451e-02,-3.386872507507061175e-02
6.093750000000000000e-01,-4.494442863393306037e-02,-1.806631456311344128e-02,3.768070491198134003e-02,3.320987099148367538e-02,-2.433089771265464774e-02,-4.298329262356380409e-02,7.057946049241627107e-03,4.581193832075619587e-02,1.134285293770927704e-02,-4.124815035560522314e-02,-2.789919416251521178e-02,3.004104572249429936e-02,3.994458817735297568e-02,-1.401103464225979776e-02,-4.554945273415133417e-02,-4.249520572776385036e-03,4.383015495033923403e-02,2.179955616680285396e-02,-3.508620093016903696e-02,-3.582642867845192702e-02
6.103515625000000000e-01,-4.491369072595691181e-02,-1.834481505633383386e-02,3.741923362365800337e-02,3.362556107751277223e-02,-2.368468098860118665e-02,-4.329260295249362511e-02,6.007306904710546513e-03,4.573803844111030276e-02,1.265959479398312201e-02,-4.056364544581671228e-02,-2.920323248775040861e-02,2.864451922620887825e-02,4.087316285169612096e-02,-1.197833011159945941e-02,-4.574014469648070985e-02,-6.653371722885720839e-03,4.301480312327772559e-02,2.415356637887643154e-02,-3.317318388759003811e-02,-3.762798939839357565e-02
6.113281250000000000e-01,-4.488246174598358590e-02,-1.862251326443516847e-02,3.715408041463420796e-02,3.403536949150892665e-02,-2.303199156157139868e-02,-4.358487782615945438e-02,4.953450654046882493e-03,4.563215024201813796e-02,1.396513258579783374e-02,-3.983482694048845474e-02,-3.046867520725956430e-02,2.720294847570764452e-02,4.172632103641642914e-02,-9.919998931920699647e-03,-4.581852892122927762e-02,-9.038640827900693009e-03,4.206386944026231645e-02,2.642225126757447723e-02,-3.112963884729908967e-02,-3.926555546468357000e-02
6.123046875000000000e-01,-4.485074203546086241e-02,-1.889939704267034823e-02,3.688527137505114017e-02,3.443922455113846565e-02,-2.237300780275792295e-02,-4.386000223564073819e-02,3.896941671180602536e-03,4.549434777968425214e-02,1.525831087889091379e-02,-3.906249103454106225e-02,-3.169384988535269010e-02,2.571860037862649939e-02,4.250248853977295349e-02,-7.840444732962732408e-03,-4.578441294825074531e-02,-1.139866612594828826e-02,4.098035122649897749e-02,2.859759643582084759e-02,-2.896360663658741411e-02,-4.073198984756907365e-02
6.132812500000000000e-01,-4.481853194120189593e-02,-1.917545428191017726e-02,3.661283295477091998e-02,3.483705561540888229e-02,-2.170790980350926699e-02,-4.411786792065166413e-02,2.838345750665310658e-03,4.532472743054593439e-02,1.653798517747178884e-02,-3.824748146330898130e-02,-3.287713730542975860e-02,2.419380911109521304e-02,4.320023322819994960e-02,-5.744116549363495298e-03,-4.563788054395565702e-02,-1.372685635798890497e-02,3.976766371115804388e-02,3.067191722011606766e-02,-2.668361003844762352e-02,-4.202090136318492597e-02
6.142578125000000000e-01,-4.478583181538160068e-02,-1.945067290917305847e-02,3.633679196077380796e-02,3.522879309702497269e-02,-2.103687932611308237e-02,-4.435837341214107776e-02,1.778229804676720966e-03,4.512340782386873445e-02,1.780302293712954231e-02,-3.739068858080513147e-02,-3.401697360997102404e-02,2.263097244718494799e-02,4.381826766878575002e-02,-3.635499302317192916e-03,-4.537929149563630499e-02,-1.601670917638862296e-02,3.842962926263551737e-02,3.263788583751789374e-02,-2.429862025660112224e-02,-4.312667252834977843e-02
6.152343750000000000e-01,-4.475264201553277171e-02,-1.972504088815290116e-02,3.605717555452070400e-02,3.561436847456090488e-02,-2.036009975412307951e-02,-4.458142407222029369e-02,7.171615594131479799e-04,4.489052975877976664e-02,1.905230456716370743e-02,-3.649304838705710874e-02,-3.511185236736407561e-02,2.103254798834578235e-02,4.435545150476025850e-02,-1.519104204455393008e-03,-4.500928072806550245e-02,-1.826182930517262701e-02,3.697046534051960653e-02,3.448855727189939491e-02,-2.181802161610524315e-02,-4.404448404333095174e-02
6.162109375000000000e-01,-4.471896290454212275e-02,-1.999854621974555408e-02,3.577401124928041715e-02,3.599371430444564535e-02,-1.967775604224279370e-02,-4.478693213140255702e-02,-3.442907489401283647e-04,4.462625610579546570e-02,2.028472442145075674e-02,-3.555554150557761750e-02,-3.616032656283567348e-02,1.940104929876428422e-02,4.481079355960660565e-02,6.005408915203058143e-04,-4.452875674453858623e-02,-2.045594640124089730e-02,3.539477120223635115e-02,3.621739380803768588e-02,-1.925157463843325811e-02,-4.477033579587366696e-02
6.171875000000000000e-01,-4.468479485064627554e-02,-2.027117694257348640e-02,3.548732690742259499e-02,3.636676423276025139e-02,-1.899003466577990282e-02,-4.497481672314000700e-02,-1.405558678519825723e-03,4.433077169291281538e-02,2.149919177696881997e-02,-3.457919211208625859e-02,-3.716101051085669849e-02,1.773904195271819653e-02,4.518345366591515477e-02,2.718901179805384254e-03,-4.393889939618634416e-02,-2.259293256666134245e-02,3.370751340627673592e-02,3.781828812686465618e-02,-1.660937763631764250e-02,-4.530106429495257131e-02
6.181640625000000000e-01,-4.465013822742797817e-02,-2.054292113350918159e-02,3.519715073767590297e-02,3.673345300684385806e-02,-1.829712356968504414e-02,-4.514500391564434112e-02,-2.466073886203284850e-03,4.400428317634425684e-02,2.269463179911573175e-02,-3.356506681565256389e-02,-3.811258168649322292e-02,1.604913950014400653e-02,4.547274421560572322e-02,4.831444603335391906e-03,-4.324115698503603472e-02,-2.466681946313196636e-02,3.191401015769661925e-02,3.928558488029210150e-02,-1.390182697947124450e-02,-4.563435645826440651e-02
6.191406250000000000e-01,-4.461499341381159472e-02,-2.081376690819604358e-02,3.490351129235284150e-02,3.709371648670781174e-02,-1.759921211718913636e-02,-4.529742674097853028e-02,-3.525268431974748744e-03,4.364701889598635032e-02,2.386998649296481062e-02,-3.251427349348334078e-02,-3.901378247328340237e-02,1.433399935676140345e-02,4.567813142865700254e-02,6.933651549748153127e-03,-4.243724270793318432e-02,-2.667181498081189206e-02,3.001991454523391875e-02,4.061410066939620533e-02,-1.113957618753026735e-02,-4.576875969337024924e-02
6.201171875000000000e-01,-4.457936079405935142e-02,-2.108370242156869939e-02,3.460643746453975766e-02,3.744749165625460563e-02,-1.689649103805282437e-02,-4.543202522140877414e-02,-4.582575083075345404e-03,4.325922871572301237e-02,2.502421563961759743e-02,-3.142796008062639923e-02,-3.986342182532988387e-02,1.259631862521756740e-02,4.579923633800252886e-02,9.021024520721426798e-03,-4.152913045005613563e-02,-2.860231941496876179e-02,2.803119672287859507e-02,4.179914235538592648e-02,-8.333494011178142064e-03,-4.570368822855225971e-02
6.210937500000000000e-01,-4.454324075776700670e-02,-2.135271586837083832e-02,3.430595848525427871e-02,3.779471663430061801e-02,-1.618915237644262886e-02,-4.554874639300494910e-02,-5.637427617774555880e-03,4.284118384867538487e-02,2.615629771682391816e-02,-3.030731331591345404e-02,-4.066037684141075859e-02,1.083882985382306208e-02,4.583583548877604580e-02,1.108909775399963792e-02,-4.051904993835104413e-02,-3.045294110526180695e-02,2.595412509205866428e-02,4.283652363866959079e-02,-5.494621666390258827e-03,-4.543942566579145526e-02
6.220703125000000000e-01,-4.450663369985954909e-02,-2.162079548367126791e-02,3.400210392056891157e-02,3.813533068540000959e-02,-1.547738943844793706e-02,-4.564754432648214511e-02,-6.689261128600167139e-03,4.239317666752076552e-02,2.726523080305526953e-02,-2.915355744551194686e-02,-4.140359424902982644e-02,9.064296739548118390e-03,4.578786135061572310e-02,1.313344677752362882e-02,-3.940948126678783803e-02,-3.221851149398318598e-02,2.379524654375601497e-02,4.372257984745203663e-02,-2.634129390071898637e-03,-4.497712374474088781e-02
6.230468750000000000e-01,-4.446954002058685351e-02,-2.188792954337872090e-02,3.369490366870184217e-02,3.846927423046852396e-02,-1.476139673925304895e-02,-4.572838014527347283e-02,-7.737512324864384734e-03,4.191552050001243201e-02,2.835003346423096982e-02,-2.796795288550210645e-02,-4.209209179644331916e-02,7.275509782037119406e-03,4.565540244226695688e-02,1.514969787522377209e-02,-3.820314880687909753e-02,-3.389409956120099238e-02,2.156136582282831837e-02,4.445418088362034642e-02,2.367275119684447151e-04,-4.431879732308055542e-02
6.240234375000000000e-01,-4.443196012551940688e-02,-2.215410636475449377e-02,3.338438795707506651e-02,3.879648885720467927e-02,-1.404136994997878980e-02,-4.579122204082773651e-02,-8.781619834324093377e-03,4.140854940984423777e-02,2.940974562231221667e-02,-2.675179484494034227e-02,-4.272495955082458718e-02,5.475281895475001687e-03,4.543870316825312367e-02,1.713353744422447394e-02,-3.690301451841402486e-02,-3.547502559648842146e-02,1.925952407958042914e-02,4.502874228018468455e-02,3.106652951769724343e-03,-4.346731559513197785e-02
6.250000000000000000e-01,-4.439389442554385334e-02,-2.241931430692337829e-02,3.307058733934020028e-02,3.911691733030726870e-02,-1.331750584420819325e-02,-4.583604528512615073e-02,-9.821024503813819903e-03,4.087261796301280142e-02,3.044342940499579486e-02,-2.550641191091320564e-02,-4.330136110085063689e-02,3.666443985206235736e-03,4.513816336791644235e-02,1.908072122344179125e-02,-3.551227067683154770e-02,-3.695687426877700132e-02,1.689697667619003557e-02,4.544423433121293210e-02,5.964354506436697102e-03,-4.242638958700356566e-02
6.259765625000000000e-01,-4.435534333685839381e-02,-2.268354177138278555e-02,3.275353269237197412e-02,3.943050360148648431e-02,-1.259000224421108829e-02,-4.586283224041264039e-02,-1.085516969869020770e-02,4.030810097984068724e-02,3.145016997575499074e-02,-2.423316459712756415e-02,-4.382053466212047776e-02,1.851840496062383875e-03,4.475433757766056342e-02,2.098708337382976241e-02,-3.403433203508970939e-02,-3.833550695783050077e-02,1.448117031794161902e-02,4.569918926200641773e-02,8.798587850937096902e-03,-4.120055598276772812e-02
6.269531250000000000e-01,-4.431630728096839361e-02,-2.294677720250990274e-02,3.243325521323015687e-02,3.973719281926801905e-02,-1.185905796688172496e-02,-4.587157236613405992e-02,-1.188350160092776185e-02,3.971539327283420823e-02,3.242907634349306845e-02,-2.293344385762279697e-02,-4.428179408394571082e-02,3.432493939834390870e-05,4.428793400775625499e-02,2.284854539084934036e-02,-3.247282743927631943e-02,-3.960707331290001798e-02,1.201971958135062725e-02,4.579270641418718701e-02,1.159820100164578316e-02,-3.979515735215983369e-02
6.279296875000000000e-01,-4.427678668468162243e-02,-2.320900908806718468e-02,3.210978641608986522e-02,4.003693133858727410e-02,-1.112487276940505102e-02,-4.586226222308812522e-02,-1.290546950570623831e-02,3.909490937055901116e-02,3.337928215109348118e-02,-2.160866956722854934e-02,-4.468452975618171508e-02,-1.783244594128954603e-03,4.373981323559786305e-02,2.466112483009244224e-02,-3.083159091854760503e-02,-4.076802200627756279e-02,9.520382913160350263e-03,4.572445542738007990e-02,1.435217819654945742e-02,-3.821631886597300076e-02
6.289062500000000000e-01,-4.423678198010376483e-02,-2.347022595970569420e-02,3.178315812914064842e-02,4.032966673017295001e-02,-1.038764729466556437e-02,-4.583490547477657440e-02,-1.392052611633079647e-02,3.844708322772660142e-02,3.429994644216766142e-02,-2.026028897042787824e-02,-4.502820941490107143e-02,-3.598009928982396320e-03,4.311098661782249847e-02,2.642094382739319097e-02,-2.911465227127219349e-02,-4.181511065171589908e-02,6.991038175862809324e-03,4.549467740624962842e-02,1.704968323945378963e-02,-3.647092160063078459e-02
6.298828125000000000e-01,-4.419629360463345896e-02,-2.373041639346676682e-02,3.145340249145470168e-02,4.061534778971767623e-02,-9.647583016414454371e-03,-4.578951288596356389e-02,-1.492812783732701265e-02,3.777236792169463842e-02,3.519025440532314031e-02,-1.888977510032086027e-02,-4.531237884584473491e-02,-5.407117299300585531e-03,4.240261442422045557e-02,2.812423739519816918e-02,-2.732622717049441874e-02,-4.274541486001238316e-02,4.439657816823347307e-03,4.510418406876950947e-02,1.968010213764525076e-02,-3.456657254828428283e-02
6.308593750000000000e-01,-4.415532200095777238e-02,-2.398956901028164237e-02,3.112055194982444456e-02,4.089392454683440231e-02,-8.904882184209560181e-03,-4.572610231843985545e-02,-1.592773506555367549e-02,3.707123533559329720e-02,3.604941809529232238e-02,-1.749862516941522866e-02,-4.553666248472136580e-02,-7.207721836518978485e-03,4.161600369688153028e-02,2.976736147744696998e-02,-2.547070681301161210e-02,-4.355633640646689592e-02,1.874283739275389628e-03,4.455435487873297962e-02,2.223308486523887031e-02,-3.251157146313941176e-02
6.318359375000000000e-01,-4.411386761704711584e-02,-2.424767247646891430e-02,3.078463925557010580e-02,4.116534827379737804e-02,-8.159747768143182922e-03,-4.564469872399432721e-02,-1.691881247917773404e-02,3.634417582829890803e-02,3.687667713028414118e-02,-1.608835893400251821e-02,-4.570076391356072548e-02,-8.996992043000083192e-03,4.075260583852612084e-02,3.134680074572929881e-02,-2.355264713748041888e-02,-4.424561048740215108e-02,-6.969980456082645577e-04,4.384713217263408458e-02,2.469858608788393778e-02,-3.031487468850877290e-02
6.328125000000000000e-01,-4.407193090615059428e-02,-2.450471550423042461e-02,3.044569746131678759e-02,4.142957149406515521e-02,-7.412383403373244348e-03,-4.554533413459539021e-02,-1.790082932435620861e-02,3.559169789148652202e-02,3.767129936494144349e-02,-1.466051703390618133e-02,-4.580446625246612641e-02,-1.077211424463739992e-02,3.981401393447189102e-02,3.285917612004001648e-02,-2.157675763802539143e-02,-4.481131204548061825e-02,-3.266082905671676990e-03,4.298501429813504637e-02,2.706690468858674592e-02,-2.798605612224053241e-02
6.337890625000000000e-01,-4.402951232679079563e-02,-2.476068685214482742e-02,3.010375991774236551e-02,4.168654799058506277e-02,-6.662993334472401899e-03,-4.542804764978664728e-02,-1.887325969947218143e-02,3.481432779400001065e-02,3.843258153830810681e-02,-1.321665930941578332e-02,-4.584763244624724676e-02,-1.253029701543122501e-02,3.880195981317678677e-02,3.430125199804223701e-02,-1.954788980081622468e-02,-4.525186114615190047e-02,-5.824873133424864416e-03,4.197104678835827940e-02,2.932872193912576184e-02,-2.553526549065008103e-02
6.347656250000000000e-01,-4.398661234275898918e-02,-2.501557532565908473e-02,2.975886027029603018e-02,4.193623281387753865e-02,-5.911782359610962510e-03,-4.529288542130142925e-02,-1.983558283677176737e-02,3.401260921379017921e-02,3.915984989623324392e-02,-1.175836309724540008e-02,-4.583020544555529291e-02,-1.426877556707921262e-02,3.771831085078226897e-02,3.566994317737141873e-02,-1.747102519200570067e-02,-4.556602739021441140e-02,-8.365303469866613648e-03,4.080881160318100553e-02,3.147513816686452887e-02,-2.297318411280942912e-02
6.357421875000000000e-01,-4.394323142310995606e-02,-2.526936977757839389e-02,2.941103245588735232e-02,4.217858228989827818e-02,-5.158955774588118263e-03,-4.513990063490214144e-02,-2.078728338125217581e-02,3.318710285767617618e-02,3.985246078766058880e-02,-1.028722150737840929e-02,-4.575220828228060421e-02,-1.598481609667783826e-02,3.656506652555290698e-02,3.696232145617136394e-02,-1.535126322627710163e-02,-4.575293335016872298e-02,-1.087936652603019132e-02,3.950241447553972524e-02,3.349770777268876176e-02,-2.031097834798733376e-02
6.367187500000000000e-01,-4.389937004215684752e-02,-2.552205910855325638e-02,2.906031069954745014e-02,4.241355402767786609e-02,-4.404719316727477227e-03,-4.496915348945209473e-02,-2.172785166665092138e-02,3.233838606919788722e-02,4.050980123427608270e-02,-8.804841682680839693e-03,-4.561374403911317571e-02,-1.767572008569908218e-02,3.534435472856983784e-02,3.817562189774044434e-02,-1.319380864603250311e-02,-4.581205702076376202e-02,-1.335913802212376246e-02,3.805647040744382370e-02,3.538847246227923293e-02,-1.756025092913163915e-02
6.376953125000000000e-01,-4.385502867946602934e-02,-2.577363226756524892e-02,2.870672951106083282e-02,4.264110692673617892e-02,-3.649279108651898307e-03,-4.478071117322726669e-02,-2.265678398838835012e-02,3.146705242483293502e-02,4.113128947300945942e-02,-7.312843043184183087e-03,-4.541499571330646912e-02,-1.933882854348105071e-02,3.405842783748487534e-02,3.930724874588554379e-02,-1.100395874196589442e-02,-4.574323327689327340e-02,-1.579680176471223718e-02,3.647608736693652015e-02,3.713999255996565385e-02,-1.473299039449691566e-02
6.386718750000000000e-01,-4.381020781985187768e-02,-2.602407825241011621e-02,2.835032368157030386e-02,4.286120118427217546e-02,-2.892841601952808941e-03,-4.457464783747824844e-02,-2.357358287331776103e-02,3.057371131886037555e-02,4.171637547090938786e-02,-5.812855516956581294e-03,-4.515622597482431277e-02,-2.097152618856032436e-02,3.270965856058075105e-02,4.035478097832838340e-02,-8.787090346398117660e-03,-4.554665433476957209e-02,-1.818467428321310364e-02,3.476684824359502907e-02,3.874537628194817118e-02,-1.184151883781106411e-02
6.396484375000000000e-01,-4.376490795337138751e-02,-2.627338611017906653e-02,2.799112828015328652e-02,4.307379830212556410e-02,-2.135613520769890500e-03,-4.435104456725180722e-02,-2.447775734613823889e-02,2.965898753716186484e-02,4.226454141193670272e-02,-4.306517759494109254e-03,-4.483777681919074581e-02,-2.257124556127035331e-02,3.130053555880457639e-02,4.131597748628278166e-02,-6.548646631310288749e-03,-4.522286921508766183e-02,-2.051522904805205827e-02,3.293479112631424871e-02,4.019830685370497786e-02,-8.898438204701930587e-03
6.406250000000000000e-01,-4.371912957531885746e-02,-2.652154493773764554e-02,2.762917865037125068e-02,4.327886109351092997e-02,-1.377801805296144117e-03,-4.410998934948451994e-02,-2.536882319232779820e-02,2.872352082025821096e-02,4.277530215524457530e-02,-2.795475363578128064e-03,-4.446006911550177271e-02,-2.413547106113865873e-02,2.983365885385336203e-02,4.218878186912217165e-02,-4.294123743490075445e-03,-4.477278220967809141e-02,-2.278112019414369610e-02,3.098638797304533593e-02,4.149306736488496405e-02,-5.916575369440792501e-03
6.416015625000000000e-01,-4.367287318622053299e-02,-2.676854388220268818e-02,2.726451040679203977e-02,4.347635368952249002e-02,-6.196135552239108793e-04,-4.385157703837998244e-02,-2.624630321745577421e-02,2.776796541588699013e-02,4.324820566454090631e-02,-1.281379061553814588e-03,-4.402360205019558576e-02,-2.566174290273438852e-02,2.831173503078394937e-02,4.297132683387894225e-02,-2.029057309607135411e-03,-4.419765035593173352e-02,-2.497520567492100482e-02,2.892852174784053126e-02,4.262456326388847083e-02,-2.908926231376134010e-03
6.425781250000000000e-01,-4.362613929182905526e-02,-2.701437214141700835e-02,2.689715943148544841e-02,4.366624154540783842e-02,1.387440268526035810e-04,-4.357590931808440204e-02,-2.710972750273569348e-02,2.679298962143407403e-02,4.368283340815160010e-02,2.341170780058542122e-04,-4.352895246731757622e-02,-2.714766098374506165e-02,2.673757224399882920e-02,4.366193819016385425e-02,2.409911556483504066e-04,-4.349907992604959417e-02,-2.709056977393280510e-02,2.676846210597035730e-02,4.358834240362534362e-02,1.114009252976013407e-04
6.435546875000000000e-01,-4.357892840311792387e-02,-2.725901896442149350e-02,2.652716187049277904e-02,4.384849144661074477e-02,8.970636920631186451e-04,-4.328309466267407646e-02,-2.795863365668220524e-02,2.579927531653899986e-02,4.407880072943221039e-02,1.749357457280952682e-03,-4.297677410615086124e-02,-2.859088865920007133e-02,2.511407503582344103e-02,4.425913843195797281e-02,2.510447904991108814e-03,-4.267902194092306617e-02,-2.912054490305268292e-02,2.451383971300872405e-02,4.438061255957551771e-02,3.131242561579351824e-03
6.445312500000000000e-01,-4.353124103627593888e-02,-2.750247365192567614e-02,2.615455413026987475e-02,4.402307151458068751e-02,1.655138201899457664e-03,-4.297324829347141245e-02,-2.879256706273623442e-02,2.478751748620124443e-02,4.443575718719842971e-02,3.262686757855765007e-03,-4.236779673722097794e-02,-2.998915641590596190e-02,2.344423897723416778e-02,4.476164989861520366e-02,4.773740644001272723e-03,-4.173976672117367392e-02,-3.105873261859244325e-02,2.217261928860610534e-02,4.499825635122302325e-02,6.137437254519324814e-03
6.455078125000000000e-01,-4.348307771270166350e-02,-2.774472555677549857e-02,2.577937287410510953e-02,4.418995121234908091e-02,2.412760384851150419e-03,-4.264649213370586694e-02,-2.961108112272710022e-02,2.375842373472092720e-02,4.475338686587581466e-02,4.772451749065078665e-03,-4.170282519781561004e-02,-3.134026544131514325e-02,2.173114514062664954e-02,4.516839750831160016e-02,7.025312213017714282e-03,-4.068393749057055281e-02,-3.289902378907683111e-02,1.975307147017788673e-02,4.543884350815143025e-02,9.116883058853855054e-03
6.464843750000000000e-01,-4.343443895899747748e-02,-2.798576408441882241e-02,2.540165501851170474e-02,4.434910134987054414e-02,3.169723193022504822e-03,-4.230295476053744230e-02,-3.041373749603989290e-02,2.271271379081367045e-02,4.503140865509293322e-02,6.277003094059511665e-03,-4.098273832829473634e-02,-3.264209108121596259e-02,1.997795441482221046e-02,4.547851105809436190e-02,9.259634231870308638e-03,-3.951448304969061576e-02,-3.463561785111200081e-02,1.726374359590137492e-02,4.570064043253641017e-02,1.205659460941815343e-02
6.474609375000000000e-01,-4.338532530696406764e-02,-2.822557869336903696e-02,2.502143772959533954e-02,4.450049408912901822e-02,3.925819758716062730e-03,-4.194277135446252552e-02,-3.120010633436129388e-02,2.165111900424596114e-02,4.526957649847140192e-02,7.774697151617005961e-03,-4.020848781059695176e-02,-3.389258618080701752e-02,1.818790167280245895e-02,4.569132708560925960e-02,1.147122067394877598e-02,-3.823466954028294923e-02,-3.626304109265298531e-02,1.471342951023536620e-02,4.578261702041021286e-02,1.494375971546594434e-02
6.484375000000000000e-01,-4.333573729359446042e-02,-2.846415889566576707e-02,2.463875841939713179e-02,4.464410294900671150e-02,4.680843450966675097e-03,-4.156608364612055656e-02,-3.196976651187694723e-02,2.057438183434298629e-02,4.546767961139195485e-02,9.263897771732332656e-03,-3.938109691047629590e-02,-3.508978430390147923e-02,1.636428980293282501e-02,4.580639028852343669e-02,1.365464133627885754e-02,-3.684807132333839386e-02,-3.777616390604172925e-02,1.211113849862678789e-02,4.568445071485722347e-02,1.776579520024046052e-02
6.494140625000000000e-01,-4.328567546106820707e-02,-2.870149425733380458e-02,2.425365474221240561e-02,4.477990280991644284e-02,5.434587932011044134e-03,-4.117303986052378573e-02,-3.272230585079794613e-02,1.948325533072653437e-02,4.562554266754406673e-02,1.074297808302265497e-02,-3.850165912513306421e-02,-3.623180282519927048e-02,1.451048361468890852e-02,4.582345449860746045e-02,1.580453517253241694e-02,-3.535856099634110405e-02,-3.917021695643465445e-02,9.466063461146768596e-03,4.540652777519312011e-02,2.051040174243014269e-02
6.503906250000000000e-01,-4.323514035674545092e-02,-2.893757439883926780e-02,2.386616459088567593e-02,4.490786991819528673e-02,6.186847213676971609e-03,-4.076379465873138791e-02,-3.345732134209533637e-02,1.837850260664643937e-02,4.574302595409451833e-02,1.221032226999696317e-02,-3.757133673802459661e-02,-3.731684589076456754e-02,1.262990363012974834e-02,4.574248320839167936e-02,1.791562345623425728e-02,-3.377029857758210435e-02,-4.044080621465695469e-02,6.787548437486394352e-03,4.494994175713313417e-02,2.316561748049278391e-02
6.513671875000000000e-01,-4.318413253316093908e-02,-2.917238899554366188e-02,2.347632609308206858e-02,4.502798189025945808e-02,6.937415713677160499e-03,-4.033850907699094990e-02,-3.417441936132442626e-02,1.726089630527348137e-02,4.582002549533659153e-02,1.366432733824718936e-02,-3.659135928276736199e-02,-3.834320724205297209e-02,1.072601977257416420e-02,4.556364964927109990e-02,1.998272274184548919e-02,-3.208771988774249823e-02,-4.158392680710060879e-02,4.085055598033899074e-03,4.431648920992989349e-02,2.571987014622333090e-02
6.523437500000000000e-01,-4.313265254801797871e-02,-2.940592777815529552e-02,2.308417760753574827e-02,4.514021771651971493e-02,7.686088311792087582e-03,-3.989735046337137409e-02,-3.487321587942325551e-02,1.613121805932740335e-02,4.585647314471125863e-02,1.510340486563328637e-02,-3.556302191815918085e-02,-3.930927289904754401e-02,8.802344964124733315e-03,4.528733642089100703e-02,2.200075759189943150e-02,-3.031552416119417254e-02,-4.259597563901101197e-02,1.368131817641195930e-03,4.350866260741141633e-02,2.816202750035115207e-02
6.533203125000000000e-01,-4.308070096418231687e-02,-2.963818053317843551e-02,2.268975772027549340e-02,4.524455776505618976e-02,8.432660405926549127e-03,-3.944049241191212307e-02,-3.555333666837262596e-02,1.499025794441781814e-02,4.585233664511875057e-02,1.652598273754875974e-02,-3.448768371647044362e-02,-4.021352369828465334e-02,6.862428643853665106e-03,4.491413467260673559e-02,2.396477303894091471e-02,-2.845866092161895844e-02,-4.347376275137444790e-02,-1.353625049838083974e-03,4.252964054073383321e-02,3.048144585035226367e-02
6.542968750000000000e-01,-4.302827834967606208e-02,-2.986913710336003627e-02,2.229310524082805944e-02,4.534098378505240640e-02,9.176927968024719065e-03,-3.896811469431477049e-02,-3.621441750160710182e-02,1.383881392648020174e-02,4.580761965746672770e-02,1.793050686437100763e-02,-3.336676586726539800e-02,-4.105453768177805274e-02,4.909850218609621182e-03,4.444484283876822678e-02,2.586994675167001226e-02,-2.652231615860065062e-02,-4.421452137560932111e-02,-4.070600077099904325e-03,4.138327521143771864e-02,3.266801643902055019e-02
6.552734375000000000e-01,-4.297538527767138378e-02,-3.009878738813382901e-02,2.189425919839938298e-02,4.542947890998752514e-02,9.918687599828118415e-03,-3.848040318920356584e-02,-3.685610434907028721e-02,1.267769130369361674e-02,4.572236175743046860e-02,1.931544287922068795e-02,-3.220174979912824448e-02,-4.183099233308498061e-02,2.948212458530003431e-03,4.388046493053575359e-02,2.771160087541892081e-02,-2.451189784379675940e-02,-4.481591665436892441e-02,-6.773195229254921554e-03,4.007407727402008402e-02,3.471220950162221680e-02
6.562500000000000000e-01,-4.292202232648430205e-02,-3.032712134406222171e-02,2.149325883803425430e-02,4.551002766058671878e-02,1.065773658846180805e-02,-3.797754980898290084e-02,-3.747805356680901367e-02,1.150770214327036418e-02,4.559663840042716548e-02,2.067927781417439742e-02,-3.099417522177608242e-02,-4.254166665699782302e-02,9.811348494450349705e-04,4.322220838788070479e-02,2.948521351788896058e-02,-2.243302082714202297e-02,-4.527605300096831931e-02,-9.451863270019613891e-03,3.860719808766176903e-02,3.660511579961810147e-02
6.572265625000000000e-01,-4.286819007956835237e-02,-3.055412898527537155e-02,2.109014361675475013e-02,4.558261594752871515e-02,1.139387296183287136e-02,-3.745975242432076496e-02,-3.807993208100601129e-02,1.032966471351160799e-02,4.543056085483625911e-02,2.202052175310100987e-02,-2.974563809114605037e-02,-4.318544309959091582e-02,-9.877530855611524156e-04,4.247148149636761211e-02,3.118642985194649067e-02,-2.029149115526633629e-02,-4.559348007423811439e-02,-1.209714148845473722e-02,3.698840944694634092e-02,3.833848544993716939e-02
6.582031250000000000e-01,-4.281388912550815329e-02,-3.077980038390797785e-02,2.068495319967785309e-02,4.564723107391022855e-02,1.212689554382681209e-02,-3.692721478628731291e-02,-3.866141756635146920e-02,9.144402911525887148e-03,4.522427610352373201e-02,2.333770945931436247e-02,-2.845778850014641856e-02,-4.376130930560312438e-02,-2.954818483109240227e-03,4.162989037424318778e-02,3.281107280821664307e-02,-1.809328985592389277e-02,-4.576719734997270611e-02,-1.469968512710851521e-02,3.522408087132380961e-02,3.990476388057069557e-02
6.591796875000000000e-01,-4.275912005801302956e-02,-3.100412567053346599e-02,2.027772745611245916e-02,4.570386173746684294e-02,1.285660400928616276e-02,-3.638014644617974802e-02,-3.922219861865867269e-02,7.952745687011111841e-03,4.497796671375878935e-02,2.462940197626552891e-02,-2.713232849785926146e-02,-4.426835971039322359e-02,-4.916431842647030898e-03,4.069923553627886187e-02,3.435515333122076548e-02,-1.584455623372167665e-02,-4.579665727456384144e-02,-1.725030039347494673e-02,3.332115454268009397e-02,4.129712475578127540e-02
6.601562500000000000e-01,-4.270388347591057288e-02,-3.122709503459566993e-02,1.986850645563643936e-02,4.575249803255002079e-02,1.358279893875669747e-02,-3.581876267306487865e-02,-3.976197492163099229e-02,6.755526462502868881e-03,4.469185067563712782e-02,2.589418819952524209e-02,-2.577100984007653361e-02,-4.470579696396374814e-02,-6.868973723366620515e-03,3.968150804171814011e-02,3.581488017387534500e-02,-1.355157072380050454e-02,-4.568176699087962006e-02,-1.973997693815077864e-02,3.128711798962603013e-02,4.250949972742874838e-02
6.611328125000000000e-01,-4.264817998314000824e-02,-3.144869872483778417e-02,1.945733046415383180e-02,4.579313145185970324e-02,1.430528187298606840e-02,-3.524328436907139817e-02,-4.028045740769083810e-02,5.553582550494335496e-03,4.436618120915396257e-02,2.713068641833924280e-02,-2.437563167414279197e-02,-4.507293318481458283e-02,-8.808841422560116652e-03,3.857888523456942664e-02,3.718666920630337575e-02,-1.122073735135545140e-02,-4.542288863094802454e-02,-2.215991968495785447e-02,2.912997462598655024e-02,4.353660488274622986e-02
6.621093750000000000e-01,-4.259201018874554656e-02,-3.166892704972882472e-02,1.904423993993302824e-02,4.582575488793252938e-02,1.502385536716000294e-02,-3.465393798246612506e-02,-4.077736841278477298e-02,4.347754567835801498e-03,4.400124654009806430e-02,2.833754582507297393e-02,-2.294803816116435663e-02,-4.536919104165482164e-02,-1.073245562309129222e-02,3.739372608535829201e-02,3.846715221610211982e-02,-8.858565845984975318e-03,-4.502083817452393055e-02,-2.450157990058775617e-02,2.685821225941339291e-02,4.437396377329989178e-02
6.630859375000000000e-01,-4.253537470686984123e-02,-3.188777037788752267e-02,1.862927552962561142e-02,4.585036263438479337e-02,1.573832304486132844e-02,-3.405095541854743363e-02,-4.125244182508146229e-02,3.138885847823205850e-03,4.359736964496449541e-02,2.951344799089601623e-02,-2.149011603872708065e-02,-4.559410466127107597e-02,-1.263626699771778876e-02,3.612856614430455526e-02,3.965318517845935198e-02,-6.471653460820519718e-03,-4.447688287713594257e-02,-2.675668539401079501e-02,2.448076969403193207e-02,4.501792692476404290e-02
6.640625000000000000e-01,-4.247827415674729212e-02,-3.210521913850359482e-02,1.821247806426697091e-02,4.586695038691086107e-02,1.644848965173699440e-02,-3.343457394839146474e-02,-4.170542322748314878e-02,1.927821850386618463e-03,4.315490796511218391e-02,3.065710830609448892e-02,-2.000379212734441220e-02,-4.574732036112541533e-02,-1.451676275807769340e-02,3.478611211672186232e-02,4.074185597581216067e-02,-4.066666547213596515e-03,-4.379273727572063207e-02,-2.891726973896700803e-02,2.200700155853220485e-02,4.546568774248194861e-02
6.650390625000000000e-01,-4.242070916269705116e-02,-3.232126382175614515e-02,1.779388855525861762e-02,4.587551524403578329e-02,1.715416110885837481e-02,-3.280503611548706705e-02,-4.213607003387412342e-02,7.154095707917551908e-04,4.267425309041923687e-02,3.176727738343788215e-02,-1.849103078393094651e-02,-4.582859720553028593e-02,-1.637047313625729361e-02,3.336923607224490107e-02,4.173049154809416184e-02,-1.650321936440324322e-03,-4.297055778443422541e-02,-3.097570041630692828e-02,1.944664149809658543e-02,4.571529474349123046e-02
6.660156250000000000e-01,-4.236268035411648591e-02,-3.253589497922970697e-02,1.737354819033292905e-02,4.587605570762311874e-02,1.785514456576055634e-02,-3.216258964029585637e-02,-4.254415161903351422e-02,-4.975030527326999852e-04,4.215583041271576958e-02,3.284274242306722130e-02,-1.695383130566699079e-02,-4.583780738452618297e-02,-1.819397778697987023e-02,3.188096930027351644e-02,4.261666445601432207e-02,7.706318195784354202e-04,-4.201293589767546993e-02,-3.292470577676627486e-02,1.680976387499434274e-02,4.576566006170240675e-02
6.669921875000000000e-01,-4.230418836547408801e-02,-3.274910322432740550e-02,1.695149832950025928e-02,4.586857168313675931e-02,1.855124845314562454e-02,-3.150748732277536268e-02,-4.292944944214242831e-02,-1.710067732026944280e-03,4.160009874930147011e-02,3.388232853741366540e-02,-1.539422528768536434e-02,-4.577493641486631015e-02,-1.998391209860373580e-02,3.032449582477893951e-02,4.339819884125262900e-02,3.189433296148687369e-03,-4.092289002174358953e-02,-3.475740072892485183e-02,1.410674412854181874e-02,4.561656418916284345e-02
6.679687500000000000e-01,-4.224523383630267304e-02,-3.296087923268145592e-02,1.652778050097933674e-02,4.585306447965749321e-02,1.924228253523605631e-02,-3.083998694290331424e-02,-4.329175716381966632e-02,-2.921436422276823229e-03,4.100754993688043859e-02,3.488490003469964240e-02,-1.381427393807268221e-02,-4.564008316279156291e-02,-2.173697340128340205e-02,2.870314559234733373e-02,4.407317576893844679e-02,5.599327079626997133e-03,-3.970385596087814412e-02,-3.646731106160452929e-02,1.134821795040117862e-02,4.526865693274154806e-02
6.689453125000000000e-01,-4.218581741119226819e-02,-3.317121374256101762e-02,1.610243639711105013e-02,4.582953680965417415e-02,1.992805796176351507e-02,-3.016035115924220467e-02,-4.363088075662295562e-02,-4.130761915120261842e-03,4.037870839627323571e-02,3.584936165962103460e-02,-1.221606535373328216e-02,-4.543345968856100925e-02,-2.344992706084038370e-02,2.702038734803373018e-02,4.463993793929337678e-02,7.993582634455988559e-03,-3.835967608766817361e-02,-3.804839631478416917e-02,8.545039435852797363e-03,4.472345458206578722e-02
6.699218750000000000e-01,-4.212593973978319417e-02,-3.338009755527714811e-02,1.567550787025605644e-02,4.579799278850904543e-02,2.060838731957911549e-02,-2.946884740558441268e-02,-4.394663860895711011e-02,-5.337198431168884913e-03,3.971413066829099225e-02,3.677465978985438450e-02,-1.060171176071670121e-02,-4.515539091298158975e-02,-2.511961244709889213e-02,2.527982121426827419e-02,4.509709375687062649e-02,1.036551310071863637e-02,-3.689458723196555739e-02,-3.949507111823755828e-02,5.708238375705138035e-03,4.398333330105230754e-02
6.708984375000000000e-01,-4.206560147675878630e-02,-3.358752153558510617e-02,1.524703692867663760e-02,4.575843793379807956e-02,2.128308468387087385e-02,-2.876574778571803701e-02,-4.423886162233262725e-02,-6.539902211529998594e-03,3.901440492118267434e-02,3.765978358708266249e-02,-8.973346722655097321e-03,-4.480631410646154084e-02,-2.674294876567400933e-02,2.348517098869114250e-02,4.544352074739863023e-02,1.270849396971160394e-02,-3.531320732647647009e-02,-4.080222492251245336e-02,2.848976856888035380e-03,4.305151877183512055e-02
6.718750000000000000e-01,-4.200480328183846257e-02,-3.379347661208399745e-02,1.481706573240324995e-02,4.571087916432575726e-02,2.195196566897453933e-02,-2.805132896635523926e-02,-4.450739330192360343e-02,-7.738032107915768058e-03,3.828015043009112828e-02,3.850376610128146415e-02,-7.333122321000886540e-03,-4.438677820139136365e-02,-2.831694074245231715e-02,2.164027617739486264e-02,4.567836831384064489e-02,1.501598158537960012e-02,-3.362052085112380434e-02,-4.196524005255005546e-02,-2.149465750618875792e-05,4.193207213622459489e-02
6.728515625000000000e-01,-4.194354581977029206e-02,-3.399795377761326981e-02,1.438563658908617593e-02,4.565532479891490358e-02,2.261484747876352924e-02,-2.732587206826509948e-02,-4.475208984037562510e-02,-8.930750170926277792e-03,3.751201702897873080e-02,3.930568532705985135e-02,-5.683206310790642896e-03,-4.389744292893331401e-02,-2.983868415027588275e-02,1.974908378061775507e-02,4.580105982490176308e-02,1.728153141993810787e-02,-3.182186312205952106e-02,-4.298000802016666011e-02,-2.891881595918309282e-03,4.062987229596980165e-02
6.738281250000000000e-01,-4.188182976032389648e-02,-3.420094408964691191e-02,1.395279194983243924e-02,4.559178455495149773e-02,2.327154895660476022e-02,-2.658966255565377995e-02,-4.497282019481924076e-02,-1.011722223609560871e-02,3.671068453550792310e-02,4.006466521090155247e-02,-4.025779255694373823e-03,-4.333907778157684160e-02,-3.130537116763258687e-02,1.781563984846250281e-02,4.581129403085667379e-02,1.949881607264320957e-02,-2.992290347484774515e-02,-4.384294403777311278e-02,-5.750889719574100306e-03,3.915059464896468444e-02
6.748046875000000000e-01,-4.181965577828297698e-02,-3.440243867068427247e-02,1.351857440502896024e-02,4.552026954668506042e-02,2.392189063486629963e-02,-2.584299012383551100e-02,-4.516946615704759554e-02,-1.129661850729062403e-02,3.587686214938498597e-02,4.077987660820610316e-02,-2.363031646136956251e-03,-4.271256080309168701e-02,-3.271429555946483297e-02,1.584408082470591811e-02,4.570904580322086852e-02,2.166164294143994168e-02,-2.792962739482510864e-02,-4.455099968206009675e-02,-8.587269562426270292e-03,3.750068635407308171e-02
6.757812500000000000e-01,-4.175702455343810460e-02,-3.460242870863851350e-02,1.308302668015170860e-02,4.544079228328458397e-02,2.456569478396344874e-02,-2.508614858523876279e-02,-4.534192241682086927e-02,-1.246811413705479175e-02,3.501128782470035172e-02,4.145053818908471521e-02,-6.971610042997654745e-04,-4.201887720778097607e-02,-3.406285767053764124e-02,1.383862469721855622e-02,4.549456619644971778e-02,2.376397151813473829e-02,-2.584831765096258505e-02,-4.510167366291284452e-02,-1.138986069492746271e-02,3.568733823237531244e-02
6.767578125000000000e-01,-4.169393677057917080e-02,-3.480090545722187845e-02,1.264619163156163392e-02,4.535336666665031047e-02,2.520278546092977537e-02,-2.431943575379232059e-02,-4.549009661826312889e-02,-1.363088980349073942e-02,3.411472761682039778e-02,4.207591729192099173e-02,9.696310201706623277e-04,-4.125911783120621290e-02,-3.534856922215273700e-02,1.180356197392789207e-02,4.516838183151386521e-02,2.579993025878833321e-02,-2.368553449269527461e-02,-4.549302065951408430e-02,-1.414763563746741608e-02,3.371845342730057926e-02
6.777343750000000000e-01,-4.163039311948782406e-02,-3.499786023632817794e-02,1.220811224228792943e-02,4.525800798898216293e-02,2.583298855749991546e-02,-2.354315332773680713e-02,-4.561390940932206345e-02,-1.478413228327870796e-02,3.318797500440888448e-02,4.265533072376427592e-02,2.635141559909246704e-03,-4.043447741481966118e-02,-3.656905790335777950e-02,9.743246503630332428e-03,4.473129360286388911e-02,2.776383298221246979e-02,-2.144809497213849905e-02,-4.572365819241897694e-02,-1.684974325068567397e-02,3.160261296023354760e-02
6.787109375000000000e-01,-4.156639429493024646e-02,-3.519328443241257626e-02,1.176883161779834590e-02,4.515473293010508621e-02,2.645613184769125131e-02,-2.275760677090751111e-02,-4.571329448426435238e-02,-1.592703502042941074e-02,3.223185018717803635e-02,4.318814550668104851e-02,4.297169441187979368e-03,-3.954625272720240642e-02,-3.772207174817949343e-02,7.662086161291164696e-03,4.418437471196015598e-02,2.965019475077143932e-02,-1.914305145686706275e-02,-4.579277150732713464e-02,-1.948555143193126185e-02,2.934903833171475726e-02
6.796875000000000000e-01,-4.150194099664912539e-02,-3.538716949886801244e-02,1.132839298175810326e-02,4.504355955455099925e-02,2.707204503487058850e-02,-2.196310519253597687e-02,-4.578819861918462242e-02,-1.705879869037410512e-02,3.124719935999089454e-02,4.367377956924928251e-02,5.953518093033455597e-03,-3.859584052486183386e-02,-3.880548329080421577e-02,5.564533417759653239e-03,4.352896803219503952e-02,3.145374718913502426e-02,-1.677766940098431026e-02,-4.570011645329824512e-02,-2.204468894986812491e-02,2.696755133123109049e-02
6.806640625000000000e-01,-4.143703392935631918e-02,-3.557950695639927607e-02,1.088683967177659674e-02,4.492450730839945422e-02,2.768055979829413260e-02,-2.115996122561651649e-02,-4.583858170050860575e-02,-1.817863175899704989e-02,3.023489396395741963e-02,4.411170238243999897e-02,7.601998450261235850e-03,-3.758473535579552605e-02,-3.981729349103894922e-02,3.455075814074852827e-03,4.276668281167850250e-02,3.316945319819991633e-02,-1.435940444454637116e-02,-4.544602034524391349e-02,-2.451708625261912744e-02,2.446853123075697425e-02
6.816406250000000000e-01,-4.137167380272502304e-02,-3.577028839339360666e-02,1.044421513514318806e-02,4.479759701587593401e-02,2.828150983910731470e-02,-2.034849090388674009e-02,-4.586441674647518535e-02,-1.928575103621961440e-02,2.919582991518649556e-02,4.450143553919179429e-02,9.240431846590435247e-03,-3.651452720927560180e-02,-4.075563542280916801e-02,1.338226360742052635e-03,4.189939072198201747e-02,3.479252102308494354e-02,-1.189587891352432078e-02,-4.503138080764961665e-02,-2.689301508887839004e-02,2.186286954861160758e-02
6.826171875000000000e-01,-4.130586133138212240e-02,-3.595950546628859379e-02,1.000056292455232115e-02,4.466285087570952272e-02,2.887473092579188536e-02,-1.952901353746937241e-02,-4.586568992158605168e-02,-2.037938222374845870e-02,2.813092681187778429e-02,4.484255327704447097e-02,1.086665289401480758e-02,-3.538689901554901984e-02,-4.161877771888960326e-02,-7.814861174810661809e-04,4.092922126254342624e-02,3.631841763591055899e-02,-9.394857794374662785e-03,-4.445766260360953931e-02,-2.916312678609281339e-02,1.916192258078451213e-02
6.835937500000000000e-01,-4.123959723490017854e-02,-3.614714989993739191e-02,9.555926693817665823e-03,4.452029245724968554e-02,2.946006093904822432e-02,-1.870185158722521140e-02,-4.584240054401478304e-02,-2.145876045660513251e-02,2.704112712045343009e-02,4.513468294326184599e-02,1.247851234462494727e-02,-3.420362399938584042e-02,-4.240512776550943441e-02,-2.899526670631260520e-03,3.985855653201551829e-02,3.774288139598547254e-02,-6.864224258947448053e-03,-4.372689246037879396e-02,-3.131848903509914378e-02,1.637746190661325610e-02
6.845703125000000000e-01,-4.117288223778962225e-02,-3.633321348796998002e-02,9.110350193577256353e-03,4.436994669634385796e-02,3.003733991610034806e-02,-1.786733053786625919e-02,-4.579456108597264319e-02,-2.252313083805838889e-02,2.592739534145154651e-02,4.537750540193453974e-02,1.407387993109972257e-02,-3.296656289163704678e-02,-4.311323464093922558e-02,-5.011363925691011273e-03,3.869002537939711384e-02,3.906193395204243801e-02,-4.311954816875592129e-03,-4.284165190971985643e-02,-3.335062103647622872e-02,1.352162308452580647e-02
6.855468750000000000e-01,-4.110571706949122522e-02,-3.651768809315270037e-02,8.663877266988235723e-03,4.421183989097605960e-02,3.060641009441161797e-02,-1.702577876987851693e-02,-4.572219716702842496e-02,-2.357174896758446742e-02,2.479071715591834452e-02,4.557075538261885078e-02,1.565064718211211375e-02,-3.167766100318671063e-02,-4.374179179263692346e-02,-7.112479781087320367e-03,3.742649694930755971e-02,4.027189135328185926e-02,-1.746094173765698997e-03,-4.180506816833709505e-02,-3.525152687032308968e-02,1.060685276144644057e-02
6.865234375000000000e-01,-4.103810246436746106e-02,-3.670056564774391156e-02,8.216551845412860267e-03,4.404599969666594950e-02,3.116711595479904409e-02,-1.617752743030608648e-02,-4.562534754038916063e-02,-2.460388146148682897e-02,2.363209855305557078e-02,4.571422177013095139e-02,1.720673020892937027e-02,-3.033894516589959178e-02,-4.428963944801346531e-02,-9.198379072797179326e-03,3.607107363725297472e-02,4.136937433819120463e-02,8.252701255639207159e-04,-4.062080309061472799e-02,-3.701372695815947217e-02,7.645854426380274509e-03
6.875000000000000000e-01,-4.097003916169483784e-02,-3.688183815384639408e-02,7.768417944096046683e-03,4.387245512163244487e-02,3.171930426393450297e-02,-1.532291030244594884e-02,-4.550406407214616089e-02,-2.561880646581080750e-02,2.245256493989403884e-02,4.580774783517748555e-02,1.874007245952407849e-02,-2.895252054537558045e-02,-4.475576675436900020e-02,-1.126459919138019655e-02,3.462708347218131782e-02,4.235131777240484091e-02,3.394033188873319621e-03,-3.929304023268414409e-02,-3.863028749315472465e-02,4.651533044598780628e-03
6.884765625000000000e-01,-4.090152790565587670e-02,-3.706149768375797959e-02,7.319519657834160434e-03,4.369123652171908595e-02,3.226282411622161117e-02,-1.446226367450565396e-02,-4.535841171349874051e-02,-2.661581416119469454e-02,2.125316023378255592e-02,4.585123140557525317e-02,2.024864743655646962e-02,-2.752056733052145321e-02,-4.513931364405265184e-02,-1.330671962936324365e-02,3.309807194503079641e-02,4.321497920924518427e-02,5.952098322969914118e-03,-3.782647007351810919e-02,-4.009484772288505333e-02,1.636938813728259145e-03
6.894531250000000000e-01,-4.083256944533086852e-02,-3.723953638031738539e-02,6.869901156636379520e-03,4.350237559508463719e-02,3.279752697503584419e-02,-1.359592620727552784e-02,-4.518846846597149303e-02,-2.759420725930398360e-02,2.003494593849420788e-02,4.584462497786815499e-02,2.173046137563609467e-02,-2.604533730514704132e-02,-4.543957242140267416e-02,-1.532037143855151731e-02,3.148779330333356663e-02,4.395794654903818072e-02,8.491402554334106720e-03,-3.622627344526058168e-02,-4.140164497726855214e-02,-1.384789713130411479e-03
6.904296875000000000e-01,-4.076316453468963041e-02,-3.741594645724861251e-02,6.419606681378489665e-03,4.330590537665831435e-02,3.332326671331783258e-02,-1.272423880086681267e-02,-4.499432533964123349e-02,-2.855330149050146898e-02,1.879900020476855255e-02,4.578793576922229186e-02,2.318355588032248657e-02,-2.452915030697654791e-02,-4.565598906854081984e-02,-1.730124657703285135e-02,2.980020133325112300e-02,4.457814477580895191e-02,1.100394204346134309e-02,-3.449810323132545403e-02,-4.254553734319817260e-02,-4.400482889362673615e-03
6.914062500000000000e-01,-4.069331393258334567e-02,-3.759072019950078503e-02,5.968680539449735395e-03,4.310186023236148301e-02,3.383989965350779616e-02,-1.184754446056925960e-02,-4.477608630439880444e-02,-2.949242608241282870e-02,1.754641687612062961e-02,4.568122570954148698e-02,2.460601051038330614e-02,-2.297439057964280676e-02,-4.578816426760932978e-02,-1.924510712587771191e-02,2.803943965167352004e-02,4.507384175254513375e-02,1.348179731281458349e-02,-3.264806439691901596e-02,-4.352202389665582594e-02,-7.396997372316916654e-03
6.923828125000000000e-01,-4.062301840273636888e-02,-3.776384996358594925e-02,5.517167100393132947e-03,4.289027585309645313e-02,3.434728460681061440e-02,-1.096618816187970406e-02,-4.453386823426938590e-02,-3.041092422905173134e-02,1.627830452076166681e-02,4.552461137381239031e-02,2.599594531988832710e-02,-2.138350302340232337e-02,-4.583585413756686988e-02,-2.114779435581743208e-02,2.620983153221934092e-02,4.544365305884194572e-02,1.591715820886974858e-02,-3.068269242253005361e-02,-4.432726241269701467e-02,-1.036127340613978050e-02
6.933593750000000000e-01,-4.055227871373753845e-02,-3.793532817791329947e-02,5.065110791539741142e-03,4.267118924850397954e-02,3.484528291178106557e-02,-1.008051671475582341e-02,-4.426780084482295069e-02,-3.130815355017800561e-02,1.499578545048761355e-02,4.531826385475236363e-02,2.735152334178544975e-02,-1.975898935046560556e-02,-4.579897068418093548e-02,-2.300523762450198961e-02,2.431586929011670534e-02,4.568654585741684093e-02,1.830234851957347753e-02,-2.860893021657367336e-02,-4.495808448362428877e-02,-1.328039174031412847e-02
6.943359375000000000e-01,-4.048109563903204422e-02,-3.810514734312019786e-02,4.612556093636968266e-03,4.244463874048867019e-02,3.533375847221797983e-02,-9.190878627147918215e-03,-4.397802662370707549e-02,-3.218348654056565200e-02,1.369999472740503557e-02,4.506240857590029097e-02,2.867095301567514423e-02,-1.810340415098937727e-02,-4.567758196239010693e-02,-2.481346308530390024e-02,2.236220325202907880e-02,4.580184177869642964e-02,2.062985016962034374e-02,-2.643410358874825894e-02,-4.541200798586128573e-02,-1.614162993583015404e-02
6.953125000000000000e-01,-4.040946995691319099e-02,-3.827330003240046741e-02,4.159547536472051228e-03,4.221066395651691672e-02,3.581257779435710609e-02,-8.297623967862328975e-03,-4.366470075434093073e-02,-3.303631100886882804e-02,1.239207915937167587e-02,4.475732504535295808e-02,2.995249055557423767e-02,-1.641935087591704298e-02,-4.547191195073278791e-02,-2.656860218903479842e-02,2.035363033790901083e-02,4.578921881541939132e-02,2.289232691728577615e-02,-2.416589537074800842e-02,-4.568724684647446077e-02,-1.893251781359010788e-02
6.962890625000000000e-01,-4.033740245051314899e-02,-3.843977889182848690e-02,3.706129694490304521e-03,4.196930582268494636e-02,3.628161002335397733e-02,-7.401104228811099771e-03,-4.332799103280852993e-02,-3.386603050577612073e-02,1.107319628504267565e-02,4.440334655041817957e-02,3.119444225454003072e-02,-1.470947774298389174e-02,-4.518234013807696098e-02,-2.826689996038766681e-02,1.829508228291486585e-02,4.564871222196224820e-02,2.508264747812283951e-02,-2.181231827575361160e-02,-4.578271807091347650e-02,-2.164089180338433713e-02
6.972656250000000000e-01,-4.026489390779525168e-02,-3.860457664068171063e-02,3.252347182409257454e-03,4.172060655655977085e-02,3.674072697904415957e-02,-6.501672186701295056e-03,-4.296807777799959566e-02,-3.467206474115674258e-02,9.744513349419014342e-03,4.400085979351573556e-02,3.239516672310901318e-02,-1.297647357232579839e-02,-4.480940082341198366e-02,-2.990472303139624782e-02,1.619161352831030576e-02,4.538071441587879923e-02,2.719390800263762550e-02,-1.938168659257734003e-02,-4.569804600431778829e-02,-2.425494795656939553e-02
6.982421875000000000e-01,-4.019194512154464216e-02,-3.876768607175852532e-02,2.798244650828753816e-03,4.146460965979536367e-02,3.718980319097310583e-02,-5.599681764218765109e-03,-4.258515373504230539e-02,-3.545384998990371017e-02,8.407206270806039453e-03,4.355030446972626978e-02,3.355307705859184031e-02,-1.122306355823911479e-02,-4.435378212999498831e-02,-3.147856741472648823e-02,1.404838881107788040e-02,4.498597388192612095e-02,2.921945383709393176e-02,-1.688258681445661477e-02,-4.543356380962267765e-02,-2.676329339140155750e-02
6.992187500000000000e-01,-4.011855688936038361e-02,-3.892910005169340076e-02,2.343866781837289359e-03,4.120135991052292779e-02,3.762871593268601877e-02,-4.695487890761191295e-03,-4.217942397208221395e-02,-3.621083948619317761e-02,7.062458600095710727e-03,4.305217278644804524e-02,3.466664294235700244e-02,-9.452004983741889993e-03,-4.381632473567101393e-02,-3.298506600016797019e-02,1.187067048271906421e-02,4.446559308163920005e-02,3.115290049885751159e-02,-1.432384730625369494e-02,-4.499031215664806710e-02,-2.915499594681137882e-02
7.001953125000000000e-01,-4.004473001364582119e-02,-3.908881152126919556e-02,1.889258284615699928e-03,4.093090335551879955e-02,3.805734525526686257e-02,-3.789446362774910506e-03,-4.175110577046160787e-02,-3.694250380588159910e-02,5.711460473293926421e-03,4.250700892568670675e-02,3.573439266233232464e-02,-7.666082884673919469e-03,-4.319802032170909356e-02,-3.442099575828890673e-02,9.663805588376921107e-03,4.382102537429204137e-02,3.298815380016614091e-02,-1.171450711721480284e-02,-4.437003512732901056e-02,-3.141963182821182893e-02
7.011718750000000000e-01,-3.997046530160067168e-02,-3.924681349572557015e-02,1.434463891037812949e-03,4.065328730214982228e-02,3.847557402011909239e-02,-2.881913703750408912e-03,-4.130042850835884127e-02,-3.764833123677535642e-02,4.355407558219643628e-03,4.191540844956612166e-02,3.675491505805041081e-02,-5.868105670155434814e-03,-4.250000974301641060e-02,-3.578328463584102420e-02,7.433212738007278358e-03,4.305407095784496985e-02,3.471942905689552605e-02,-9.063784049462198303e-03,-4.357517335319909674e-02,-3.354733103768502145e-02
7.021484375000000000e-01,-3.989576356521152417e-02,-3.940309906506475612e-02,9.795283512689875478e-04,4.036856031009884022e-02,3.888328793097781816e-02,-1.973247023931876034e-03,-4.082763353794808397e-02,-3.832782813651226805e-02,2.995499996308556481e-03,4.127801764970852327e-02,3.772686138566801184e-02,-4.060900706290438561e-03,-4.172358092310802374e-02,-3.706901812816458530e-02,5.184368801833184881e-03,4.216687184121394039e-02,3.634126932177564329e-02,-6.381042095020334447e-03,-4.260885441212908242e-02,-3.552882039054808261e-02
7.031250000000000000e-01,-3.982062562124349253e-02,-3.955766139435339113e-02,5.244964293628244295e-04,4.007677218287034049e-02,3.928037556514561018e-02,-1.063803879795947784e-03,-4.033297405614831577e-02,-3.898051927780609577e-02,1.632941340457086735e-03,4.059553284119582495e-02,3.864894710049443516e-02,-2.247309870059612316e-03,-4.087016647771397199e-02,-3.827544551453038874e-02,2.922795462750960548e-03,4.116190586190437289e-02,3.784856258458654810e-02,-3.675758356409215832e-03,-4.147488052210809156e-02,-3.735546393081908695e-02
7.041015625000000000e-01,-3.974505229123088262e-02,-3.971049372402186278e-02,6.941289885664706459e-05,3.977797395907936573e-02,3.966672840394259991e-02,-1.539421333545905649e-04,-3.981671496902754875e-02,-3.960594818081114576e-02,2.689374898474602461e-04,3.986869960188321044e-02,3.951995355467222137e-02,-4.301850803946769474e-04,-3.994134107141050771e-02,-3.939998574307990858e-02,6.540456587054158588e-04,4.004197976571734208e-02,3.923655788511918457e-02,-9.574895676613440990e-04,-4.017771358048734948e-02,-3.901930056943841291e-02
7.050781250000000000e-01,-3.966904440146835908e-02,-3.986158937015946840e-02,-3.856774616340979327e-04,3.947221790352391929e-02,4.004224086236356228e-02,7.559801886619820421e-04,-3.927913274993775211e-02,-4.020367743237583669e-02,-1.095304377303832561e-03,3.909831195789528757e-02,4.033872960776862387e-02,1.387616186538691548e-03,-3.893881851215204998e-02,-4.044023295277283242e-02,-1.616310051676729444e-03,3.881022136785511334e-02,4.050088028811330010e-02,1.764161665968897634e-03,-3.872245760755516769e-02,-4.051307878120783551e-02
7.060546875000000000e-01,-3.959260278300213987e-02,-4.001094172480717387e-02,-8.407298728220211678e-04,3.915955749804295866e-02,4.040681031793235539e-02,1.665605035687294606e-03,-3.872051529145396215e-02,-4.077328899196119849e-02,-2.458576872129599085e-03,3.828521151619528745e-02,4.110419314814615921e-02,3.203235390796580016e-03,-3.786444858906461153e-02,-4.139396162052799699e-02,-3.882697166717999707e-03,3.747007081731997674e-02,4.163754467297135775e-02,4.479580790341500078e-03,-3.711483866352172784e-02,-4.183028820922578966e-02
7.070312500000000000e-01,-3.951572827162040669e-02,-4.015854425624599405e-02,-1.295699559153638087e-03,3.884004743216137173e-02,4.076033713874762515e-02,2.574574474210070997e-03,-3.814116175119858232e-02,-4.131438448401052871e-02,-3.819673463681870235e-03,3.743028654517507187e-02,4.181533252310452170e-02,5.013817423785630993e-03,-3.672021365933570564e-02,-4.225913132254696669e-02,-6.139550929003203053e-03,3.602527098900312058e-02,4.264296829478446405e-02,7.179175266977685932e-03,-3.536118231793621697e-02,-4.296518803907761058e-02
7.080078125000000000e-01,-3.943842170784471468e-02,-4.030439050928365935e-02,-1.750541753215498425e-03,3.851374359352426058e-02,4.110272471071080985e-02,3.482530828619450139e-03,-3.754138239163327950e-02,-4.182658547656560588e-02,-5.177389546742644337e-03,3.653447100426964606e-02,4.247120787590213942e-02,6.816515097995780315e-03,-3.550822499049837572e-02,-4.303389109963182829e-02,-8.381329988766724609e-03,3.447985703029752408e-02,4.351398207707737886e-02,9.853408459834249802e-03,-3.346838876018773390e-02,-4.391283201911638789e-02
7.089843750000000000e-01,-3.936068393692034734e-02,-4.044847410553577965e-02,-2.205211700138821809e-03,3.818070305812072684e-02,4.143387946392917270e-02,4.389116821948838183e-03,-3.692149841390285347e-02,-4.230953374593495603e-02,-6.530523507930172632e-03,3.559874352365687000e-02,4.307095238789033359e-02,8.608493624276975648e-03,-3.423071886485839349e-02,-4.371658341715996265e-02,-1.060253000980611142e-02,3.283814509142990445e-02,4.424784060067839253e-02,1.249283332459556577e-02,-3.144390564902416196e-02,-4.466909001778925081e-02
7.099609375000000000e-01,-3.928251580880749022e-02,-4.059078874370559975e-02,-2.659664662003351828e-03,3.784098408030076022e-02,4.175371089828770060e-02,5.293975716462988139e-03,-3.628184178582226360e-02,-4.276289152722886205e-02,-7.877877789157529398e-03,3.462412633515674770e-02,4.361377342411913716e-02,1.038693506961911941e-02,-3.289005245325232751e-02,-4.430574771124262679e-02,-1.279769718451470757e-02,3.110472027098629133e-02,4.484223075722907487e-02,1.508812578147236509e-02,-2.929569880791904266e-02,-4.523066602405368536e-02
7.109375000000000000e-01,-3.920391817817129448e-02,-4.073132819985916808e-02,-3.113855922239419823e-03,3.749464608258544496e-02,4.206213160818108449e-02,6.196751454032613932e-03,-3.562275506409676856e-02,-4.318634175058518737e-02,-9.218259947501963522e-03,3.361168415549852656e-02,4.409895358090041434e-02,1.214904278842518504e-02,-3.148869946574962830e-02,-4.480012351348075517e-02,-1.496144162484903777e-02,2.928442381029868272e-02,4.529527904005887368e-02,1.763011765361395880e-02,-2.703222088159248568e-02,-4.559511251243403979e-02
7.119140625000000000e-01,-3.912489190437349468e-02,-4.087008632769768834e-02,-3.567740790027853267e-03,3.714174964527278827e-02,4.235905730640072281e-02,7.097088796241884587e-03,-3.494459121087192116e-02,-4.357958826292285953e-02,-1.055048371054755074e-02,3.256252302317436814e-02,4.452585163394332662e-02,1.389204582030955683e-02,-3.002924558732455312e-02,-4.519865314763332753e-02,-1.708845059635217059e-02,2.738233957245575154e-02,4.560555744944292528e-02,2.010982905477470134e-02,-2.466237807701552806e-02,-4.576084111011027855e-02
7.128906250000000000e-01,-3.904543785146205592e-02,-4.100705705882635999e-02,-4.021274604697432781e-03,3.678235649584176564e-02,4.264440684716921254e-02,7.994633464173183518e-03,-3.424771340471122888e-02,-4.394235603506516097e-02,-1.187337002626623166e-02,3.147778909015288423e-02,4.489390338581047274e-02,1.561320324750547356e-02,-2.851438370691940227e-02,-4.550048399242817565e-02,-1.917350156273809822e-02,2.540377984370158909e-02,4.577208799363077785e-02,2.251850011182189581e-02,-2.219549511976235193e-02,-4.572712951954778504e-02
7.138671875000000000e-01,-3.896555688816236845e-02,-4.114223440301970069e-02,-4.474412740119345679e-03,3.641652949815432638e-02,4.291810224831652670e-02,8.889032277814295710e-03,-3.353249484610175413e-02,-4.427439135408992726e-02,-1.318574810650923954e-02,3.035866736976913782e-02,4.520262241157215616e-02,1.730980850502984725e-02,-2.694690894870158115e-02,-4.570497030567484409e-02,-2.121147500900904051e-02,2.335427049687678960e-02,4.579434577145770346e-02,2.484762191002111431e-02,-1.964127856359910301e-02,-4.549412466649798564e-02
7.148437500000000000e-01,-3.888524988786748460e-02,-4.127561244848341332e-02,-4.927110609098166172e-03,3.604433264146014726e-02,4.318006871259126578e-02,9.779933295033351251e-03,-3.279931855759384701e-02,-4.457546200077212167e-02,-1.448645646318433636e-02,2.920638044216194648e-02,4.545160070167678090e-02,1.897919363682722474e-02,-2.532971351468304988e-02,-4.581167460577727918e-02,-2.319736701161992723e-02,2.123953555833819201e-02,4.567226062682382820e-02,2.708896655178187618e-02,-1.700977859767645664e-02,-4.506284205964960349e-02
7.158203125000000000e-01,-3.880451772862850146e-02,-4.140718536211313028e-02,-5.379323667759161424e-03,3.566583102920348192e-02,4.343023464810176482e-02,1.066698595006649285e-02,-3.204857717867998917e-02,-4.484535741199269232e-02,-1.577434393620241737e-02,2.802218711867066406e-02,4.564050920118410681e-02,2.061873349120054918e-02,-2.366578134821831561e-02,-4.582036860768861491e-02,-2.512630152482642557e-02,1.906548122146064714e-02,4.540621736982455164e-02,2.923461622267647594e-02,-1.431134950160452800e-02,-4.443516136472142053e-02
7.167968750000000000e-01,-3.872336129314524200e-02,-4.153694738974937628e-02,-5.831007419931261669e-03,3.528109086763568658e-02,4.366853168788152606e-02,1.154984119146406502e-02,-3.128067275552356974e-02,-4.508388882800331426e-02,-1.704827071228360788e-02,2.680738106665192522e-02,4.576909824465148768e-02,2.222584984893041446e-02,-2.195818262822697362e-02,-4.573103371130925188e-02,-2.699354235304890839e-02,1.683817935136888710e-02,4.499705456383645136e-02,3.127699116205395757e-02,-1.155660890400986643e-02,-4.361381821228563910e-02
7.177734375000000000e-01,-3.864178146875624220e-02,-4.166489285642942936e-02,-6.282117421525288022e-03,3.489017945423445594e-02,4.389489470857247527e-02,1.242815161944074882e-02,-3.049601652565074594e-02,-4.529088942444078197e-02,-1.830710933372119500e-02,2.556328939621767271e-02,4.583719788609693507e-02,2.379801547759240882e-02,-2.021006810430025363e-02,-4.554386104127938067e-02,-2.879450477985670206e-02,1.456385052696813377e-02,4.444606188238097583e-02,3.320887643943890716e-02,-8.756396004881197501e-03,-4.260239227502648357e-02
7.187500000000000000e-01,-3.855977914742934887e-02,-4.179101616663514346e-02,-6.732609284907007351e-03,3.449316516593259330e-02,4.410926184822264867e-02,1.330157162257604442e-02,-2.969502869771881159e-02,-4.546621442900122129e-02,-1.954974569621019398e-02,2.429127121043898885e-02,4.584471812360334936e-02,2.533275810569583092e-02,-1.842466328314362051e-02,-4.525925103808431382e-02,-3.052476682501856220e-02,1.224884666763618318e-02,4.375497604409797625e-02,3.502344744212483596e-02,-5.921728926088532484e-03,-4.140529166639696917e-02
7.197265625000000000e-01,-3.847735522575192191e-02,-4.191531180453794692e-02,-7.182438683264930936e-03,3.409011744715753633e-02,4.431157452319219037e-02,1.416975751381086002e-02,-2.887813822648137296e-02,-4.560974122269082637e-02,-2.077508003485833629e-02,2.299271612059914510e-02,4.579164901826668355e-02,2.682766431039531121e-02,-1.660526247708271272e-02,-4.487781260134437317e-02,-3.218008010198025043e-02,9.899633293097398479e-03,4.292597533864058595e-02,3.671429398392362514e-02,-3.063761357890536566e-03,-4.002773372866907237e-02
7.207031250000000000e-01,-3.839451060492082152e-02,-4.203777433424001758e-02,-7.631561354971653881e-03,3.368110679768432369e-02,4.450177744416322634e-02,1.503236766568688022e-02,-2.804578258306932720e-02,-4.572136942558327477e-02,-2.198202789750607761e-02,2.166904272811825613e-02,4.567806070733179680e-02,2.828038331266114272e-02,-1.475522272561321895e-02,-4.440036178712491316e-02,-3.375638024911031126e-02,7.522771466024879422e-03,4.196167276074718594e-02,3.827544294990508494e-02,-1.937386720147652537e-04,-3.847572229410951838e-02
7.216796875000000000e-01,-3.831124619073277698e-02,-4.215839840001195382e-02,-8.079933107939312950e-03,3.326620476030436174e-02,4.467981863125009001e-02,1.588906264477549235e-02,-2.719840752071073925e-02,-4.580102096702364650e-02,-2.316952110449420690e-02,2.032169707480791995e-02,4.550410331149743609e-02,2.968863067394066774e-02,-1.287795760121121340e-02,-4.382792006205161323e-02,-3.524979690910118313e-02,5.124899467803409325e-03,4.086510777413072254e-02,3.970137939712995584e-02,2.677046326005101153e-03,-3.675602151838396753e-02
7.226562500000000000e-01,-3.822756289357435305e-02,-4.227717872652705933e-02,-8.527509823967764635e-03,3.284548390831090042e-02,4.484564942820424421e-02,1.673950534524342934e-02,-2.633646683601579414e-02,-4.584864014022973361e-02,-2.433650869403036071e-02,1.895215106314819889e-02,4.527000673651333795e-02,3.105019188849759623e-02,-1.097693091083201851e-02,-4.316171211796675927e-02,-3.665666323202362159e-02,2.712714258629504716e-03,3.963973673114579849e-02,4.098706603683664046e-02,5.537297831132039112e-03,-3.487612640023158433e-02
7.236328125000000000e-01,-3.814346162841213139e-02,-4.239411011909201277e-02,-8.974247463085685550e-03,3.241901783280540933e-02,4.499922451571182480e-02,1.758336112150259492e-02,-2.546042212595407694e-02,-4.586419364125192411e-02,-2.548195785231680346e-02,1.756190084831370582e-02,4.497608036933224002e-02,3.236292586578001784e-02,-9.055650304720157251e-03,-4.240316325180222556e-02,-3.797352487870015586e-02,2.929527737293508493e-04,3.828942197843070855e-02,4.212796102925816383e-02,8.375761484930490525e-03,-3.284423011589516356e-02
7.246093750000000000e-01,-3.805894331478255899e-02,-4.250918746387395003e-02,-9.420102067883915145e-03,3.198688112982435439e-02,4.514050192377850462e-02,1.842029791989147069e-02,-2.457074254065457972e-02,-4.584767059226564634e-02,-2.660485482761718729e-02,1.615246520370462735e-02,4.462271266921753049e-02,3.362476829734126899e-02,-7.117660804321993169e-03,-4.155389631627401381e-02,-3.919714850229215342e-02,-2.127626892068899735e-03,3.681841968286293093e-02,4.312003402820728526e-02,1.118126865858985221e-02,-3.066918831067317122e-02
7.255859375000000000e-01,-3.797400887678191450e-02,-4.262240572812445866e-02,-9.865029767840812619e-03,3.154914938729202339e-02,4.526944304319951290e-02,1.924998640933698463e-02,-2.366790453216070095e-02,-4.579908254917891552e-02,-2.770420582745264718e-02,1.472538386176876039e-02,4.421037065434733210e-02,3.483373490301876207e-02,-5.166538261244062874e-03,-4.061572824792317182e-02,-4.032452968727551906e-02,-4.542264358859072516e-03,3.523136641620075449e-02,4.395978041874967768e-02,1.394278039862330287e-02,-2.836048050322256819e-02
7.265625000000000000e-01,-3.788865924305638566e-02,-4.273375996039922853e-02,-1.030898678363891506e-02,3.110589917179840819e-02,4.538601263611084791e-02,2.007210011094472113e-02,-2.275239159927478980e-02,-4.571846349355070116e-02,-2.877903789813335625e-02,1.328221583192686073e-02,4.373959928459329738e-02,3.598792455126630790e-02,-3.205882759325155880e-03,-3.959066617992965803e-02,-4.135290032630976192e-02,-6.944215842562460016e-03,3.353326454069547463e-02,4.464423369766991334e-02,1.664943086232770555e-02,-2.592816877082454452e-02
7.275390625000000000e-01,-3.780289534679159846e-02,-4.284324529077492699e-02,-1.075192943147264615e-02,3.065720801520655306e-02,4.549017884561931679e-02,2.088631552646724385e-02,-2.182469402862907346e-02,-4.560586980882443825e-02,-2.982839978584767363e-02,1.182453769743884060e-02,4.321102074129046927e-02,3.708552224873342545e-02,-1.239311971996868511e-03,-3.848090314801678319e-02,-4.227973541689156178e-02,-9.326772989483613635e-03,3.172946644173917086e-02,4.517097595299415791e-02,1.929057007209676947e-02,-2.338285389567628172e-02
7.285156250000000000e-01,-3.771671812570284027e-02,-4.295085693106202862e-02,-1.119381412734664002e-02,3.020315440109087868e-02,4.558191320450873107e-02,2.169231226559901679e-02,-2.088530863212130148e-02,-4.546138024089464019e-02,-3.085136277854579751e-02,1.035394189307151450e-02,4.262533360494896728e-02,3.812480199438909867e-02,7.295455128110081306e-04,-3.728881339863161781e-02,-4.310275926110120753e-02,-1.168328161191324946e-02,2.982565765724578752e-02,4.553814640554941506e-02,2.185580582036002195e-02,-2.073562916333623538e-02
7.294921875000000000e-01,-3.763012852202428371e-02,-4.305659017501425184e-02,-1.163459739136431248e-02,2.974381775100931255e-02,4.566119064301965569e-02,2.248977317204875828e-02,-1.993473848085598396e-02,-4.528509584303377911e-02,-3.184702152787356744e-02,8.872034965449651644e-03,4.198331193199584394e-02,3.910412949370409286e-02,2.697056887903937633e-03,-3.601694730944149381e-02,-4.381995105322124967e-02,-1.400716027245226328e-02,2.782783895694215803e-02,4.574444798238556931e-02,2.433504456026317278e-02,-1.799803201468426830e-02
7.304687500000000000e-01,-3.754312748249922366e-02,-4.316044039853434572e-02,-1.207423585200608114e-02,2.927927841061071790e-02,4.572798949570021365e-02,2.327838444833902481e-02,-1.897349263573382475e-02,-4.507713990521709096e-02,-3.281449485042922665e-02,7.380435817990247879e-03,4.128580423176520658e-02,4.002196472862161458e-02,4.659591829841043358e-03,-3.466802593301060442e-02,-4.442954984150756376e-02,-1.629191866515317111e-02,2.574230742805359504e-02,4.578915189883878134e-02,2.671853112119410359e-02,-1.518199376211343266e-02
7.314453125000000000e-01,-3.745571595836921092e-02,-4.326240305987649748e-02,-1.251268625039694826e-02,2.880961763558165592e-02,4.578229150732739811e-02,2.405783577928432074e-02,-1.800208587483287381e-02,-4.483765786789631336e-02,-3.375292650763278557e-02,5.880773942337868057e-03,4.053373234509118767e-02,4.087686437927575550e-02,6.613529197370812338e-03,-3.324493517533291115e-02,-4.493005885192920268e-02,-1.853117574214264984e-02,2.357563662700263088e-02,4.567210023304906635e-02,2.899688709288548299e-02,-1.229978758910451470e-02
7.324218750000000000e-01,-3.736789490536406022e-02,-4.336247369984457672e-02,-1.294990544456306805e-02,2.833491757743289083e-02,4.582408183789613010e-02,2.482782045409865843e-02,-1.702103841772869761e-02,-4.456681722028126014e-02,-3.466148596351947830e-02,4.374687638232925210e-03,3.972809022598283030e-02,4.166748409364946087e-02,8.555263712924265213e-03,-3.175071962167445860e-02,-4.532024916326244518e-02,-2.071867753509978177e-02,2.133465585968220488e-02,4.539370648383799639e-02,3.116114772706148756e-02,-9.363975059818915522e-03
7.333984375000000000e-01,-3.727966528369120597e-02,-4.346064794198763181e-02,-1.338585041367680584e-02,2.785526126913003692e-02,4.585334906667409838e-02,2.558803548708499936e-02,-1.603087564689974209e-02,-4.426480738320062724e-02,-3.553936911978470420e-02,2.863822223757550925e-03,3.886994262799445266e-02,4.239258060160387698e-02,1.048121261483761502e-02,-3.018857602293402095e-02,-4.559916272451326746e-02,-2.284831462181669340e-02,1.902642865561060201e-02,4.495495410997536745e-02,3.320279721143043483e-02,-6.387351371837624373e-03
7.343750000000000000e-01,-3.719102805802535633e-02,-4.355692149279083436e-02,-1.382047826228968365e-02,2.737073261056963136e-02,4.587008519532346368e-02,2.633818173685884695e-02,-1.503212782636830468e-02,-4.393183957662537276e-02,-3.638579902743212247e-02,1.349828237914211517e-03,3.796042369702447988e-02,4.305101366995233575e-02,1.238782226803001110e-02,-2.856184645645875111e-02,-4.576611470726115599e-02,-2.491413918906012701e-02,1.665823050381884732e-02,4.435739305599512017e-02,3.511380217722891162e-02,-3.382889590651620530e-03
7.353515625000000000e-01,-3.710198419749746040e-02,-4.365129014186364814e-02,-1.425374622455330940e-02,2.688141635390351586e-02,4.587428565008672132e-02,2.707796402405914307e-02,-1.402532981772698292e-02,-4.356814667194489066e-02,-3.720002657439294702e-02,-1.656403624990058761e-04,3.700073547240452509e-02,4.364174789550723937e-02,1.427157472093880906e-02,-2.687401117594495278e-02,-4.582069518714780576e-02,-2.691038164407845087e-02,1.423752592064490147e-02,4.360313427683316229e-02,3.688664330847430534e-02,-3.636841089482015579e-04
7.363281250000000000e-01,-3.701253467568495908e-02,-4.374374976212360572e-02,-1.468561166842734245e-02,2.638739808871446227e-02,4.586594928303641683e-02,2.780709124749997443e-02,-1.301102079370315863e-02,-4.317398302910147034e-02,-3.798133114850950343e-02,-1.680928009747191271e-03,3.599214629825890632e-02,4.416385433327834481e-02,1.612899419661394454e-02,-2.512868116572286592e-02,-4.576277015038172219e-02,-2.883146672836176330e-02,1.177194492171761663e-02,4.269484228063004372e-02,3.851434492855065894e-02,2.657106422885302955e-03
7.373046875000000000e-01,-3.692268047060045383e-02,-4.383429630997723314e-02,-1.511603209987417637e-02,2.588876422704501634e-02,4.584507837238881861e-02,2.852527649871780188e-02,-1.198974394941460138e-02,-4.274962431869551438e-02,-3.872902127529518485e-02,-3.194379333776968099e-03,3.493598914723442667e-02,4.461651195726343971e-02,1.795665350599441948e-02,-2.332959041535336703e-02,-4.559248182278814732e-02,-3.067202908864957375e-02,9.269258972289985340e-03,4.163572571604170353e-02,3.999050244771273910e-02,5.666316446312737870e-03
7.382812500000000000e-01,-3.683242256468111792e-02,-4.392292582549640889e-02,-1.554496516704048821e-02,2.538560198828255718e-02,4.581167862188156858e-02,2.923223717486865894e-02,-1.096204621147098789e-02,-4.229536732918688646e-02,-3.944243522990699413e-02,-4.704340970619037832e-03,3.383365985881585380e-02,4.499900895153266522e-02,1.975118037153374487e-02,-2.148058793106531403e-02,-4.531024832059605406e-02,-3.242692826169974590e-02,6.737356491726058209e-03,4.042952603730920469e-02,4.130930756350959659e-02,8.650830874308620272e-03
7.392578125000000000e-01,-3.674176194477821872e-02,-4.400963443259168356e-02,-1.597236866442430445e-02,2.487799938390329937e-02,4.576575915921481108e-02,2.992769508993102165e-02,-9.928477945077221131e-03,-4.181152975932688615e-02,-4.012094162278925791e-02,-6.209163368599267610e-03,3.268661529455470227e-02,4.531074382957779589e-02,2.150926364950599828e-02,-1.958562950112460385e-02,-4.491676262381906481e-02,-3.409126303096721156e-02,4.184217989350121417e-03,3.908050428713039787e-02,4.246557111496953446e-02,1.159764225104651519e-02
7.402343750000000000e-01,-3.665069960214611955e-02,-4.409441833918224113e-02,-1.639820053702784400e-02,2.436604520207747912e-02,4.570733253355659109e-02,3.061137658417120710e-02,-8.889592659294977967e-03,-4.129844999596513078e-02,-4.076393995846910867e-02,-7.707202590384854522e-03,3.149637141265094337e-02,4.555122638016561448e-02,2.322765943951208764e-02,-1.764876923275107354e-02,-4.441299087475231860e-02,-3.566038511509565107e-02,1.617890910030613449e-03,3.759342604402346466e-02,4.345474350062190211e-02,1.449390744249699423e-02
7.412109375000000000e-01,-3.655923653243147581e-02,-4.417727383736098912e-02,-1.682241888449578782e-02,2.384982899213889534e-02,4.563641471211336842e-02,3.128301263182690223e-02,-7.845946710620957387e-03,-4.075648687738886444e-02,-4.137086116701044897e-02,-9.196822108897191941e-03,3.026450126443035182e-02,4.572007843820793255e-02,2.490319706991257070e-02,-1.567415087869106216e-02,-4.380017000576172381e-02,-3.712991214999372680e-02,-9.535357312159083902e-04,3.597354458735886606e-02,4.427293258001616799e-02,1.732700361085907914e-02
7.421875000000000000e-01,-3.646737373566232010e-02,-4.425819730355735199e-02,-1.724498196523789606e-02,2.332944104892128653e-02,4.555302507576669546e-02,3.194233894696783121e-02,-6.798099005040024109e-03,-4.018601944235788287e-02,-4.194116810765553122e-02,-1.067639459512967869e-02,2.899263291536711279e-02,4.581703447943564350e-02,2.653278494814405655e-02,-1.366599897199988374e-02,-4.307980470219082564e-02,-3.849573992823585727e-02,-3.521956845648899128e-03,3.422658233952965284e-02,4.491691898829869994e-02,2.008458322887129652e-02
7.431640625000000000e-01,-3.637511221623729307e-02,-4.433718519869551261e-02,-1.766584820053639093e-02,2.280497239696408635e-02,4.545718641377627378e-02,3.258909608749126913e-02,-5.746610698713012014e-03,-3.958744666501205073e-02,-4.247435604420774641e-02,-1.214430369591660251e-02,2.768244729339809293e-02,4.584194203794304118e-02,2.811341626512372724e-02,-1.162860978800219283e-02,-4.225366370784253145e-02,-3.975405386160679733e-02,-6.079276817892249364e-03,3.235871065081952908e-02,4.538416880359137651e-02,2.275462789423260412e-02
7.441406250000000000e-01,-3.628245298291442322e-02,-4.441423406834901083e-02,-1.808497617863719098e-02,2.227651477459087134e-02,4.534892491755222049e-02,3.322302955721106316e-02,-4.692044897459589532e-03,-3.896118717583622881e-02,-4.296995309173667899e-02,-1.359894579971207725e-02,2.633567596737317745e-02,4.579476194594418736e-02,2.964217454321680517e-02,-9.566342152765259024e-03,-4.132377548210673657e-02,-4.090133963477492890e-02,-8.617435023162627744e-03,3.037652799837918527e-02,4.567284351732575631e-02,2.532550070959270136e-02
7.451171875000000000e-01,-3.618939704880043406e-02,-4.448934054289208073e-02,-1.850232465882449204e-02,2.174416061786272128e-02,4.522827017349721757e-02,3.384388990600131070e-02,-3.634966355197015355e-03,-3.830767896887833646e-02,-4.342752063420794034e-02,-1.503873178844907475e-02,2.495409885857766824e-02,4.567556839536527497e-02,3.111623901753089380e-02,-7.483608117750139600e-03,-4.029242321939663363e-02,-4.193439302034077110e-02,-1.112843123420828410e-02,2.828703667632781471e-02,4.578180726830426150e-02,2.778599699982341187e-02
7.460937500000000000e-01,-3.609594543133914923e-02,-4.456250133764705357e-02,-1.891785257547878157e-02,2.120800304440969425e-02,4.509525515492086162e-02,3.445143282795332801e-02,-2.575941171496159282e-03,-3.762737909542426817e-02,-4.384665371266936035e-02,-1.646208877356519079e-02,2.353954188835073388e-02,4.548454882117601572e-02,3.253288984060680872e-02,-5.384863520591712249e-03,-3.916213924312402644e-02,-4.285032882784831076e-02,-1.360435083787593820e-02,2.609761805932237291e-02,4.571063131202417890e-02,3.012539314552924175e-02
7.470703125000000000e-01,-3.600209915230070251e-02,-4.463371325302756265e-02,-1.933151904211763070e-02,2.066813583714281408e-02,4.494991621302878854e-02,3.504541925750958437e-02,-1.515536488417103689e-03,-3.692076334434503393e-02,-4.422698138365059595e-02,-1.786746181429883784e-02,2.209387456490920915e-02,4.522200360664313523e-02,3.388951310090342062e-02,-3.274598452201608282e-03,-3.793569878797703465e-02,-4.364658896176535491e-02,-1.603738978182349742e-02,2.381600652698075485e-02,4.545959570767679064e-02,3.233349331996529519e-02
7.480468750000000000e-01,-3.590785923777067151e-02,-4.470297317467902126e-02,-1.974328335541882321e-02,2.012465342785012268e-02,4.479229306698803703e-02,3.562561546353448794e-02,-4.543201867861074422e-04,-3.618832590933894477e-02,-4.456816704745705793e-02,-1.925331561637784461e-02,2.061900751256684830e-02,4.488834561097004849e-02,3.518360564581656663e-02,-1.157327650589196110e-03,-3.661611318576731000e-02,-4.432094956592817769e-02,-1.841987917274730963e-02,2.145026214127314368e-02,4.502968821618682366e-02,3.440067392566804189e-02
7.490234375000000000e-01,-3.581322671813814973e-02,-4.477027807361457640e-02,-2.015310499922519372e-02,1.957765088067871945e-02,4.462242879307252302e-02,3.619179314128682240e-02,6.071394179226343541e-04,-3.543057904330190744e-02,-4.486990874606931745e-02,-2.061813620924585547e-02,1.911688994661252597e-02,4.448409952006446288e-02,3.641277970033271472e-02,9.624191580478386535e-04,-3.520662247157817226e-02,-4.487152723449726321e-02,-2.074430944859077114e-02,1.900874217340196154e-02,4.442260041362550149e-02,3.631792553713038968e-02
7.500000000000000000e-01,-3.571820262808499818e-02,-4.483562500634744735e-02,-2.056094364853135528e-02,1.902722387550676714e-02,4.444036981289094940e-02,3.674372950225666956e-02,1.668273879938304361e-03,-3.464805270006755811e-02,-4.513193943038396744e-02,-2.196043259999361577e-02,1.758950709718650959e-02,4.400990102145681954e-02,3.757476727279512180e-02,3.080106950299196528e-03,-3.371068742836748344e-02,-4.529678427207670111e-02,-2.300335404854343332e-02,1.650007158075512612e-02,4.364072103529073599e-02,3.807689216672158899e-02
7.509765625000000000e-01,-3.562278800657438932e-02,-4.489901111501998221e-02,-2.096675917345184118e-02,1.847346869120713650e-02,4.424616588070015566e-02,3.728120736183192924e-02,2.728514927614508236e-03,-3.384129416376731314e-02,-4.535402719655838577e-02,-2.327873840218810941e-02,1.603887758555871609e-02,4.346649580466468987e-02,3.866742433965417863e-02,5.191205107850189668e-03,-3.213198108955875321e-02,-4.559553298830774926e-02,-2.518989250622379744e-02,1.393311253822653549e-02,4.268712657664507776e-02,3.966990768271845547e-02
7.519531250000000000e-01,-3.552698389683935781e-02,-4.496043362752838446e-02,-2.137051164316928348e-02,1.791648218880685650e-02,4.403987006980819574e-02,3.780401522475897863e-02,3.787294767756911509e-03,-3.301086766607032319e-02,-4.553597549125187882e-02,-2.457161343782080995e-02,1.446705075627627117e-02,4.285473838857619538e-02,3.968873480147939309e-02,7.291197110365816442e-03,-3.047437972048516047e-02,-4.576693901494105488e-02,-2.729703289325659255e-02,1.131693313153726843e-02,4.156556918809217738e-02,4.109002922072719360e-02
7.529296875000000000e-01,-3.543079134637165672e-02,-4.501988985764390772e-02,-2.177216132986367972e-02,1.735636179454446565e-02,4.382153875807007215e-02,3.831194736836591314e-02,4.844046389694908576e-03,-3.215735399157053365e-02,-4.567762328558059443e-02,-2.583764531062451852e-02,1.287610396870678998e-02,4.217559077769746784e-02,4.063681420293466934e-02,9.375590198213667320e-03,-2.874195330082884511e-02,-4.581052363612422851e-02,-2.931813354250210543e-02,8.660775323152880220e-03,4.028046191122439806e-02,4.233106744287740836e-02
7.539062500000000000e-01,-3.533421140690995443e-02,-4.507737720513062263e-02,-2.217166871262158528e-02,1.679320548282849795e-02,4.359123161248024819e-02,3.880480392351291774e-02,5.898203868933900827e-03,-3.128135007159710962e-02,-4.577884521763170983e-02,-2.707545094904014599e-02,1.126813985155644855e-02,4.143012094937492673e-02,4.150991320985152055e-02,1.143992498435211953e-02,-2.693895553142553606e-02,-4.572616512539591505e-02,-3.124682398246691681e-02,5.974022303960310754e-03,3.883686131463216784e-02,4.338761351291003238e-02
7.548828125000000000e-01,-3.523724513442853812e-02,-4.513289315585890249e-02,-2.256899448132460712e-02,1.622711175910013237e-02,4.334901157286674689e-02,3.928239095324020935e-02,6.949202670226248442e-03,-3.038346856673137392e-02,-4.583955170341214025e-02,-2.828367811714767657e-02,9.645283523991906444e-03,4.061950117437328200e-02,4.230642083698682443e-02,1.347978499482122700e-02,-2.506981338997038566e-02,-4.551409908565281354e-02,-3.307702501691114211e-02,3.266165346039003568e-03,3.724044759759938955e-02,4.425506266959285118e-02
7.558593750000000000e-01,-3.513989358912577438e-02,-4.518643528191534919e-02,-2.296409954051751093e-02,1.565817964260296166e-02,4.309494483469030607e-02,3.974452052908140909e-02,7.996479949897996112e-03,-2.946433743832423471e-02,-4.585968901613296511e-02,-2.946100689191114702e-02,8.009679787037947418e-03,3.974500617344890047e-02,4.302486742050713048e-02,1.549080611742433347e-02,-2.313911626127018034e-02,-4.517491779114003042e-02,-3.480296788636135646e-02,5.467702736221431974e-04,3.549750223997164694e-02,4.492963429572349038e-02
7.568359375000000000e-01,-3.504215783541246576e-02,-4.523800124170910403e-02,-2.335694501325513012e-02,1.508650864906276902e-02,4.282910083095415460e-02,4.019101080501246565e-02,9.039474857269670649e-03,-2.852459950931147611e-02,-4.583923933375835813e-02,-3.060615110512331094e-02,6.363490288963591195e-03,3.880801111281847321e-02,4.366392732971680762e-02,1.746868593838604017e-02,-2.115160466872991613e-02,-4.470956853330208119e-02,-3.641921245113291516e-02,-2.174556329306051410e-03,3.361488328613842363e-02,4.540838839525192933e-02
7.578125000000000000e-01,-3.494403894190029752e-02,-4.528758878007412697e-02,-2.374749224492745531e-02,1.451219877328086862e-02,4.255155221322902415e-02,4.062168608900754846e-02,1.007762883501001593e-02,-2.756491201463567159e-02,-4.577822075477925440e-02,-3.171785974847506767e-02,4.708890668402112602e-03,3.780998944167398429e-02,4.422242141302440421e-02,1.940919294701156164e-02,-1.911215863474252999e-02,-4.411935097511512915e-02,-3.792066433854813373e-02,-4.888201055402061415e-03,3.159999836038211718e-02,4.568923840671153258e-02
7.587890625000000000e-01,-3.484553798138993047e-02,-4.533519572836833267e-02,-2.413570280706357415e-02,1.393535047164290268e-02,4.226237483179820509e-02,4.103637691217262157e-02,1.111038591826132849e-02,-2.658594614158861155e-02,-4.567668728219511504e-02,-3.279491834021473762e-02,3.048067678981404745e-03,3.675251057514540565e-02,4.469931917363707818e-02,2.130817558865466532e-02,-1.702578569856098151e-02,-4.340591352128872482e-02,-3.930259100030440017e-02,-7.584577634458676901e-03,2.946077551977025616e-02,4.577096029711243824e-02
7.597656250000000000e-01,-3.474665603085953791e-02,-4.538082000456739040e-02,-2.452153850111230340e-02,1.335606464454776321e-02,4.196164771492897488e-02,4.143492009543150306e-02,1.213719303237663534e-02,-2.558838656039521056e-02,-4.553472877572025540e-02,-3.383615025190363224e-02,1.383216299264501030e-03,3.563723742635479391e-02,4.509374067096527661e-02,2.316157114662642166e-02,-1.489760862107223846e-02,-4.257124871447524883e-02,-4.056063662937745701e-02,-1.025416079803583187e-02,2.720563205927758674e-02,4.565319789666342359e-02
7.607421875000000000e-01,-3.464739417145294015e-02,-4.542445961335672688e-02,-2.490496136220135548e-02,1.277444261875813024e-02,4.164945304727490916e-02,4.181715881373518351e-02,1.315750028910869091e-02,-2.457293094536862690e-02,-4.535247087225567630e-02,-3.484041799381928928e-02,-2.834631681804187218e-04,3.446592379144140100e-02,4.540495814423176762e-02,2.496541443404226568e-02,-1.273285280666306037e-02,-4.161768767034433603e-02,-4.169083588944435398e-02,-1.288751992859532396e-02,2.484344139188236766e-02,4.533646445107242240e-02
7.617187500000000000e-01,-3.454775348846757937e-02,-4.546611264621838733e-02,-2.528593366287263527e-02,1.219058612967685584e-02,4.132587614741629889e-02,4.218294265777277480e-02,1.417076128109322035e-02,-2.354028948696964760e-02,-4.513007487469698764e-02,-3.580662445760185442e-02,-1.949768004745889823e-03,3.324041159167195891e-02,4.563239735528845653e-02,2.671584627701233117e-02,-1.053683347306061738e-02,-4.054789356706522269e-02,-4.268962641354902970e-02,-1.547535237427007798e-02,2.238349813395490093e-02,4.482214038465976574e-02
7.626953125000000000e-01,-3.444773507134307744e-02,-4.550577728151461443e-02,-2.566441791679442350e-02,1.160459730355179776e-02,4.099100544454338524e-02,4.253212769315618119e-02,1.517643337446730571e-02,-2.249118439511303691e-02,-4.486773760917753956e-02,-3.673371411478545956e-02,-3.613495986944581170e-03,3.196262797697119185e-02,4.577563864816295430e-02,2.840912177102541264e-02,-8.314942600650682483e-03,-3.936485420737868834e-02,-4.355386003261640243e-02,-1.800851631157947969e-02,1.983548153331822841e-02,4.411246728403324380e-02
7.636718750000000000e-01,-3.434734001364902339e-02,-4.554345178456738197e-02,-2.604037688245018980e-02,1.101657863961209502e-02,4.064493245429019741e-02,4.286457651705802979e-02,1.617397799946746276e-02,-2.142634939406751551e-02,-4.456569125087193883e-02,-3.762067416990642205e-02,-5.272448296913922160e-03,3.063458229542838709e-02,4.583441772338034403e-02,3.004161829286341664e-02,-6.072635693317053780e-03,-3.807187367403359196e-02,-4.428081269842291945e-02,-2.047806303999988309e-02,1.720941738388247211e-02,4.321053812854631915e-02
7.646484375000000000e-01,-3.424656941307285124e-02,-4.557913450773435488e-02,-2.641377356680282146e-02,1.042663299213941568e-02,4.028775175372431572e-02,4.318015831227915713e-02,1.716286093885101977e-02,-2.034652920930303185e-02,-4.422420311851531921e-02,-3.846653566692766202e-02,-6.924432428420281352e-03,2.925836293354469944e-02,4.580862612563145475e-02,3.160984325090456654e-02,-3.815418383308968008e-03,-3.667256310189177110e-02,-4.486819306974520333e-02,-2.287526859430472417e-02,1.451563857670905115e-02,4.212028381011765493e-02
7.656250000000000000e-01,-3.414542437140832137e-02,-4.561282389048114394e-02,-2.678457122893465950e-02,9.834863552477099771e-03,3.991956095550026201e-02,4.347874889872443971e-02,1.814255261398665595e-02,-1.925247904664368140e-02,-4.384357543781945699e-02,-3.927037454777066589e-02,-8.567265084520894747e-03,2.783613403219160551e-02,4.569831144388736971e-02,3.311044155723540799e-02,-1.548832913026420731e-03,-3.517083059247478466e-02,-4.531414973462501855e-02,-2.519166456300150209e-02,1.176474444272603871e-02,4.084645600116371122e-02
7.666015625000000000e-01,-3.404390599454313465e-02,-4.564451845944893921e-02,-2.715273338366259309e-02,9.241373830980110018e-03,3.954046068118338697e-02,4.376023078226704693e-02,1.911252836846078634e-02,-1.814496406409106186e-02,-4.342414507399509904e-02,-4.003131266179948272e-02,-1.019877506305530424e-02,2.637013208344200429e-02,4.550367722359131839e-02,3.454020280558434824e-02,7.215554730852087291e-04,-3.357087029911912796e-02,-4.561727704598500521e-02,-2.741906800399439986e-02,8.967559047070514100e-03,3.939460644531062039e-02
7.675781250000000000e-01,-3.394201539244681709e-02,-4.567421682851981884e-02,-2.751822380512830568e-02,8.646267638909369002e-03,3.915055453375141520e-02,4.402449320098230506e-02,2.007226874904792513e-02,-1.702475883668725515e-02,-4.296628323361781354e-02,-4.074851872515277557e-02,-1.181680612615165944e-02,2.486266241362873608e-02,4.522508259109016965e-02,3.589606813972090471e-02,2.990172193118378202e-03,-3.187715071322406307e-02,-4.577661955220230922e-02,-2.954961035179293899e-02,6.135088599159744735e-03,3.777106276114348266e-02
7.685546875000000000e-01,-3.383975367915881272e-02,-4.570191769887643751e-02,-2.788100653036244478e-02,8.049649070273693849e-03,3.874994906928084376e-02,4.427143216873154902e-02,2.102125978389461983e-02,-1.589264681479177557e-02,-4.247039513610078448e-02,-4.142120922887655016e-02,-1.341921984995594723e-02,2.331609555815843116e-02,4.486304159099776395e-02,3.717513679762669138e-02,5.251447015213192918e-03,-3.009440218430764827e-02,-4.579167500867383639e-02,-3.157576521414794807e-02,3.278478146070814767e-03,3.598290086444699831e-02
7.695312500000000000e-01,-3.373712197277616009e-02,-4.572761985905966775e-02,-2.824104586282344051e-02,7.451622483621671983e-03,3.833875376782693717e-02,4.450095051608044666e-02,2.195899325776803565e-02,-1.474941977615105634e-02,-4.193691965506499836e-02,-4.204864929486554215e-02,-1.500389845081788465e-02,2.173286353378281466e-02,4.441822223771341172e-02,3.837467231743574292e-02,7.499827734386511381e-03,-2.822760370872490557e-02,-4.566239596088214614e-02,-3.349037495992045199e-02,4.089677196296524612e-04,3.403791412913165920e-02
7.705078125000000000e-01,-3.363412139544132151e-02,-4.575132218502109965e-02,-2.859830637591008820e-02,6.852292483787708090e-03,3.791708100350413974e-02,4.471295792853501733e-02,2.288496698422138806e-02,-1.359587727214398023e-02,-4.136632892992495036e-02,-4.263015347867764315e-02,-1.656874758419835461e-02,2.011545601418884832e-02,4.389144528284538022e-02,3.949210839186988869e-02,9.729793805098667023e-03,-2.628196902394600715e-02,-4.538918989397116438e-02,-3.528667600425809681e-02,-2.462151890240567558e-03,3.194457942125072253e-02
7.714843750000000000e-01,-3.353075307332965826e-02,-4.577302364017209885e-02,-2.895275291644703458e-02,6.251763903595073356e-03,3.748504601377591894e-02,4.490737098207947531e-02,2.379868507453097165e-02,-1.243282606859112335e-02,-4.075912794803369932e-02,-4.316508651834568416e-02,-1.811169911259917151e-02,1.846641641492171790e-02,4.328368270081370262e-02,4.052505435864024730e-02,1.193586989608568655e-02,-2.426293204723188948e-02,-4.497291794836044687e-02,-3.695832270175691131e-02,-5.323583561891213900e-03,2.971202015414199649e-02
7.724609375000000000e-01,-3.342701813663758598e-02,-4.579272327542963789e-02,-2.930435060814390660e-02,5.650141785518657082e-03,3.704276686796161705e-02,4.508411317600357487e-02,2.469965820326065764e-02,-1.126107958151761554e-02,-4.011585409775553224e-02,-4.365286402836603130e-02,-1.963071383885699184e-02,1.678833789379781741e-02,4.259605589542654613e-02,4.147130031507312298e-02,1.411263933417476746e-02,-2.217613169937489997e-02,-4.441489220544677513e-02,-3.849940976320237462e-02,-8.164068293233727250e-03,2.734996652571358711e-02
7.734375000000000000e-01,-3.332291771956991111e-02,-4.581042022925739532e-02,-2.965306485502712530e-02,5.047531363311442629e-03,3.659036443496992835e-02,4.524311496300527369e-02,2.558740387031121014e-02,-1.008145730826548979e-02,-3.943707669286374007e-02,-4.409295313810905614e-02,-2.112378420118909625e-02,1.508385927309628324e-02,4.182983363073897176e-02,4.232882184601369224e-02,1.625475740407398423e-02,-2.002739615588956107e-02,-4.371687155194795005e-02,-3.990449311670016957e-02,-1.097242950303433176e-02,2.486871311117032357e-02
7.744140625000000000e-01,-3.321845296032745198e-02,-4.582611372770357266e-02,-2.999886134484380795e-02,4.444038043597256862e-03,3.612796235026710656e-02,4.538431377655718219e-02,2.646144665931486270e-02,-8.894784254352815916e-03,-3.872339646868355745e-02,-4.448487307395057599e-02,-2.258893692642941625e-02,1.335566088994176448e-02,4.098642969001241310e-02,4.309578435489534731e-02,1.835696447148090979e-02,-1.782272656963878460e-02,-4.288105613592498727e-02,-4.116860913950284862e-02,-1.373761700790379625e-02,2.227907399600595473e-02
7.753906250000000000e-01,-3.311362500109445856e-02,-4.583980308443461049e-02,-3.034170605243810548e-02,3.839767387433488943e-03,3.565568698208883280e-02,4.550765405552639059e-02,2.732131849223580836e-02,-7.701890356480299571e-03,-3.797544505042617369e-02,-4.482819568449223496e-02,-2.402423563794762323e-02,1.160646038140475921e-02,4.006740026709448843e-02,4.377054698870805338e-02,2.041409889728814514e-02,-1.556828031035516549e-02,-4.191008043195616067e-02,-4.228729219259285549e-02,-1.644875050194418223e-02,1.959233564480552733e-02
7.763671875000000000e-01,-3.300843498802660814e-02,-4.585148770076542812e-02,-3.068156524309920835e-02,3.234825091846635966e-03,3.517366739690590272e-02,4.561308726603741787e-02,2.816655888004126682e-02,-6.503609902089334260e-03,-3.719388439418369607e-02,-4.512254590829289230e-02,-2.542778341480522036e-02,9.839008410946224747e-03,3.907444109503149798e-02,4.435166614846757643e-02,2.242110971117697998e-02,-1.327035376786826239e-02,-4.080700493732249134e-02,-4.325659039607900047e-02,-1.909516236797060423e-02,1.682020771127074044e-02
7.773437500000000000e-01,-3.290288407123796027e-02,-4.586116706568553469e-02,-3.101840547588057342e-02,2.629316971344120187e-03,3.468203532415138624e-02,4.570057192057001838e-02,2.899671516930799747e-02,-5.300780945877082116e-03,-3.637940620108192497e-02,-4.536760218360379876e-02,-2.679772529876619375e-02,8.056084342927326974e-03,3.800938431721266608e-02,4.483789857767670611e-02,2.437306901348128968e-02,-1.093536476706580447e-02,-3.957530652537751686e-02,-4.407307958967862649e-02,-2.166643965185784115e-02,1.397477200385325788e-02
7.783203125000000000e-01,-3.279697340478866102e-02,-4.586884075588120585e-02,-3.135219360689051049e-02,2.023348939405603987e-03,3.418092512022160440e-02,4.577007359428461597e-02,2.981134278463298815e-02,-4.094244723676900011e-03,-3.553273130510647276e-02,-4.556309679965668546e-02,-2.813225074584865815e-02,6.260491871986723252e-03,3.687419510681886475e-02,4.522820402216963520e-02,2.626518407487093976e-02,-8.569834643701895738e-03,-3.821886748650726168e-02,-4.473387542896798547e-02,-2.415246503485256671e-02,1.106842982942064270e-02
7.792968750000000000e-01,-3.269070414667227947e-02,-4.587450843575430204e-02,-3.168289679255336527e-02,1.417026989956947196e-03,3.367047373175782732e-02,4.582156493856808649e-02,3.061000546671768449e-02,-2.884845064113879601e-03,-3.465460903514694380e-02,-4.570881618912405603e-02,-2.942959601917803647e-02,4.455054614157278811e-03,3.567096804081343331e-02,4.552174745565024799e-02,2.809280910414524782e-02,-6.180370031111883170e-03,-3.674196329122354776e-02,-4.523664357466897212e-02,-2.654345664263598262e-02,8.113847944446927335e-03
7.802734375000000000e-01,-3.258407745880284589e-02,-4.587816985743645160e-02,-3.201048249284132313e-02,8.104571788300660943e-04,3.315082065822040625e-02,4.585502569179527449e-02,3.139227550599880262e-02,-1.673427798447154865e-03,-3.374581655182123940e-02,-4.580460116142942573e-02,-3.068804651997855681e-02,2.642611666656290072e-03,3.440192323516576972e-02,4.571790086616187021e-02,2.985145665524351066e-02,-3.773644408701861460e-03,-3.514924911396070245e-02,-4.557960793897816026e-02,-2.883000653449843340e-02,5.123903349290202629e-03
7.812500000000000000e-01,-3.247709450700279887e-02,-4.587982486080067340e-02,-3.233491847447588635e-02,2.037456052120701516e-04,3.262210791376630309e-02,4.587044268730210844e-02,3.215773397170107462e-02,-4.608401690112969950e-04,-3.280715815966886439e-02,-4.585034707665489734e-02,-3.190593905362321125e-02,8.260131433310080942e-04,3.306940224843815668e-02,4.581624459966692625e-02,3.153680864546353629e-02,-1.356379463745281113e-03,-3.344574516005280329e-02,-4.576155695980663185e-02,-3.100311772118111847e-02,2.111627166160999058e-03
7.822265625000000000e-01,-3.236975646098967652e-02,-4.587947337346755944e-02,-3.265617281410015255e-02,-4.030016069133954076e-04,3.208447998843753923e-02,4.586780985856647730e-02,3.290597093618744667e-02,7.520697633287271163e-04,-3.183946459532074197e-02,-4.584600395985421323e-02,-3.308166402774660730e-02,-9.918843072198744917e-04,3.167586376129498393e-02,4.581656825786235149e-02,3.314472695783495654e-02,1.064673681458881216e-03,-3.163682084214021473e-02,-4.578184788076573863e-02,-3.305423956572826893e-02,-9.098521546208928603e-04
7.832031250000000000e-01,-3.226206449436337664e-02,-4.587711541080890382e-02,-3.297421390141928865e-02,-1.009678327328871221e-03,3.153808380867473282e-02,4.584712824159523775e-02,3.363658569448894908e-02,1.964453712295395095e-03,-3.084359229227624094e-02,-4.579157655564823626e-02,-3.421366757951607024e-02,-2.808221993800692415e-03,3.022387903990596258e-02,4.571887114830918558e-02,3.467126360161557758e-02,3.482753324636847243e-03,-2.972817785588093009e-02,-4.564040902178012615e-02,-3.497530142805770764e-02,-3.927366052556549234e-03
7.841796875000000000e-01,-3.215401978459368759e-02,-4.587275107594700890e-02,-3.328901044231134115e-02,-1.616178438147109538e-03,3.098306869716378406e-02,4.580840597451685953e-02,3.434918697889505906e-02,3.175463759473958012e-03,-2.982042262293756532e-02,-4.568712432304110338e-02,-3.530045362924975894e-02,-4.620143677985393688e-03,2.871612719161344141e-02,4.552336228591389450e-02,3.611267040596187472e-02,5.891106068138553080e-03,-2.772583220831286582e-02,-4.533774003230588850e-02,-3.675874442086631000e-02,-6.927763249710451945e-03
7.851562500000000000e-01,-3.204562351300705575e-02,-4.586638055975000156e-02,-3.360053146190613432e-02,-2.222395852372833179e-03,3.041958633202784812e-02,4.575165829437885523e-02,3.504339316849004043e-02,4.384252947330629681e-03,-2.877086111857271242e-02,-4.553276137046492061e-02,-3.634058585766634236e-02,-6.424800065626869866e-03,2.715539022161891219e-02,4.523045994575872197e-02,3.746540822297363127e-02,8.283005680343109509e-03,-2.563609525551165808e-02,-4.487491012626001335e-02,-3.839755115191883367e-02,-9.897967068130486198e-03
7.861328125000000000e-01,-3.193687686477379023e-02,-4.585800414082365217e-02,-3.390874630763347081e-02,-2.828224532459130448e-03,2.984779070537627726e-02,4.567690753115211805e-02,3.571883249352325596e-02,5.589975871558604432e-03,-2.769583666789726673e-02,-4.532865633112224957e-02,-3.733268960415535298e-02,-8.219353287446537482e-03,2.554454789980854096e-02,4.484079076823591775e-02,3.872615561751548835e-02,1.065177188119235431e-02,-2.346555380931442461e-02,-4.425355430489576886e-02,-3.988527333569254207e-02,-1.282503242213746918e-02
7.871093750000000000e-01,-3.182778102889522592e-02,-4.584762218549909979e-02,-3.421362465223884430e-02,-3.433558508855224199e-03,2.926783808122009056e-02,4.558418309894413101e-02,3.637514323450381781e-02,6.791789272337749907e-03,-2.659630069498419846e-02,-4.507503217876357438e-02,-3.827545368355751015e-02,-1.000098136165802030e-02,2.388657244718993961e-02,4.435518841840297571e-02,3.989181702247882044e-02,1.299078899938775275e-02,-2.122104937581183182e-02,-4.347586758096832343e-02,-4.121605716573194939e-02,-1.569620223709410761e-02
7.880859375000000000e-01,-3.171833719819047714e-02,-4.583523514781680935e-02,-3.451513649676791334e-02,-4.038291898542325023e-03,2.867988695276744646e-02,4.547352148442489889e-02,3.701197391591291852e-02,7.988852624094770066e-03,-2.547322631722915773e-02,-4.477216598410041493e-02,-3.916763211905413544e-02,-1.176688263160681480e-02,2.218452305174412401e-02,4.377469180242430508e-02,4.095953033946037047e-02,1.529352444914264079e-02,-1.890965659104867913e-02,-4.254459722459275062e-02,-4.238466634788084358e-02,-1.849896304876266773e-02
7.890625000000000000e-01,-3.160854656928352435e-02,-4.582084356950682363e-02,-3.481325217351784185e-02,-4.642318923554230800e-03,2.808409799910949536e-02,4.534496623246909996e-02,3.762898349443058454e-02,9.180328723350757517e-03,-2.432760748411695248e-02,-4.442038861212067868e-02,-4.000804578887687257e-02,-1.351428017144888812e-02,2.044154022381181740e-02,4.310054284491777327e-02,4.192667396619517706e-02,1.755354697488720889e-02,-1.653866092190349121e-02,-4.146303305818843654e-02,-4.338650270376111923e-02,-2.122109954093136935e-02
7.900390625000000000e-01,-3.149841034259028005e-02,-4.580444807996499057e-02,-3.510794234895699834e-02,-5.245533929479823977e-03,2.748063404130899126e-02,4.519856792902191694e-02,3.822584154157483011e-02,1.036538427424549269e-02,-2.316045809755067422e-02,-4.402008436063622326e-02,-4.079558398465949615e-02,-1.524042615293898749e-02,1.866084000142863991e-02,4.233418383195913098e-02,4.279087323348847866e-02,1.976454461297055820e-02,-1.411553570243272854e-02,-4.023499583479325098e-02,-4.421762426342901869e-02,-2.385074778361758255e-02
7.910156250000000000e-01,-3.138792972230520367e-02,-4.578604939622553383e-02,-3.539917802661089741e-02,-5.847831403943743421e-03,2.686965999790345144e-02,4.503438418119317527e-02,3.880222842065737809e-02,1.154319047132876426e-02,-2.197281111452299360e-02,-4.357169054045863243e-02,-4.152920587937361518e-02,-1.694260616646221795e-02,1.684570801630214804e-02,4.147725432542985480e-02,4.355000623584349972e-02,2.192034232019514708e-02,-1.164791857806193182e-02,-3.886482374080256486e-02,-4.487476077601940810e-02,-2.637644693981969213e-02
7.919921875000000000e-01,-3.127710591638833276e-02,-4.576564832292957796e-02,-3.568693054991557007e-02,-6.449105995062155185e-03,2.625134283983504568e-02,4.485247959458946859e-02,3.935783545795853988e-02,1.271292357921132571e-02,-2.076571763292241884e-02,-4.307569699766043703e-02,-4.220794190290748371e-02,-1.861814348951414122e-02,1.499949343137848765e-02,4.053158765530971014e-02,4.420220904146585778e-02,2.401491921994918996e-02,-9.143587431869748192e-03,-3.735735707081409840e-02,-4.535532657734666490e-02,-2.878718921546123688e-02
7.929687500000000000e-01,-3.116594013655187012e-02,-4.574324575228980172e-02,-3.597117160503694733e-02,-7.049252529870680094e-03,2.562585154482004829e-02,4.465292574789207769e-02,3.989236510803279706e-02,1.387376550866971717e-02,-1.954024596128538585e-02,-4.253264557844479293e-02,-4.283089502347022653e-02,-2.026440329591695788e-02,1.312560276118594250e-02,3.949920699741864272e-02,4.474588026885602948e-02,2.604242541777114506e-02,-6.610435868846071053e-03,-3.571792112871608610e-02,-4.565743076383276672e-02,-3.107246783483246649e-02
7.939453125000000000e-01,-3.105443359824718030e-02,-4.571884266405195490e-02,-3.625187322365763104e-02,-7.648166032720922838e-03,2.499335705116901077e-02,4.443580116469098701e-02,4.040553111305335288e-02,1.502490438880246110e-02,-1.829748067331549502e-02,-4.194312953720809312e-02,-4.339724193312804318e-02,-2.187879679915220865e-02,1.122749358635675467e-02,3.838232104499867542e-02,4.517968501874938120e-02,2.799719833938199565e-02,-4.056448335396661657e-03,-3.395230741542337033e-02,-4.577988463272916059e-02,-3.322232283243470308e-02
7.949218750000000000e-01,-3.094258752065139062e-02,-4.569244012545162908e-02,-3.652900778572780449e-02,-8.245741743642426291e-03,2.435403221107192151e-02,4.420119128258629543e-02,4.089705865611252544e-02,1.616553513483716745e-02,-1.703852164800848459e-02,-4.130779288844092789e-02,-4.390623413590547669e-02,-2.345878532329542451e-02,9.308668173925142494e-03,3.718331928339713155e-02,4.550255815175153346e-02,2.987377854555522613e-02,-1.489674952517323122e-03,-3.206675316971679263e-02,-4.572220635935868999e-02,-3.522738446165391696e-02
7.958984375000000000e-01,-3.083040312665396090e-02,-4.566403929116750332e-02,-3.680254802218368981e-02,-8.841875136666827936e-03,2.370805174336016938e-02,4.394918841956863692e-02,4.136668450839541683e-02,1.729486001119165048e-02,-1.576448309623093222e-02,-4.062732970317754766e-02,-4.435719893701291217e-02,-2.500188429515039917e-02,7.372667015172831156e-03,3.590476687795950139e-02,4.571370690362053235e-02,3.166692497965584857e-02,1.081793858036798461e-03,-3.006791933446163398e-02,-4.548462289297257322e-02,-3.707891403107375222e-02
7.968750000000000000e-01,-3.071788164284353431e-02,-4.563364140327096086e-02,-3.707246701763056845e-02,-9.436461938111423767e-03,2.305559218575784289e-02,4.367989173769288441e-02,4.181415717014660971e-02,1.841208918939512412e-02,-1.447649257461556573e-02,-3.990248335076031910e-02,-4.474954033189482844e-02,-2.650566715130503806e-02,5.423062292946068640e-03,3.454939918606997340e-02,4.581261283177510968e-02,3.337162960526390137e-02,3.649852874609371776e-03,-2.796286702604140056e-02,-4.506806906376378818e-02,-3.876884199045130958e-02
7.978515625000000000e-01,-3.060502429949426423e-02,-4.560124779117193800e-02,-3.733873821299110718e-02,-1.002939814481826342e-02,2.239683184663671459e-02,4.339340720405757135e-02,4.223923700535719972e-02,1.951644130047896705e-02,-1.317568998764466134e-02,-3.913404568674915679e-02,-4.508273979392145997e-02,-2.796776915396633270e-02,3.463451290496882395e-03,3.312011590507974584e-02,4.579903308824824493e-02,3.498313139300118085e-02,6.206407623149835275e-03,-2.575903259013090363e-02,-4.447418390454915132e-02,-4.028980310036416046e-02
7.988281250000000000e-01,-3.049183233055261302e-02,-4.556685987156056800e-02,-3.760133540811855246e-02,-1.062058004234590902e-02,2.173195075628680389e-02,4.308984754910827331e-02,4.264169637009702224e-02,2.060714398145195581e-02,-1.186322657880559649e-02,-3.832285618786183956e-02,-4.535635695968502634e-02,-2.938589110957178646e-02,1.497449754011114268e-03,3.161997486864372153e-02,4.567300101596263873e-02,3.649692961749769621e-02,8.743399890844117880e-03,-2.346420133192824928e-02,-4.370530420159491475e-02,-4.163516853224885628e-02
7.998046875000000000e-01,-3.037830697362364774e-02,-4.553047914834530696e-02,-3.786023276437504997e-02,-1.120990422311109527e-02,2.106113061771648989e-02,4.276933222227762704e-02,4.302131973442563373e-02,2.168343441547594327e-02,-1.054026391171087804e-02,-3.746980103489100378e-02,-4.557003021099278323e-02,-3.075780298433171758e-02,-4.713147789303668428e-04,3.005218550473746225e-02,4.543482606686188169e-02,3.790879642736117577e-02,1.125283312545072474e-02,-2.108648001364583566e-02,-4.276445529996055622e-02,-4.279907475892868324e-02
8.007812500000000000e-01,-3.026444946995772434e-02,-4.549210721258700046e-02,-3.811540480717381940e-02,-1.179726760447617935e-02,2.038455475699579508e-02,4.243198734498326852e-02,4.337790379781530231e-02,2.274455986536563779e-02,-9.207972842084881024e-03,-3.657581214459942887e-02,-4.572347715278955727e-02,-3.208134741101528742e-02,-2.439209672646893388e-03,2.842010196935097072e-02,4.508509304209998986e-02,3.921478865304383471e-02,1.372679764028367742e-02,-1.863426821641666481e-02,-4.165533919954007153e-02,-4.377644910971610626e-02
8.017578125000000000e-01,-3.015026106443665851e-02,-4.545174574242975135e-02,-3.836682642848569802e-02,-1.238256744678021756e-02,1.970240807315555218e-02,4.207794566099915673e-02,4.371125759802529237e-02,2.378977820003864638e-02,-7.867532481526539126e-03,-3.564186615165130384e-02,-4.581649498637702100e-02,-3.335444308146732345e-02,-4.402603896060308143e-03,2.672721597054834516e-02,4.462466065615333655e-02,4.041125881962683020e-02,1.615749554539684316e-02,-1.611622866778316884e-02,-4.038231998863928834e-02,-4.456303187871354932e-02
8.027343750000000000e-01,-3.003574300556036136e-02,-4.540939650302699276e-02,-3.861447288931008776e-02,-1.296570137130973605e-02,1.901487698765713663e-02,4.170734648422174534e-02,4.402120261336772700e-02,2.481835841354816316e-02,-6.520129153965512590e-03,-3.466898334169159213e-02,-4.584896077743652598e-02,-3.457508801951928584e-02,-6.357874722436244845e-03,2.497714929824650792e-02,4.405465942838272808e-02,4.149486533376738062e-02,1.853726532638717492e-02,-1.354125663959056779e-02,-3.895040667240459026e-02,-4.515539488995660988e-02
8.037109375000000000e-01,-2.992089654543303445e-02,-4.536506134646448030e-02,-3.885831982210862651e-02,-1.354656737820636968e-02,1.832214939344612575e-02,4.132033564385042407e-02,4.430757285831245923e-02,2.582958113633471858e-02,-5.166955345735149696e-03,-3.365822653673828518e-02,-4.582083161850172837e-02,-3.574136272914916340e-02,-8.301414413802716066e-03,2.317364607569430759e-02,4.337648890722038686e-02,4.246258181635530204e-02,2.085860599334452350e-02,-1.091844852438977886e-02,-3.736523346366928122e-02,-4.555095643848828396e-02
8.046875000000000000e-01,-2.980572293974947939e-02,-4.531874221167941225e-02,-3.909834323320319355e-02,-1.412506386430848263e-02,1.762441460360352277e-02,4.091706542700428856e-02,4.457021497237716873e-02,2.682273913833934861e-02,-3.809208650191749958e-03,-3.261069993410787432e-02,-4.573214468566617896e-02,-3.685143321293924551e-02,-1.022963687771261294e-02,2.132056474922972358e-02,4.259181423379832659e-02,4.331170555481625439e-02,2.311420072383155166e-02,-8.257069701357916749e-03,-3.563303761376675205e-02,-4.574799254224451439e-02
8.056640625000000000e-01,-2.969022344778145597e-02,-4.527044112437555307e-02,-3.933451950513681961e-02,-1.470108964092322647e-02,1.692186329960921817e-02,4.049769451879808163e-02,4.480898830225685942e-02,2.779713782362734642e-02,-2.448090707813776329e-03,-3.152754790013807124e-02,-4.558301718945056979e-02,-3.790355385608500105e-02,-1.213898428406737749e-02,1.942186983345227727e-02,4.170256205345629352e-02,4.403986505145342928e-02,2.529693992537096134e-02,-5.566521805253347131e-03,-3.376063487054201118e-02,-4.574564445571336485e-02
8.066406250000000000e-01,-2.957439933236376967e-02,-4.522016019693436001e-02,-3.956682539899739753e-02,-1.527454395152594985e-02,1.621468747923129894e-02,4.006238793990023889e-02,4.502376497714881409e-02,2.875209571617544715e-02,-1.084806142719231623e-03,-3.040995372002992109e-02,-4.537364621989425917e-02,-3.889607017141931411e-02,-1.402593362979224698e-02,1.748162342947100212e-02,4.071091578516639053e-02,4.464502664674736832e-02,2.739994364474797328e-02,-2.856309514032208743e-03,-3.175539266012721712e-02,-4.554392241261984858e-02
8.076171875000000000e-01,-2.945825185988057079e-02,-4.516790162832315381e-02,-3.979523805670412417e-02,-1.584532648938433846e-02,1.550308040405576869e-02,3.961131698159779668e-02,4.521442997723078977e-02,2.968694493648323801e-02,2.794385034573617548e-04,-2.925913830517215194e-02,-4.510430848607756976e-02,-3.982742140113731261e-02,-1.588700323925155630e-02,1.550397653437443277e-02,3.961931026049127225e-02,4.512550019911615307e-02,2.941658325349403788e-02,-1.360069724522039794e-04,-2.962520109800375820e-02,-4.514370558132552169e-02
8.085937500000000000e-01,-2.934178230025154266e-02,-4.511366770399829335e-02,-4.001973500325712446e-02,-1.641333741510363209e-02,1.478723654667062938e-02,3.914465913839428046e-02,4.538088119525870989e-02,3.060103166867569197e-02,1.643435839385322481e-03,-2.807635885936132433e-02,-4.477535995041664885e-02,-4.069614297112822410e-02,-1.771875918840895570e-02,1.349316016051484678e-02,3.843042574523793803e-02,4.547994380527119185e-02,3.134050234119984540e-02,2.584776029723003573e-03,-2.737844194341609513e-02,-4.454673823313622105e-02
8.095703125000000000e-01,-2.922499192691779130e-02,-4.505746079580572050e-02,-4.024029414894838425e-02,-1.697847737409015692e-02,1.406735153751947735e-02,3.866259803816640694e-02,4.552302949124784059e-02,3.149371661776970144e-02,3.005978692609993959e-03,-2.686290750537432409e-02,-4.438723535821618993e-02,-4.150086879405645579e-02,-1.951782164087952076e-02,1.145347628360646360e-02,3.714718135848567998e-02,4.570736754798813278e-02,3.316563675080207163e-02,5.296428005439821930e-03,-2.502395561929219095e-02,-4.375562214021828933e-02
8.105468750000000000e-01,-2.910788201682815504e-02,-4.499928336187700162e-02,-4.045689379153551146e-02,-1.754064751393000915e-02,1.334362211143816888e-02,3.816532336990743901e-02,4.564079874021050032e-02,3.236437545678490235e-02,4.365861177931321113e-03,-2.562010987339368925e-02,-4.394044766310058886e-02,-4.224033341756922716e-02,-2.128087108418282719e-02,9.389288639003632100e-03,3.577272790514893913e-02,4.580713626082258405e-02,3.488623369269298197e-02,7.989369724066681250e-03,-2.257100642744023708e-02,-4.277380523625524261e-02
8.115234375000000000e-01,-2.899045385042504225e-02,-4.493913794652154570e-02,-4.066951261837713216e-02,-1.809974950168000835e-02,1.261624605389011222e-02,3.765303080908521255e-02,4.573412587292349785e-02,3.321239926338655918e-02,5.721879764643186470e-03,-2.434932365282792624e-02,-4.343558734908328778e-02,-4.291337401425335957e-02,-2.300465445469020154e-02,7.305013385849333345e-03,3.431044013967046724e-02,4.577897130205247495e-02,3.649686987740623223e-02,1.065408805115642885e-02,-2.002924609588979318e-02,-4.160556658926585494e-02
8.125000000000000000e-01,-2.887270871163057778e-02,-4.487702718011583880e-02,-4.087812970852983119e-02,-1.865568554106772012e-02,1.188542214691410553e-02,3.712592194064497086e-02,4.580296090970395473e-02,3.403719494575416227e-02,7.072834341689052118e-03,-2.305193710910889704e-02,-4.287332165017087443e-02,-4.351893221021141400e-02,-2.468599113996499880e-02,5.205109659067293226e-03,3.276390847984304855e-02,4.562295133288976623e-02,3.799246860972393947e-02,1.328116955471651990e-02,-1.740867580180975593e-02,-4.025599775207532038e-02
8.134765625000000000e-01,-2.875464788783241646e-02,-4.481295377898789067e-02,-4.108272453480660974e-02,-1.920835838959740471e-02,1.115135011480016848e-02,3.658420417968676064e-02,4.584726698717506155e-02,3.483818565737905465e-02,8.417529279791020197e-03,-2.172936756708618300e-02,-4.225439366853185608e-02,-4.405605574938164376e-02,-2.632177884742022134e-02,3.094070029411313642e-03,3.113693019110297736e-02,4.533951209779021885e-02,3.936831579032547268e-02,1.586133375926836522e-02,-1.471960681943321192e-02,-3.873098057172257025e-02
8.144531250000000000e-01,-2.863627266986960851e-02,-4.474692054529871149e-02,-4.128327696579678352e-02,-1.975767137555951847e-02,1.041423056950749673e-02,3.602809068984839935e-02,4.586702037800784865e-02,3.561481120050018906e-02,9.754774489612547464e-03,-2.038305986267620329e-02,-4.157962139239698707e-02,-4.452389999098538276e-02,-2.790899932846577919e-02,9.764108919812657973e-04,2.943350006294204874e-02,4.492944520747332166e-02,4.062007477454140231e-02,1.838546593022264905e-02,-1.197261994782925464e-02,-3.703716155451382969e-02
8.154296875000000000e-01,-2.851758435201873915e-02,-4.467893036691950037e-02,-4.147976726784673163e-02,-2.030352841493998986e-02,9.674264955840193581e-03,3.545780029942679351e-02,4.586221050362806334e-02,3.636652841789587282e-02,1.108338647501819207e-02,-1.901448476445604177e-02,-4.084989661498847346e-02,-4.492172923774614968e-02,-2.944472394758296946e-02,-1.143337196230969754e-03,2.765780060033069462e-02,4.439389592805221413e-02,4.174380004137714234e-02,2.084464927275541529e-02,-9.178523878163161176e-03,-3.518192289845128995e-02
8.164062500000000000e-01,-2.839858423197943668e-02,-4.460898621730558650e-02,-4.167217610700141295e-02,-2.084583402822685547e-02,8.931655496395220217e-03,3.487355741526985964e-02,4.583283993988156169e-02,3.709281157275814977e-02,1.240218938049809753e-02,-1.762513736692808072e-02,-4.006618375590673825e-02,-4.524891789279216620e-02,-3.092611908605067891e-02,-3.260639209093520782e-03,2.581419175423504964e-02,4.373435998244802614e-02,4.273594962972213779e-02,2.323019643143904925e-02,-6.348312664259250088e-03,-3.317335031928322908e-02
8.173828125000000000e-01,-2.827927361086036984e-02,-4.453709115536590157e-02,-4.186048455090684434e-02,-2.138449335711111940e-02,8.186605136297726154e-03,3.427559193447398539e-02,4.577892441565512699e-02,3.779315271638340745e-02,1.371001603183055924e-02,-1.621653545720932316e-02,-3.922951858653292434e-02,-4.550495144342323744e-02,-3.235045137035277157e-02,-5.370965353647927029e-03,2.390720021644348464e-02,4.295267937302196803e-02,4.359339630254694536e-02,2.553368017935171708e-02,-3.493122463808419603e-03,-3.102019781040243201e-02
8.183593750000000000e-01,-2.815965379316488076e-02,-4.446324832532968369e-02,-4.204467407067302015e-02,-2.191941218107887682e-02,7.439317487739178017e-03,3.366413915392009459e-02,4.570049280445324935e-02,3.846706204342219965e-02,1.500570896906143654e-02,-1.479021785693021736e-02,-3.834100686113059431e-02,-4.568942727019457972e-02,-3.371509271561951709e-02,-7.469800761226401756e-03,2.194150830498764124e-02,4.205103723709135988e-02,4.431343740389709351e-02,2.774696318825270458e-02,-6.241877204330749645e-04,-2.873184949017854387e-02
8.193359375000000000e-01,-2.803972608677672562e-02,-4.438746095660852514e-02,-4.222472654269653763e-02,-2.245049693389212023e-02,6.689996774332971144e-03,3.303943967768614709e-02,4.559758710893581368e-02,3.911406823444043418e-02,1.628812147088594744e-02,-1.334774274115470977e-02,-3.740182285545778917e-02,-4.580205528004572396e-02,-3.501752517479705951e-02,-9.552655146639679740e-03,1.992194246744747460e-02,4.103195174969861969e-02,4.489380337761644107e-02,2.986222677465653896e-02,2.247203040978601723e-03,-2.631827870300636890e-02
8.203125000000000000e-01,-2.791949180294587413e-02,-4.430973236365521456e-02,-4.240062425044448940e-02,-2.297765471995477302e-02,5.938847775302963025e-03,3.240173932237010168e-02,4.547026243842450244e-02,3.973371878555142372e-02,1.755611856952682404e-02,-1.189068593615734241e-02,-3.641320781481804242e-02,-4.584265836247859716e-02,-3.625534558459750367e-02,-1.161507241477029682e-02,1.785346143036967842e-02,3.989826909066191557e-02,4.533266492094789601e-02,3.187199852025788399e-02,5.109751631735004636e-03,-2.379000455232046715e-02
8.212890625000000000e-01,-2.779895225627400032e-02,-4.423006594581892909e-02,-4.257234988619700705e-02,-2.350079333056175751e-02,5.186075769520297370e-03,3.175128902036258166e-02,4.531858697939013941e-02,4.032558032488878924e-02,1.880857805521022122e-02,-1.042063919791746084e-02,-3.537646831360442140e-02,-4.581117266806723765e-02,-3.742626999965818768e-02,-1.365264019401915205e-02,1.574114402389531486e-02,3.865315549554824287e-02,4.562863875046414830e-02,3.376917866913383554e-02,7.952194654828449380e-03,-2.115804605501909325e-02
8.222656250000000000e-01,-2.767810876470011214e-02,-4.414846518719617308e-02,-4.273988655275078041e-02,-2.401982126002748241e-02,4.431886479403595279e-03,3.108834472110611966e-02,4.514264195893716997e-02,4.088923891569924002e-02,2.004439146935029989e-02,-8.939208473211114961e-03,-3.429297452850218336e-02,-4.570764770886221601e-02,-3.852813790672675320e-02,-1.566099927620877991e-02,1.359017671149260510e-02,3.730008841277164533e-02,4.578079196215421171e-02,3.554706520847292217e-02,1.076334782352695273e-02,-1.843387411710617138e-02
8.232421875000000000e-01,-2.755696264948614971e-02,-4.406493365647866367e-02,-4.290321776508115859e-02,-2.453464772169194896e-02,3.676486014697819861e-03,3.041316729038051267e-02,4.494252160130366575e-02,4.142430034584189402e-02,2.126246508556387665e-02,-7.448012145200239367e-03,-3.316415842763405231e-02,-4.553224628053014617e-02,-3.955891621109790951e-02,-1.763585294274810575e-02,1.140584085541312617e-02,3.584284679151183983e-02,4.578864497192289273e-02,3.719937754423069398e-02,1.353214996868813864e-02,-1.562936153985712215e-02
8.242187500000000000e-01,-2.743551523520261493e-02,-4.397947500679710853e-02,-4.306232745196444944e-02,-2.504518266380048250e-02,2.920080816147491414e-03,2.972602240765305839e-02,4.471833307740202129e-02,4.193039040349350738e-02,2.246172087764653630e-02,-5.948679265435738613e-03,-3.199151187803993268e-02,-4.528524420635252762e-02,-4.051670298794551872e-02,-1.957297615710526170e-02,9.193499749139046745e-03,3.428550052757949052e-02,4.565217302723462156e-02,3.872027868807358109e-02,1.624770656163744900e-02,-1.275673127439731248e-02
8.251953125000000000e-01,-2.731376784971398589e-02,-4.389209297556150025e-02,-4.321719995755914090e-02,-2.555133678525552468e-02,2.162877599079177874e-03,2.902718046153511880e-02,4.447019644742505190e-02,4.240715513886526844e-02,2.364109747365375144e-02,-4.442847774206008099e-03,-3.077658467399396053e-02,-4.496702990348545176e-02,-4.139973099162878173e-02,-2.146822460392326659e-02,6.958585448661052525e-03,3.263239909670288819e-02,4.537180628513708125e-02,4.010439587723432786e-02,1.889933258135956598e-02,-9.828503150215824741e-03
8.261718750000000000e-01,-2.719172182416411399e-02,-4.380279138429755970e-02,-4.336782004294650189e-02,-2.605302155123666308e-02,1.405083296909135629e-03,2.831691644338549946e-02,4.419824459655043863e-02,4.285426111174866354e-02,2.479955109524234827e-02,-2.932162711174956041e-03,-2.952098248876243794e-02,-4.457810377216222392e-02,-4.220637091649701717e-02,-2.331754355543855933e-02,4.706585434921218072e-03,3.088815940698337592e-02,4.494842845641860984e-02,4.134683955443605591e-02,2.147659455733171366e-02,-6.857439309788351985e-03
8.271484375000000000e-01,-2.706937849296194021e-02,-4.371157413847961276e-02,-4.351417288762984836e-02,-2.655014920868697600e-02,6.469050045911096383e-04,2.759550983910230570e-02,4.390262316377636226e-02,4.327139562471750411e-02,2.593605648144125392e-02,-1.418274418264621039e-03,-2.822636475251221605e-02,-4.411907740880047918e-02,-4.293513440317671404e-02,-2.511697654623490025e-02,2.443029140168335479e-03,2.905765290444493193e-02,4.438337402017308864e-02,4.244322064083642931e-02,2.396935162257043603e-02,-3.856488587122695443e-03
8.281250000000000000e-01,-2.694673919376662508e-02,-4.361844522736017804e-02,-4.365624409099311265e-02,-2.704263280166256320e-02,-1.114500779799403745e-04,2.686324451914644598e-02,4.358349046392706594e-02,4.365826694182275980e-02,2.704960779603385324e-02,9.716326325483869576e-05,-2.689444245917211110e-02,-4.359067264424960897e-02,-4.358467678479347601e-02,-2.686267383777258752e-02,1.734743713086879383e-04,2.714599196769099804e-02,4.367842401755189785e-02,4.338966604097359292e-02,2.636779541535956561e-02,-8.387300726422884396e-04
8.291015625000000000e-01,-2.682380526747316779e-02,-4.352340872379489856e-02,-4.379401967371768928e-02,-2.753038618654272615e-02,-8.697747025929098742e-04,2.612040862683994227e-02,4.324101740287006335e-02,4.401460449262660501e-02,2.813921951774852118e-02,1.612494799497571569e-03,-2.552697590514729775e-02,-4.299372040869256506e-02,-4.415379956806297218e-02,-2.855090065458521648e-02,-2.096506336413091979e-03,2.515851562966647109e-02,4.283580043796009207e-02,4.418283232493920576e-02,2.866248867265503222e-02,2.182683889629700134e-03
8.300781250000000000e-01,-2.670057805819777211e-02,-4.342646878406520444e-02,-4.392748607915820253e-02,-2.801332404709784563e-02,-1.627861629358846917e-03,2.536729446498216939e-02,4.287538738599043497e-02,4.434015906143475710e-02,2.920392731247016885e-02,3.126064772543574264e-03,-2.412577236287423432e-02,-4.232915942498595430e-02,-4.464145264467118956e-02,-3.017804517452182117e-02,-4.361339401896356140e-03,2.310077466640163626e-02,4.185815921539291079e-02,4.481991753944685603e-02,3.084440236331204704e-02,5.194585024149715041e-03
8.310546875000000000e-01,-2.657705891326305955e-02,-4.332762964769634045e-02,-4.405663017467684184e-02,-2.849136190941338465e-02,-2.385503683347235324e-03,2.460419838082969490e-02,4.248679621997083350e-02,4.463470296159231104e-02,3.024278888669988674e-02,4.636219688893184268e-03,-2.269268369229171176e-02,-4.159803473249355094e-02,-4.504673622886509743e-02,-3.174062625594131770e-02,-6.615463883234597685e-03,2.097851609438447160e-02,4.074858185698619628e-02,4.529867110606990155e-02,3.290495121502490239e-02,8.183846515368686791e-03
8.320312500000000000e-01,-2.645324918318360183e-02,-4.322689563727205586e-02,-4.418143925293525204e-02,-2.896441615666563510e-02,-3.142493811204369412e-03,2.383142064948460398e-02,4.207545200793019052e-02,4.489803019472305562e-02,3.125488482150848984e-02,6.141309785819080123e-03,-2.122960389338403309e-02,-4.080149604373504296e-02,-4.536890251767853460e-02,-3.323530088532707094e-02,-8.853345131733064005e-03,1.879766711985610822e-02,3.951056573016834689e-02,4.561740177168224775e-02,3.483602749518857622e-02,1.113744021855162837e-02
8.330078125000000000e-01,-2.632915022165116872e-02,-4.312427115824585266e-02,-4.430190103314571998e-02,-2.943240404374826077e-02,-3.898625137738763284e-03,2.304926535573672761e-02,4.164157503797723259e-02,4.512995659480015936e-02,3.223931938624481630e-02,7.639690833642346322e-03,-1.973846660303183245e-02,-3.994079593643342502e-02,-4.560735707072957612e-02,-3.465887132938805931e-02,-1.106948838136759261e-02,1.656431858485903075e-02,3.814801303902767837e-02,4.577498358301668180e-02,3.663003291276481499e-02,1.404249344055930396e-02
8.339843750000000000e-01,-2.620476338552012521e-02,-4.301976069874869496e-02,-4.441800366227980496e-02,-2.989524371174659759e-02,-4.653691022458236390e-03,2.225804027440664995e-02,4.118539766523787032e-02,4.533031995694719596e-02,3.319522133127886937e-02,9.129725931963364113e-03,-1.822124253947795744e-02,-3.901728788380506158e-02,-4.576165990704362391e-02,-3.600829197634575207e-02,-1.325845224031846348e-02,1.428470795626974633e-02,3.666521852464203063e-02,4.577085986423429925e-02,3.827990851562439178e-02,1.688634504312305426e-02
8.349609375000000000e-01,-2.608009003479261345e-02,-4.291336882939299907e-02,-4.452973571623507903e-02,-3.035285420225635605e-02,-5.407485116042458698e-03,2.145805674923695339e-02,4.070716418742077736e-02,4.549898015087996961e-02,3.412174465907871768e-02,1.060978729788583305e-02,-1.667993689778659791e-02,-3.803242412618916546e-02,-4.583152631687944373e-02,-3.728067585177059773e-02,-1.541486205145358238e-02,1.196520190532508569e-02,3.506685592813763713e-02,4.560504518345294411e-02,3.977916246572883729e-02,1.965660062409606973e-02
8.359375000000000000e-01,-2.595513153260404007e-02,-4.280510020307299462e-02,-4.463708620095975521e-02,-3.080515547154562619e-02,-6.159801416736658541e-03,2.064962957037835833e-02,4.020713071398633598e-02,4.563581921890921128e-02,3.501806937293781841e-02,1.207825804427953807e-02,-1.511658669973761117e-02,-3.698775338736478430e-02,-4.581682738705902119e-02,-3.847330079502719186e-02,-1.753342308895540144e-02,9.612278526296275799e-03,3.335796325914619498e-02,4.527812530128797613e-02,4.112189558286231950e-02,2.234118653618423489e-02
8.369140625000000000e-01,-2.582988924520829288e-02,-4.269495955476172028e-02,-4.474004455353527976e-02,-3.125206840455681950e-02,-6.910434326650212976e-03,1.983307685051961464e-02,3.968556502899003857e-02,4.574074145843604056e-02,3.588340220269082420e-02,1.353353394613981964e-02,-1.353325810165855944e-02,-3.588491843914456969e-02,-4.571759023883281009e-02,-3.958361528311544336e-02,-1.960893355869106416e-02,7.232509243970390578e-03,3.154392691609259058e-02,4.479125510158678269e-02,4.230282455640403672e-02,2.492840250772461810e-02
8.378906250000000000e-01,-2.570436454196304774e-02,-4.258295170130450141e-02,-4.483860064321625039e-02,-3.169351482874602222e-02,-7.659178707945045461e-03,1.900871989971008105e-02,3.914274644767394562e-02,4.581367348888185781e-02,3.671697730677506155e-02,1.497402519311357739e-02,-1.193204366375287366e-02,-3.472565351807800627e-02,-4.553399797784184883e-02,-4.060924388944826130e-02,-2.163629737040427894e-02,4.832540460469645673e-03,2.963046470836617693e-02,4.414615451166616078e-02,4.331730273381020208e-02,2.740697263617323035e-02
8.388671875000000000e-01,-2.557855879531520035e-02,-4.246908154120911799e-02,-4.493274477242837489e-02,-3.212941752775827498e-02,-8.405829938898779982e-03,1.817688309892332224e-02,3.857896566688136242e-02,4.585456430300683534e-02,3.751805695001641378e-02,1.639815812627759897e-02,-1.031505958453254532e-02,-3.351178159832343684e-02,-4.526638935626825511e-02,-4.154799236588562622e-02,-2.361053665036972476e-02,2.419074992666621869e-03,2.762360783388835908e-02,4.334510242646479744e-02,4.416133840400642691e-02,2.976609453205600331e-02
8.398437500000000000e-01,-2.545247338078595808e-02,-4.235335405443165641e-02,-4.502246767772353359e-02,-3.255970025493509779e-02,-9.150183969826754596e-03,1.733789377241256105e-02,3.799452460937686321e-02,4.586338530257985657e-02,3.828593215653987997e-02,1.780437695727145331e-02,-8.684442904011168557e-03,-3.224521152498008303e-02,-4.491525814779889769e-02,-4.239785233715545609e-02,-2.552680396378741515e-02,-1.146647962666433538e-06,2.552968186888295715e-02,4.239092865807305571e-02,4.483161050374926543e-02,3.199548639919664456e-02
8.408203125000000000e-01,-2.532610967695641743e-02,-4.223577430215991885e-02,-4.510776053069247282e-02,-3.298428774665276841e-02,-9.892037378848047777e-03,1.649208205890736675e-02,3.738973626215399276e-02,4.584013031837601976e-02,3.901992333722716783e-02,1.919114546790701842e-02,-7.042348679352933641e-03,-3.092793501238597781e-02,-4.448125223655401833e-02,-4.315700559761505989e-02,-2.738039421690663042e-02,-2.421365080764146648e-03,2.335528682976864209e-02,4.128700393908052435e-02,4.532548168515646014e-02,3.408543184603027992e-02
8.417968750000000000e-01,-2.519946906545278420e-02,-4.211634742659271791e-02,-4.518861493883449820e-02,-3.340310573548933848e-02,-1.063118742748023551e-02,1.563978078170263561e-02,3.676492450881688884e-02,4.578481561448684289e-02,3.971938089116464066e-02,2.055694868839796560e-02,-5.390947136711289091e-03,-2.956202351210423726e-02,-4.396517242166406159e-02,-4.382382800116386978e-02,-2.916675620965642271e-02,-4.834820934033597951e-03,2.110727637001739293e-02,4.003722801505291140e-02,4.564100869298733792e-02,3.602682223270095574e-02
8.427734375000000000e-01,-2.507255293093155202e-02,-4.199507865071591683e-02,-4.526502294638507645e-02,-3.381608096321656043e-02,-1.136743211604743925e-02,1.478132531769090798e-02,3.612042395612649615e-02,4.569747987694076224e-02,4.038368578055149399e-02,2.190029455237565634e-02,-3.732420803020455868e-03,-2.814962495552044558e-02,-4.336797093969832484e-02,-4.439689293598200054e-02,-3.088150381041654055e-02,-7.234773723122349225e-03,1.879273617755024620e-02,3.864601586820412549e-02,4.577695001084033932e-02,3.781119636937797096e-02
8.437500000000000000e-01,-2.494536266106503822e-02,-4.187197327807487546e-02,-4.533697703509959737e-02,-3.422314119361648255e-02,-1.210057023888680243e-02,1.391705346538966992e-02,3.545657975480354107e-02,4.557818418664164040e-02,4.101225007855728577e-02,2.321971552688344848e-02,-2.068961621531364373e-03,-2.669296037617587339e-02,-4.269074970767328808e-02,-4.487497437666454481e-02,-3.252042672549214364e-02,-9.614520675797761165e-03,1.641896164075971540e-02,3.711828212092863760e-02,4.573277074618168486e-02,3.943077739277407734e-02
8.447265625000000000e-01,-2.481789964652663869e-02,-4.174703669254357929e-02,-4.540447012499491258e-02,-3.462421522511845845e-02,-1.283040143933812140e-02,1.304730531201543468e-02,3.477374741468472474e-02,4.542701197664442136e-02,4.160451748964551916e-02,2.451377021556880309e-02,-4.027680549036439855e-04,-2.519432041714670181e-02,-4.193475828988247472e-02,-4.525704950721885778e-02,-3.407950083684834625e-02,-1.196741545228085200e-02,1.399343485355645372e-02,3.545942367429046060e-02,4.550864473498246465e-02,4.087850666014415657e-02
8.457031250000000000e-01,-2.469016528097600291e-02,-4.162027435809010495e-02,-4.546749557504772138e-02,-3.501923290325607147e-02,-1.355672626450143102e-02,1.217242309965703602e-02,3.407229261433098594e-02,4.524406897379731202e-02,4.215996384190161261e-02,2.578104493332187760e-02,1.263957820317407983e-03,-2.365606172896170950e-02,-4.110139159229829475e-02,-4.554230090931484648e-02,-3.555489808272339208e-02,-1.428688670767945361e-02,1.152380103191767355e-02,3.367530064279862512e-02,4.510545385768230386e-02,4.214807451304188740e-02
8.466796875000000000e-01,-2.456216096104450047e-02,-4.149169181853876176e-02,-4.552604718384940102e-02,-3.540812513294042813e-02,-1.427934621974809998e-02,1.129275109060080134e-02,3.335259100518970371e-02,4.502948312479229664e-02,4.267809755093049384e-02,2.702015525064025911e-02,2.929013223999168882e-03,-2.208060326372292270e-02,-4.019218728880156327e-02,-4.573011831110672387e-02,-3.694299585685927728e-02,-1.656645644497392947e-02,9.017844416272924671e-03,3.177221565282030424e-02,4.452478456917018101e-02,4.323394777675608480e-02
8.476562500000000000e-01,-2.443388808632027120e-02,-4.136129469732873626e-02,-4.558011919021782987e-02,-3.579082389054834973e-02,-1.499806382296963760e-02,1.040863543186077399e-02,3.261502801041599175e-02,4.478340450667457617e-02,4.315846005491289633e-02,2.822974750603286440e-02,4.590197583648918979e-03,-2.047042247125673356e-02,-3.920882298398598725e-02,-4.582009989288349933e-02,-3.824038590327215326e-02,-1.879975810729814581e-02,6.483463735681299807e-03,2.975689157776061078e-02,4.376892165643565813e-02,4.413139387557344501e-02
8.486328125000000000e-01,-2.430534805933354942e-02,-4.122908869726912839e-02,-4.562970627376609911e-02,-3.616726223582341498e-02,-1.571268265855008811e-02,9.520424018967235322e-03,3.185999861846068593e-02,4.450600522187508207e-02,4.360062622043559682e-02,2.940850028481133138e-02,6.245315442722913432e-03,-1.882805140327688947e-02,-3.815311311777373066e-02,-4.581205314675657059e-02,-3.944388268472266007e-02,-2.098055435898640159e-02,3.928647311137128603e-03,2.763644778866254995e-02,4.284083924845115410e-02,4.483650145876567211e-02
8.496093750000000000e-01,-2.417654228554176957e-02,-4.109507960029050444e-02,-4.567480355542753029e-02,-3.653737432358666187e-02,-1.642300743104666005e-02,8.628466359067277214e-03,3.108790717153668559e-02,4.419747927783829883e-02,4.400420471873637412e-02,3.055512586265277802e-02,7.892179362173290524e-03,-1.715607273168532482e-02,-3.702700561755261494e-02,-4.570599528854299431e-02,-4.055053120433770725e-02,-2.310275450572560688e-02,1.361447876477243002e-03,2.541837500412427731e-02,4.174418911365952722e-02,4.534619744740428504e-02
8.505859375000000000e-01,-2.404747217331455744e-02,-4.095927326719284167e-02,-4.571540659793679739e-02,-3.690109541525631032e-02,-1.712884401856420991e-02,7.733113433391535126e-03,3.029916714907517419e-02,4.385804245133054918e-02,4.436883837203153824e-02,3.166837161235803999e-02,9.528612811398891325e-03,-1.545711568727210425e-02,-3.583257830401182648e-02,-4.550215322096519410e-02,-4.155761426118022989e-02,-2.516043150516055968e-02,-1.210042803745424748e-03,2.311050882837890202e-02,4.048328629111215549e-02,4.565826042770771559e-02
8.515625000000000000e-01,-2.391813913391873866e-02,-4.082167563739010768e-02,-4.575151140626797924e-02,-3.725836189017318889e-02,-1.782999952580844455e-02,6.834717559141200056e-03,2.949420094628962125e-02,4.348793213752356196e-02,4.469420446961890059e-02,3.274702137226810639e-02,1.115245304477915401e-02,-1.373385192520076500e-02,-3.457203505730835347e-02,-4.520096304824277461e-02,-4.246265912195019976e-02,-2.714783852044301907e-02,-3.777719439418176887e-03,2.072100207101722907e-02,3.906309211179531671e-02,4.577133033254791178e-02
8.525390625000000000e-01,-2.378854458150301068e-02,-4.068229272865065554e-02,-4.578311442802836251e-02,-3.760911125673035982e-02,-1.852628233680338535e-02,5.933632250850043310e-03,2.867343964796580102e-02,4.308740718395944608e-02,4.498001505347742901e-02,3.378989677484485477e-02,1.276155395998996613e-02,-1.198899132377970189e-02,-3.324770175063612027e-02,-4.480306914311759509e-02,-4.326344359243600862e-02,-2.905942497049264148e-02,-6.333488762661974338e-03,1.825829594613732551e-02,3.748919467695239344e-02,4.568491436891976981e-02
8.535156250000000000e-01,-2.365868993308270149e-02,-4.054113063683457280e-02,-4.581021255380849505e-02,-3.795328216330456222e-02,-1.921750216725887778e-02,5.030212081275775224e-03,2.783732279759866535e-02,4.265674770951266570e-02,4.522601717311064418e-02,3.479585853396468392e-02,1.435378893432450766e-02,-1.022527772312595631e-02,-3.186202195870173337e-02,-4.430932276830393951e-02,-4.395800147380719836e-02,-3.088985203214181241e-02,-8.869295037735756490e-03,1.573109025266408029e-02,3.576778687021392455e-02,4.539938916554141224e-02
8.544921875000000000e-01,-2.352857660852414670e-02,-4.039819553562686710e-02,-4.583280311748788582e-02,-3.829081440898800953e-02,-1.990347011657305626e-02,4.124812541876427679e-03,2.698629816200125153e-02,4.219625490847760813e-02,4.543199310940952695e-02,3.576380768951909622e-02,1.592705363527089149e-02,-8.445484610421785665e-03,-3.041755244902361738e-02,-4.372078025531529744e-02,-4.454462739035105340e-02,-3.263400755086858646e-02,-1.137714545264304628e-02,1.314831264118136896e-02,3.390564199005421248e-02,4.491599913122511223e-02
8.554687500000000000e-01,-2.339820603052889317e-02,-4.025349367626674529e-02,-4.585088389649669138e-02,-3.862164895411719645e-02,-2.058399871945520987e-02,3.217789902926369502e-03,2.612082149151059504e-02,4.170625083991730264e-02,4.559776056733600563e-02,3.669268680796381604e-02,1.747926880163265875e-02,-6.652410758548274634e-03,-2.891695846437320611e-02,-4.303870074456109945e-02,-4.502188097679823281e-02,-3.428702031847206955e-02,-1.384913531240671361e-02,1.051908707584643145e-02,3.191008709845490759e-02,4.423685103117318967e-02
8.564453125000000000e-01,-2.326757962461748624e-02,-4.010703138727336053e-02,-4.586445311203287550e-02,-3.894572793059842414e-02,-2.125890199715596562e-02,2.309501073327432062e-03,2.524135627592052900e-02,4.118707820242210882e-02,4.572317283725829684e-02,3.758148113750495872e-02,1.900838299151794142e-02,-4.848875824953173368e-03,-2.736300880506144229e-02,-4.226454349154740858e-02,-4.538859041495420937e-02,-3.584427367781326673e-02,-1.627747295460035826e-02,7.852701602800443367e-03,2.978897419064401378e-02,4.336490480484237603e-02
8.574218750000000000e-01,-2.313669881911310094e-02,-3.995881507416735451e-02,-4.587350942923473784e-02,-3.926299465202673367e-02,-2.192799550828871888e-02,1.400303460170828837e-03,2.434837349627198486e-02,4.063910009443660876e-02,4.580811892479513120e-02,3.842921971666143216e-02,2.051237529356539357e-02,-3.037715917673189468e-03,-2.575857072014330756e-02,-4.139996474494419404e-02,-4.564385531095154630e-02,-3.730141841662306529e-02,-1.865450430860159797e-02,5.158575538939545214e-03,2.755064929935237619e-02,4.230396066539338085e-02
8.583984375000000000e-01,-2.300556504512473247e-02,-3.980885121918797953e-02,-4.587805195730847163e-02,-3.957339362359632573e-02,-2.259109639922942878e-02,4.905548281053834529e-04,2.344235137263439572e-02,4.006269976032231228e-02,4.585252364905512829e-02,3.923497643499267856e-02,2.198925799782595197e-02,-1.221779135481807941e-03,-2.410660461696555873e-02,-4.044681420319540949e-02,-4.578704890605689998e-02,-3.865438491436408441e-02,-2.097273702115453123e-02,2.446226196958379423e-03,2.520391965515721144e-02,4.105864253695677701e-02
8.593750000000000000e-01,-2.287417973652995998e-02,-3.965714638100676509e-02,-4.587808024961149977e-02,-3.987687055180148821e-02,-2.324802345408028686e-02,-4.193868414322841996e-04,2.252377510801356966e-02,3.945828032233455324e-02,4.585634770918450148e-02,3.999787104483507744e-02,2.343707922277014910e-02,5.960789108253699816e-04,-2.241015859881706138e-02,-3.940713105725124343e-02,-4.581781961560100341e-02,-3.989939450821943651e-02,-2.322486407219436985e-02,-2.747647357824687937e-04,2.275801903213240523e-02,3.963437790190278004e-02
8.603515625000000000e-01,-2.274254432995692979e-02,-3.950370719443632717e-02,-4.587359430368966734e-02,-4.017337235392495765e-02,-2.389859714418323886e-02,-1.329163491069647145e-03,2.159313662852387766e-02,3.882626449870184293e-02,4.581958771916602724e-02,4.071707012294115136e-02,2.485392549495166886e-02,2.412999588966229826e-03,-2.067236284075958663e-02,-3.828313962788724989e-02,-4.573609189225180671e-02,-4.103297004646164203e-02,-2.540378680649508364e-02,-2.994785045790768988e-03,2.022257141516604212e-02,3.803737414595304706e-02
8.613281250000000000e-01,-2.261066026476626564e-02,-3.934854037013482686e-02,-4.586459456126969897e-02,-4.046284716731231995e-02,-2.454263967716929090e-02,-2.238417128376389304e-03,2.065093431996440840e-02,3.816709430800551556e-02,4.574227621083799128e-02,4.139178798097387785e-02,2.623792427791795182e-02,4.226125740468847543e-03,-1.889642381401409124e-02,-3.707724460694123564e-02,-4.554206641150802121e-02,-4.205194559972383339e-02,-2.750263730853994004e-02,-5.704225949800046172e-03,1.760755313191001911e-02,3.627459150423516937e-02
8.623046875000000000e-01,-2.247852898303206656e-02,-3.919165269430606446e-02,-4.585108190820601226e-02,-4.074524435843059067e-02,-2.517997504553037488e-02,-3.146789966712925084e-03,1.969767276094080283e-02,3.748123076006704135e-02,4.562448160513292439e-02,4.202128752386097288e-02,2.758724644702810133e-02,6.032606173662265377e-03,-1.708561836955663910e-02,-3.579202591264534633e-02,-4.523621957895365697e-02,-4.295347530304732125e-02,-2.951480005008572105e-02,-8.393516038989525321e-03,1.492325359836992570e-02,3.435371272619780481e-02
8.632812500000000000e-01,-2.234615192952214141e-02,-3.903305102839513957e-02,-4.583305767438172751e-02,-4.102051453170910827e-02,-2.581042907469972142e-02,-4.053924565993522432e-03,1.873386245267604985e-02,3.676915353355982019e-02,4.546630815156090660e-02,4.260488105507347079e-02,2.890010870690751937e-02,7.829600147297327908e-03,-1.524328769183948794e-02,-3.443023317005908246e-02,-4.481930236048112248e-02,-4.373504130400641954e-02,-3.143393274218283379e-02,-1.105315509114955345e-02,1.218023483259689579e-02,3.228310959160290289e-02
8.642578125000000000e-01,-2.221353055167777854e-02,-3.887274230877875436e-02,-4.581052363356376278e-02,-4.128860953816044371e-02,-2.643382947062726182e-02,-4.959463973307879497e-03,1.776001954565586960e-02,3.603136064057212845e-02,4.526789583599301336e-02,4.314193102794990076e-02,3.017477594834689844e-02,9.614281837749047779e-03,-1.337283113379039885e-02,-3.299477982840799684e-02,-4.429233843835141127e-02,-4.439446079470868445e-02,-3.325398632592088677e-02,-1.367374763133939221e-02,9.389289895794414656e-03,3.007180642354049388e-02
8.652343750000000000e-01,-2.208066629959248156e-02,-3.871073354645146458e-02,-4.578348200321221556e-02,-4.154948248378063230e-02,-2.705000586683693406e-02,-5.863051863345811708e-03,1.677666556325518865e-02,3.526836807835562887e-02,4.502942025682724059e-02,4.363185074224627119e-02,3.140956354153132124e-02,1.138384478277781192e-02,-1.147769994446282832e-02,-3.148873692790972456e-02,-4.365662169761407030e-02,-4.492989210802514344e-02,-3.496922403888252928e-02,-1.624603612247369627e-02,6.561400424371473077e-03,2.772944075749672263e-02
8.662109375000000000e-01,-2.194756062599014651e-02,-3.854703182670665695e-02,-4.575193544424317055e-02,-4.180308773772585529e-02,-2.765878987095292049e-02,-6.764332678569117199e-03,1.578432712249464714e-02,3.448070946850528840e-02,4.475109246964684151e-02,4.407410498515230979e-02,3.260283956257084559e-02,1.313550629486301760e-02,-9.561390900908841792e-03,-2.991532652942150219e-02,-4.291371304905577250e-02,-4.533983986102046310e-02,-3.657423949720344653e-02,-1.876093366858004596e-02,3.707693420052657340e-03,2.526622133790523000e-02
8.671875000000000000e-01,-2.181421498620210106e-02,-3.838164430881248895e-02,-4.571588706074568298e-02,-4.204938094026507839e-02,-2.826001511068112690e-02,-7.662951769075346253e-03,1.478353565207674025e-02,3.366893568382115648e-02,4.443315880050998506e-02,4.446821061607427600e-02,3.375302695039046619e-02,1.486651183717104148e-02,-7.627439856021401947e-03,-2.827791482096086648e-02,-4.206543659647383332e-02,-4.562315913121252342e-02,-3.806397373623634367e-02,-2.120955611519067044e-02,8.393974680759515609e-04,2.269288362525829356e-02
8.681640625000000000e-01,-2.168063083814343942e-02,-3.821457822568326279e-02,-4.567534039965184117e-02,-4.228831901050614933e-02,-2.885351727923429060e-02,-8.558555532098008692e-03,1.377482710785325054e-02,3.283361446311614668e-02,4.407590062803629083e-02,4.481373709454720272e-02,3.485860559113124896e-02,1.657413935527800655e-02,-5.679415214249509784e-03,-2.658000491584613934e-02,-4.111387515768127193e-02,-4.577905865399197610e-02,-3.943373115610079860e-02,-2.358325343346159494e-02,-2.032201444240741388e-03,2.002064300770672184e-02
8.691406250000000000e-01,-2.154680964228851761e-02,-3.804584088354542870e-02,-4.563029945036175400e-02,-4.251986015389497969e-02,-2.943913418018702377e-02,-9.450791551088412804e-03,1.275874168587618797e-02,3.197533001423750326e-02,4.367963413448375243e-02,4.511030695069947333e-02,3.591811432730757092e-02,1.825570355783706980e-02,-3.720911347222052683e-03,-2.482522935786010687e-02,-4.006136515023669964e-02,-4.580710303226774582e-02,-4.067919432185210932e-02,-2.587364027714174688e-02,-4.895804334709823354e-03,1.726114592108151866e-02
8.701171875000000000e-01,-2.141275286164553981e-02,-3.787543966159926528e-02,-4.558076864432084735e-02,-4.274396386948557669e-02,-3.001670577174995677e-02,-1.033930873432438793e-02,1.173582353318620292e-02,3.109468260558069172e-02,4.324471002603653969e-02,4.535759619775740076e-02,3.693015288906721649e-02,1.990856013945972031e-02,-1.755541961427541531e-03,-2.301734234947012611e-02,-3.891049085445325018e-02,-4.570721395216024302e-02,-4.179643757161202039e-02,-2.807262560443663998e-02,-7.740143684517673990e-03,1.442641909038788230e-02
8.710937500000000000e-01,-2.127846196173028767e-02,-3.770338201167516834e-02,-4.552675285455293208e-02,-4.296059095698084862e-02,-3.058607421044970756e-02,-1.122375745299152364e-02,1.070662045649305866e-02,3.019228814638112712e-02,4.277151322255065558e-02,4.555533468613864878e-02,3.789338374500148682e-02,2.153010993917172516e-02,2.130665698139014492e-04,-2.116021171972887194e-02,-3.766407806776945338e-02,-4.547967040134473504e-02,-4.278193938976256744e-02,-3.017244126011557268e-02,-1.055402777255796606e-02,1.152881711400939417e-02
8.720703125000000000e-01,-2.114393841053944373e-02,-3.752967545788583881e-02,-4.546825739514627485e-02,-4.316970352354232432e-02,-3.114708389420432766e-02,-1.210378967868304921e-02,9.671683628903787050e-03,2.926877775607638135e-02,4.226046251703308859e-02,4.570330639874718714e-02,3.880653387005938287e-02,2.311780302790435865e-02,2.181281897783940698e-03,-1.925781064903860779e-02,-3.632518716605976500e-02,-4.512510788942894480e-02,-4.363259350619681093e-02,-3.216566941688329961e-02,-1.332638471139867276e-02,8.580968619082791557e-03
8.730468750000000000e-01,-2.100918367852289484e-02,-3.735432759627421717e-02,-4.540528802069503100e-02,-4.337126499036877275e-02,-3.169958150478192904e-02,-1.297905912026495710e-02,8.631567294854588374e-03,2.832479732303993386e-02,4.171201020515347829e-02,4.580134968714737187e-02,3.966839642822907880e-02,2.466914271859356467e-02,4.145472400858279602e-03,-1.731420916848169789e-02,-3.489710558892012565e-02,-4.464451667254039358e-02,-4.434571868663724631e-02,-3.404526877906899340e-02,-1.604630601160064382e-02,5.595721222731709493e-03
8.740234375000000000e-01,-2.087419923855618475e-02,-3.717734609445702554e-02,-4.533785092569603964e-02,-4.356524009904308437e-02,-3.224341604963330138e-02,-1.384922136005352529e-02,7.586828473403616976e-03,2.736100705299338715e-02,4.112664168511574736e-02,4.584935744835702542e-02,4.047783236776128502e-02,2.618168949257887110e-02,6.102013885689950082e-03,-1.533356545190477267e-02,-3.338333976737916514e-02,-4.403923898707923917e-02,-4.491906718315781533e-02,-3.580459945605888455e-02,-1.870308950296374270e-02,2.586085539050103719e-03
8.750000000000000000e-01,-2.073898656591226936e-02,-3.699873869126543008e-02,-4.526595274390190354e-02,-4.375159491764706726e-02,-3.277843890308605040e-02,-1.471393398925300959e-02,6.538026660041924495e-03,2.637808100741113881e-02,4.050487502824145353e-02,4.584727724206456162e-02,4.123377192682423781e-02,2.765306483612716901e-02,8.047296274717494202e-03,-1.332011691938716699e-02,-3.178760651385521135e-02,-4.331096530036218639e-02,-4.535083181827271465e-02,-3.743744641759746278e-02,-2.128628144380739426e-02,-4.348215241154763369e-04
8.759765625000000000e-01,-2.060354713823374026e-02,-3.681851319638256015e-02,-4.518960054763059009e-02,-4.393029684664421369e-02,-3.330450384689270099e-02,-1.557285674260192911e-02,5.485723527179981601e-03,2.537670663223843756e-02,3.984726052064292007e-02,4.579511134813896850e-02,4.193521604759713195e-02,2.908095498104370027e-02,9.977730267655334287e-03,-1.127817117113018817e-02,-3.011382389550297523e-02,-4.246172958862990537e-02,-4.563965168026153790e-02,-3.893804144809816237e-02,-2.378571765259009790e-02,-3.453833931442633863e-03
8.769531250000000000e-01,-2.046788243550555844e-02,-3.663667748997888329e-02,-4.510880184703379425e-02,-4.410131462453131118e-02,-3.382146711012191248e-02,-1.642565163217732035e-02,4.430482623467886169e-03,2.435758427724887126e-02,3.915438017638728230e-02,4.569291676436709054e-02,4.258123769692983424e-02,3.046311454348486769e-02,1.188975396467083050e-02,-9.212096771167386372e-03,-2.836610161336174107e-02,-4.149390365560916977e-02,-4.578461641178149105e-02,-4.030108352240479447e-02,-2.619156350002174380e-02,-6.457793900312615125e-03
8.779296875000000000e-01,-2.033199394002843316e-02,-3.645323952234625492e-02,-4.502356458932440381e-02,-4.426461833325903011e-02,-3.432918740838504512e-02,-1.727198308030665139e-02,3.372869072106911281e-03,2.332142670637426043e-02,3.842684722257956598e-02,4.554080514441453259e-02,4.317098309181664761e-02,3.179737005524431448e-02,1.377983943902089461e-02,-7.126313900620097168e-03,-2.654873091093471610e-02,-4.041019050750310065e-02,-4.578526907825446191e-02,-4.152175753102871347e-02,-2.849435260431027600e-02,-9.433609244806011318e-03
8.789062500000000000e-01,-2.019588313639371704e-02,-3.626820731353203736e-02,-4.493389715796555772e-02,-4.442017940342325721e-02,-3.482752598238920277e-02,-1.811151805153892250e-02,2.313449268309862583e-03,2.226895859934438157e-02,3.766530555681350118e-02,4.533894267607238571e-02,4.370367282805912718e-02,3.308162338195174551e-02,1.564449924701281219e-02,-5.025284900503614906e-03,-2.466617403698677727e-02,-3.921361680292222845e-02,-4.564160760699488562e-02,-4.259575128871861266e-02,-3.068502407729106068e-02,-1.236831043359241933e-02
8.798828125000000000e-01,-2.005955151146047305e-02,-3.608158895297394059e-02,-4.483980837182246354e-02,-4.456797061922792430e-02,-3.531634663581036809e-02,-1.894392618362644720e-02,1.252790576068040646e-03,2.120091604497958623e-02,3.687042917746524706e-02,4.508754989991625717e-02,4.417860291061774525e-02,3.431385502280055733e-02,1.748029286326736875e-02,-2.913504724327293377e-03,-2.272305328844363356e-02,-3.790752439885300418e-02,-4.535408479255623182e-02,-4.351927076629022451e-02,-3.275495817489436357e-02,-1.524910711304359838e-02
8.808593750000000000e-01,-1.992300055433501166e-02,-3.589339259913761765e-02,-4.474130748427941617e-02,-4.470796612322211483e-02,-3.579551577247908067e-02,-1.976887991747031809e-02,1.914610243813794858e-04,2.011804602648495713e-02,3.604292158732626955e-02,4.478690146856600940e-02,4.459514568428000342e-02,3.549212728660343374e-02,1.928383302939707181e-02,-7.954913209295747488e-04,-2.072413966031273411e-02,-3.649556101629415628e-02,-4.492360686829520444e-02,-4.428905349192401725e-02,-3.469601021169221866e-02,-1.806344384923777927e-02
8.818359375000000000e-01,-1.978623175635399467e-02,-3.570362647915713283e-02,-4.463840418232501578e-02,-4.484014142081395315e-02,-3.626490243287287807e-02,-2.058605462598394470e-02,-8.699709968915546234e-04,1.902110589909762964e-02,3.518351517109383209e-02,4.443732584679935260e-02,4.495275066340384540e-02,3.661458733916837793e-02,2.105179200437128778e-02,1.324224031860923986e-03,-1.867434113051168881e-02,-3.498167005164811577e-02,-4.435153064867841666e-02,-4.490238007461298114e-02,-3.650054260610115231e-02,-2.079905484593518386e-02
8.828125000000000000e-01,-1.964924661107188969e-02,-3.551229888848306260e-02,-4.453110858560744428e-02,-4.496447338456270593e-02,-3.672437832991069795e-02,-2.139512874182928140e-02,-1.930937041408152489e-03,1.791086286044449305e-02,3.429297054726137411e-02,4.403920495283532299e-02,4.525094525962637670e-02,3.767947011718736361e-02,2.278090770501601039e-02,3.441106422036563015e-03,-1.657869060839333580e-02,-3.337007956235151646e-02,-4.363965925136686214e-02,-4.535708380908236997e-02,-3.816145493018343465e-02,-2.344401740007759360e-02
8.837890625000000000e-01,-1.951204661425365652e-02,-3.531941819053638354e-02,-4.441943124546334637e-02,-4.508094025825452184e-02,-3.717381788404416909e-02,-2.219578388398263380e-02,-2.990868910785792964e-03,1.678809341397117030e-02,3.337207589496906518e-02,4.359297374116591350e-02,4.548933540655943769e-02,3.868510110403681340e-02,2.446798972529827532e-02,5.550627005929311547e-03,-1.444233357658450921e-02,-3.166529045753498084e-02,-4.279023641259678545e-02,-4.565155832828723947e-02,-3.967221184584827920e-02,-2.598680386187750962e-02
8.847656250000000000e-01,-1.937463326387385207e-02,-3.512499281637359444e-02,-4.430338314392379129e-02,-4.518952166076387750e-02,-3.761309825764200948e-02,-2.298770498308705043e-02,-4.049198958961237188e-03,1.565358282580670002e-02,3.242164625639938624e-02,4.309911972737647673e-02,4.566760608062973154e-02,3.962989896310502996e-02,2.610992522326446505e-02,7.648272697651034395e-03,-1.227051545651400635e-02,-2.987206392673218483e-02,-4.180593941381492706e-02,-4.578476327650210509e-02,-4.102686881758055293e-02,-2.841633187309199407e-02
8.857421875000000000e-01,-1.923700806012336798e-02,-3.492903126436318340e-02,-4.418297569270144415e-02,-4.529019858970621121e-02,-3.804209938866544988e-02,-2.377058040555016585e-02,-5.105360396312128707e-03,1.450812457543194933e-02,3.144252281531965260e-02,4.255818245545731765e-02,4.578552171735457421e-02,4.051237802448110631e-02,2.770368466474258662e-02,9.729555824693951124e-03,-1.006856872868900320e-02,-2.799540814179022480e-02,-4.068987064191285224e-02,-4.575622798301496458e-02,-4.222009550058616195e-02,-3.072201266459379659e-02
8.867187500000000000e-01,-1.909917250542456091e-02,-3.473154209987747848e-02,-4.405822073216086182e-02,-4.538295342488514461e-02,-3.846070402363046398e-02,-2.454410207634710392e-02,-6.158787593388318285e-03,1.335251980052329368e-02,3.043557215239533695e-02,4.197075290816985188e-02,4.584292652248191102e-02,4.133115062107024784e-02,2.924632741318092255e-02,1.179002372899802878e-02,-7.841899839385614232e-03,-2.604056426916921338e-02,-3.944554780971738783e-02,-4.556605312351272308e-02,-4.324719671239964092e-02,-3.289379720282449571e-02
8.876953125000000000e-01,-1.896112810445695421e-02,-3.453253395500168604e-02,-4.392913053027901193e-02,-4.546776993154015567e-02,-3.886879774985712438e-02,-2.530796560048934052e-02,-7.208916384101353263e-03,1.218757673634611807e-02,2.940168547791646367e-02,4.133747286109226010e-02,4.583974467755895510e-02,4.208492927043273879e-02,3.073500715527469410e-02,1.382526829290521911e-02,-5.595975925948552636e-03,-2.401299183175273008e-02,-3.807689286762604847e-02,-4.521491036336284380e-02,-4.410413090552081639e-02,-3.492221998410569711e-02
8.886718750000000000e-01,-1.882287636419375035e-02,-3.433201552826251751e-02,-4.379571778159774276e-02,-4.554463326339980994e-02,-3.926626902700299654e-02,-2.606187038312107740e-02,-8.255184368222055757e-03,1.101411015007540406e-02,2.834177784259884342e-02,4.065903418102761319e-02,4.577598043963286567e-02,4.277252869888537729e-02,3.216697715233392263e-02,1.583093536957691505e-02,-3.336311393345919429e-03,-2.191835346111192101e-02,-3.658821964141028421e-02,-4.470403998413537833e-02,-4.478752606849344120e-02,-3.679844028604997014e-02
8.896484375000000000e-01,-1.868441879395152036e-02,-3.412999558438024189e-02,-4.365799560617387304e-02,-4.561352996554500494e-02,-3.965300921788085520e-02,-2.680551974820570213e-02,-9.297031213035657563e-03,9.832940770424824714e-03,2.725678732713946589e-02,3.993617806952077381e-02,4.565171813492446135e-02,4.339286770465031196e-02,3.353959530766381647e-02,1.780273409765222720e-02,-1.068454374994087797e-03,-1.976249908287593116e-02,-3.498422023523063001e-02,-4.403524650184427458e-02,-4.529469299296923906e-02,-3.851428069641500002e-02
8.906250000000000000e-01,-1.854575690545365307e-02,-3.392648295404615544e-02,-4.351597754853085004e-02,-4.567444797708894444e-02,-4.002891261855902327e-02,-2.753862105576542277e-02,-1.033389895400587885e-02,8.644894712967260073e-03,2.614767421122608446e-02,3.916969425228582907e-02,4.546712204645574767e-02,4.394497085708701928e-02,3.485032904056591108e-02,1.973644608016911911e-02,1.202026888843897275e-03,-1.755144957944871145e-02,-3.326995024280850199e-02,-4.321089229249026192e-02,-4.562363585467830995e-02,-4.006226275162350081e-02
8.916015625000000000e-01,-1.840689221290917055e-02,-3.372148653372805671e-02,-4.336967757661604195e-02,-4.572737663367743705e-02,-4.039387648774441647e-02,-2.826088581763759947e-02,-1.136523229429861961e-02,7.450802901533931134e-03,2.501542012271607343e-02,3.836042011540731489e-02,4.522243619575067736e-02,4.442797002930041345e-02,3.609675995792516190e-02,2.162793440805921286e-02,3.469557721576879260e-03,-1.529137997577800952e-02,-3.145081281346211177e-02,-4.223388924753689044e-02,-4.577306006680743194e-02,-4.143563952978806392e-02
8.925781250000000000e-01,-1.826782623310828357e-02,-3.351501528550644704e-02,-4.321911008076755739e-02,-4.577230666981582652e-02,-4.074780107544696134e-02,-2.897202981171118075e-02,-1.239047890301685911e-02,6.251500486081995080e-03,2.386102716772033408e-02,3.750923978923557250e-02,4.491798401887004549e-02,4.484110576168010703e-02,3.727658831471875045e-02,2.347315250885696064e-02,5.728570696089525967e-03,-1.298860219521751763e-02,-2.953254162332958482e-02,-4.110768848891901972e-02,-4.574237737503260293e-02,-4.262842505636631890e-02
8.935546875000000000e-01,-1.812856048553510360e-02,-3.330707823694340625e-02,-4.306428987269411007e-02,-4.580923022102584979e-02,-4.109058965092334675e-02,-2.967177319460674936e-02,-1.340908971199713563e-02,5.047826257424353584e-03,2.268551704234455374e-02,3.661708318095585613e-02,4.455416793718083163e-02,4.518372845419209305e-02,3.838763725517348874e-02,2.526815280163830987e-02,7.973519302160806885e-03,-1.064954743372633836e-02,-2.752118280555648430e-02,-3.983626818004349507e-02,-4.553170817431393541e-02,-4.363542039447776411e-02
8.945312500000000000e-01,-1.798909649249897519e-02,-3.309768448098571181e-02,-4.290523218447058612e-02,-4.583814082583587829e-02,-4.142214852989837409e-02,-3.035984061276242318e-02,-1.442051921101822343e-02,3.840622059219008736e-03,2.148993012685829901e-02,3.568492495686749477e-02,4.413146882340134719e-02,4.545529938551526317e-02,3.942785682670531949e-02,2.700909513961988195e-02,1.019889156187227947e-02,-8.280748201716628745e-03,-2.542307589651005353e-02,-3.842411947597393351e-02,-4.514188103850134276e-02,-4.445223630637651357e-02
8.955078125000000000e-01,-1.784943577928426589e-02,-3.288684317590336720e-02,-4.274195266755052153e-02,-4.585903342760738743e-02,-4.174238710105953459e-02,-3.103596131188706905e-02,-1.542422574127068000e-02,2.630732197619633974e-03,2.027532456308133238e-02,3.471378347546824616e-02,4.365044536360637023e-02,4.565539155739013755e-02,4.039532775919481983e-02,2.869225502230568145e-02,1.239922355951049611e-02,-5.888820083787742708e-03,-2.324483385818208389e-02,-3.687623066256577598e-02,-4.457442946477121332e-02,-4.507531238752502528e-02
8.964843750000000000e-01,-1.770957987431943242e-02,-3.267456354526358103e-02,-4.257446739179726602e-02,-4.587190437619680095e-02,-4.205121785181951954e-02,-3.169986924474060136e-02,-1.641967178693419169e-02,1.419002848994223385e-03,1.904277531579426017e-02,3.370471967249623335e-02,4.311173331601585862e-02,4.578369036282765869e-02,4.128826500259248633e-02,3.031403155956696044e-02,1.456911285268338609e-02,-3.480443267368159895e-03,-2.099332223985326054e-02,-3.519806954071516558e-02,-4.383158584587431433e-02,-4.550193259009353147e-02
8.974609375000000000e-01,-1.756953030936416263e-02,-3.246085487793986396e-02,-4.240279284453162684e-02,-4.587675142945332740e-02,-4.234855639333827415e-02,-3.235130317719835807e-02,-1.740632426470735405e-02,2.062814661236375441e-04,1.779337321899947255e-02,3.265883589913973900e-02,4.251604466753571010e-02,4.583999407710791230e-02,4.210502101629857996e-02,3.187095517057828703e-02,1.670323173166802719e-02,-1.062343891926057415e-03,-1.867563754479734453e-02,-3.339556411807980546e-02,-4.291627269408005568e-02,-4.573023706844746294e-02
8.984375000000000000e-01,-1.742928861971409366e-02,-3.224572652815348855e-02,-4.222694592959418125e-02,-4.587357375454745312e-02,-4.263432148479463779e-02,-3.299000679255360141e-02,-1.838365481113067926e-02,-1.006583816701347523e-03,1.652822400787856000e-02,3.157727471468293329e-02,4.186416668915937667e-02,4.582421417078647724e-02,4.284408880423030280e-02,3.335969500110991942e-02,1.879634029439095078e-02,1.358724729100615558e-03,-1.629908487029950448e-02,-3.147508167659886225e-02,-4.183209115150897384e-02,-4.575923029520725244e-02
8.994140625000000000e-01,-1.728885634442145144e-02,-3.202918791554493910e-02,-4.204694396641688037e-02,-4.586237192912348548e-02,-4.290843505689159731e-02,-3.361572879400844677e-02,-1.935114006753973007e-02,-2.218744779258922505e-03,1.524844733731172547e-02,3.046121763491414780e-02,4.115696089148404568e-02,4.573637544421676332e-02,4.350410468997007590e-02,3.477706604329158790e-02,2.084329930490822283e-02,3.776000961162398212e-03,-1.387115489153828429e-02,-2.944340628986132427e-02,-4.058330683220769119e-02,-4.558878541270995621e-02
9.003906250000000000e-01,-1.714823502652863471e-02,-3.181124852526946017e-02,-4.186280468909683167e-02,-4.584314794226768824e-02,-4.317082223457892332e-02,-3.422822300529903411e-02,-2.030826196247995097e-02,-3.429353711217700620e-03,1.395517578784479656e-02,2.931188383768098399e-02,4.039536188173760423e-02,4.557661598338870468e-02,4.408385082688117546e-02,3.612003594261572331e-02,2.283908280380136935e-02,6.182733723562822657e-03,-1.139950026192956128e-02,-2.730771486982953855e-02,-3.917483305179848135e-02,-4.521964480108604800e-02
9.013671875000000000e-01,-1.700742621331162094e-02,-3.159191790811000794e-02,-4.167454624546148428e-02,-4.581590519527509869e-02,-4.342141135896734200e-02,-3.482724846939423691e-02,-2.125450799140830849e-02,-4.637564007757642021e-03,1.264955386001295930e-02,2.813052882703662161e-02,3.958037612385677251e-02,4.534518693718374294e-02,4.458225743858654916e-02,3.738573147763708804e-02,2.477879043953696431e-02,8.572201333809623819e-03,-8.891911504342583927e-03,-2.507555182758869003e-02,-3.761221151078609354e-02,-4.465341686062591908e-02
9.023437500000000000e-01,-1.686643145652823653e-02,-3.137120568059822284e-02,-4.148218719611183186e-02,-4.578064850219934478e-02,-4.366013400840648706e-02,-3.541256954520178440e-02,-2.218937149350012905e-02,-5.842530764537695598e-03,1.133273695795066448e-02,2.691844305747949362e-02,3.871308060330118372e-02,4.504245211644197777e-02,4.499840478572203484e-02,3.857144469854897201e-02,2.665765949054844930e-02,1.093773026874791075e-02,-6.356292469171722671e-03,-2.275480243765644339e-02,-3.590159050758524178e-02,-4.389256902257051424e-02
9.033203125000000000e-01,-1.672525231266582674e-02,-3.114912152513183916e-02,-4.128574651342524493e-02,-4.573738409015897649e-02,-4.388692501869068813e-02,-3.598395600220760659e-02,-2.311235192537028707e-02,-7.043411371545552427e-03,1.000589036324169706e-02,2.567695051984968113e-02,3.779462139843312030e-02,4.466888741554139730e-02,4.533152485540669491e-02,3.967463871157483890e-02,2.847107654859057022e-02,1.327271379013867693e-02,-3.800635436572427639e-03,-2.035366499992182637e-02,-3.404970076700407355e-02,-4.294041701884472595e-02
9.042968750000000000e-01,-1.658389034318043936e-02,-3.092567519007364402e-02,-4.108524358049692182e-02,-4.568611959937257661e-02,-4.410172250234942193e-02,-3.654118311296614824e-02,-2.402295513150923614e-02,-8.239366105352887576e-03,8.670188199987653721e-03,2.440740729050455693e-02,3.682621216043643897e-02,4.422508005749273274e-02,4.558100277041295112e-02,4.069295309690361406e-02,3.021458883478533169e-02,1.557063038276650623e-02,-1.232995941244139889e-03,-1.788062189747579092e-02,-3.206382897924243969e-02,-4.180111045749267118e-02
9.052734375000000000e-01,-1.644234711471929955e-02,-3.070087648981409401e-02,-4.088069818999241073e-02,-4.562686408288531281e-02,-4.430446786697191802e-02,-3.708403174334864993e-02,-2.492069361122245877e-02,-9.429558719284896612e-03,7.326812392098184905e-03,2.311120004545794832e-02,3.580913250389428093e-02,4.371172766385665598e-02,4.574637791556717542e-02,4.162420894871906446e-02,3.188391512072179246e-02,1.782506195373249197e-02,1.338532601037295587e-03,-1.534440965243632007e-02,-2.995178915340246384e-02,-4.047961476659821256e-02
9.062500000000000000e-01,-1.630062419931570944e-02,-3.047473530477735545e-02,-4.067213054288010970e-02,-4.555962800594474948e-02,-4.449510583250624457e-02,-3.761228844044932351e-02,-2.580508678185236549e-02,-1.061315703099939035e-02,5.976951613832238823e-03,2.178974454122653212e-02,3.474472631028895780e-02,4.312963715109952023e-02,4.582734477947075086e-02,4.246641352672123754e-02,3.347495622799129961e-02,2.002971174231036114e-02,3.905844385374289233e-03,-1.275398808533557971e-02,-2.772189189802583623e-02,-3.898168958520612654e-02
9.072265625000000000e-01,-1.615872317454421572e-02,-3.024726158134506682e-02,-4.045956124700628154e-02,-4.548442324497515427e-02,-4.467358444746358931e-02,-3.812574551803354916e-02,-2.667566123804617634e-02,-1.178933350695342622e-02,4.621800234647221485e-03,2.044448406418997166e-02,3.363439994683145584e-02,4.247972345530848931e-02,4.582375351019489507e-02,4.321776450941920700e-02,3.498380508062725464e-02,2.217842189061504724e-02,6.460846748124004710e-03,-1.011850868672223465e-02,-2.538291174923310370e-02,-3.731386369513739476e-02
9.082031250000000000e-01,-1.601664562362219157e-02,-3.001846533167016468e-02,-4.024301131546953458e-02,-4.540126308609251926e-02,-4.483985510394975643e-02,-3.862420113940542854e-02,-2.753195100682264904e-02,-1.295726584322051504e-02,3.262557259439358148e-03,1.907688785033067810e-02,3.247962040317191323e-02,4.176300808749372484e-02,4.573561018417493518e-02,4.387665384037268967e-02,3.640675628607561304e-02,2.426519062634826737e-02,8.995485655590223714e-03,-7.447282312321425179e-03,-2.294405267461588349e-02,-3.548340660254328816e-02
9.091796875000000000e-01,-1.587439313544127678e-02,-2.978835663334818834e-02,-4.002250216474580874e-02,-4.531016222309331570e-02,-4.499387255143356967e-02,-3.910745939755606165e-02,-2.837349779817456216e-02,-1.411613754210289638e-02,1.900425265287085125e-03,1.768844947728067177e-02,3.128191334868311163e-02,4.098061752201286045e-02,4.556307678810387479e-02,4.444167115948846614e-02,3.774031522154473045e-02,2.628418901004445432e-02,1.150177107114391459e-02,-4.749746315381529055e-03,-2.041491188809022722e-02,-3.349829689250567732e-02
9.101562500000000000e-01,-1.573196730451124903e-02,-2.955694562890998425e-02,-3.979805561250955581e-02,-4.521113675484342981e-02,-4.513559490915428074e-02,-3.957533039244322953e-02,-2.919985125093050790e-02,-1.526513848396707750e-02,5.366093358360916410e-04,1.628068523066115991e-02,3.004286111314963953e-02,4.013378142095359868e-02,4.530647091420468564e-02,4.491160681242148400e-02,3.898120660386381053e-02,2.822977720053803860e-02,1.397180212136405440e-02,-2.035431231713091295e-03,-1.780544211743363345e-02,-3.136718749389970362e-02
9.111328125000000000e-01,-1.558936973079590345e-02,-2.932424252509504073e-02,-3.956969387508925406e-02,-4.510420418198370779e-02,-4.526498367705583670e-02,-4.002763030524025128e-02,-3.001056917358512627e-02,-1.640346549371316659e-02,-8.276840055081305988e-04,1.485513244675980629e-02,2.876410059383198090e-02,3.922383069761412738e-02,4.496626516983884270e-02,4.528545443209432142e-02,4.012638252232309660e-02,3.009652019380331181e-02,1.639779198252559744e-02,6.860728656157463181e-04,-1.512591247217286508e-02,-2.909936800503193366e-02
9.121093750000000000e-01,-1.544660201941959118e-02,-2.909025759186248741e-02,-3.933743956449093498e-02,-4.498938340286174481e-02,-4.538200374513022550e-02,-4.046418146937956484e-02,-3.080521777979264297e-02,-1.753032290127222795e-02,-2.191247862388857708e-03,1.341334783364472871e-02,2.744732109200715212e-02,3.825219542251392241e-02,4.454308630298981636e-02,4.556241308732593420e-02,4.117302991535745638e-02,3.187920299187869955e-02,1.877209240974937049e-02,3.405150223922931429e-03,-1.238686806484536052e-02,-2.670472424319585147e-02
9.130859375000000000e-01,-1.530366578022034595e-02,-2.885500116109119065e-02,-3.910131568491775206e-02,-4.486669470859216274e-02,-4.548662340103834523e-02,-4.088481243820513839e-02,-3.158337191820673184e-02,-1.864492309551036772e-02,-3.552876031092650107e-03,1.195690577286795050e-02,2.609426208221720875e-02,3.722040257566021360e-02,4.403771404573263853e-02,4.574188899454868784e-02,4.211857747337934693e-02,3.357284516026957238e-02,2.108721783236568517e-02,6.112193362274395518e-03,-9.599088543401622722e-03,-2.419369519319226891e-02
9.140625000000000000e-01,-1.516056262712507999e-02,-2.861848362491924494e-02,-3.886134562870815351e-02,-4.473615977713983616e-02,-4.557881433587163827e-02,-4.128935804903867413e-02,-3.234461529633671228e-02,-1.974648707090573274e-02,-4.911364063693936070e-03,1.048739660395834120e-02,2.470671091757791621e-02,3.613007364907685343e-02,4.345107967837481822e-02,4.582349678958947542e-02,4.296070195154969712e-02,3.517271473402344695e-02,2.333586894052092423e-02,8.797636997746783802e-03,-6.773545696635669029e-03,-2.157722754099949611e-02
9.150390625000000000e-01,-1.501729417732022842e-02,-2.838071543366887939e-02,-3.861755317161225803e-02,-4.459780166631763937e-02,-4.565855164790908610e-02,-4.167765948345469179e-02,-3.308854069808341708e-02,-2.083424496635368980e-02,-6.265510327496038277e-03,9.006424893948247745e-03,2.328650047461549438e-02,3.498292210387489443e-02,4.278426431751281012e-02,4.580706035748896565e-02,4.369733387779466821e-02,3.667434143457855983e-02,2.551095568977031908e-02,1.145199182799824973e-02,-3.921360298011566416e-03,-1.886672798909633242e-02
9.160156250000000000e-01,-1.487386205019073510e-02,-2.814170709330317960e-02,-3.836996246732313209e-02,-4.445164480558325137e-02,-4.572581384422028800e-02,-4.204956432355592966e-02,-3.381475019460992992e-02,-2.190743659544836311e-02,-7.614117059503065776e-03,7.515607694213484111e-03,2.183550674120481386e-02,3.378075068640771367e-02,4.203849693180109620e-02,4.569261321933161535e-02,4.432666264292991348e-02,3.807352916149556871e-02,2.760561965233965936e-02,1.406587805219286502e-02,-1.053758356087134513e-03,-1.607401355940737964e-02
9.169921875000000000e-01,-1.473026786600029926e-02,-2.790146916235791349e-02,-3.811859804117784245e-02,-4.429771498652147754e-02,-4.578058283996295358e-02,-4.240492660403701736e-02,-3.452285534820157681e-02,-2.296531196758822002e-02,-8.955991414650636695e-03,6.016572786935583082e-03,2.035564635127658575e-02,3.252544860829890278e-02,4.121515208976712918e-02,4.548039847605194613e-02,4.484714096132735861e-02,3.936636772528257638e-02,2.961325564589304196e-02,1.663005851337169202e-02,1.817973058085967965e-03,-1.321126009841084789e-02
9.179687500000000000e-01,-1.458651324428538593e-02,-2.766001224829483726e-02,-3.786348478294566944e-02,-4.413603935189647914e-02,-4.582284395522397136e-02,-4.274360685982581121e-02,-3.521247740877213317e-02,-2.400713179925588817e-02,-1.028994650652381368e-02,4.510956923513992703e-03,1.884887407004503038e-02,3.121898859536389320e-02,4.031574744452500608e-02,4.517086831016402931e-02,4.525748869215238251e-02,4.054924378970604232e-02,3.152753257300694445e-02,1.913547134681155629e-02,4.682530234685934600e-03,-1.029094920659933896e-02
9.189453125000000000e-01,-1.444259980193728261e-02,-2.741734700322304152e-02,-3.760464793862209470e-02,-4.396664638316524765e-02,-4.585258590925925248e-02,-4.306547216909947795e-02,-3.588324750268215291e-02,-2.503216801483494625e-02,-1.161480243930185230e-02,3.000404057262554859e-03,1.731718023357148653e-02,2.986342381065783605e-02,3.934194096073660024e-02,4.476468304732818260e-02,4.555669601280192688e-02,4.161885099423451306e-02,3.334241340710254742e-02,2.157326202074859312e-02,7.528637327204358576e-03,-7.325813821184136779e-03
9.199218750000000000e-01,-1.429852915094821479e-02,-2.717348411894027899e-02,-3.734211310115459481e-02,-4.378956588634902447e-02,-4.586980081199695802e-02,-4.337039619148425756e-02,-3.653480681355106979e-02,-2.603970423634542619e-02,-1.292938732968851485e-02,1.486563572719880625e-03,1.576258814653240872e-02,2.846088465707284285e-02,3.829552788964327853e-02,4.426270978061266209e-02,4.574402593777517068e-02,4.257219922957763969e-02,3.505217426332383340e-02,2.393481465805720812e-02,1.034509075991575829e-02,-4.328782686665012813e-03
9.208984375000000000e-01,-1.415430289580047254e-02,-2.692843432125131137e-02,-3.707590620003520937e-02,-4.360482897617375814e-02,-4.587448415268425422e-02,-4.365825920126743115e-02,-3.716680675476898704e-02,-2.702903626151000396e-02,-1.423253831762007031e-02,-2.891148611881191657e-05,1.418715144208761679e-02,2.701357546507219057e-02,3.717843749843274814e-02,4.366602056122738384e-02,4.581901617780790442e-02,4.340662304164739221e-02,3.665142249574619010e-02,2.621178253005123499e-02,1.312080336819541372e-02,-1.312923952631382977e-03
9.218750000000000000e-01,-1.400992263048202006e-02,-2.668220836352970526e-02,-3.680605348970671098e-02,-4.341246805840643513e-02,-4.586663478558039575e-02,-4.392894811547706085e-02,-3.777890913344822410e-02,-2.799947252960455907e-02,-1.552310256459005396e-02,-1.544366186379573591e-03,1.259295140775399183e-02,2.552377107128574185e-02,3.599272956061477791e-02,4.297589016039007892e-02,4.578148033567863706e-02,4.411978914167161148e-02,3.813511376534980263e-02,2.839611761649346935e-02,1.584484810021899101e-02,1.708611858089185065e-03
9.228515625000000000e-01,-1.386538993511750133e-02,-2.643481701950045615e-02,-3.653258153674825148e-02,-4.321251681033886488e-02,-4.584625491262762226e-02,-4.418235651672214326e-02,-3.837078630559939002e-02,-2.895033457460045867e-02,-1.679993823849149429e-02,-3.058145473485935316e-03,1.098209428117232975e-02,2.399381329379735028e-02,3.474059061445124164e-02,4.219379340783193516e-02,4.563150843665569195e-02,4.470970300261617458e-02,3.949856802637313757e-02,3.048009912915020103e-02,1.850650111027313943e-02,4.722649265073014524e-03
9.238281250000000000e-01,-1.372070637221109966e-02,-2.618627107523498893e-02,-3.625551720582607246e-02,-4.300501015939816457e-02,-4.581335006306888613e-02,-4.441838467073144781e-02,-3.894212132237309665e-02,-2.988095746517575174e-02,-1.806191548395831917e-02,-4.568595932803109876e-03,9.356708519610073757e-03,2.242610731002336877e-02,3.342432999681447386e-02,4.132140211325020795e-02,4.536946679307486685e-02,4.517471452451334718e-02,4.073748438196005822e-02,3.245636089978122529e-02,2.109528407620567605e-02,7.716045382125490473e-03
9.248046875000000000e-01,-1.357587348250575629e-02,-2.593658132036873176e-02,-3.597488764442353937e-02,-4.278998425990053478e-02,-4.576792907002875249e-02,-4.463693953858708513e-02,-3.949260806727888928e-02,-3.079069023125656501e-02,-1.930791737728651883e-02,-6.074067543722630122e-03,7.718942046969496339e-03,2.082311794311649672e-02,3.204637566013080613e-02,4.036058157776446081e-02,4.499599720402205905e-02,4.551352275373145295e-02,4.184795476341240938e-02,3.431791753730011746e-02,2.360100557643254882e-02,1.067574735693488895e-02
9.257812500000000000e-01,-1.343089278047523982e-02,-2.568575853857175961e-02,-3.569072026639608791e-02,-4.256747646800924240e-02,-4.571000404412778328e-02,-4.483793478371826680e-02,-4.002195138437814048e-02,-3.167889627685378101e-02,-2.053684086513676149e-02,-7.572915424290588282e-03,6.070959481962366622e-03,1.918736586281873796e-02,3.060926978029705064e-02,3.931338670312579248e-02,4.451201549252484235e-02,4.572517964364898602e-02,4.282647639083533159e-02,3.605818926294576676e-02,2.601380136537121204e-02,1.358884945044247332e-02
9.267578125000000000e-01,-1.328576574947688306e-02,-2.543381349733020783e-02,-3.540304273443672933e-02,-4.233752531500903360e-02,-4.563959034427015476e-02,-4.502129077380307570e-02,-4.052986719754791967e-02,-3.254495377908037806e-02,-2.174759768636293569e-02,-9.063501564639349015e-03,4.414939350972224043e-03,1.752142370663569565e-02,2.911566416363657248e-02,3.818205770705786206e-02,4.391870938403171637e-02,4.580909284659438752e-02,4.366996297650690279e-02,3.767102533665566549e-02,2.832417339016524843e-02,1.644264950903383607e-02
9.277343750000000000e-01,-1.314049383660840196e-02,-2.518075693712348156e-02,-3.511188294158015810e-02,-4.210017047907067128e-02,-4.555670654581996798e-02,-4.518693457782230194e-02,-4.101608262102990343e-02,-3.338825607337678192e-02,-2.293911527647901974e-02,-1.054419654766966877e-02,2.753071288946154060e-03,1.582791212710634582e-02,2.756831546107939290e-02,3.696901545367151792e-02,4.321753573126224657e-02,4.576502752927625456e-02,4.437575463588696451e-02,3.915072599239766832e-02,3.052302739607602386e-02,1.922470458483205649e-02
9.287109375000000000e-01,-1.299507844732898654e-02,-2.492659956011889985e-02,-3.481726899192870428e-02,-4.185545275574942964e-02,-4.546137440647153583e-02,-4.533479995861999789e-02,-4.148033606161195125e-02,-3.420821202513343873e-02,-2.411033765446860683e-02,-1.201338125564760384e-02,1.087553231442021581e-03,1.410949577079431347e-02,2.597008019781068405e-02,3.567685640838350741e-02,4.241021709174354337e-02,4.559310720623999114e-02,4.494162647479561790e-02,4.049206280497837096e-02,3.260170897291648356e-02,2.192288546248626763e-02
9.296875000000000000e-01,-1.284952093992362473e-02,-2.467135201854180407e-02,-3.451922918083865505e-02,-4.160341402753992696e-02,-4.535361883022057117e-02,-4.546482736145047998e-02,-4.192237731294540942e-02,-3.500424638808459499e-02,-2.526022629185989063e-02,-1.346944856163006382e-02,-5.794113992989569084e-04,1.236887919442971294e-02,2.432390962662645678e-02,3.430834722718465596e-02,4.149873766550115500e-02,4.529381358813949765e-02,4.536579582491687135e-02,4.169029741577958553e-02,3.455203790036472100e-02,2.452542985487635857e-02
9.306640625000000000e-01,-1.270382261991152145e-02,-2.441502490292378480e-02,-3.421779197487252039e-02,-4.134409723289832195e-02,-4.523346782995570081e-02,-4.557696389913116347e-02,-4.234196764266703883e-02,-3.577580015005009384e-02,-2.638776096423347053e-02,-1.491080500491271700e-02,-2.245616511679636787e-03,1.060880272338361220e-02,2.263284441316669796e-02,3.286641899043690057e-02,4.048533860143584129e-02,4.486798544379292514e-02,4.564692810340156837e-02,4.274119854995310497e-02,3.636634065588750797e-02,2.702099403506712932e-02
9.316406250000000000e-01,-1.255798473452257071e-02,-2.415762873047806389e-02,-3.391298599189462165e-02,-4.107754633524184074e-02,-4.510095248931605266e-02,-4.567116333457698490e-02,-4.273887987318752968e-02,-3.652233086683289581e-02,-2.749194058560084503e-02,-1.633587245000825416e-02,-3.908856163236184601e-03,8.832038257356369243e-03,2.090000916106080076e-02,3.135416109163360887e-02,3.937251268189412984e-02,4.431681647709659333e-02,4.578414127594743199e-02,4.364105726281219955e-02,3.803748095530234269e-02,2.939870267761780093e-02
9.326171875000000000e-01,-1.241200846739212715e-02,-2.389917393390364811e-02,-3.360483998176549275e-02,-4.080380629254085068e-02,-4.495610692459563879e-02,-4.574738606165954652e-02,-4.311289845721068270e-02,-3.724331298532424644e-02,-2.857178402638666653e-02,-1.774308972900564066e-02,-5.566927378424285124e-03,7.041385027813962770e-03,1.912860678482151619e-02,2.977481479173020584e-02,3.816299839582349557e-02,4.364185222188798896e-02,4.577700890630109765e-02,4.438670035846910972e-02,3.955888820268167738e-02,3.164819668895339083e-02
9.335937500000000000e-01,-1.226589493365154437e-02,-2.363967085097585033e-02,-3.329338280817751433e-02,-4.052292302823515269e-02,-4.479896824762461677e-02,-4.580559908551768561e-02,-4.346381954927178853e-02,-3.793823815713807251e-02,-2.962633091606814775e-02,-1.913091426753444485e-02,-7.217632964250171763e-03,5.239665311307571856e-03,1.732191273806030218e-02,2.813176644974409168e-02,3.685977341169076327e-02,4.284498595977903612e-02,4.562556177865669665e-02,4.497550192916801443e-02,4.092458373332372168e-02,3.375967881390101039e-02
9.345703125000000000e-01,-1.211964517562207425e-02,-2.337912971533971304e-02,-3.297864343226146466e-02,-4.023494340432851729e-02,-4.462957653071342179e-02,-4.584577600364143912e-02,-4.379145107481928478e-02,-3.860661554438128001e-02,-3.065464243186557039e-02,-2.049782369495868964e-02,-8.858784322739246542e-03,3.429720102370558462e-03,1.548326910427515191e-02,2.642854044033996971e-02,3.546604746203935177e-02,4.192845366781758343e-02,4.533028808289910061e-02,4.540539296923155888e-02,4.212920474086263162e-02,3.572395681366069553e-02
9.355468750000000000e-01,-1.197326015935025120e-02,-2.311756064898659591e-02,-3.266065089869269605e-02,-3.993991519764519826e-02,-4.444797477491186505e-02,-4.586789698925522463e-02,-4.409561279861398675e-02,-3.924797211946726150e-02,-3.165580207523836093e-02,-2.184231743984701296e-02,-1.048820425971170971e-02,1.614404749203434590e-03,1.361607855708447772e-02,2.466879176905609899e-02,3.398525465216650082e-02,4.089482800457813066e-02,4.489213215606344815e-02,4.567486902306473751e-02,4.316802578723593492e-02,3.753248401937985673e-02
9.365234375000000000e-01,-1.182674077225587955e-02,-2.285497365695822805e-02,-3.233943432512150634e-02,-3.963788708036595360e-02,-4.425420888300799632e-02,-4.587194877874040122e-02,-4.437613639447932773e-02,-3.986185296119321847e-02,-3.262891643831520444e-02,-2.316291831220932199e-02,-1.210372978983585007e-02,-2.034154451601876865e-04,1.172379819635325886e-02,2.285629839570401181e-02,3.242104520592457156e-02,3.974701134494144916e-02,4.431249177674080608e-02,4.578299583223197078e-02,4.403697780215216212e-02,3.917739707510834585e-02
9.375000000000000000e-01,-1.168008782219633404e-02,-2.259137862489038126e-02,-3.201502289585556743e-02,-3.932890860609956213e-02,-4.404832763886658287e-02,-4.585792466505525522e-02,-4.463286551870234570e-02,-4.044782154962135029e-02,-3.357311596277295224e-02,-2.445817407444474123e-02,-1.370321493844923501e-02,-2.020869654058598305e-03,9.809933266191580778e-03,2.099495327628951233e-02,3.077727666209542287e-02,3.848822787539057932e-02,4.359321401246395167e-02,4.572941295223123537e-02,4.473266448688777153e-02,4.065155069419787437e-02
9.384765625000000000e-01,-1.153330203828431370e-02,-2.232678532007462135e-02,-3.168744586082405251e-02,-3.901303020288405393e-02,-4.383038269488608724e-02,-4.582582449933166741e-02,-4.486565588965345242e-02,-4.100546006263151161e-02,-3.448755569406710547e-02,-2.572665900340919895e-02,-1.528453354117012900e-02,-3.835085989194444902e-03,7.878030760306051899e-03,1.908875613357185683e-02,2.905800453516599324e-02,3.712201476314844206e-02,4.273658962335442207e-02,4.551433531523269016e-02,4.525237604567239336e-02,4.194854926414847557e-02
9.394531250000000000e-01,-1.138638407382969522e-02,-2.206120339678367334e-02,-3.135673254095340534e-02,-3.869030317464981772e-02,-4.360042856952939944e-02,-4.577565470304565537e-02,-4.507437537645889863e-02,-4.153436967733051266e-02,-3.537141603430554032e-02,-2.696697544647143341e-02,-1.684558204285360392e-02,-5.643195992402727859e-03,5.931672919668296191e-03,1.714180496611173929e-02,2.726747245465936664e-02,3.565221241391226814e-02,4.174534602851111970e-02,4.513855272072556102e-02,4.559410017658976910e-02,4.306277514647358085e-02
9.404296875000000000e-01,-1.123933451180737612e-02,-2.179464240667079375e-02,-3.102291234118494459e-02,-3.836077971281018351e-02,-4.335852265705282538e-02,-4.570742829337114121e-02,-4.525890409982013390e-02,-4.203417087982033729e-02,-3.622390349743351279e-02,-2.817775537487849855e-02,-1.838428229797211405e-02,-7.442339156751428750e-03,3.974470626940755300e-03,1.515828730537115490e-02,2.541010179746362729e-02,3.408295383432125708e-02,4.062263884478577169e-02,4.460342724172948470e-02,4.575653026281156083e-02,4.398941353033430229e-02
9.414062500000000000e-01,-1.109215387328418151e-02,-2.152711181511385991e-02,-3.068601477245435846e-02,-3.802451291977002046e-02,-4.310472525172259067e-02,-4.562116492452811256e-02,-4.541913454831670444e-02,-4.250450378712110344e-02,-3.704425147075816188e-02,-2.935766193818322572e-02,-1.989858437500533622e-02,-9.229667477082767815e-03,2.010056701587306129e-03,1.314247123013935481e-02,2.349048082786912503e-02,3.241865311664462318e-02,3.937204201073012805e-02,4.391088853998596775e-02,4.573907071410108355e-02,4.472447371146272971e-02
9.423828125000000000e-01,-1.094484262926480669e-02,-2.125862102443131993e-02,-3.034606948404168156e-02,-3.768155684626128821e-02,-4.283909958895319725e-02,-4.551689094811824099e-02,-4.555497171375619270e-02,-4.294502848532084222e-02,-3.783172098717235698e-02,-3.050539102388676038e-02,-2.138646936789503558e-02,-1.100235003062257841e-02,4.207909910976058822e-05,1.109869614728478150e-02,2.151335336029424478e-02,3.066399306451185816e-02,3.799753651163748080e-02,4.306342708935833458e-02,4.554183941786203726e-02,4.526480668124181067e-02
9.433593750000000000e-01,-1.079740121644159369e-02,-2.098917940494612194e-02,-3.000310630777104290e-02,-3.733196654451101382e-02,-4.256171190593284470e-02,-4.539463949560412076e-02,-4.566633324933062205e-02,-4.335542538826121090e-02,-3.858560151273011246e-02,-3.161967282680692298e-02,-2.284595221804615328e-02,-1.275757758875546190e-02,-1.925805982589309231e-03,9.031363347597014257e-03,1.948360695997300440e-02,2.882391197985951711e-02,3.650349772475341981e-02,4.206408531255453886e-02,4.516566726857659808e-02,4.560811892472305118e-02
9.443359375000000000e-01,-1.064983005735231983e-02,-2.071879633491258491e-02,-2.965715531560242021e-02,-3.697579813933419418e-02,-4.227263152440689786e-02,-4.525445058621763855e-02,-4.575314965450043292e-02,-4.373539562126944197e-02,-3.930521175447331678e-02,-3.269927343298481559e-02,-2.427508455071822682e-02,-1.449256726146831535e-02,-3.889941087091369765e-03,6.944926345305953673e-03,1.740626069721997599e-02,2.690358963265231454e-02,3.489468140692698894e-02,4.091644664226145450e-02,4.461209475428169063e-02,4.575298234083371995e-02
9.453125000000000000e-01,-1.050212958546467568e-02,-2.044748125035162137e-02,-2.930824689220095508e-02,-3.661310891929970418e-02,-4.197193095836693894e-02,-4.509637126368086502e-02,-4.581536449064518846e-02,-4.408466143459230380e-02,-3.998990049359117671e-02,-3.374299642317563769e-02,-2.567195752993578495e-02,-1.620456717628540599e-02,-5.846674571256768940e-03,4.843881009773156644e-03,1.528645247130483442e-02,2.490843243639016824e-02,3.317620835023287612e-02,3.962462252386378392e-02,4.388336558878101756e-02,4.569884021304696647e-02
9.462890625000000000e-01,-1.035430027571397280e-02,-2.017524370585375634e-02,-2.895641182409249004e-02,-3.624395745015276254e-02,-4.165968604943401377e-02,-4.492045576517370714e-02,-4.585293463158782168e-02,-4.440296665127314163e-02,-4.063904744910876166e-02,-3.474968450111753232e-02,-2.703470473623791406e-02,-1.789086119373442182e-02,-7.792367762769723816e-03,2.732755497867306749e-03,1.312942592048962909e-02,2.284405785395834942e-02,3.135354773445416660e-02,3.819323738314110012e-02,4.298241738859860661e-02,4.544600917435688558e-02
9.472656250000000000e-01,-1.020634268102073479e-02,-1.990209344741188449e-02,-2.860168140701649028e-02,-3.586840371267772942e-02,-4.133597613272817911e-02,-4.472676572598706379e-02,-4.586583055310384377e-02,-4.469007715422810417e-02,-4.125206417732815017e-02,-3.571822115182601842e-02,-2.836150507166751780e-02,-1.954877366147884585e-02,-9.723402201322147234e-03,6.160999956867392732e-04,1.094051693543373130e-02,2.071627806004850206e-02,2.943249920879738302e-02,3.662741158871400671e-02,4.191286940426140056e-02,4.499567712651011964e-02
9.482421875000000000e-01,-1.005825747530694411e-02,-1.962804049832709077e-02,-2.824408757306065554e-02,-3.548650926715015558e-02,-4.100088423597107734e-02,-4.451537042324560378e-02,-4.585403666546523926e-02,-4.494578141720793202e-02,-4.182839501217842926e-02,-3.664753233510169295e-02,-2.965058569635453320e-02,-2.117567420920311860e-02,-1.163618696121760873e-02,-1.501523721395560092e-03,8.725139793983672024e-03,1.853108288820586383e-02,2.741917373885132195e-02,3.493274244557413588e-02,4.067900732636692968e-02,4.434989709009704711e-02
9.492187500000000000e-01,-9.910045503511488718e-03,-1.935309525919684873e-02,-2.788366303910814331e-02,-3.509833744645341619e-02,-4.065449731447331322e-02,-4.428634706196759446e-02,-4.581755169293130064e-02,-4.516989108417456683e-02,-4.236751805145713007e-02,-3.753658821925531103e-02,-3.090022500085805660e-02,-2.276898258613083495e-02,-1.352716605289567414e-02,-3.615552900892600712e-03,6.488772936365459418e-03,1.629462209256967581e-02,2.531997325862436407e-02,3.311528326280558515e-02,3.928576519806155354e-02,4.351157697928449003e-02
9.501953125000000000e-01,-9.761707839077581397e-03,-1.907726862293637055e-02,-2.752044147804033961e-02,-3.470395357981652384e-02,-4.029690652450746563e-02,-4.403978110654327427e-02,-4.575638910387221786e-02,-4.536224160136044514e-02,-4.286894619365091280e-02,-3.838440495973308164e-02,-3.210875561808471113e-02,-2.432617354266886425e-02,-1.539282590039856707e-02,-5.721434587390799263e-03,4.236944401012884658e-03,1.401318695660036182e-02,2.314156917153431872e-02,3.118152054561381531e-02,3.773870447704185532e-02,4.248446531268390558e-02
9.511718750000000000e-01,-9.613245849344621841e-03,-1.880057210570492202e-02,-2.715445771401731392e-02,-3.430342524896479867e-02,-3.992820753735519534e-02,-4.377576666044946663e-02,-4.567057759490000812e-02,-4.552269290591112044e-02,-4.333222822960371839e-02,-3.919004652685358775e-02,-3.327456747808123921e-02,-2.584478175709103639e-02,-1.722970289110925535e-02,-7.814636547648369166e-03,1.975216942720675085e-03,1.169319128355463325e-02,2.089087974850348597e-02,2.913834936903921674e-02,3.604399030199972875e-02,4.127313289006693392e-02
9.521484375000000000e-01,-9.464661269226038245e-03,-1.852301799450355516e-02,-2.678574794299854248e-02,-3.389682257825719219e-02,-3.954850089603878516e-02,-4.349440689667742610e-02,-4.556016163196680013e-02,-4.565113017452631511e-02,-4.375694999274049035e-02,-3.995262658623813246e-02,-3.439611090829762519e-02,-2.732240680738515573e-02,-1.903439099316504152e-02,-9.890658334300720875e-03,-2.908271434718582129e-04,9.341151806201016330e-03,1.857504647585185575e-02,2.699304699826889434e-02,3.420836503056935707e-02,3.988295048335860349e-02
9.531250000000000000e-01,-9.315956283489447431e-03,-1.824461951208209212e-02,-2.641434997946896096e-02,-3.348421856011778858e-02,-3.915789241640383472e-02,-4.319581454092372846e-02,-4.542520205087793167e-02,-4.574746463490866888e-02,-4.414273557085571925e-02,-4.067131043471719498e-02,-3.547189978101725899e-02,-2.875671818737816215e-02,-2.080354943478073676e-02,-1.194504247441521491e-02,-2.555601467264908850e-03,6.963668056282362566e-03,1.620140941050318001e-02,2.475324482827822442e-02,3.223911912830063758e-02,3.832006260952438431e-02
9.541015625000000000e-01,-9.167133617878627655e-03,-1.796539099963519875e-02,-2.604030353009739729e-02,-3.306568941674178919e-02,-3.875649363380334611e-02,-4.288011240907899785e-02,-4.526577671904750272e-02,-4.581163444209686991e-02,-4.448924858162115609e-02,-4.134531699352467227e-02,-3.650051470855695396e-02,-3.014546036501605797e-02,-2.253391043828983573e-02,-1.397338576740559703e-02,-4.813531229259417239e-03,4.567401737543091284e-03,1.377748160513050241e-02,2.242689872364324322e-02,3.014405950096729625e-02,3.659135747259029819e-02
9.550781250000000000e-01,-9.018196639225466854e-03,-1.768534811758533387e-02,-2.566365049477528984e-02,-3.264131499867892194e-02,-3.834442229614577063e-02,-4.254743399994849462e-02,-4.508198125959508862e-02,-4.584360562089800223e-02,-4.479619351296944274e-02,-4.197392085944058604e-02,-3.748060628553343682e-02,-3.148645787920417022e-02,-2.422228700002496127e-02,-1.597135067479992301e-02,-7.059069118016864791e-03,2.159055649751983989e-03,1.131092267127628732e-02,2.002225784775827147e-02,2.793147537560066590e-02,3.470443318204724514e-02
9.560546875000000000e-01,-8.869149464596264021e-03,-1.740450806453995580e-02,-2.528443529516372426e-02,-3.221117922046128068e-02,-3.792180290351353927e-02,-4.219792414344620407e-02,-4.487392983805065655e-02,-4.584337307464664280e-02,-4.506331712835264652e-02,-4.255645441321984079e-02,-3.841089837598832268e-02,-3.277762046990684297e-02,-2.586558070521022962e-02,-1.793467678205334578e-02,-9.286711384849277023e-03,-2.546477849301010494e-04,8.809511554182294576e-03,1.754783207936264078e-02,2.561010184899738251e-02,3.266756037523657619e-02
9.570312500000000000e-01,-8.719997079399511436e-03,-1.712288981427368892e-02,-2.490270523051723098e-02,-3.177537053295204778e-02,-3.748876729392655593e-02,-4.183173970372618816e-02,-4.464175601099149709e-02,-4.581096165940060777e-02,-4.529040993557583578e-02,-4.309230998314002303e-02,-3.929019144145366738e-02,-3.401694823427080239e-02,-2.746078956483093136e-02,-1.985919231001428628e-02,-1.149101405998761288e-02,-2.666988337677483542e-03,6.281118599043019647e-03,1.501235812319792577e-02,2.318908123603213856e-02,3.048964139191781553e-02
9.580078125000000000e-01,-8.570745464252476145e-03,-1.684051437032463641e-02,-2.451851086015428491e-02,-3.133398243155079838e-02,-3.704545527413366512e-02,-4.144905033585415122e-02,-4.438561363489668815e-02,-4.574642732145032392e-02,-4.547730771645790843e-02,-4.358094205983852054e-02,-4.011736590413754466e-02,-3.520253679938036007e-02,-2.900501585899331949e-02,-2.174082565080025231e-02,-1.366660927031177787e-02,-5.071270070771828620e-03,3.733676994629092638e-03,1.242476443075198229e-02,2.067792236386869001e-02,2.818016616999767868e-02
9.589843750000000000e-01,-8.421401730263154001e-03,-1.655740503750952400e-02,-2.413190641151051127e-02,-3.088711399879916220e-02,-3.659201529355235460e-02,-4.105003929368308130e-02,-4.410567783236774703e-02,-4.564985829466845085e-02,-4.562389311299622913e-02,-4.402186955678312474e-02,-4.089138553732832304e-02,-3.633258249988916694e-02,-3.049547396860277995e-02,-2.357561689973977290e-02,-1.580822161510438487e-02,-7.460843652631993575e-03,1.175153686679464987e-03,9.794135056346535764e-03,1.808645797202603975e-02,2.574916505224419602e-02
9.599609375000000000e-01,-8.271974262231798422e-03,-1.627358770935562540e-02,-2.374295021224498425e-02,-3.043487047929715680e-02,-3.612860515866823941e-02,-4.063490428558885065e-02,-4.380214601164535149e-02,-4.552137635277845457e-02,-4.573009726401310732e-02,-4.441467810875898703e-02,-4.161130087286983581e-02,-3.740538754622779044e-02,-3.192949817429873577e-02,-2.535972935171354470e-02,-1.791068455234186632e-02,-9.829128820363807612e-03,-1.386480139914578235e-03,7.129672583233432129e-03,1.542480039214570893e-02,2.320715871460072785e-02
9.609375000000000000e-01,-8.122472869116194316e-03,-1.598909117012351985e-02,-2.335170514437549805e-02,-2.997736388416759323e-02,-3.565539278433692977e-02,-4.020385837365128556e-02,-4.347523893405868395e-02,-4.536113811008234131e-02,-4.579590148446059661e-02,-4.475902239866969001e-02,-4.227625261317539962e-02,-3.841936516637814436e-02,-3.330455039851936555e-02,-2.708946092671928735e-02,-1.996895674390476369e-02,-1.216963691498026447e-02,-3.943278904373017160e-03,4.440660263801902985e-03,1.270329569511181693e-02,2.056510544731077195e-02
9.619140625000000000e-01,-7.972908940936499628e-03,-1.570394740975536094e-02,-2.295823911790337291e-02,-2.951471362160407522e-02,-3.517255697753427640e-02,-3.975713091075119138e-02,-4.312520182269282548e-02,-4.516933636258254475e-02,-4.582133897767652619e-02,-4.505462850076959180e-02,-4.288547503275239731e-02,-3.937304470137358015e-02,-3.461822786336403446e-02,-2.876125548583271033e-02,-2.197813830382224984e-02,-1.447599340922672319e-02,-6.487352686199502651e-03,1.736423527378898324e-03,9.932476506787968340e-03,1.783434604030765397e-02
9.628906250000000000e-01,-7.823295611122887613e-03,-1.541819194973582073e-02,-2.256262556085702337e-02,-2.904704714931406750e-02,-3.468028824817007139e-02,-3.929496850890251691e-02,-4.275230550416649761e-02,-4.494620145977566011e-02,-4.580649656894329735e-02,-4.530129622619464419e-02,-4.343829935163215361e-02,-4.026507663176202845e-02,-3.586827063362387630e-02,-3.037171399499382848e-02,-2.393348688932555798e-02,-1.674196034269744698e-02,-9.010897374987995867e-03,-9.737089816794020428e-04,7.123013706916762194e-03,1.502654654403626916e-02
9.638671875000000000e-01,-7.673647923133289014e-03,-1.513186417749617756e-02,-2.216494392214339235e-02,-2.857450064393460970e-02,-3.417878964063635755e-02,-3.881763603096816118e-02,-4.235684757399897638e-02,-4.469200269571318301e-02,-4.575151644672525997e-02,-4.549890145437410216e-02,-4.393415706048502123e-02,-4.109423750930534663e-02,-3.705256901100970751e-02,-3.191760549027138072e-02,-2.583043357013817959e-02,-1.896145857372861371e-02,-1.150622478799271514e-02,-3.680444663969662834e-03,4.285667238533461161e-03,1.215363919586410872e-02
9.648437500000000000e-01,-7.523982999993277659e-03,-1.484500768663988245e-02,-2.176528018305700155e-02,-2.809721968176234416e-02,-3.366827757881923899e-02,-3.832541759674230886e-02,-4.193915357462889293e-02,-4.440704970624163167e-02,-4.565659789598874863e-02,-4.564739843161770561e-02,-4.437258317458438878e-02,-4.185943476522617501e-02,-3.816917074228089179e-02,-3.339587779451753252e-02,-2.766459840715779564e-02,-2.112858975249123222e-02,-1.396579262323994694e-02,-6.374566342935014500e-03,1.431236267412659517e-03,9.227761820294007322e-03
9.658203125000000000e-01,-7.374320215237379315e-03,-1.455767061991818795e-02,-2.136372737276617112e-02,-2.761535992441827708e-02,-3.314898271637607002e-02,-3.781861759322969335e-02,-4.149957817375812125e-02,-4.409169385768022670e-02,-4.552199900606722360e-02,-4.574682201592909087e-02,-4.475321939121499476e-02,-4.255971136341420852e-02,-3.921628800072767679e-02,-3.480366793168967326e-02,-2.943180566756552208e-02,-2.323765791488071816e-02,-1.638223410997292212e-02,-9.046971572531177855e-03,-1.429491057579769043e-03,6.261196028092623836e-03
9.667968750000000000e-01,-7.224681363564524998e-03,-1.426990601154890306e-02,-2.096038608258327801e-02,-2.712908780236978137e-02,-3.262115078318273548e-02,-3.729756167784512716e-02,-4.103850632935041043e-02,-4.374632961059775338e-02,-4.534803833366324310e-02,-4.579728984493060262e-02,-4.507581712265306545e-02,-4.319425026422041985e-02,-4.019230409735876502e-02,-3.613831218166802667e-02,-3.112809859953092478e-02,-2.528319059231997484e-02,-1.874838721272341011e-02,-1.168871167925169922e-02,-4.285787982002819442e-03,3.266304554954293279e-03
9.677734375000000000e-01,-7.075090829363390489e-03,-1.398177212515431048e-02,-2.055536497334467180e-02,-2.663858118857608329e-02,-3.208504341801526882e-02,-3.676259776221147552e-02,-4.055635442635156102e-02,-4.337139584084614974e-02,-4.513509649981704147e-02,-4.579900440174895088e-02,-4.534024037452413086e-02,-4.376237866186202807e-02,-4.109577987525527693e-02,-3.739735571521847490e-02,-3.274975368615411914e-02,-2.725995932856696211e-02,-2.105732324042632400e-02,-1.429103033668251317e-02,-7.127039390834223435e-03,2.554680941944314576e-04
9.687500000000000000e-01,-6.925575751119223897e-03,-1.369333278330290941e-02,-2.014878126978072656e-02,-2.614403005391861476e-02,-3.154093897675161462e-02,-3.621409696327107519e-02,-4.005357136903270332e-02,-4.296737709862769733e-02,-4.488361769805489232e-02,-4.575225495184701702e-02,-4.554646843722975208e-02,-4.426357195610033241e-02,-4.192545973795677033e-02,-3.857856174592370208e-02,-3.429329429520817235e-02,-2.916299949116655382e-02,-2.330237470787581075e-02,-1.684540146536434718e-02,-9.942791642780458503e-03,-2.758978010046037391e-03
9.697265625000000000e-01,-6.776166179585621681e-03,-1.340465768438202712e-02,-1.974076123536512919e-02,-2.564563709554370380e-02,-3.098913330469472288e-02,-3.565245450757902751e-02,-3.953063961183305580e-02,-4.253480478515130059e-02,-4.459411108950355612e-02,-4.565741932214839593e-02,-4.569459835628125050e-02,-4.469745741679895940e-02,-4.268027726051544513e-02,-3.967992013352673875e-02,-3.575550363871162624e-02,-3.098762926242864396e-02,-2.547716229360286189e-02,-1.934356624653804646e-02,-1.272280170956032602e-02,-5.764806832747906146e-03
9.707031250000000000e-01,-6.626895227496792939e-03,-1.311582270230943897e-02,-1.933144062079882736e-02,-2.514361832879113620e-02,-3.042994046103606604e-02,-3.507809057392301949e-02,-3.898807611070644746e-02,-4.207425822540205446e-02,-4.426715205955573246e-02,-4.551496549242312062e-02,-4.578484714583781756e-02,-4.506381749828646671e-02,-4.335936033006365653e-02,-4.069965537127681610e-02,-3.713343695447680892e-02,-3.272946769286517316e-02,-2.757562073607010972e-02,-2.177756903549565165e-02,-1.545708533142787187e-02,-8.749962317298394174e-03
9.716796875000000000e-01,-6.477799208510758369e-03,-1.282691016442119233e-02,-1.892096507902393115e-02,-2.463820363302803365e-02,-2.986369338302293994e-02,-3.449145105885340762e-02,-3.842643317629697991e-02,-4.158636561474500504e-02,-4.390338330973980741e-02,-4.532545296784908778e-02,-4.581755370857806126e-02,-4.536259275920193068e-02,-4.396203576146887060e-02,-4.163623388863575692e-02,-3.842443282064545579e-02,-3.438445169899946585e-02,-2.959202350907141899e-02,-2.413979195892403118e-02,-1.813596389779081886e-02,-1.170262071543923948e-02
9.726562500000000000e-01,-6.328917763015327880e-03,-1.253800910275410831e-02,-1.850949053948193479e-02,-2.412963724146149555e-02,-2.929074447707945630e-02,-3.389300824931820721e-02,-3.784629920980206452e-02,-4.107180481653435050e-02,-4.350351575781613578e-02,-4.508953390096025887e-02,-4.579318042428758007e-02,-4.559388434275094687e-02,-4.448783333296091325e-02,-4.248837060016606715e-02,-3.962612351393175053e-02,-3.594885188747878185e-02,-3.152100611751587622e-02,-2.642298798095475687e-02,-2.075010976153589606e-02,-1.461125062718391515e-02
9.736328125000000000e-01,-6.180293968399308557e-03,-1.224921547388267522e-02,-1.809718353424129636e-02,-2.361817816488193111e-02,-2.871146612397418654e-02,-3.328326138640620713e-02,-3.724829930215348833e-02,-4.053130398763756664e-02,-4.306832921883312765e-02,-4.480795393089358897e-02,-4.571231436926636443e-02,-4.575795597210061821e-02,-4.493648918658333519e-02,-4.325503463166222029e-02,-4.073644432293613282e-02,-3.741928708857956976e-02,-3.335758785648944291e-02,-2.862031222476705758e-02,-2.329058969775767152e-02,-1.746467125103449633e-02
9.746093750000000000e-01,-6.031974431394115585e-03,-1.196063234247484071e-02,-1.768422146862753605e-02,-2.310410053930061006e-02,-2.812625108514466357e-02,-3.266273710422291227e-02,-3.663309567717810272e-02,-3.996564200883131329e-02,-4.259867283995547732e-02,-4.448155270798206939e-02,-4.557566812889619901e-02,-4.585523541604719089e-02,-4.530794853899527963e-02,-4.393545415566886547e-02,-4.175364172954683373e-02,-3.879273748458570564e-02,-3.509719187973085741e-02,-3.072535134065373930e-02,-2.574890622215241648e-02,-2.025210845907807547e-02
9.755859375000000000e-01,-5.884009360127786040e-03,-1.167237002380637663e-02,-1.727079282910266855e-02,-2.258769388760071065e-02,-2.753551279748917696e-02,-3.203198972817927065e-02,-3.600138795971342953e-02,-3.937564869741224521e-02,-4.209546526235352637e-02,-4.411126407234478713e-02,-4.538408016649325000e-02,-4.588631538114162217e-02,-4.560236764958637556e-02,-4.452912027051766225e-02,-4.267628037418220999e-02,-4.006655622222422830e-02,-3.673566342851861816e-02,-3.273215071755943006e-02,-2.811703649150726347e-02,-2.296324831916978643e-02
9.765625000000000000e-01,-5.736452613606043104e-03,-1.138454618062002301e-02,-1.685709732136548081e-02,-2.206926328562718032e-02,-2.693968554433245899e-02,-3.139160141746180632e-02,-3.535391325025512288e-02,-3.876220478009714809e-02,-4.155969448433631530e-02,-4.369811585622122851e-02,-4.513851471293657547e-02,-4.585195378818883449e-02,-4.582011499510914992e-02,-4.503578985994641237e-02,-4.350324872449524288e-02,-4.123847940341825169e-02,-3.826928607851746295e-02,-3.463523934331413923e-02,-3.038746851858151882e-02,-2.558828769752586815e-02
9.775390625000000000e-01,-5.589361726445536693e-03,-1.109728586993855189e-02,-1.644334593198333236e-02,-2.154912942360471401e-02,-2.633922449086794834e-02,-3.074218213720148266e-02,-3.469144598862563406e-02,-3.812624160539068024e-02,-4.099241740123909378e-02,-4.324322928140584416e-02,-4.484006114352989680e-02,-4.575307339347706170e-02,-4.596177160310124105e-02,-4.545548737428720815e-02,-4.423376337220648324e-02,-4.230663435511042292e-02,-3.969479587042355068e-02,-3.642965212917503165e-02,-3.255323444630724844e-02,-2.811798158973721068e-02
9.785156250000000000e-01,-5.442797906832091276e-03,-1.081072153573941173e-02,-1.602976090732171829e-02,-2.102762855439416559e-02,-2.573460557318112824e-02,-3.008436944685361630e-02,-3.401479759037043249e-02,-3.746874057606829067e-02,-4.039475899934417968e-02,-4.274781792526648888e-02,-4.448993281113252513e-02,-4.559076071825023807e-02,-4.602813050028920633e-02,-4.578850547912741847e-02,-4.486737188896715300e-02,-4.326954608684552978e-02,-4.100939320030071167e-02,-3.811094952687471560e-02,-3.460794064165592654e-02,-3.054368684649774388e-02
9.794921875000000000e-01,-5.296826005862969103e-03,-1.052499294377484337e-02,-1.561657564411166044e-02,-2.050511232088057800e-02,-2.512632523096557102e-02,-2.941882809255738987e-02,-3.332481584111889744e-02,-3.679073228426778946e-02,-3.976791118332639180e-02,-4.221318623148381105e-02,-4.408946530779112721e-02,-4.536626425382027372e-02,-4.602019523693398617e-02,-4.603540452327447435e-02,-4.540395417958743851e-02,-4.412614185417305240e-02,-4.221075235731625019e-02,-3.967523428115242445e-02,-3.654579438771657363e-02,-3.285740198221132752e-02
9.804687500000000000e-01,-5.151514456655441158e-03,-1.024024705527190084e-02,-1.520403448668172786e-02,-1.998194745572388908e-02,-2.451489997525169856e-02,-2.874624939274715227e-02,-3.262238403598274189e-02,-3.609329533389357691e-02,-3.911313121936112192e-02,-4.164072754481319694e-02,-4.364011413090322644e-02,-4.508099191430611080e-02,-4.593917745368268635e-02,-4.619701078476814993e-02,-4.584372227957451973e-02,-4.487575375672067657e-02,-4.329702861012813681e-02,-4.111916517767295193e-02,-3.836162697345395917e-02,-3.505180278002398980e-02
9.814453125000000000e-01,-5.006935181863256777e-03,-9.956637836770960634e-03,-1.479239242668100099e-02,-1.945851534779344943e-02,-2.390086578387209948e-02,-2.806735040803578357e-02,-3.190841985319519541e-02,-3.537755483760355452e-02,-3.843173977910251810e-02,-4.103192165283681830e-02,-4.314345173432866665e-02,-4.473650771426988804e-02,-4.578649346390637614e-02,-4.627441346155396901e-02,-4.618721855367036860e-02,-4.551811931194650607e-02,-4.426686275838766921e-02,-4.243996766523884523e-02,-4.005091300416693811e-02,-3.712027343560781595e-02
9.824218750000000000e-01,-4.863163468535597680e-03,-9.674326003952954736e-03,-1.438191470202157714e-02,-1.893521147083915973e-02,-2.328477731897393363e-02,-2.738287288836623729e-02,-3.118387395360226050e-02,-3.464468057854686034e-02,-3.772511857320387518e-02,-4.038833182180464471e-02,-4.260116394980428128e-02,-4.433452765444970828e-02,-4.556375983168191313e-02,-4.626896038220142116e-02,-4.643531226289607239e-02,-4.605337995902152037e-02,-4.511938308260739910e-02,-4.363544125216042846e-02,-4.160978578170185932e-02,-3.905693301401844814e-02
9.833984375000000000e-01,-4.720277809577692364e-03,-9.393478697961157864e-03,-1.397287629276864479e-02,-1.841244467131609650e-02,-2.266720696264492088e-02,-2.669358199261221906e-02,-3.044972830028436564e-02,-3.389588483023037169e-02,-3.699470756688569978e-02,-3.971160131823211342e-02,-4.201504576946436115e-02,-4.387691480531889787e-02,-4.527278793345970026e-02,-4.618225242165536343e-02,-4.658919447941745756e-02,-4.648207746192794393e-02,-4.585420464388131195e-02,-4.470396359941285896e-02,-4.303504863181207424e-02,-4.085665702893496315e-02
9.843750000000000000e-01,-4.578359711423658426e-03,-9.114269093433364707e-03,-1.356556131278955669e-02,-1.789063631375755609e-02,-2.204874366862483517e-02,-2.600026477818337053e-02,-2.970699419547608022e-02,-3.313241983136893526e-02,-3.624200177421321722e-02,-3.900344941287128137e-02,-4.138699648617281263e-02,-4.336567358526552396e-02,-4.491557749997051457e-02,-4.601613661735092647e-02,-4.665037134123374563e-02,-4.680514819655306330e-02,-4.647142590447602556e-02,-4.564449125759224846e-02,-4.432418208645479141e-02,-4.251509399127546829e-02
9.853515625000000000e-01,-4.437493467907848571e-03,-8.836875938218963569e-03,-1.316026229713017359e-02,-1.737021928367089504e-02,-2.142999163010743044e-02,-2.530372846072014015e-02,-2.895671003504186533e-02,-3.235557491629291460e-02,-3.546854763218344753e-02,-3.826566686895610525e-02,-4.071901419466157634e-02,-4.280294323770648945e-02,-4.449430914397319720e-02,-4.577269799200321676e-02,-4.662065565213113771e-02,-4.702391532315528672e-02,-4.697162266095409461e-02,-4.645655702045681928e-02,-4.547534686100710571e-02,-4.402867681423421053e-02
9.863281250000000000e-01,-4.297765900714716619e-03,-8.561483025551180903e-03,-1.275727938630045327e-02,-1.685163684958708788e-02,-2.081156876577320430e-02,-2.460479844662393292e-02,-2.819993878400567713e-02,-3.156667330538522054e-02,-3.467593896037943213e-02,-3.750011092216702646e-02,-4.001318966307539082e-02,-4.219099051933818123e-02,-4.401133588892595927e-02,-4.545425010086704548e-02,-4.650215684639041891e-02,-4.714007886291210481e-02,-4.735583930303392114e-02,-4.714026389474890166e-02,-4.648738260005463169e-02,-4.539462900381203980e-02
9.873046875000000000e-01,-4.159266067194641349e-03,-8.288278600267654644e-03,-1.235691940990686286e-02,-1.633534138760877816e-02,-2.019410502840181254e-02,-2.390431614391865314e-02,-2.743776517998784345e-02,-3.076706856405976923e-02,-3.386581251677302923e-02,-3.670869976549986230e-02,-3.927169959135082961e-02,-4.153220161988056131e-02,-4.346917372345789066e-02,-4.506332433312306568e-02,-4.629726935222597956e-02,-4.715570371512044917e-02,-4.762557743359210199e-02,-4.769627571375235908e-02,-4.735980240019543874e-02,-4.661096560748425460e-02
9.882812500000000000e-01,-4.022084936748140417e-03,-8.017454701511097723e-03,-1.195949487334820906e-02,-1.582179297354854505e-02,-1.957824054266310218e-02,-2.320313655974277911e-02,-2.667129267482288082e-02,-2.995814074290844772e-02,-3.303984316517393632e-02,-3.589340655807445046e-02,-3.849679927982178895e-02,-4.082907334198469795e-02,-4.287049121649742778e-02,-4.460265800912037448e-02,-4.600865940267854365e-02,-4.707320566980235238e-02,-4.778278190782116880e-02,-4.812580445032740156e-02,-4.809278315383962860e-02,-4.767648893829180834e-02
9.892578125000000000e-01,-3.886315037397253692e-03,-7.749206445182814894e-03,-1.156532285257524592e-02,-1.531145784950113144e-02,-1.896462358094608280e-02,-2.250212569558771719e-02,-2.590164012806633539e-02,-2.914129221578066684e-02,-3.219973867476264018e-02,-3.505625298280085761e-02,-3.769081473844274055e-02,-4.008420357832475495e-02,-4.221809823793986477e-02,-4.407518132733601046e-02,-4.563925035750003578e-02,-4.689533548873524305e-02,-4.782982437228303074e-02,-4.843059431365331902e-02,-4.868715179384352360e-02,-4.859077913685069805e-02
9.902343750000000000e-01,-3.752050074574287547e-03,-7.483731250253571748e-03,-1.117472380318271230e-02,-1.480480677342697025e-02,-1.835390838831833793e-02,-2.180215775418171270e-02,-2.512993826949664125e-02,-2.831794323665044744e-02,-3.134723417703572101e-02,-3.419930238363894787e-02,-3.685613427394725250e-02,-3.930028113116738192e-02,-4.151493383966551459e-02,-4.348400322692753256e-02,-4.519220661424420277e-02,-4.662516114603615369e-02,-4.776948440716188155e-02,-4.861290274223577929e-02,-4.914436755458082701e-02,-4.935417967901529340e-02
9.912109375000000000e-01,-3.619384524557967171e-03,-7.221228013844000274e-03,-1.078802029133623872e-02,-1.430231326200820212e-02,-1.774675286988116815e-02,-2.110411217462693917e-02,-2.435732595102443887e-02,-2.748952724010961246e-02,-3.048408631025145005e-02,-3.332465251886039537e-02,-3.599519959901242155e-02,-3.848007492777192479e-02,-4.076405336140022373e-02,-4.283239624347474905e-02,-4.467091620110799632e-02,-4.626604833713569842e-02,-4.760492839711250035e-02,-4.867547843354341069e-02,-4.946650040026025902e-02,-4.996777798165653178e-02
9.921875000000000000e-01,-3.488413205368720398e-03,-6.961896240758355496e-03,-1.040553565521337535e-02,-1.380445173864780842e-02,-1.714381615586117388e-02,-2.040887051498611188e-02,-2.358494621158225418e-02,-2.665748591413497764e-02,-2.961206708602032861e-02,-3.243442797214658724e-02,-3.511049651396300902e-02,-3.762642269269912687e-02,-3.996861483519497521e-02,-4.212378044675806760e-02,-4.407897215784103290e-02,-4.582163938202005876e-02,-4.733968627741962087e-02,-4.862153657754973712e-02,-4.965620580550918206e-02,-5.043338130266362268e-02
9.931640625000000000e-01,-3.359230828291802275e-03,-6.705935133876897089e-03,-1.002759260674035771e-02,-1.331169559998791885e-02,-1.654575606172213262e-02,-1.971731320393904988e-02,-2.281394218152987818e-02,-2.582326407734917423e-02,-2.873295751695803882e-02,-3.153077226845285574e-02,-3.420454521762340133e-02,-3.674221914536929257e-02,-3.913186477103756250e-02,-4.136170656002445545e-02,-4.342015282404439874e-02,-4.529583066475466324e-02,-4.697762632242807879e-02,-4.845473148710990885e-02,-4.971669610599474542e-02,-5.075348817329069367e-02
9.941406250000000000e-01,-3.231931533522985726e-03,-6.453542652471411581e-03,-9.654511784412353817e-03,-1.282451521569987277e-02,-1.595322646235752123e-02,-1.903031618534759342e-02,-2.204545285582169140e-02,-2.498830439626572447e-02,-2.784854104823478518e-02,-3.061583974624067922e-02,-3.327989030950137539e-02,-3.583040379788517138e-02,-3.825712341415310469e-02,-4.054983836997289037e-02,-4.269840116621087533e-02,-4.469274876627817028e-02,-4.652292816206971687e-02,-4.817912684212908442e-02,-4.965170866770861335e-02,-5.093125564079725026e-02
9.951171875000000000e-01,-3.106608413720666085e-03,-6.204914546092804399e-03,-9.286610268878083690e-03,-1.234337587751984863e-02,-1.536687460100225402e-02,-1.834874748153787066e-02,-2.128060876759328007e-02,-2.415404198092119953e-02,-2.696059683934590515e-02,-2.969178724184993665e-02,-3.233909055046759601e-02,-3.489394843410908303e-02,-3.734776957176605405e-02,-3.969193454549211492e-02,-4.191780328571835523e-02,-4.401672546103786027e-02,-4.598005422952734095e-02,-4.779916378653998460e-02,-4.946547115207194228e-02,-5.097046263644119946e-02
9.960937500000000000e-01,-2.983353029494969621e-03,-5.960243372179007716e-03,-8.924200073732777017e-03,-1.186873571454837538e-02,-1.478733835485168853e-02,-1.767346370279698417e-02,-2.052052759589228711e-02,-2.332189889979603345e-02,-2.607089294542604824e-02,-2.876076564536874519e-02,-3.138470845338948989e-02,-3.393584435614623029e-02,-3.640722511334813782e-02,-3.879182999084163086e-02,-4.108256625949747304e-02,-4.327227176001192943e-02,-4.535371985835961323e-02,-4.731962713687279387e-02,-4.916266417981908499e-02,-5.087546981777855970e-02
9.970703125000000000e-01,-2.862254921064008324e-03,-5.719717505934982307e-03,-8.567586624580550772e-03,-1.140104359267745879e-02,-1.421524348047085648e-02,-1.700530653195152925e-02,-1.976630974295789933e-02,-2.249327865696102574e-02,-2.518117944987790027e-02,-2.782491139029468971e-02,-3.041929977870213436e-02,-3.295908948863827265e-02,-3.543893925355916241e-02,-3.785341686535504541e-02,-4.019699547308396709e-02,-4.246405119282102569e-02,-4.464886226053425833e-02,-4.674560997837146070e-02,-4.874838171932636965e-02,-5.065117626443710330e-02
9.980468750000000000e-01,-2.743401120455510062e-03,-5.483520151336650217e-03,-8.217067239886660657e-03,-1.094073701663973198e-02,-1.365120086289401020e-02,-1.634509921392040058e-02,-1.901903391771653240e-02,-2.166956067591862753e-02,-2.429318160193398579e-02,-2.688633794150536993e-02,-2.944540301258250295e-02,-3.196667543453265981e-02,-3.444637273108856063e-02,-3.688062540673284900e-02,-3.926547161209423265e-02,-4.159685252980604986e-02,-4.387060862755486068e-02,-4.608247693892968122e-02,-4.822808954433297629e-02,-5.030297343264748117e-02
9.990234375000000000e-01,-2.626875668725461160e-03,-5.251828362300023367e-03,-7.872929627431064434e-03,-1.048824005357395714e-02,-1.309580379283596316e-02,-1.569364308079256726e-02,-1.827975276297137339e-02,-2.085209483560098234e-02,-2.340859301397619704e-02,-2.594712734752019356e-02,-2.846552890717810730e-02,-3.096157457818833267e-02,-3.343298199934931908e-02,-3.587740469848357816e-02,-3.829242748270574037e-02,-4.067556215098636768e-02,-4.302424360504358836e-02,-4.533582644235129716e-02,-4.760758212157249064e-02,-4.983669679547789860e-02
1.000000000000000000e+00,-2.512759142701583449e-03,-5.024812083130365467e-03,-7.535450410288705748e-03,-1.004396129716117990e-02,-1.254962529664795101e-02,-1.505171414325096220e-02,-1.754948856410881372e-02,-2.004219610441440244e-02,-2.252906897397078181e-02,-2.500932192370095355e-02,-2.748215016318058049e-02,-2.994672733275655779e-02,-3.240220354639495454e-02,-3.484770352399072652e-02,-3.728232483438671807e-02,-3.970513627259895928e-02,-4.211517639661325335e-02,-4.451145225041171910e-02,-4.689293830046622341e-02,-4.925857561261952344e-02


==> Data/transport_pod_state.csv <==
0.000000000000000000e+00,4.042098042627628433e-09,-4.904421103867396147e-10,1.417420298225323695e-10,2.316486176480420033e-10,-7.552786387801792633e-20
9.765625000000000000e-04,5.996832846215371943e-09,-7.272803959801417108e-10,2.101998551709799472e-10,3.435152925311631377e-10,-1.120099687750955964e-19
1.953125000000000000e-03,8.863810110104300541e-09,-1.074529267466385763e-09,3.105997835741451613e-10,5.075611373567480380e-10,-1.654928273363469425e-19
2.929687500000000000e-03,1.305265668980323961e-08,-1.581602397036423145e-09,4.572522025866912030e-10,7.470948497783369445e-10,-2.436017836414400145e-19
3.906250000000000000e-03,1.914955479094461539e-08,-2.319251723411397112e-09,6.705887921358627953e-10,1.095596202083093537e-09,-3.572372368150917664e-19
4.882812500000000000e-03,2.798987006627723058e-08,-3.388328093519037251e-09,9.798427531246266296e-10,1.600668239557779352e-09,-5.219313139976548531e-19
5.859375000000000000e-03,4.075925466428107194e-08,-4.931697416487203742e-09,1.426348524950820480e-09,2.329875158705331410e-09,-7.597098372209420175e-19
6.835937500000000000e-03,5.913377728575577992e-08,-7.151332293703750846e-09,2.068627962175116638e-09,3.378657547639357680e-09,-1.101701225576476804e-18
7.812500000000000000e-03,8.547315040228525065e-08,-1.033139913778395916e-08,2.988947242279385319e-09,4.881299607814544368e-09,-1.591687093475950054e-18
8.789062500000000000e-03,1.230862067012450516e-07,-1.486996242813516854e-08,4.302624762375879320e-09,7.025989341431443090e-09,-2.291048398222426137e-18
9.765625000000000000e-03,1.765938092995400942e-07,-2.132272124793406653e-08,6.170704119062173177e-09,1.007538702918754619e-08,-3.285432099233324718e-18
1.074218750000000000e-02,2.524229642116890299e-07,-3.046192100582277880e-08,8.816948590652647947e-09,1.439455393074677413e-08,-4.693895792115272552e-18
1.171875000000000000e-02,3.594764557504388900e-07,-4.335656252169562751e-08,1.255124133542492312e-08,2.048886313376928462e-08,-6.681248616178178395e-18
1.269531250000000000e-02,5.100363916402199708e-07,-6.148029397282503870e-08,1.780082421901162333e-08,2.905505235134003632e-08,-9.474706290917558571e-18
1.367187500000000000e-02,7.209778553952954427e-07,-8.685625160294235536e-08,2.515238232666519633e-08,4.104970004654040128e-08,-1.338624785646435796e-17
1.464843750000000000e-02,1.015391955581745391e-06,-1.222506940784632054e-07,3.540829682328844012e-08,5.778088197760175738e-08,-1.884246215188996088e-17
1.562500000000000000e-02,1.424746295624540688e-06,-1.714301816077839272e-07,4.966136646126699964e-08,8.102976690588568631e-08,-2.642426654314161407e-17
1.660156250000000000e-02,1.991748043117477778e-06,-2.395024669552584453e-07,6.939379441778861157e-08,1.132119612535815199e-07,-3.691948243014532371e-17
1.757812500000000000e-02,2.774120749025907805e-06,-3.333651041728169040e-07,9.660775786447183945e-08,1.575897977483341024e-07,-5.139211221206835522e-17
1.855468750000000000e-02,3.849563610176128942e-06,-4.622944025436402239e-07,1.339965726685413087e-07,2.185510451234403221e-07,-7.127323153344633413e-17
1.953125000000000000e-02,5.322233571340261145e-06,-6.387139079518782268e-07,1.851683091305469579e-07,3.019726243596033241e-07,-9.847964277518278948e-17
2.050781250000000000e-02,7.331178482814429675e-06,-8.791931030439581047e-07,2.549363849859607408e-07,4.156933709892509777e-07,-1.355680741482491840e-16
2.148437500000000000e-02,1.006125747394187176e-05,-1.205738822059853847e-06,3.496956487559057054e-07,5.701254279445544630e-07,-1.859346440147978256e-16
2.246093750000000000e-02,1.375721577802976773e-05,-1.647457577762926025e-06,4.779064471594415627e-07,7.790412881891180322e-07,-2.540715893562445012e-16
2.343750000000000000e-02,1.874173936641579442e-05,-2.242684869892741594e-06,6.507150489719653597e-07,1.060582159642716777e-06,-3.458962098388472068e-16
2.441406250000000000e-02,2.543850454199842728e-05,-3.041699383232757472e-06,8.827448799669178535e-07,1.438543347447663987e-06,-4.691702300580987649e-16
2.539062500000000000e-02,3.440146309847285679e-05,-4.110166038902135715e-06,1.193100587455193992e-06,1.944005296308864302e-06,-6.340318833404655492e-16
2.636718750000000000e-02,4.635186991410296864e-05,-5.533482519160629900e-06,1.606636200747008757e-06,2.617392611106457333e-06,-8.536676878549972165e-16
2.734375000000000000e-02,6.222487138332640877e-05,-7.422238334765159795e-06,2.155548723440495013e-06,3.511060792559018673e-06,-1.145156387905650337e-15
2.832031250000000000e-02,8.322783455094703343e-05,-9.919037596825049723e-06,2.881370782881878774e-06,4.692529540852862623e-06,-1.530523895206684474e-15
2.929687500000000000e-02,1.109130122349957315e-04,-1.320698248210547648e-05,3.837449646317466871e-06,6.248503817558241462e-06,-2.038055293005843535e-15
3.027343750000000000e-02,1.472676123456972313e-04,-1.752016755153067897e-05,5.092015733897383039e-06,8.289849079635322642e-06,-2.703918206201063105e-15
3.125000000000000000e-02,1.948248722653016175e-04,-2.315659468715902051e-05,6.731960969013255495e-06,1.095771498654634310e-05,-3.574161040189917762e-15
3.222656250000000000e-02,2.568003315543437208e-04,-3.049398230288295322e-05,8.867467036317512499e-06,1.443103339998107857e-05,-4.707159693929083267e-15
3.320312500000000000e-02,3.372581482152975135e-04,-4.000901527465875813e-05,1.163764457220089555e-05,1.893564994031655306e-05,-6.176597504804090219e-15
3.417968750000000000e-02,4.413130090678456848e-04,-5.230065623030392681e-05,1.521736708968989704e-05,2.475538500323462484e-05,-8.075074976721335099e-15
3.515625000000000000e-02,5.753739374868092199e-04,-6.811822050323985414e-05,1.982550758671415672e-05,3.224535814569348170e-05,-1.051845835975147769e-14
3.613281250000000000e-02,7.474370882346514575e-04,-8.839499727241912643e-05,2.573481025376507774e-05,4.184794906181823001e-05,-1.365108899642770502e-14
3.710937500000000000e-02,9.674354236739859730e-04,-1.142882827940547215e-04,3.328365499043657594e-05,5.411180805593468913e-05,-1.765198824958675939e-14
3.808593750000000000e-02,1.247653964675802174e-03,-1.472267695184092018e-04,4.288999631982399455e-05,6.971436620035833024e-05,-2.274220517803970915e-14
3.906250000000000000e-02,1.603220074648054917e-03,-1.889663073790269010e-04,5.506778100563948053e-05,8.948833118317716306e-05,-2.919346569640710208e-14
4.003906250000000000e-02,2.052678929687789047e-03,-2.416551134424419801e-04,7.044616784447990145e-05,1.144526835760477167e-04,-3.733829148994350973e-14
4.101562500000000000e-02,2.618664909304693755e-03,-3.079095507776538274e-04,8.979188793867566554e-05,1.458487104755993495e-04,-4.758176429024486906e-14
4.199218750000000000e-02,3.328680058406048321e-03,-3.909016173320666271e-04,1.140350921516404596e-04,1.851816248123540104e-04,-6.041511471274884619e-14
4.296875000000000000e-02,4.215990964932789242e-03,-4.944592764329951368e-04,1.442990320257320235e-04,2.342683148726298285e-04,-7.643131399417541628e-14
4.394531250000000000e-02,5.320655302021236668e-03,-6.231807138393614075e-04,1.819339099231941190e-04,2.952917483754197831e-04,-9.634284021090615603e-14
4.492187500000000000e-02,6.690688828153633534e-03,-7.825635114133325894e-04,2.285552095773930067e-04,3.708625126031220732e-04,-1.210017768551579851e-13
4.589843750000000000e-02,8.383382746535829669e-03,-9.791495797548475499e-04,2.860867784503991510e-04,4.640879033260903244e-04,-1.514223792617140914e-13
4.687500000000000000e-02,1.046677991717411341e-02,-1.220686478856796570e-03,3.568088752055153363e-04,5.786488770403670550e-04,-1.888062124044212744e-13
4.785156250000000000e-02,1.302131641330802649e-02,-1.516305469905167421e-03,4.434113154379344538e-04,7.188850470640636373e-04,-2.345699201394084518e-13
4.882812500000000000e-02,1.614163224147143957e-02,-1.876716274916705130e-03,5.490517467063805914e-04,8.898877335657233694e-04,-2.903756303362503451e-13
4.980468750000000000e-02,1.993855163501173991e-02,-2.314418067317567697e-03,6.774189547821003309e-04,1.097600864174101644e-03,-3.581639308898620080e-13
5.078125000000000000e-02,2.454122912607957507e-02,-2.843925668196337856e-03,8.328009476033047115e-04,1.348929265026244020e-03,-4.401892680306723468e-13
5.175781250000000000e-02,3.009945256318388024e-02,-3.482009281448802084e-03,1.020157379547026238e-03,1.651853580093267044e-03,-5.390575197868548517e-13
5.273437500000000000e-02,3.678608835239147168e-02,-4.247945361725016626e-03,1.245195666212414818e-03,2.015550708443740371e-03,-6.577653840663285420e-13
5.371093750000000000e-02,4.479964747143869164e-02,-5.163775380038320914e-03,1.514449900361304353e-03,2.450518258003392576e-03,-7.997410932804518224e-13
5.468750000000000000e-02,5.436694328169017904e-02,-6.254568337974634670e-03,1.835361414772689048e-03,2.968701082576359184e-03,-9.688858265729757582e-13
5.566406250000000000e-02,6.574580392635186177e-02,-7.548681898004924555e-03,2.216359550833407310e-03,3.583617503990727069e-03,-1.169615039047779307e-12
5.664062500000000000e-02,7.922779328087448114e-02,-9.078015962274199602e-03,2.666940888461099418e-03,4.310482329891592371e-03,-1.406898767084946707e-12
5.761718750000000000e-02,9.514088518643208647e-02,-1.087825146790171241e-02,3.197744879696829898e-03,5.166323273385094519e-03,-1.686299804156902747e-12
5.859375000000000000e-02,1.138520262715914666e-01,-1.298906610768666391e-02,3.820623513123027129e-03,6.170086875954933561e-03,-2.014008476611451782e-12
5.957031250000000000e-02,1.357695133219863903e-01,-1.545431766029116243e-02,4.548702330618664344e-03,7.342729546656076405e-03,-2.396872589449186433e-12
6.054687500000000000e-02,1.613451022117686207e-01,-1.832218467270470622e-02,5.396429831290431786e-03,8.707288879201378895e-03,-2.842420964321755913e-12
6.152343750000000000e-02,1.910757572244650426e-01,-2.164525341816857934e-02,6.379612046167220003e-03,1.028893001413238271e-02,-3.358878862934928649e-12
6.250000000000000000e-02,2.255049425628356252e-01,-2.548053941040913026e-02,7.515428861322227296e-03,1.211496150061356150e-02,-3.955173486400480260e-12
6.347656250000000000e-02,2.652233524002581277e-01,-2.988943133943171293e-02,8.822428526459211509e-03,1.421481490451608105e-02,-4.640927672697959150e-12
6.445312500000000000e-02,3.108689723970216590e-01,-3.493754515619355849e-02,1.032049672135345979e-02,1.661998233349298859e-02,-5.426439888620896357e-12
6.542968750000000000e-02,3.631263646287540836e-01,-4.069447622892467809e-02,1.203079658213546642e-02,1.936390612681484352e-02,-6.322648637061553022e-12
6.640625000000000000e-02,4.227250697658943568e-01,-4.723343806556103835e-02,1.397567622571136738e-02,2.248181521358369461e-02,-7.341079482747817254e-12
6.738281250000000000e-02,4.904370254785461736e-01,-5.463077708851638709e-02,1.617854056625952358e-02,2.601050309493637205e-02,-8.493773046002195518e-12
6.835937500000000000e-02,5.670729087352219810e-01,-6.296535439155687142e-02,1.866368460246939365e-02,2.998804307063694316e-02,-9.793192529734123919e-12
6.933593750000000000e-02,6.534773221505056906e-01,-7.231778732484991923e-02,2.145608587596269101e-02,3.445343721762526151e-02,-1.125210963315772183e-11
7.031250000000000000e-02,7.505227609460964899e-01,-8.276954615013079608e-02,2.458115446048162248e-02,3.944619674248779628e-02,-1.288346806789057280e-11
7.128906250000000000e-02,8.591023174307803600e-01,-9.440190387438039676e-02,2.806443963897252425e-02,4.500585266537316526e-02,-1.470022432670758938e-11
7.226562500000000000e-02,9.801211040475479308e-01,-1.072947406791042169e-01,3.193129335301547744e-02,5.117139733974412907e-02,-1.671516585848604689e-11
7.324218750000000000e-02,1.114486403699611827e+00,-1.215252080687717340e-01,3.620649155377373557e-02,5.798065904684368554e-02,-1.894070736772360242e-11
7.421875000000000000e-02,1.263096586810653621e+00,-1.371662618959954005e-01,4.091381572902506175e-02,6.546961379598950637e-02,-2.138866657328554542e-11
7.519531250000000000e-02,1.426828867798554779e+00,-1.542850776991687711e-01,4.607559810096879815e-02,7.367164047142245320e-02,-2.407002141581780656e-11
7.617187500000000000e-02,1.606526008588903265e+00,-1.729413662031424603e-01,5.171223525701741652e-02,8.261672754368377947e-02,-2.699465138030020448e-11
7.714843750000000000e-02,1.802982112566243522e+00,-1.931856112631245570e-01,5.784167625474988944e-02,9.233064165165140447e-02,-3.017106628119883988e-11
7.812500000000000000e-02,2.016927687933928848e+00,-2.150572568407371488e-01,6.447889249585876670e-02,1.028340703966450359e-01,-3.360612652148616253e-11
7.910156250000000000e-02,2.249014193709506060e+00,-2.385828736416822082e-01,7.163533784909421886e-02,1.141417536028918461e-01,-3.730475946135657180e-11
8.007812500000000000e-02,2.499798313341285105e+00,-2.637743396661736961e-01,7.931840857713598480e-02,1.262616190195652854e-01,-4.126967709442145623e-11
8.105468750000000000e-02,2.769726228990882611e+00,-2.906270719730785212e-01,8.753091354289355142e-02,1.391939398951449747e-01,-4.550110070525041591e-11
8.203125000000000000e-02,3.059118192707520389e+00,-3.191183492920095510e-01,9.627056589466895242e-02,1.529305329777319311e-01,-4.999649854995695272e-11
8.300781250000000000e-02,3.368153707914027351e+00,-3.492057665995237370e-01,1.055295079183980744e-01,1.674540162211765881e-01,-5.475034284038701176e-11
8.398437500000000000e-02,3.696857644843016821e+00,-3.808258632904209517e-01,1.152938809652187674e-01,1.827371457517869557e-01,-5.975389240460315523e-11
8.496093750000000000e-02,4.045087615982170703e+00,-4.138929660315910919e-01,1.255434522849615264e-01,1.987422514302116527e-01,-6.499500732722612500e-11
8.593750000000000000e-02,4.412522931597359310e+00,-4.482982857210140448e-01,1.362513102037949952e-01,2.154207895980587706e-01,-7.045800163336955622e-11
8.691406250000000000e-02,4.798655440638537328e+00,-4.839093051602526008e-01,1.473836383655834359e-01,2.327130303146166534e-01,-7.612353966429171399e-11
8.789062500000000000e-02,5.202782538709617377e+00,-5.205694900936258529e-01,1.588995787130261517e-01,2.505478945688665027e-01,-8.196858120291039376e-11
8.886718750000000000e-02,5.624002592512416854e+00,-5.580983512193873342e-01,1.707511915285940263e-01,2.688429546184651353e-01,-8.796637964975250824e-11
8.984375000000000000e-02,6.061212989776919358e+00,-5.962918787251985098e-01,1.828835192082298722e-01,2.875046077991204596e-01,-9.408653663784478524e-11
9.082031250000000000e-02,6.513110975985864748e+00,-6.349233639685644137e-01,1.952347585387795570e-01,3.064284309254798888e-01,-1.002951154276834440e-10
9.179687500000000000e-02,6.978197385302008726e+00,-6.737446152747879058e-01,2.077365441363154541e-01,3.254997188419562204e-01,-1.065548142649730370e-10
9.277343750000000000e-02,7.454783314373673697e+00,-7.124875666532750618e-01,2.203143434295362080e-01,3.445942068698829575e-01,-1.128251996438376072e-10
9.375000000000000000e-02,7.940999725710204515e+00,-7.508662697577690448e-01,2.328879612040700153e-01,3.635789729378571811e-01,-1.190629981298443881e-10
9.472656250000000000e-02,8.434809903824662669e+00,-7.885792508725241179e-01,2.453721493219949978e-01,3.823135111862331348e-01,-1.252224440963528384e-10
9.570312500000000000e-02,8.934024624181169827e+00,-8.253122063428092181e-01,2.576773148690061910e-01,4.006509649193725209e-01,-1.312556794522854415e-10
9.667968750000000000e-02,9.436319834037343313e+00,-8.607410019313339600e-01,2.697103177272516805e-01,4.184395030572294893e-01,-1.371132002269390087e-10
9.765625000000000000e-02,9.939256587383090036e+00,-8.945349343118714769e-01,2.813753464935024318e-01,4.355238208232483643e-01,-1.427443437647782066e-10
9.863281250000000000e-02,1.044030292508290181e+01,-9.263602065300462485e-01,2.925748598236487252e-01,4.517467424027621359e-01,-1.480978093040138000e-10
9.960937500000000000e-02,1.093685734759794315e+01,-9.558835639639929882e-01,3.032105787407375908e-01,4.669509008075078405e-01,-1.531222038975982094e-10
1.005859375000000000e-01,1.142627349263003289e+01,-9.827760332692696554e-01,3.131845142436204821e-01,4.809804682644222562e-01,-1.577666050087919346e-10
1.015625000000000000e-01,1.190588560473972990e+01,-1.006716704113149952e+00,3.224000137307528879e-01,4.936829091686190663e-01,-1.619811306948853121e-10
1.025390625000000000e-01,1.237303436917263433e+01,-1.027396492274647022e+00,3.307628093347452225e-01,5.049107270388594193e-01,-1.657175080941902356e-10
1.035156250000000000e-01,1.282509267815066956e+01,-1.044521822936603339e+00,3.381820512558423308e-01,5.145231770041170938e-01,-1.689296309579495292e-10
1.044921875000000000e-01,1.325949090476041370e+01,-1.057818174709609815e+00,3.445713095854205377e-01,5.223879161243516478e-01,-1.715740972180677266e-10
1.054687500000000000e-01,1.367374127694297670e+01,-1.067033428038064002e+00,3.498495289059810887e-01,5.283825652780919091e-01,-1.736107180439384088e-10
1.064453125000000000e-01,1.406546097126454420e+01,-1.071940966037569387e+00,3.539419211129526954e-01,5.323961583821643639e-01,-1.750029905005275288e-10
1.074218750000000000e-01,1.443239358211363665e+01,-1.072342481350846422e+00,3.567807833851667776e-01,5.343304572769189686e-01,-1.757185267529851779e-10
1.083984375000000000e-01,1.477242866545331523e+01,-1.068070449103432740e+00,3.583062299859079980e-01,5.341011136273885462e-01,-1.757294337424349499e-10
1.093750000000000000e-01,1.508361910576080334e+01,-1.058990233281793314e+00,3.584668285446420688e-01,5.316386625595959092e-01,-1.750126383517711791e-10
1.103515625000000000e-01,1.536419610866794550e+01,-1.045001801618383519e+00,3.572201335915590747e-01,5.268893363659973295e-01,-1.735501542546679818e-10
1.113281250000000000e-01,1.561258167833997490e+01,-1.026041032115344365e+00,3.545331123230236470e-01,5.198156903648724070e-01,-1.713292878596824775e-10
1.123046875000000000e-01,1.582739849604217852e+01,-1.002080602434327394e+00,3.503824598038065563e-01,5.103970367736820890e-01,-1.683427819885876222e-10
1.132812500000000000e-01,1.600747717293583960e+01,-9.731304612991356073e-01,3.447548029944503822e-01,4.986296861515764345e-01,-1.645888971290411581e-10
1.142578125000000000e-01,1.615186090431474142e+01,-9.392378885871988103e-01,3.376467950728062606e-01,4.845269994805060376e-01,-1.600714312443517137e-10
1.152343750000000000e-01,1.625980760279660586e+01,-9.004871577411477368e-01,3.290651034417089726e-01,4.681192572013651576e-01,-1.547996801787597216e-10
1.162109375000000000e-01,1.633078963318684629e+01,-8.569988203518100756e-01,3.190262965377703153e-01,4.494533544260380098e-01,-1.487883416411339953e-10
1.171875000000000000e-01,1.636449131083890052e+01,-8.089286381258390390e-01,3.075566360426746360e-01,4.285923340492096001e-01,-1.420573665638714103e-10
1.181640625000000000e-01,1.636080435760860041e+01,-7.564661918640160909e-01,2.946917823202419573e-01,4.056147715438159773e-01,-1.346317623037702157e-10
1.191406250000000000e-01,1.631982153448766937e+01,-6.998332004884950663e-01,2.804764218488809968e-01,3.806140268150016159e-01,-1.265413526689889267e-10
1.201171875000000000e-01,1.624182868751081088e+01,-6.392815855519792256e-01,2.649638260799038192e-01,3.536973796025202899e-01,-1.178205001187589582e-10
1.210937500000000000e-01,1.612729545364107508e+01,-5.750913180567913674e-01,2.482153515361283924e-01,3.249850655676927991e-01,-1.085077956926966795e-10
1.220703125000000000e-01,1.597686487636115693e+01,-5.075680848564928516e-01,2.302998910815003408e-01,2.946092304020735964e-01,-9.864572229169126071e-11
1.230468750000000000e-01,1.579134217715968624e+01,-4.370408114831192958e-01,2.112932861664179873e-01,2.627128190851886202e-01,-8.828029686399571459e-11
1.240234375000000000e-01,1.557168291969909468e+01,-3.638590770359632631e-01,1.912777095073578404e-01,2.294484168445860006e-01,-7.746069686327250381e-11
1.250000000000000000e-01,1.531898078901515170e+01,-2.883904548992793360e-01,1.703410271298059775e-01,1.949770574859812644e-01,-6.623887605688746557e-11
1.259765625000000000e-01,1.503445518955425797e+01,-2.110178106493028893e-01,1.485761480222483333e-01,1.594670136228397428e-01,-5.466917439251362641e-11
1.269531250000000000e-01,1.471943884417219905e+01,-1.321365856980790121e-01,1.260803688534364309e-01,1.230925820051570752e-01,-4.280792619810602495e-11
1.279296875000000000e-01,1.437536555238116343e+01,-5.215209213094135904e-02,1.029547203334025968e-01,8.603287568677975283e-02,-3.071307051516447760e-11
1.289062500000000000e-01,1.400375824109379685e+01,2.852315904685390896e-02,7.930332088402992918e-02,4.847063323831011378e-02,-1.844376686657882042e-11
1.298828125000000000e-01,1.360621741576672683e+01,1.094720773153326915e-01,5.523274236203354337e-02,1.059105366388677499e-02,-6.060019256350060618e-12
1.308593750000000000e-01,1.318441009499879435e+01,1.902755439654033320e-01,3.085139167496084994e-02,-2.741933583761634735e-02,6.377689295157224716e-12
1.318359375000000000e-01,1.274005928799129883e+01,2.705148826624763636e-01,6.268911273451568955e-03,-6.537377356895313074e-02,1.880874984625976525e-11
1.328125000000000000e-01,1.227493405240601732e+01,3.497742393840962971e-01,-1.840439928513160073e-02,-1.030863141263449884e-01,3.117276685924385973e-11
1.337890625000000000e-01,1.179084015051459566e+01,4.276428643995485723e-01,-4.305813921498356095e-02,-1.403728331250571615e-01,4.340988274632044253e-11
1.347656250000000000e-01,1.128961130443552108e+01,5.037172911667179287e-01,-6.758233894708180756e-02,-1.770519837451269840e-01,5.546108696717975672e-11
1.357421875000000000e-01,1.077310103690267695e+01,5.776034088837893599e-01,-9.186796878034067526e-02,-2.129461038697907094e-01,6.726850929673575759e-11
1.367187500000000000e-01,1.024317507247043402e+01,6.489184269424643769e-01,-1.158074237871239420e-01,-2.478820733082979788e-01,7.877569711502327933e-11
1.376953125000000000e-01,9.701704265312923070e+00,7.172927306954636206e-01,-1.392949853332554055e-01,-2.816921211524139879e-01,8.992787675168418219e-11
1.386718750000000000e-01,9.150558013691101777e+00,7.823716287907944711e-01,-1.622272597868888167e-01,-3.142145837190564728e-01,1.006721990477136996e-10
1.396484375000000000e-01,8.591598117551599856e+00,8.438169928685164134e-01,-1.845035951190993062e-01,-3.452946137947242033e-01,1.109579693814252277e-10
1.406250000000000000e-01,8.026673034328306144e+00,9.013087906977864661e-01,-2.060264761498304675e-01,-3.747848420352317689e-01,1.207368624494274145e-10
1.416015625000000000e-01,7.457612488553047037e+00,9.545465138916967573e-01,-2.267018991773237513e-01,-4.025459914079964063e-01,1.299631221026003962e-10
1.425781250000000000e-01,6.886222393024687527e+00,1.003250501218950985e+00,-2.464397266596612956e-01,-4.284474455107163404e-01,1.385937465182818911e-10
1.435546875000000000e-01,6.314280042715451735e+00,1.047163158277317319e+00,-2.651540225062199441e-01,-4.523677714821241480e-01,1.465886589496829290e-10
1.445312500000000000e-01,5.743529546984895262e+00,1.086050073945024064e+00,-2.827633683955734778e-01,-4.741951980560957791e-01,1.539108642381378758e-10
1.455078125000000000e-01,5.175677470722504836e+00,1.119701033624371123e+00,-2.991911613772354483e-01,-4.938280491179688481e-01,1.605265912094078195e-10
1.464843750000000000e-01,4.612388660466835155e+00,1.147930928869922873e+00,-3.143658928467388258e-01,-5.111751329197193883e-01,1.664054210072036932e-10
1.474609375000000000e-01,4.055282237102756149e+00,1.170580562585893603e+00,-3.282214088175193778e-01,-5.261560869105167404e-01,1.715204013502269125e-10
1.484375000000000000e-01,3.505927742201455644e+00,1.187517348607128209e+00,-3.406971512545146630e-01,-5.387016779572417757e-01,1.758481466372528561e-10
1.494140625000000000e-01,2.965841430263810530e+00,1.198635904169091049e+00,-3.517383800920053094e-01,-5.487540575717290148e-01,1.793689237716784239e-10
1.503906250000000000e-01,2.436482703912856707e+00,1.203858533538905373e+00,-3.612963754351084522e-01,-5.562669716385851837e-01,1.820667235344521209e-10
1.513671875000000000e-01,1.919250693352611670e+00,1.203135600932909277e+00,-3.693286193443706678e-01,-5.612059240528879389e-01,1.839293173046714978e-10
1.523437500000000000e-01,1.415480985096407407e+00,1.196445790794501196e+00,-3.757989565295409284e-01,-5.635482936341449367e-01,1.849482989110192756e-10
1.533203125000000000e-01,9.264425080282172598e-01,1.183796253547825472e+00,-3.806777332301045647e-01,-5.632834036833885838e-01,1.851191113950696162e-10
1.542968750000000000e-01,4.533345872827072576e-01,1.165222635081985425e+00,-3.839419135403596695e-01,-5.604125435928806187e-01,1.844410584793505593e-10
1.552734375000000000e-01,-2.715821777877638378e-03,1.140788988447186458e+00,-3.855751724410089176e-01,-5.549489420012868601e-01,1.829173005579602507e-10
1.562500000000000000e-01,-4.406567060198496866e-01,1.110587566556993089e+00,-3.855679648285282313e-01,-5.469176911080120274e-01,1.805548350649435708e-10
1.572265625000000000e-01,-8.595133593253018178e-01,1.074738495076852374e+00,-3.839175698860270991e-01,-5.363556219147272985e-01,1.773644611238428240e-10
1.582031250000000000e-01,-1.258390525483160660e+00,1.033389325132158421e+00,-3.806281102093614366e-01,-5.233111303460210584e-01,1.733607284399119331e-10
1.591796875000000000e-01,-1.636474305280382069e+00,9.867144659760284098e-01,-3.757105451925812356e-01,-5.078439544090608271e-01,1.685618704623113649e-10
1.601562500000000000e-01,-1.993033814600090325e+00,9.349144983100476924e-01,-3.691826382794143324e-01,-4.900249027799110091e-01,1.629897219162142863e-10
1.611328125000000000e-01,-2.327422581366926035e+00,8.782153695355314760e-01,-3.610688978031498242e-01,-4.699355354461846046e-01,1.566696208819579351e-10
1.621093750000000000e-01,-2.639079670477441297e+00,8.168674728230157500e-01,-3.514004912621656040e-01,-4.476677972879561374e-01,1.496302956791183075e-10
1.630859375000000000e-01,-2.927530527354397893e+00,7.511446125092410275e-01,-3.402151330095471438e-01,-4.233236057360381110e-01,1.419037368958310787e-10
1.640625000000000000e-01,-3.192387532417015450e+00,6.813428589576118188e-01,-3.275569454713272988e-01,-3.970143939050531090e-01,1.335250549868216930e-10
1.650390625000000000e-01,-3.433350260514442809e+00,6.077792966409178987e-01,-3.134762941460341734e-01,-3.688606108548025397e-01,1.245323239459102519e-10
1.660156250000000000e-01,-3.650205441185590427e+00,5.307906698154923886e-01,-2.980295967769017174e-01,-3.389911808830471940e-01,1.149664116392963794e-10
1.669921875000000000e-01,-3.842826617446772453e+00,4.507319307490286198e-01,-2.812791072255446667e-01,-3.075429239937099157e-01,1.048707974638627477e-10
1.679687500000000000e-01,-4.011173502639534760e+00,3.679746960331722327e-01,-2.632926747103440102e-01,-2.746599399136945840e-01,9.429137806884253188e-11
1.689453125000000000e-01,-4.155291036667345672e+00,2.829056170518157720e-01,-2.441434792040841351e-01,-2.404929582475381078e-01,8.327626194934619565e-11
1.699218750000000000e-01,-4.275308144691861933e+00,1.959246711837012433e-01,-2.239097439107096688e-01,-2.051986575590070971e-01,7.187555378531802274e-11
1.708984375000000000e-01,-4.371436203030606649e+00,1.074433807887673342e-01,-2.026744258614945615e-01,-1.689389563526312588e-01,6.014112945944733592e-11
1.718750000000000000e-01,-4.443967218585397561e+00,1.788296745985640604e-02,-1.805248857844118648e-01,-1.318802790933688296e-01,4.812640274176856958e-11
1.728515625000000000e-01,-4.493271729626825639e+00,-7.232755058758426336e-02,-1.575525385072093776e-01,-9.419280054968058591e-02,3.588608467704707246e-11
1.738281250000000000e-01,-4.519796437157562963e+00,-1.627533097667177853e-01,-1.338524852537497090e-01,-5.604967187256679889e-02,2.347593675316666829e-11
1.748046875000000000e-01,-4.524061577373140075e+00,-2.529555924864682059e-01,-1.095231292846455540e-01,-1.762623193050309039e-02,1.095251896474759480e-11
1.757812500000000000e-01,-4.506658046931411477e+00,-3.424938498499979778e-01,-8.466577641673565802e-02,2.090079249178068005e-02,-1.627066084238176041e-12
1.767578125000000000e-01,-4.468244293830418101e+00,-4.309277466859697259e-01,-5.938422203114744613e-02,5.935409395581587449e-02,-1.420543187182382260e-11
1.777343750000000000e-01,-4.409542987680134196e+00,-5.178192197458048041e-01,-3.378432624680290097e-02,9.755659537026152572e-02,-2.672516825951406531e-11
1.787109375000000000e-01,-4.331337484037559804e+00,-6.027345397778612890e-01,-7.973578994472409198e-03,1.353322609805275578e-01,-3.912910220938477462e-11
1.796875000000000000e-01,-4.234468098260100177e+00,-6.852463681119552730e-01,1.793934322260806041e-02,1.725069035888773805e-01,-5.136055771806999928e-11
1.806640625000000000e-01,-4.119828205019398837e+00,-7.649357983568821906e-01,4.384502705448432847e-02,2.089089842586588364e-01,-6.336361377068775662e-11
1.816406250000000000e-01,-3.988360180212858097e+00,-8.413943738258549132e-01,6.963377665551641338e-02,2.443704007867633921e-01,-7.508335912559147328e-11
1.826171875000000000e-01,-3.841051202511354568e+00,-9.142260713628985735e-01,9.519607077478967061e-02,2.787272612772194180e-01,-8.646614275456180185e-11
1.835937500000000000e-01,-3.678928932196267709e+00,-9.830492423434437077e-01,1.204230206833135086e-01,3.118206392154417306e-01,-9.745981878253559753e-11
1.845703125000000000e-01,-3.503057085265894877e+00,-1.047498501766343848e+00,1.452068270266776429e-01,3.434973065273659310e-01,-1.080139847958671182e-10
1.855468750000000000e-01,-3.314530921035442557e+00,-1.107226556539118389e+00,1.694412336917587580e-01,3.736104412085769488e-01,-1.180802124186289870e-10
1.865234375000000000e-01,-3.114472661617785132e+00,-1.161905964284027926e+00,1.930219767837104694e-01,4.020203062256141879e-01,-1.276122690918491502e-10
1.875000000000000000e-01,-2.904026861755901745e+00,-1.211230814257579835e+00,2.158472268251211135e-01,4.285948965245904296e-01,-1.365663300311814401e-10
1.884765625000000000e-01,-2.684355747485806631e+00,-1.254918322278771869e+00,2.378180223129061632e-01,4.532105511294344802e-01,-1.449011793836056559e-10
1.894531250000000000e-01,-2.456634542041659763e+00,-1.292710331901227860e+00,2.588386927997654019e-01,4.757525274733733767e-01,-1.525783996535217635e-10
1.904296875000000000e-01,-2.222046797276453045e+00,-1.324374714438796063e+00,2.788172697057614835e-01,4.961155352817773201e-01,-1.595625485224623065e-10
1.914062500000000000e-01,-1.981779748662224838e+00,-1.349706660862722618e+00,2.976658831119202153e-01,5.142042275111412541e-01,-1.658213222445623616e-10
1.923828125000000000e-01,-1.737019711657802334e+00,-1.368529859027681983e+00,3.153011428409199790e-01,5.299336460466869125e-01,-1.713257048614129842e-10
1.933593750000000000e-01,-1.488947536889400292e+00,-1.380697550154534881e+00,3.316445021905263246e-01,5.432296200700079680e-01,-1.760501025449755094e-10
1.943359375000000000e-01,-1.238734141184423043e+00,-1.386093458994404948e+00,3.466226027522304465e-01,5.540291152251634044e-01,-1.799724624451292420e-10
1.953125000000000000e-01,-9.875361310317952723e-01,-1.384632592623014524e+00,3.601675988212720836e-01,5.622805319389273526e-01,-1.830743754894133708e-10
1.962890625000000000e-01,-7.364915345177784900e-01,-1.376261903360808780e+00,3.722174599837252407e-01,5.679439514835864511e-01,-1.853411626556137781e-10
1.972656250000000000e-01,-4.867156572046828500e-01,-1.360960811883291655e+00,3.827162505522335167e-01,5.709913286112529018e-01,-1.867619443133813503e-10
1.982421875000000000e-01,-2.392970767858285941e-01,-1.338741587174112402e+00,3.916143846127223549e-01,5.714066298336246685e-01,-1.873296923082304675e-10
1.992187500000000000e-01,4.706209334928369153e-03,-1.309649580577557426e+00,3.988688555412234771e-01,5.691859166707641249e-01,-1.870412645398121100e-10
2.001953125000000000e-01,2.442704701233434084e-01,-1.273763311826433098e+00,4.044434389508808625e-01,5.643373734446024415e-01,-1.858974218661959852e-10
2.011718750000000000e-01,4.784097480161639271e-01,-1.231194405551670146e+00,4.083088681351275118e-01,5.568812794475210826e-01,-1.839028272463188927e-10
2.021484375000000000e-01,7.061791752237714936e-01,-1.182087377419894780e+00,4.104429811827540742e-01,5.468499255710592699e-01,-1.810660271135485968e-10
2.031250000000000000e-01,9.266780882711943557e-01,-1.126619269691486513e+00,4.108308390540454380e-01,5.342874757351626647e-01,-1.773994150542792373e-10
2.041015625000000000e-01,1.139052930705827249e+00,-1.064999136641798794e+00,4.094648140239675049e-01,5.192497737106562816e-01,-1.729191779459159455e-10
2.050781250000000000e-01,1.342499934823224939e+00,-9.974673809396189528e-01,4.063446480177848041e-01,5.018040961791543353e-01,-1.676452247885066553e-10
2.060546875000000000e-01,1.536267574212433873e+00,-9.242949427262951989e-01,4.014774804864094659e-01,4.820288531206413651e-01,-1.616010985429851260e-10
2.070312500000000000e-01,1.719658779896471756e+00,-8.457823437852033388e-01,3.948778455922784536e-01,4.600132368613725209e-01,-1.548138713664648945e-10
2.080078125000000000e-01,1.892032913837783159e+00,-7.622585898288055661e-01,3.865676386018852551e-01,4.358568213499295352e-01,-1.473140237105592959e-10
2.089843750000000000e-01,2.052807494588599013e+00,-6.740799345600998471e-01,3.765760515066928771e-01,4.096691134590269012e-01,-1.391353078222987306e-10
2.099609375000000000e-01,2.201459670888638254e+00,-5.816285097811331184e-01,3.649394780206547950e-01,3.815690583307929651e-01,-1.303145962583251746e-10
2.109375000000000000e-01,2.337527440043201121e+00,-4.853108264235366232e-01,3.517013882287553517e-01,3.516845009949961520e-01,-1.208917160914314436e-10
2.119140625000000000e-01,2.460610608949638234e+00,-3.855561519590633424e-01,3.369121732863712415e-01,3.201516066916412773e-01,-1.109092695538602659e-10
2.128906250000000000e-01,2.570371496674862311e+00,-2.828147702127888352e-01,3.206289606938790282e-01,2.871142425197097392e-01,-1.004124419237856267e-10
2.138671875000000000e-01,2.666535378518269717e+00,-1.775561301428756900e-01,3.029154007935978554e-01,2.527233232131784746e-01,-8.944879751976787753e-11
2.148437500000000000e-01,2.748890672517455780e+00,-7.026689066731972577e-02,2.838414252569448348e-01,2.171361240110372959e-01,-7.806806472253664479e-11
2.158203125000000000e-01,2.817288870365882936e+00,3.855113089235780860e-02,2.634829784474631009e-01,1.805155637412040048e-01,-6.632191099371454679e-11
2.167968750000000000e-01,2.871644215707834569e+00,1.483830987198992146e-01,2.419217226607842663e-01,1.430294613774253931e-01,-5.426370890728366839e-11
2.177734375000000000e-01,2.911933133752351743e+00,2.587033783066201020e-01,2.192447183533133837e-01,1.048497694510302641e-01,-4.194829425086706987e-11
2.187500000000000000e-01,2.938193417101585325e+00,3.689778272918274871e-01,1.955440805793177139e-01,6.615178780936342706e-02,-2.943171729068991558e-11
2.197265625000000000e-01,2.950523173615352324e+00,4.786661481257071804e-01,1.709166129585610039e-01,2.711336130459703064e-02,-1.677098832582904667e-11
2.207031250000000000e-01,2.949079543030367123e+00,5.872242930147761886e-01,1.454634205944150271e-01,-1.208593492628715939e-02,-4.023818684036134902e-12
2.216796875000000000e-01,2.934077189915200279e+00,6.941069113237011701e-01,1.192895034552631656e-01,-5.126561886982688304e-02,8.751641667107141766e-12
2.226562500000000000e-01,2.905786581367914678e+00,7.987698293616437573e-01,9.250333181833900187e-02,-9.024512996945571741e-02,2.149706870373904808e-11
2.236328125000000000e-01,2.864532058649376101e+00,9.006725522747891510e-01,6.521640545603038519e-02,-1.288446585938811673e-01,3.415422992318279842e-11
2.246093750000000000e-01,2.810689712688359876e+00,9.992807776033446610e-01,3.754279831876240758e-02,-1.668859728430001355e-01,4.666524970917657362e-11
2.255859375000000000e-01,2.744685074092241273e+00,1.094068909939692968e+00,9.598690535879396413e-03,-2.041932389017140081e-01,5.897287327880429047e-11
2.265625000000000000e-01,2.666990628946685593e+00,1.184522566046413594e+00,-1.849811038388985210e-02,-2.405938311782240269e-01,7.102072801058173151e-11
2.275390625000000000e-01,2.578123172287296594e+00,1.270141059758782776e+00,-4.662865721783840400e-02,-2.759191285066555088e-01,8.275358096411391078e-11
2.285156250000000000e-01,2.478641011672846339e+00,1.350439856006018680e+00,-7.467335758102833232e-02,-3.100052927540859482e-01,9.411759141814083928e-11
2.294921875000000000e-01,2.369141033782796946e+00,1.424952983340097790e+00,-1.025124733474551131e-01,-3.426940262485508315e-01,1.050605572755460778e-10
2.304687500000000000e-01,2.250255647398498038e+00,1.493235394459137000e+00,-1.300266228943225133e-01,-3.738333045389088949e-01,1.155321542106765076e-10
2.314453125000000000e-01,2.122649616506990800e+00,1.554865264355045351e+00,-1.570972841025526923e-01,-4.032780811055803327e-01,1.254841664665688239e-10
2.324218750000000000e-01,1.987016797587701555e+00,1.609446215901095822e+00,-1.836072960331829318e-01,-4.308909607673521713e-01,1.348707082465592925e-10
2.333984375000000000e-01,1.844076795404052671e+00,1.656609462924595322e+00,-2.094413571959133358e-01,-4.565428386682940376e-01,1.436484346866684019e-10
2.343750000000000000e-01,1.694571551823706779e+00,1.696015861080912623e+00,-2.344865183296369060e-01,-4.801135018838805779e-01,1.517767414415726284e-10
2.353515625000000000e-01,1.539261882332903175e+00,1.727357857158319243e+00,-2.586326676277427850e-01,-5.014921908528030547e-01,1.592179519678729263e-10
2.363281250000000000e-01,1.378923974990793999e+00,1.750361327796095878e+00,-2.817730063623523629e-01,-5.205781180220313553e-01,1.659374916434929083e-10
2.373046875000000000e-01,1.214345866590272216e+00,1.764787298990319497e+00,-3.038045128910971671e-01,-5.372809412858139400e-01,1.719040479209522227e-10
2.382812500000000000e-01,1.046323910751757014e+00,1.770433538191449774e+00,-3.246283930683483421e-01,-5.515211900029765024e-01,1.770897157751110433e-10
2.392578125000000000e-01,8.756592525770077184e-01,1.767136011263355844e+00,-3.441505151290377151e-01,-5.632306415920257381e-01,1.814701277719658642e-10
2.402343750000000000e-01,7.031543243316035197e-01,1.754770197072871962e+00,-3.622818271677065161e-01,-5.723526469270998618e-01,1.850245681543954827e-10
2.412109375000000000e-01,5.296093764088998235e-01,1.733252253011111854e+00,-3.789387553979383094e-01,-5.788424029900242074e-01,1.877360704127037066e-10
2.421875000000000000e-01,3.558190575554243118e-01,1.702540025309622784e+00,-3.940435814472513232e-01,-5.826671714733498986e-01,1.895914978823314771e-10
2.431640625000000000e-01,1.825690580104785687e-01,1.662633898604847005e+00,-4.075247970205523873e-01,-5.838064422750923743e-01,1.905816069877326333e-10
2.441406250000000000e-01,1.063282883159382720e-02,1.613577479819950700e+00,-4.193174343496405276e-01,-5.822520410765058552e-01,1.907010928298101761e-10
2.451171875000000000e-01,-1.592316097543176323e-01,1.555458112072403587e+00,-4.293633709384621078e-01,-5.780081804492259723e-01,1.899486168941998745e-10
2.460937500000000000e-01,-3.262847586159615121e-01,1.488407214975824733e+00,-4.376116072117132716e-01,-5.710914541955768309e-01,1.883268167386022170e-10
2.470703125000000000e-01,-4.898086167687258352e-01,1.412600448382417939e+00,-4.440185157792924664e-01,-5.615307748852303993e-01,1.858422975990071600e-10
2.480468750000000000e-01,-6.491095339543946352e-01,1.328257697306677754e+00,-4.485480611391626793e-01,-5.493672548110275500e-01,1.825056059367200450e-10
2.490234375000000000e-01,-8.035209281068695919e-01,1.235642876476843677e+00,-4.511719887569695109e-01,-5.346540308457349289e-01,1.783311850299578697e-10
2.500000000000000000e-01,-9.524058577141278903e-01,1.135063553677739367e+00,-4.518699825815836180e-01,-5.174560339384715046e-01,1.733373127954852150e-10
2.509765625000000000e-01,-1.095159439776612231e+00,1.026870391771551372e+00,-4.506297901807228001e-01,-4.978497042440681031e-01,1.675460221064499216e-10
2.519531250000000000e-01,-1.231211104784224464e+00,9.114564100114209699e-01,-4.474473148098767061e-01,-4.759226531272182092e-01,1.609830039523509830e-10
2.529296875000000000e-01,-1.360026680886252892e+00,7.892560659911991294e-01,-4.423266738608921389e-01,-4.517732735291020152e-01,1.536774938651813931e-10
2.539062500000000000e-01,-1.481110300206815333e+00,6.607441603022682353e-01,-4.352802232715080599e-01,-4.255103004206179373e-01,1.456621421121876629e-10
2.548828125000000000e-01,-1.594006121060245418e+00,5.264345666909978627e-01,-4.263285476158802934e-01,-3.972523232976061247e-01,1.369728682297053623e-10
2.558593750000000000e-01,-1.698299860641294456e+00,3.868787912252675265e-01,-4.155004157356284589e-01,-3.671272528944415914e-01,1.276487005442667411e-10
2.568359375000000000e-01,-1.793620133602497724e+00,2.426643646833523404e-01,-4.028327019124753328e-01,-3.352717445045949596e-01,1.177316013958386002e-10
2.578125000000000000e-01,-1.879639592780198543e+00,9.441307306938166721e-02,-3.883702727257066223e-01,-3.018305804976252893e-01,1.072662788435830920e-10
2.587890625000000000e-01,-1.956075869189248584e+00,-5.722096816494828819e-02,-3.721658398795693601e-01,-2.669560148124615617e-01,9.629998569668681312e-11
2.597656250000000000e-01,-2.022692309269675803e+00,-2.115533899572901166e-01,-3.542797794280867496e-01,-2.308070823829263818e-01,8.488230677107164151e-11
2.607421875000000000e-01,-2.079298508234157072e+00,-3.678717886600058051e-01,-3.347799179654569190e-01,-1.935488766165356089e-01,7.306493532716554834e-11
2.617187500000000000e-01,-2.125750639227917294e+00,-5.254380807741596549e-01,-3.137412864894986719e-01,-1.553517981967535710e-01,6.090143969381467142e-11
2.626953125000000000e-01,-2.161951578870626278e+00,-6.834909853289933279e-01,-2.912458427830605379e-01,-1.163907786138462658e-01,4.844702112915479567e-11
2.636718750000000000e-01,-2.187850830598360830e+00,-8.412486252895280403e-01,-2.673821632929483938e-01,-7.684448195009638272e-02,3.575826400971139830e-11
2.646484375000000000e-01,-2.203444248059808430e+00,-9.979112388527041633e-01,-2.422451056169585282e-01,-3.689448854804842221e-02,2.289287947532607091e-11
2.656250000000000000e-01,-2.208773561640979821e+00,-1.152663991003954891e+00,-2.159354428373337076e-01,3.275535722135623860e-03,9.909443687891337551e-12
2.666015625000000000e-01,-2.203925711993850012e+00,-1.304679875252974242e+00,-1.885594710623557657e-01,4.348068080863894819e-02,-3.132868112191411831e-12
2.675781250000000000e-01,-2.189031995222720184e+00,-1.453122695052764923e+00,-1.602285916555857004e-01,8.353564059817802923e-02,-1.617455054785188858e-11
2.685546875000000000e-01,-2.164267025135391709e+00,-1.597150114030550627e+00,-1.310588697457312490e-01,1.232555639334368541e-01,-2.915603882657896133e-11
2.695312500000000000e-01,-2.129847518690586305e+00,-1.735916763824675968e+00,-1.011705707168704810e-01,1.624569046345962220e-01,-4.201798001293109263e-11
2.705078125000000000e-01,-2.086030911466757232e+00,-1.868577398030448089e+00,-7.068767647950600919e-02,2.009582666296618469e-01,-5.470150362026538659e-11
2.714843750000000000e-01,-2.033113810636503427e+00,-1.994290080509785401e+00,-3.973738341708227262e-02,2.385812403170022855e-01,-6.714849029171040277e-11
2.724609375000000000e-01,-1.971430293553982915e+00,-2.112219396117349657e+00,-8.449583989042819959e-03,2.751512263175901474e-01,-7.930183734752997666e-11
2.734375000000000000e-01,-1.901350060646752604e+00,-2.221539671739160227e+00,2.304366594920883443e-02,3.104982428277755502e-01,-9.110571998920306397e-11
2.744140625000000000e-01,-1.823276451846481905e+00,-2.321438195429931017e+00,5.460869197799751024e-02,3.444577128532030352e-01,-1.025058469688254790e-10
2.753906250000000000e-01,-1.737644336293399761e+00,-2.411118421373220855e+00,8.611075590237143862e-02,3.768712276913138703e-01,-1.134497095563784303e-10
2.763671875000000000e-01,-1.644917885504472599e+00,-2.489803148373659347e+00,1.174146182500655639e-01,4.075872831343895775e-01,-1.238868226665293799e-10
2.773437500000000000e-01,-1.545588240604296004e+00,-2.556737659624187753e+00,1.483851061843771690e-01,4.364619849841561150e-01,-1.337689570411466579e-10
2.783203125000000000e-01,-1.440171084579237260e+00,-2.611192811572264016e+00,1.788876845022282780e-01,4.633597206058203133e-01,-1.430503614227931637e-10
2.792968750000000000e-01,-1.329204130827172037e+00,-2.652468059838694714e+00,2.087890273603860147e-01,4.881537933992772249e-01,-1.516879736991393946e-10
2.802734375000000000e-01,-1.213244539537886135e+00,-2.679894410318695908e+00,2.379575883557251414e-01,5.107270172312780021e-01,-1.596416200468345354e-10
2.812500000000000000e-01,-1.092866273650685560e+00,-2.692837283818940719e+00,2.662641665776270261e-01,5.309722680510572390e-01,-1.668742011569449872e-10
2.822265625000000000e-01,-9.686574062962332032e-01,-2.690699282853466379e+00,2.935824662525631235e-01,5.487929901040388136e-01,-1.733518646816758636e-10
2.832031250000000000e-01,-8.412173917384964117e-01,-2.672922849536232714e+00,3.197896476128236909e-01,5.641036543621622545e-01,-1.790441631035423999e-10
2.841796875000000000e-01,-7.111543118899433802e-01,-2.638992803867186154e+00,3.447668666427743944e-01,5.768301670045868912e-01,-1.839241962935690767e-10
2.851562500000000000e-01,-5.790821104788396179e-01,-2.588438752109969432e+00,3.683998013873585609e-01,5.869102260082001976e-01,-1.879687380936506036e-10
2.861328125000000000e-01,-4.456178269018677973e-01,-2.520837355402773206e+00,3.905791625488158614e-01,5.942936241413240284e-01,-1.911583463299703893e-10
2.871093750000000000e-01,-3.113788416991243868e-01,-2.435814449225907730e+00,4.112011861477642416e-01,5.989424968971780450e-01,-1.934774557388971490e-10
2.880859375000000000e-01,-1.769801454425684317e-01,-2.333047004870979269e+00,4.301681060853440042e-01,6.008315141532305503e-01,-1.949144533637124340e-10
2.890625000000000000e-01,-4.303164263364006592e-02,-2.212264924612162176e+00,4.473886045120449850e-01,5.999480145979543266e-01,-1.954617360595348351e-10
2.900390625000000000e-01,8.986449803687984739e-02,-2.073252662871150509e+00,4.627782379873706664e-01,5.962920822271003951e-01,-1.951157498245950939e-10
2.910156250000000000e-01,2.211164360031455112e-01,-1.915850666288789528e+00,4.762598375016020569e-01,5.898765644752184123e-01,-1.938770107581585681e-10
2.919921875000000000e-01,3.501451829833330809e-01,-1.739956626267899154e+00,4.877638805265652744e-01,5.807270318146274812e-01,-1.917501075284154612e-10
2.929687500000000000e-01,4.763870486316209574e-01,-1.545526538229870628e+00,4.972288333658737014e-01,5.688816789212144398e-01,-1.887436853175979481e-10
2.939453125000000000e-01,5.992959977499264790e-01,-1.332575562529557445e+00,5.046014621869127081e-01,5.543911677739382649e-01,-1.848704112953716842e-10
2.949218750000000000e-01,7.183459095842400499e-01,-1.101178682697105504e+00,5.098371112354118662e-01,5.373184133208126489e-01,-1.801469217555868826e-10
2.958984375000000000e-01,8.330327302256165245e-01,-8.514711574176794251e-01,5.128999468596339151e-01,5.177383126077690356e-01,-1.745937511346925998e-10
2.968750000000000000e-01,9.428765096654669886e-01,-5.836487634184737150e-01,5.137631661030916952e-01,4.957374185265495670e-01,-1.682352432126583960e-10
2.978515625000000000e-01,1.047423315616907491e+00,-2.979678272038768228e-01,5.124091687633556269e-01,4.714135595928974354e-01,-1.610994448784101119e-10
2.988281250000000000e-01,1.146247016805440833e+00,5.254955638882369273e-03,5.088296919578428890e-01,4.448754074148809079e-01,-1.532179829212993424e-10
2.998046875000000000e-01,1.238950929050908201e+00,3.256429140532695055e-01,5.030259063864669367e-01,4.162419937532624847e-01,-1.446259243877674547e-10
3.007812500000000000e-01,1.325169318104997718e+00,6.627600077426883951e-01,4.950084736335473301e-01,3.856421793087602135e-01,-1.353616211174995685e-10
3.017578125000000000e-01,1.404568753872629250e+00,1.016111644919584833e+00,4.847975640084726257e-01,3.532140765954052131e-01,-1.254665391459241529e-10
3.027343750000000000e-01,1.476849311327446790e+00,1.385145709686998128e+00,4.724228345838435983e-01,3.191044294725072783e-01,-1.149850737293541501e-10
3.037109375000000000e-01,1.541745614129015562e+00,1.769253796379385291e+00,4.579233672527021626e-01,2.834679521098113497e-01,-1.039643508153003596e-10
3.046875000000000000e-01,1.599027717658401349e+00,2.167772647412339104e+00,4.413475667899438570e-01,2.464666303504972344e-01,-9.245401584288141725e-11
3.056640625000000000e-01,1.648501828907734001e+00,2.579985790424414116e+00,4.227530190687539546e-01,2.082689886129443779e-01,-8.050601081690004899e-11
3.066406250000000000e-01,1.690010861383114404e+00,3.005125369742498886e+00,4.022063097484731564e-01,1.690493256346328743e-01,-6.817434065350971972e-11
3.076171875000000000e-01,1.723434823907825209e+00,3.442374166467691232e+00,3.797828039159285018e-01,1.289869225095056360e-01,-5.551482984527064529e-11
3.085937500000000000e-01,1.748691042939143792e+00,3.890867800763890827e+00,3.555663873273176012e-01,8.826522660188154679e-02,-4.258487053868056201e-11
3.095703125000000000e-01,1.765734218735691252e+00,4.349697109239859749e+00,3.296491700607335207e-01,4.707101503625239769e-02,-2.944316315753199255e-11
3.105468750000000000e-01,1.774556316428910430e+00,4.817910689649327338e+00,3.021311535507060775e-01,5.593541561432538098e-03,-1.614945074075867200e-11
3.115234375000000000e-01,1.775186293759493328e+00,5.294517604495830199e+00,2.731198621346248578e-01,-3.597632933024520752e-02,-2.764248193384848659e-12
3.125000000000000000e-01,1.767689667934384534e+00,5.778490234521735935e+00,2.427299403950794465e-01,-7.744699708356714285e-02,1.065143232617498796e-11
3.134765625000000000e-01,1.752167924739380878e+00,6.268767272486552855e+00,2.110827177334132221e-01,-1.186270045691519975e-01,2.403635864012696770e-11
3.144531250000000000e-01,1.728757773703453182e+00,6.764256847100839742e+00,1.783057417550661106e-01,-1.593259183598690343e-01,3.732935715081775281e-11
3.154296875000000000e-01,1.697630253751132967e+00,7.263839766480152171e+00,1.445322821878055886e-01,-1.993552057645718023e-01,5.046959154206073311e-11
3.164062500000000000e-01,1.658989694396140191e+00,7.766372870021550412e+00,1.099008071880927112e-01,-2.385291045969093748e-01,6.339684031656244078e-11
3.173828125000000000e-01,1.613072538119857180e+00,8.270692477183498426e+00,7.455443401862436870e-02,-2.766654816834237529e-01,7.605177190729767520e-11
3.183593750000000000e-01,1.560146030140917572e+00,8.775617921272216293e+00,3.864035620016848666e-02,-3.135866761601424635e-01,8.837621611002758038e-11
3.193359375000000000e-01,1.500506782313434595e+00,9.279955156003079964e+00,2.309249353752144962e-03,-3.491203236697723589e-01,1.003134305991947625e-10
3.203125000000000000e-01,1.434479218390683597e+00,9.782500422316948274e+00,-3.428534194651498140e-02,-3.831001576522697905e-01,1.118083613101735916e-10
3.212890625000000000e-01,1.362413908355155190e+00,1.028204396268992937e+01,-7.098763389417894754e-02,-4.153667840200778172e-01,1.228078954968512502e-10
3.222656250000000000e-01,1.284685799943858342e+00,1.077737376998056007e+01,-1.076402472424515394e-01,-4.457684256245557641e-01,1.332611063053765925e-10
3.232421875000000000e-01,1.201692355887593822e+00,1.126727935771245370e+01,-1.440848625884019463e-01,-4.741616330521560840e-01,1.431194877416419046e-10
3.242187500000000000e-01,1.113851605733284789e+00,1.175055553859388624e+01,-1.801628845036462034e-01,-5.004119584369598472e-01,1.523371789522597823e-10
3.251953125000000000e-01,1.021600121428083874e+00,1.222600619802844335e+01,-2.157161118094218510e-01,-5.243945891393938519e-01,1.608711767856828123e-10
3.261718750000000000e-01,9.253909261118352658e-01,1.269244804937233262e+01,-2.505874112481427662e-01,-5.459949383192919115e-01,1.686815356519563780e-10
3.271484375000000000e-01,8.256913457896308817e-01,1.314871435774624508e+01,-2.846213917688354411e-01,-5.651091896230251432e-01,1.757315537557865586e-10
3.281250000000000000e-01,7.229808137378269661e-01,1.359365861931013164e+01,-3.176650766202734344e-01,-5.816447934095058114e-01,1.819879448381705200e-10
3.291015625000000000e-01,6.177486376348556574e-01,1.402615818305977413e+01,-3.495685704332353594e-01,-5.955209121570383957e-01,1.874209946263619970e-10
3.300781250000000000e-01,5.104917395016199677e-01,1.444511780240150678e+01,-3.801857184725481176e-01,-6.066688129208093194e-01,1.920047012601650293e-10
3.310546875000000000e-01,4.017123785854568307e-01,1.484947310400834475e+01,-4.093747552503203546e-01,-6.150322049493951448e-01,1.957168990342389415e-10
3.320312500000000000e-01,2.919158673267400195e-01,1.523819396175258944e+01,-4.369989397141575971e-01,-6.205675208159456835e-01,1.985393648707783960e-10
3.330078125000000000e-01,1.816082905077719967e-01,1.561028776384874206e+01,-4.629271742580057802e-01,-6.232441396748322759e-01,2.004579070145040291e-10
3.339843750000000000e-01,7.129423760102540641e-02,1.596480256172250911e+01,-4.870346048488118917e-01,-6.230445515168286930e-01,2.014624355217233738e-10
3.349609375000000000e-01,-3.852544179199669794e-02,1.630083008954714430e+01,-5.092031996191616061e-01,-6.199644615633790323e-01,2.015470141972679581e-10
3.359375000000000000e-01,-1.473558496880129909e-01,1.661750864385445681e+01,-5.293223033442721048e-01,-6.140128342128277072e-01,2.007098937166502903e-10
3.369140625000000000e-01,-2.547102091411400093e-01,1.691402581313334608e+01,-5.472891653011036084e-01,-6.052118762264767637e-01,1.989535257558391616e-10
3.378906250000000000e-01,-3.601119820690109052e-01,1.718962104787208034e+01,-5.630094380975506629e-01,-5.935969591197065576e-01,1.962845580368413327e-10
3.388671875000000000e-01,-4.630969265088489828e-01,1.744358806207766222e+01,-5.763976451606490636e-01,-5.792164810012379039e-01,1.927138102837333043e-10
3.398437500000000000e-01,-5.632150846514721865e-01,1.767527705791879455e+01,-5.873776146837386136e-01,-5.621316683807179304e-01,1.882562311703347184e-10
3.408203125000000000e-01,-6.600326933621759595e-01,1.788409676577800056e+01,-5.958828779534495190e-01,-5.424163187402898378e-01,1.829308364270327406e-10
3.417968750000000000e-01,-7.531340092919055484e-01,1.806951629267202719e+01,-6.018570301082006857e-01,-5.201564849381463684e-01,1.767606283599496787e-10
3.427734375000000000e-01,-8.421230411086966239e-01,1.823106677269193909e+01,-6.052540515189425152e-01,-4.954501027797636459e-01,1.697724971203032477e-10
3.437500000000000000e-01,-9.266251818357432724e-01,1.836834281383564260e+01,-6.060385881313347101e-01,-4.684065633550166252e-01,1.619971041450739262e-10
3.447265625000000000e-01,-1.006288734766542792e+00,1.848100373634314053e+01,-6.041861892643243248e-01,-4.391462319946356496e-01,1.534687482715544403e-10
3.457031250000000000e-01,-1.080786326937185571e+00,1.856877459840082878e+01,-5.996835015236282596e-01,-4.077999159473530977e-01,1.442252151076633337e-10
3.466796875000000000e-01,-1.149816204668470121e+00,1.863144700585335656e+01,-5.925284176589020735e-01,-3.745082831170340465e-01,1.343076103167384711e-10
3.476562500000000000e-01,-1.213103406243839721e+00,1.866887970334135716e+01,-5.827301793697947652e-01,-3.394212344276650306e-01,1.237601775493814774e-10
3.486328125000000000e-01,-1.270400807360516415e+00,1.868099894507655989e+01,-5.703094332480050932e-01,-3.026972326008071090e-01,1.126301018257314081e-10
3.496093750000000000e-01,-1.321490035578317235e+00,1.866779864425975788e+01,-5.552982392294054659e-01,-2.645025903346953644e-01,1.009672992386724834e-10
3.505859375000000000e-01,-1.366182250590132652e+00,1.862934030094775650e+01,-5.377400311207255479e-01,-2.250107210656730194e-01,8.882419391183786336e-11
3.515625000000000000e-01,-1.404318787748518815e+00,1.856575270897115004e+01,-5.176895289601927130e-01,-1.844013556697389478e-01,7.625548320552665899e-11
3.525390625000000000e-01,-1.435771662899948398e+00,1.847723144330200640e+01,-4.952126031675039841e-01,-1.428597286244838449e-01,6.331789221839939092e-11
3.535156250000000000e-01,-1.460443937200872400e+00,1.836403813005557595e+01,-4.703860906378100615e-01,-1.005757372978633296e-01,5.006991868301725464e-11
3.544921875000000000e-01,-1.478269941213792293e+00,1.822649950209010328e+01,-4.432975631336644740e-01,-5.774307816066623356e-02,3.657156939851507256e-11
3.554687500000000000e-01,-1.489215358205370432e+00,1.806500624393405019e+01,-4.140450485287115456e-01,-1.455836383243350358e-02,2.288408938384863750e-11
3.564453125000000000e-01,-1.493277167188548527e+00,1.788001163051962905e+01,-3.827367056564071612e-01,2.877977503414000035e-02,9.069684969911185505e-12
3.574218750000000000e-01,-1.490483446864873329e+00,1.767202996493448452e+01,-3.494904537145346879e-01,7.207159894767795061e-02,-4.808757921797210198e-12
3.583984375000000000e-01,-1.480893042228514922e+00,1.744163482111308028e+01,-3.144335573723759381e-01,1.151171757102618098e-01,-1.868795904249400331e-11
3.593750000000000000e-01,-1.464595096187400358e+00,1.718945709807788091e+01,-2.777021689193656662e-01,1.577172993057002481e-01,-3.250453133188661645e-11
3.603515625000000000e-01,-1.441708449137072634e+00,1.691618289300079425e+01,-2.394408289835699699e-01,1.996744073414839782e-01,-4.619526938460793522e-11
3.613281250000000000e-01,-1.412380909986770572e+00,1.662255120098737393e+01,-1.998019275316462728e-01,2.407934928398716978e-01,-5.969743755916381735e-11
3.623046875000000000e-01,-1.376788402682207257e+00,1.630935145008875153e+01,-1.589451270414136697e-01,2.808830061908382802e-01,-7.294905642072661504e-11
3.632812500000000000e-01,-1.335133992793875013e+00,1.597742088061343679e+01,-1.170367499099282532e-01,3.197557431159587238e-01,-8.588918621460476764e-11
3.642578125000000000e-01,-1.287646799240743878e+00,1.562764177834486468e+01,-7.424913232616142666e-02,3.572297145475627489e-01,-9.845820607856265491e-11
3.652343750000000000e-01,-1.234580796695056826e+00,1.526093857176537405e+01,-3.075994699480982114e-02,3.931289944017467008e-01,-1.105980877193894520e-10
3.662109375000000000e-01,-1.176213514662757031e+00,1.487827480384512491e+01,1.324850275247028281e-02,4.272845413164427786e-01,-1.222526623021457775e-10
3.671875000000000000e-01,-1.112844639653951306e+00,1.448064998936956016e+01,5.759001478172739302e-02,4.595349905363384502e-01,-1.333678793292460314e-10
3.681640625000000000e-01,-1.044794527246950544e+00,1.406909636915355222e+01,1.020752431098361779e-01,4.897274122551338316e-01,-1.438920563208405132e-10
3.691406250000000000e-01,-9.724026312067196587e-01,1.364467557282089594e+01,1.465124730582541557e-01,5.177180328708288481e-01,-1.537761181476989203e-10
3.701171875000000000e-01,-8.960258571418964202e-01,1.320847520211397352e+01,1.907084135697897920e-01,5.433729157718398817e-01,-1.629738249128294436e-10
3.710937500000000000e-01,-8.160368484737625661e-01,1.276160534693882198e+01,2.344690035528448069e-01,5.665685984493781246e-01,-1.714419873281194862e-10
3.720703125000000000e-01,-7.328222127431197608e-01,1.230519504654562901e+01,2.776002290313580589e-01,5.871926829244861201e-01,-1.791406685872307800e-10
3.730468750000000000e-01,-6.467806964977083073e-01,1.184038870839187574e+01,3.199089478045343826e-01,6.051443766845590044e-01,-1.860333717955244529e-10
3.740234375000000000e-01,-5.583213171813489195e-01,1.136834249733607294e+01,3.612037182597750418e-01,6.203349815447761761e-01,-1.920872120816782683e-10
3.750000000000000000e-01,-4.678614605869024778e-01,1.089022070786273133e+01,4.012956289338066584e-01,6.326883280817661159e-01,-1.972730725836248005e-10
3.759765625000000000e-01,-3.758249525372920896e-01,1.040719213204446802e+01,4.399991253828733906e-01,6.421411535308381158e-01,-2.015657435731525287e-10
3.769531250000000000e-01,-2.826401135225238836e-01,9.920426435905801199e+00,4.771328309017928704e-01,6.486434212915530573e-01,-2.049440440587123496e-10
3.779296875000000000e-01,-1.887378050453579759e-01,9.431090556763548349e+00,5.125203576248007487e-01,6.521585804492522342e-01,-2.073909252842542632e-10
3.789062500000000000e-01,-9.454947641442071338e-02,8.940345133983814918e+00,5.459911045482401803e-01,6.526637639907616473e-01,-2.088935556229613829e-10
3.798828125000000000e-01,-5.052206712465726664e-04,8.449340985414089289e+00,5.773810390364305656e-01,6.501499246698286827e-01,-2.094433864482586404e-10
3.808593750000000000e-01,9.296815175246236906e-02,7.959215641522795259e+00,6.065334584073727164e-01,6.446219077600219283e-01,-2.090361986499120836e-10
3.818359375000000000e-01,1.854490131788494311e-01,7.471089949008675291e+00,6.332997282446907183e-01,6.360984602200882021e-01,-2.076721295502448860e-10
3.828125000000000000e-01,2.765227843247851647e-01,6.986064755329355336e+00,6.575399941458405229e-01,6.246121760857403782e-01,-2.053556800638532409e-10
3.837890625000000000e-01,3.657837573353055483e-01,6.505217685244726766e+00,6.791238636941158147e-01,6.102093781931136052e-01,-2.020957020334882964e-10
3.847656250000000000e-01,4.528368683398203420e-01,6.029600020076228972e+00,6.979310555337895350e-01,5.929499366302426466e-01,-1.979053657645075137e-10
3.857421875000000000e-01,5.372994119293330595e-01,5.560233689951801672e+00,7.138520125320360066e-01,5.729070246028780122e-01,-1.928021078700593846e-10
3.867187500000000000e-01,6.188026902530696649e-01,5.098108388837133020e+00,7.267884761300948959e-01,5.501668126884532439e-01,-1.868075596286102636e-10
3.876953125000000000e-01,6.969935897634748079e-01,4.644178821651587796e+00,7.366540191166318641e-01,5.248281027359250617e-01,-1.799474561440654861e-10
3.886718750000000000e-01,7.715360789983469747e-01,4.199362092231931243e+00,7.433745342001067957e-01,4.970019029477237282e-01,-1.722515266863190067e-10
3.896484375000000000e-01,8.421126211755850521e-01,3.764535240341690514e+00,7.468886759119648389e-01,4.668109459523417382e-01,-1.637533666759208611e-10
3.906250000000000000e-01,9.084254957884473347e-01,3.340532935331142372e+00,7.471482535399909253e-01,4.343891519409353030e-01,-1.544902918606687299e-10
3.916015625000000000e-01,9.701980238249654498e-01,2.928145333434360786e+00,7.441185729683120753e-01,3.998810391969591094e-01,-1.445031753135562490e-10
3.925781250000000000e-01,1.027175691692179038e+00,2.528116105048580309e+00,7.377787254892351765e-01,3.634410845937561807e-01,-1.338362679604903554e-10
3.935546875000000000e-01,1.079127169402498199e+00,2.141140637679292080e+00,7.281218218494465155e-01,3.252330368697212148e-01,-1.225370034221478317e-10
3.945312500000000000e-01,1.125845219072854508e+00,1.767864419555055688e+00,7.151551699999608713e-01,2.854291857130012988e-01,-1.106557880267931885e-10
3.955078125000000000e-01,1.167147490295932899e+00,1.408881608221806525e+00,6.989003952339264414e-01,2.442095898966408496e-01,-9.824577691968928810e-11
3.964843750000000000e-01,1.202877199463455060e+00,1.064733787719281510e+00,6.793935016187268028e-01,2.017612679003032705e-01,-8.536263725938841462e-11
3.974609375000000000e-01,1.232903690652758621e+00,7.359089172264108303e-01,6.566848738574176947e-01,1.582773546337781778e-01,-7.206429955154770980e-11
3.984375000000000000e-01,1.257122876226723474e+00,4.228404733392387427e-01,6.308392189492748603e-01,1.139562280415065826e-01,-5.841069822659075888e-11
3.994140625000000000e-01,1.275457555841282398e+00,1.259067874181627467e-01,6.019354472581845972e-01,6.900060951376947582e-02,-4.446350261833512390e-11
4.003906250000000000e-01,1.287857613102090681e+00,-1.545694212865310335e-01,5.700664928412179089e-01,2.361664215955271151e-02,-3.028583954632772871e-11
4.013671875000000000e-01,1.294300089659428110e+00,-4.183213167481574235e-01,5.353390731355806009e-01,-2.198704889301865764e-02,-1.594200874495018507e-11
4.023437500000000000e-01,1.294789137076437946e+00,-6.651380222551788179e-01,4.978733883504557478e-01,-6.760030991036200532e-02,-1.497192417059256548e-12
4.033203125000000000e-01,1.289355847347029460e+00,-8.948645029341203427e-01,4.578027611595640867e-01,-1.130124213499746205e-01,1.298283978100960964e-11
4.042968750000000000e-01,1.278057963474965142e+00,-1.107401256861634931e+00,4.152732175393831771e-01,-1.580130656548079660e-01,2.743202899312464683e-11
4.052734375000000000e-01,1.260979472051145578e+00,-1.302703817615365134e+00,3.704430098464238097e-01,-2.023932956270577954e-01,4.178432730855434363e-11
4.062500000000000000e-01,1.238230080281014223e+00,-1.480782071789425780e+00,3.234820834734126183e-01,-2.459464989489926479e-01,5.597399844036303679e-11
4.072265625000000000e-01,1.209944580414888282e+00,-1.641699395659539595e+00,2.745714886674783251e-01,-2.884693544252410202e-01,6.993591757373069716e-11
4.082031250000000000e-01,1.176282105019665236e+00,-1.785571615820782831e+00,2.239027393332458926e-01,-3.297627755475481814e-01,8.360586902202232278e-11
4.091796875000000000e-01,1.137425276998123014e+00,-1.912565799237324837e+00,1.716771208781175673e-01,-3.696328370298545551e-01,9.692084033575817475e-11
4.101562500000000000e-01,1.093579258710079882e+00,-2.022898878734163297e+00,1.181049493857878746e-01,-4.078916800283187150e-01,1.098193115231106591e-10
4.111328125000000000e-01,1.044970704976474041e+00,-2.116836120525355192e+00,6.340478462580131924e-02,-4.443583918474899863e-01,1.222415380600687238e-10
4.121093750000000000e-01,9.918466251504988174e-01,-2.194689440907926503e+00,7.802599621026411192e-03,-4.788598560395503911e-01,1.341298263940018385e-10
4.130859375000000000e-01,9.344731598182540733e-01,-2.256815579755248713e+00,-4.846909029996478158e-02,-5.112315689282759257e-01,1.454288006758038859e-10
4.140625000000000000e-01,8.731342780431847750e-01,-2.303614138914741982e+00,-1.051721358430842274e-01,-5.413184187327210184e-01,1.560856594930779516e-10
4.150390625000000000e-01,8.081304013922017138e-01,-2.335525494052333340e+00,-1.620636961735809067e-01,-5.689754236263241394e-01,1.660504214196905454e-10
4.160156250000000000e-01,7.397769612759154123e-01,-2.353028588887257744e+00,-2.188972119444501929e-01,-5.940684252453445335e-01,1.752761582453370973e-10
4.169921875000000000e-01,6.684028963995113370e-01,-2.356638621125175082e+00,-2.754234052852457260e-01,-6.164747343548682146e-01,1.837192148023324545e-10
4.179687500000000000e-01,5.943490973532924437e-01,-2.346904629723490565e+00,-3.313913029598212767e-01,-6.360837255906638399e-01,1.913394143653854703e-10
4.189453125000000000e-01,5.179668055722592701e-01,-2.324406993409410926e+00,-3.865492787663348251e-01,-6.527973784193540352e-01,1.981002486634214766e-10
4.199218750000000000e-01,4.396159740612884392e-01,-2.289754850617615300e+00,-4.406461111319988633e-01,-6.665307616978161098e-01,2.039690516102844428e-10
4.208984375000000000e-01,3.596635974159627103e-01,-2.243583451220003688e+00,-4.934320517494766856e-01,-6.772124594631275807e-01,2.089171559331168903e-10
4.218750000000000000e-01,2.784820187687114257e-01,-2.186551450583948064e+00,-5.446599010111948802e-01,-6.847849358465412095e-01,2.129200319529854246e-10
4.228515625000000000e-01,1.964472213548429935e-01,-2.119338156617764035e+00,-5.940860859233677571e-01,-6.892048372773755816e-01,2.159574078516863349e-10
4.238281250000000000e-01,1.139371124238771626e-01,-2.042640740542379429e+00,-6.414717361236467186e-01,-6.904432304241986396e-01,2.180133708411158130e-10
4.248046875000000000e-01,3.132980721764953846e-02,-1.957171422166279928e+00,-6.865837535850607409e-01,-6.884857746097825526e-01,2.190764487369350519e-10
4.257812500000000000e-01,-5.099807930152813751e-02,-1.863654640437153898e+00,-7.291958715645145972e-01,-6.833328277324658417e-01,2.191396715259487332e-10
4.267578125000000000e-01,-1.326731253612247474e-01,-1.762824219998289088e+00,-7.690896983479357241e-01,-6.749994850271714419e-01,2.182006126063948087e-10
4.277343750000000000e-01,-2.133267724221659389e-01,-1.655420544391362325e+00,-8.060557413542729366e-01,-6.635155503044928293e-01,2.162614094717361311e-10
4.287109375000000000e-01,-2.925969649870357459e-01,-1.542187746420089045e+00,-8.398944071897578301e-01,-6.489254396134227498e-01,2.133287637011404579e-10
4.296875000000000000e-01,-3.701297529779893902e-01,-1.423870926022676953e+00,-8.704169732896857026e-01,-6.312880175818266215e-01,2.094139202132906066e-10
4.306640625000000000e-01,-4.455808496878100322e-01,-1.301213405795285549e+00,-8.974465268492802794e-01,-6.106763669966884800e-01,2.045326258339472862e-10
4.316406250000000000e-01,-5.186171385414822810e-01,-1.174954034065501585e+00,-9.208188668267787147e-01,-5.871774924927989359e-01,1.987050673214819682e-10
4.326171875000000000e-01,-5.889181221656860643e-01,-1.045824545135092931e+00,-9.403833649011885676e-01,-5.608919595215041687e-01,1.919557890879105786e-10
4.335937500000000000e-01,-6.561773075524806043e-01,-9.145469859962190862e-01,-9.560037813836808063e-01,-5.319334700701244811e-01,1.843135909454014717e-10
4.345703125000000000e-01,-7.201035214181369382e-01,-7.818312184770579432e-01,-9.675590322151392808e-01,-5.004283768955900547e-01,1.758114062993572927e-10
4.355468750000000000e-01,-7.804221501977770536e-01,-6.483725053918433234e-01,-9.749439033326176007e-01,-4.665151383211310065e-01,1.664861612986067070e-10
4.365234375000000000e-01,-8.368762994792662280e-01,-5.148491888598127897e-01,-9.780697088538585771e-01,-4.303437159225825259e-01,1.563786155405692405e-10
4.375000000000000000e-01,-8.892278680641030331e-01,-3.819204685181083470e-01,-9.768648897111968932e-01,-3.920749176976102146e-01,1.455331850139837570e-10
4.384765625000000000e-01,-9.372585322469358937e-01,-2.502242868880091287e-01,-9.712755495634921576e-01,-3.518796895679861536e-01,1.339977480437396256e-10
4.394531250000000000e-01,-9.807706363269795835e-01,-1.203753286636121966e-01,-9.612659250267721056e-01,-3.099383583084642790e-01,1.218234350809053189e-10
4.404296875000000000e-01,-1.019587985802250296e+00,7.036859820214763639e-03,-9.468187874897531220e-01,-2.664398292269760105e-01,1.090644032560203593e-10
4.414062500000000000e-01,-1.053556540148748555e+00,1.314496252166149903e-01,-9.279357740195818272e-01,-2.215807421366477736e-01,9.577759668467692168e-11
4.423828125000000000e-01,-1.082545002549818225e+00,2.523288307184803902e-01,-9.046376451140463182e-01,-1.755645893609455999e-01,8.202249358106379031e-11
4.433593750000000000e-01,-1.106445304413677500e+00,3.691703439253639085e-01,-8.769644673194507689e-01,-1.286007996972976519e-01,6.786084129718258709e-11
4.443359375000000000e-01,-1.125172982997326487e+00,4.815013849968748927e-01,-8.449757190063041934e-01,-8.090379243155369771e-02,5.335638046251183049e-11
4.453125000000000000e-01,-1.138667450940595405e+00,5.888817316534693536e-01,-8.087503178779029689e-01,-3.269200564414217330e-02,3.857455945083952618e-11
4.462890625000000000e-01,-1.146892157002683543e+00,6.909047781838787428e-01,-7.683865690781181979e-01,1.581309682121373114e-02,2.358224044748291540e-11
4.472656250000000000e-01,-1.149834637783587521e+00,7.871984462219788758e-01,-7.240020330638178292e-01,6.438803524529829181e-02,8.447398430888272702e-12
4.482421875000000000e-01,-1.147506460700836506e+00,8.774259456634647680e-01,-6.757333127124615091e-01,1.128083362062805017e-01,-6.761185582331242458e-12
4.492187500000000000e-01,-1.139943058977445300e+00,9.612863847006287710e-01,-6.237357594462691335e-01,1.608495623969268540e-01,-2.197423565098022214e-11
4.501953125000000000e-01,-1.127203459876367386e+00,1.038515228560312975e+00,-5.681830984690542374e-01,2.082883453961996700e-01,-3.712229498066806227e-11
4.511718750000000000e-01,-1.109369907888931639e+00,1.108884607132726963e+00,-5.092669735298748224e-01,2.549034166782843114e-01,-5.213604153571920306e-11
4.521484375000000000e-01,-1.086547385046724656e+00,1.172203472275248126e+00,-4.471964119470278054e-01,3.004766321353223302e-01,-6.694660376413197167e-11
4.531250000000000000e-01,-1.058863030977391206e+00,1.228317606162874887e+00,-3.821972109464477629e-01,3.447939854060150244e-01,-8.148587500439822077e-11
4.541015625000000000e-01,-1.026465465761391860e+00,1.277109482633767668e+00,-3.145112466878817736e-01,3.876466053386022348e-01,-9.568682514572143953e-11
4.550781250000000000e-01,-9.895240190685105075e-01,1.318497984041735016e+00,-2.443957076700215003e-01,4.288317329752349139e-01,-1.094838081223694234e-10
4.560546875000000000e-01,-9.482278694567052302e-01,1.352437976675736175e+00,-1.721222545204051380e-01,4.681536735237601943e-01,-1.228128638384992015e-10
4.570312500000000000e-01,-9.027850981010899778e-01,1.378919748336811857e+00,-9.797610848594204280e-02,5.054247188834614102e-01,-1.356120131418063152e-10
4.580078125000000000e-01,-8.534216615850906962e-01,1.397968312174487693e+00,-2.225507124448961038e-02,5.404660364117387372e-01,-1.478215444926488681e-10
4.589843750000000000e-01,-8.003802887278625988e-01,1.409642581373979020e+00,5.473152104409782781e-02,5.731085197595373604e-01,-1.593842910097301500e-10
4.599609375000000000e-01,-7.439193067405570625e-01,1.414034419752609573e+00,1.326639062396762492e-01,6.031935977633652302e-01,-1.702458966139687249e-10
4.609375000000000000e-01,-6.843114022973607602e-01,1.411267573765268901e+00,2.112130637878997796e-01,6.305739975606103886e-01,-1.803550700385315678e-10
4.619140625000000000e-01,-6.218423233745701273e-01,1.401496491834296476e+00,2.900419375920362253e-01,6.551144582916665904e-01,-1.896638255250483948e-10
4.628906250000000000e-01,-5.568095279509857054e-01,1.384905037306322528e+00,3.688067101736806075e-01,6.766923919665257525e-01,-1.981277090835365378e-10
4.638671875000000000e-01,-4.895207858745582730e-01,1.361705101696905729e+00,4.471581238594095620e-01,6.951984883034386664e-01,-2.057060092562300738e-10
4.648437500000000000e-01,-4.202927403830913899e-01,1.332135125211318050e+00,5.247428444981202533e-01,7.105372605930935226e-01,-2.123619513931688964e-10
4.658203125000000000e-01,-3.494494359197559130e-01,1.296458531826039984e+00,6.012048629967624569e-01,7.226275299011066799e-01,-2.180628745196497105e-10
4.667968750000000000e-01,-2.773208190068500723e-01,1.254962086478873529e+00,6.761869297595399786e-01,7.314028451944665221e-01,-2.227803899521956144e-10
4.677734375000000000e-01,-2.042412190332039690e-01,1.207954182146268041e+00,7.493320169313849588e-01,7.368118372621239587e-01,-2.264905209003714152e-10
4.687500000000000000e-01,-1.305478158717255921e-01,1.155763064782479699e+00,8.202848031779801374e-01,7.388185045950561580e-01,-2.291738223758594107e-10
4.697265625000000000e-01,-5.657910127322034188e-02,1.098735004257195280e+00,8.886931755856399828e-01,7.374024296954240221e-01,-2.308154808177740817e-10
4.707031250000000000e-01,1.732665901857291177e-02,1.037232419555382590e+00,9.542097431335851976e-01,7.325589245970784980e-01,-2.314053929335070883e-10
4.716796875000000000e-01,9.083295551820637359e-02,9.716319665950118312e-01,1.016493356080521826e+00,7.242991046982769632e-01,-2.309382233471934955e-10
4.726562500000000000e-01,1.636065507665683816e-01,9.023225970752666303e-01,1.075210625517005969e+00,7.126498903317491918e-01,-2.294134407428325220e-10
4.736328125000000000e-01,2.353189738598787661e-01,8.297035967896377873e-01,1.130037437265225986e+00,6.976539358247295652e-01,-2.268353322855474348e-10
4.746093750000000000e-01,3.056479871068514265e-01,7.541826118252576983e-01,1.180660454259707892e+00,6.793694861317174372e-01,-2.232129962022657656e-10
4.755859375000000000e-01,3.742790183339569365e-01,6.761736710223715807e-01,1.226778601515666534e+00,6.578701614529768316e-01,-2.185603125015564328e-10
4.765625000000000000e-01,4.409065525391718254e-01,5.960952129862139293e-01,1.268104527786974245e+00,6.332446705819340105e-01,-2.128958919112270185e-10
4.775390625000000000e-01,5.052354768031813714e-01,5.143681258288118618e-01,1.304366038033432984e+00,6.055964540518811168e-01,-2.062430032109600706e-10
4.785156250000000000e-01,5.669823726012457321e-01,4.314138076706109381e-01,1.335307490856590507e+00,5.750432584761655530e-01,-1.986294792354720378e-10
4.794921875000000000e-01,6.258767499191595363e-01,3.476522557527530477e-01,1.360691155125899332e+00,5.417166437946868696e-01,-1.900876019207627518e-10
4.804687500000000000e-01,6.816622178602879112e-01,2.635001918008181843e-01,1.380298520101403970e+00,5.057614254509247287e-01,-1.806539668617939784e-10
4.814453125000000000e-01,7.340975867373673580e-01,1.793692310415292979e-01,1.393931553466236206e+00,4.673350538275599653e-01,-1.703693279437109299e-10
4.824218750000000000e-01,7.829578969702897240e-01,9.566410200610958592e-02,1.401413901811057183e+00,4.266069335627185044e-01,-1.592784227002424824e-10
4.833984375000000000e-01,8.280353704584091368e-01,1.278092395927689189e-02,1.402592028263256685e+00,3.837576856518020163e-01,-1.474297791417464551e-10
4.843750000000000000e-01,8.691402804612097244e-01,-6.889445152719335386e-02,1.397336282126187879e+00,3.389783555108664137e-01,-1.348755048809587193e-10
4.853515625000000000e-01,9.061017364028716159e-01,-1.489880286816566146e-01,1.385541895586475114e+00,2.924695704348374559e-01,-1.216710594667130623e-10
4.863281250000000000e-01,9.387683804121268460e-01,-2.271391795120447088e-01,1.367129902761369253e+00,2.444406501262692544e-01,-1.078750109140516972e-10
4.873046875000000000e-01,9.670089928180556349e-01,-3.030020742361969610e-01,1.342047976591240088e+00,1.951086741972901106e-01,-9.354877749319071193e-11
4.882812500000000000e-01,9.907130042418221816e-01,-3.762470251472425087e-01,1.310271179335046776e+00,1.446975107570784569e-01,-7.875635590907528398e-11
4.892578125000000000e-01,1.009790912353213610e+00,-4.465617393209211916e-01,1.271802622697426166e+00,9.343681038893345003e-02,-6.356403706775859895e-11
4.902343750000000000e-01,1.024174601796295825e+00,-5.136524760092364694e-01,1.226674033904497252e+00,4.156096999401292374e-02,-4.804011068495188401e-11
4.912109375000000000e-01,1.033817566229316975e+00,-5.772451050155475993e-01,1.174946224350286395e+00,-1.069192886793778573e-02,-3.225456004582210366e-11
4.921875000000000000e-01,1.038695031867387764e+00,-6.370860628077683607e-01,1.116709457756667856e+00,-6.308120237812206432e-02,-1.627874827296441483e-11
4.931640625000000000e-01,1.038803982361391709e+00,-6.929432035970115589e-01,1.052083715124496166e+00,-1.153646627239583999e-01,-1.850975013986893707e-13
4.941406250000000000e-01,1.034163085290110251e+00,-7.446065430866667390e-01,9.812188541023054711e-01,-1.672997272660168011e-01,1.595323760487838027e-11
4.951171875000000000e-01,1.024812520983532815e+00,-7.918888930791750935e-01,9.042946607599454678e-01,-2.186445335748728458e-01,3.206270053093740973e-11
4.960937500000000000e-01,1.010813714830962162e+00,-8.346263856132364323e-01,8.215207921260543333e-01,-2.691590552613647991e-01,4.806966629694213277e-11
4.970703125000000000e-01,9.922489746568583513e-01,-8.726788857899882013e-01,7.331366082301647991e-01,-3.186062135017228014e-01,6.390077604939652733e-11
4.980468750000000000e-01,9.692210351675287772e-01,-9.059302929313438613e-01,6.394108927800521425e-01,-3.667529791599414835e-01,7.948327134546886901e-11
4.990234375000000000e-01,9.418525118817133723e-01,-9.342887301952030876e-01,5.406414620018994421e-01,-4.133714604343053933e-01,9.474532661564473128e-11
5.000000000000000000e-01,9.102852673554311380e-01,-9.576866232478893348e-01,4.371546615737866293e-01,-4.582399710020525485e-01,1.096163782942019148e-10
5.009765625000000000e-01,8.746796928949351901e-01,-9.760806690630203786e-01,3.293047519893642638e-01,-5.011440737066586992e-01,1.240274491180401513e-10
5.019531250000000000e-01,8.352139093191597308e-01,-9.894516963753169358e-01,2.174731830985232039e-01,-5.418775949253472612e-01,1.379114661122727059e-10
5.029296875000000000e-01,7.920828906834344041e-01,-9.978044197662070403e-01,1.020677589824205145e-01,-5.802436048699037840e-01,1.512035708055359953e-10
5.039062500000000000e-01,7.454975152075636879e-01,-1.001167089793280285e+00,-1.647830526929422446e-02,-6.160553592113094945e-01,1.638414202492088314e-10
5.048828125000000000e-01,6.956835479627475616e-01,-9.995910419968461191e-01,-1.377074329025833044e-01,-6.491371975779584025e-01,1.757654774524607356e-10
5.058593750000000000e-01,6.428805601613124532e-01,-9.931501480207560739e-01,-2.611388385824660596e-01,-6.793253946564735690e-01,1.869192898891318481e-10
5.068359375000000000e-01,5.873407901602722969e-01,-9.819401724716920743e-01,-3.862697824336450703e-01,-7.064689598243845126e-01,1.972497547827138038e-10
5.078125000000000000e-01,5.293279515325570728e-01,-9.660780395082421146e-01,-5.125769218615847667e-01,-7.304303814626049718e-01,2.067073699319486490e-10
5.087890625000000000e-01,4.691159937779549316e-01,-9.457010134975607496e-01,-6.395177575913720824e-01,-7.510863123331352753e-01,2.152464689015306916e-10
5.097656250000000000e-01,4.069878214380421855e-01,-9.209657984019392618e-01,-7.665321699847708059e-01,-7.683281926619890401e-01,2.228254394698104945e-10
5.107421875000000000e-01,3.432339775452442066e-01,-8.920475608588753769e-01,-8.930440413291234059e-01,-7.820628078380277293e-01,2.294069242980546499e-10
5.117187500000000000e-01,2.781512974746710998e-01,-8.591388821952457011e-01,-1.018462959439005777e+00,-7.922127779244598766e-01,2.349580028632514313e-10
5.126953125000000000e-01,2.120415393782049129e-01,-8.224486448676660011e-01,-1.142185997569882705e+00,-7.987169764792048099e-01,2.394503537784952702e-10
5.136718750000000000e-01,1.452099974631818058e-01,-7.822008590470321820e-01,-1.263599565318798357e+00,-8.015308764926776242e-01,2.428603967111468936e-10
5.146484375000000000e-01,7.796410443221599151e-02,-7.386334352634988942e-01,-1.382081324877620698e+00,-8.006268215746458194e-01,2.451694131989533085e-10
5.156250000000000000e-01,1.061202942667689893e-02,-6.919969091997946187e-01,-1.497002166712957827e+00,-7.959942208549614096e-01,2.463636457576876379e-10
5.166015625000000000e-01,-5.653872218648450104e-02,-6.425531248636670023e-01,-1.607728238474206650e+00,-7.876396664042918383e-01,2.464343747702301584e-10
5.175781250000000000e-01,-1.231827008759516368e-01,-5.905738824854305236e-01,-1.713623020678536113e+00,-7.755869723287737161e-01,2.453779727459792151e-10
5.185546875000000000e-01,-1.890178906060640263e-01,-5.363395575727419873e-01,-1.814049442489439778e+00,-7.598771350458505269e-01,2.431959356404923430e-10
5.195312500000000000e-01,-2.537470659335503975e-01,-4.801376976124102081e-01,-1.908372030696136479e+00,-7.405682146053862436e-01,2.398948910280335622e-10
5.205078125000000000e-01,-3.170791224934975672e-01,-4.222616029379943625e-01,-1.995959084813659690e+00,-7.177351372788447481e-01,2.354865830236720263e-10
5.214843750000000000e-01,-3.787303749681253384e-01,-3.630088982822591848e-01,-2.076184871060773318e+00,-6.914694199986100021e-01,2.299878339562410621e-10
5.224609375000000000e-01,-4.384258167995209177e-01,-3.026801015055384791e-01,-2.148431827834150099e+00,-6.618788175876152424e-01,2.234204828985347336e-10
5.234375000000000000e-01,-4.959003360995783427e-01,-2.415771959352223663e-01,-2.212092775183650772e+00,-6.290868940743252757e-01,2.158113012658768617e-10
5.244140625000000000e-01,-5.508998824273685369e-01,-1.800022126680232704e-01,-2.266573120706440125e+00,-5.932325197392100957e-01,2.071918857984145343e-10
5.253906250000000000e-01,-6.031825793438040373e-01,-1.182558290765247655e-01,-2.311293054216354115e+00,-5.544692958830984564e-01,1.975985293454707085e-10
5.263671875000000000e-01,-6.525197779154715549e-01,-5.663598962497763678e-02,-2.345689723510279379e+00,-5.129649096450802359e-01,1.870720699717788199e-10
5.273437500000000000e-01,-6.986970466219877274e-01,4.563445062506574744e-03,-2.369219383546720348e+00,-4.689004215252622898e-01,1.756577190047710993e-10
5.283203125000000000e-01,-7.415150934235906766e-01,6.505401512439322464e-02,-2.381359511371007542e+00,-4.224694885848321313e-01,1.634048687390054000e-10
5.292968750000000000e-01,-7.807906160653833583e-01,1.245539388274733011e-01,-2.381610879169533845e+00,-3.738775266008175224e-01,1.503668806077215589e-10
5.302734375000000000e-01,-8.163570770317166714e-01,1.827893450606275783e-01,-2.369499577910321175e+00,-3.233408147442043967e-01,1.366008547220855973e-10
5.312500000000000000e-01,-8.480653999153964229e-01,2.394954558942247458e-01,-2.344578984129478183e+00,-2.710855466263887292e-01,1.221673817654351569e-10
5.322265625000000000e-01,-8.757845843316424128e-01,2.944177144157091308e-01,-2.306431662552689499e+00,-2.173468318189838711e-01,1.071302783123870604e-10
5.332031250000000000e-01,-8.994022368830550951e-01,3.473128533433009202e-01,-2.254671197397501547e+00,-1.623676521945235096e-01,9.155630672064672110e-11
5.341796875000000000e-01,-9.188250160685710322e-01,3.979499002279259789e-01,-2.188943945385260381e+00,-1.063977776594487168e-01,7.551488081642089820e-11
5.351562500000000000e-01,-9.339789894239272083e-01,4.461111153776005089e-01,-2.108930703700613751e+00,-4.969264605472505092e-02,5.907775866202117160e-11
5.361328125000000000e-01,-9.448099015822871705e-01,4.915928589762700307e-01,-2.014348286371567820e+00,7.487787817150550439e-03,4.231872375646047182e-11
5.371093750000000000e-01,-9.512833523492535415e-01,5.342063842194203493e-01,-1.904951002802164339e+00,6.488022891860119323e-02,2.531325607602313283e-11
5.380859375000000000e-01,-9.533848842948565716e-01,5.737785536500148442e-01,-1.780532032474107407e+00,1.222192391974352838e-01,8.138194411882685573e-12
5.390625000000000000e-01,-9.511199797742539985e-01,6.101524762483059305e-01,-1.640924690140184161e+00,1.792384499262637820e-01,-9.128608494492760484e-12
5.400390625000000000e-01,-9.445139676972235110e-01,6.431880632068373016e-01,-1.486003576161633255e+00,2.356717836935726673e-01,-2.640863648042345940e-11
5.410156250000000000e-01,-9.336118407718503320e-01,6.727625007052038253e-01,-1.315685606992138545e+00,2.912546805117715021e-01,-4.362306458760057428e-11
5.419921875000000000e-01,-9.184779843489176976e-01,6.987706383864124016e-01,-1.129930921181827586e+00,3.457253224642926059e-01,-6.069311619300521373e-11
5.429687500000000000e-01,-8.991958183877084565e-01,7.211252926262365914e-01,-9.287436566638903601e-01,3.988258512965301428e-01,-7.754042103778924411e-11
5.439453125000000000e-01,-8.758673544506313524e-01,7.397574640769023491e-01,-7.121725954939646108e-01,4.503035733621921777e-01,-9.408737253784806274e-11
5.449218750000000000e-01,-8.486126700103138187e-01,7.546164693553673031e-01,-4.803116726358580557e-01,4.999121463700316736e-01,-1.102574827580707156e-10
5.458984375000000000e-01,-8.175693027181211159e-01,7.656699871323675577e-01,-2.333003458256073248e-01,5.474127424334080949e-01,-1.259757334378450769e-10
5.468750000000000000e-01,-7.828915676348985331e-01,7.729040192596330350e-01,2.867617600221983309e-02,5.925751820087137300e-01,-1.411689214682337861e-10
5.478515625000000000e-01,-7.447498007620749760e-01,7.763227679479787202e-01,3.053868477781709334e-01,6.351790334163390783e-01,-1.557659972413479914e-10
5.488281250000000000e-01,-7.033295325326097691e-01,7.759484303762238522e-01,5.965548484297712450e-01,6.750146727707273531e-01,-1.696983943196737282e-10
5.498046875000000000e-01,-6.588305952249429165e-01,7.718209124688043543e-01,9.018577871767521348e-01,7.118842993021673449e-01,-1.829003489074636127e-10
5.507812500000000000e-01,-6.114661685481161957e-01,7.639974639271414070e-01,1.220928056595250943e+00,7.456029012331041317e-01,-1.953092076475631342e-10
5.517578125000000000e-01,-5.614617679112827719e-01,7.525522369345233331e-01,1.553353332561197231e+00,7.759991675741666484e-01,-2.068657223150742370e-10
5.527343750000000000e-01,-5.090541801345124240e-01,7.375757712754011930e-01,1.898677220684292344e+00,8.029163414294611112e-01,-2.175143300338964258e-10
5.537109375000000000e-01,-4.544903515796004378e-01,7.191744089161085096e-01,2.256400048343744302e+00,8.262130106461689216e-01,-2.272034177031165257e-10
5.546875000000000000e-01,-3.980262338781210829e-01,6.974696413838850084e-01,2.625979800935579700e+00,8.457638319085903911e-01,-2.358855693873416105e-10
5.556640625000000000e-01,-3.399255926086062196e-01,6.725973935535579651e-01,3.006833200443201903e+00,8.614601846610031588e-01,-2.435177954978783076e-10
5.566406250000000000e-01,-2.804587844248649930e-01,6.447072477054197615e-01,3.398336923946641441e+00,8.732107515453233493e-01,-2.500617426701282736e-10
5.576171875000000000e-01,-2.199015082621913475e-01,6.139616119523532145e-01,3.799828959196317690e+00,8.809420223577505427e-01,-2.554838833260520877e-10
5.585937500000000000e-01,-1.585335363474448533e-01,5.805348373487100311e-01,4.210610093893580874e+00,8.845987188615570540e-01,-2.597556839989741470e-10
5.595703125000000000e-01,-9.663743081197122275e-02,5.446122881866598542e-01,4.629945534846282129e+00,8.841441381398688071e-01,-2.628537515907789877e-10
5.605468750000000000e-01,-3.449725175316156744e-02,5.063893701572751427e-01,5.057066652703427145e+00,8.795604125309174348e-01,-2.647599568283652119e-10
5.615234375000000000e-01,2.760273738933480617e-02,4.660705212026639566e-01,5.491172847521839984e+00,8.708486845575199586e-01,-2.654615342866739690e-10
5.625000000000000000e-01,8.937936128277958192e-02,4.238681700117478135e-01,5.931433529979492469e+00,8.580291956405576848e-01,-2.649511584491806405e-10
5.634765625000000000e-01,1.505518151484888378e-01,3.800016672153982977e-01,6.376990212628417254e+00,8.411412877715835901e-01,-2.632269953830557440e-10
5.644531250000000000e-01,2.108429324381719816e-01,3.346961944160644076e-01,6.826958705174804187e+00,8.202433177104765383e-01,-2.602927297147357015e-10
5.654296875000000000e-01,2.699804320549995529e-01,2.881816562428806128e-01,7.280431407387387033e+00,7.954124836687764821e-01,-2.561575667019679838e-10
5.664062500000000000e-01,3.276981395448228529e-01,2.406915606554578813e-01,7.736479692868721614e+00,7.667445648359993982e-01,-2.508362093099477410e-10
5.673828125000000000e-01,3.837371768172279096e-01,1.924618927277811364e-01,8.194156376579091017e+00,7.343535745030694839e-01,-2.443488103115295694e-10
5.683593750000000000e-01,4.378471151149128660e-01,1.437299871286761843e-01,8.652498258680521914e+00,6.983713279327035117e-01,-2.367208995441455340e-10
5.693359375000000000e-01,4.897870861315293256e-01,9.473340447660485997e-02,9.110528736970090691e+00,6.589469265183973690e-01,-2.279832865684135409e-10
5.703125000000000000e-01,5.393268463825156012e-01,4.570881668539514275e-02,9.567260479898848757e+00,6.162461601610681461e-01,-2.181719390851164933e-10
5.712890625000000000e-01,5.862477901591349738e-01,-3.109093666706963348e-03,1.002169815192588587e+01,5.704508301723216768e-01,-2.073278375776481471e-10
5.722656250000000000e-01,6.303439066418878856e-01,-5.148871501791799088e-02,1.047284118273754316e+01,5.217579953852805597e-01,-1.954968067556980953e-10
5.732421875000000000e-01,6.714226770148221668e-01,-9.920256475440361599e-02,1.091968657167061885e+01,4.703791445150338757e-01,-1.827293244824093513e-10
5.742187500000000000e-01,7.093059077053547323e-01,-1.460283187407841188e-01,1.136123171851586555e+01,4.165392981603518452e-01,-1.690803089709711982e-10
5.751953125000000000e-01,7.438304961739968801e-01,-1.917498079655995946e-01,1.179647727174540073e+01,3.604760441740836319e-01,-1.546088851371840974e-10
5.761718750000000000e-01,7.748491259933791842e-01,-2.361579780043623622e-01,1.222442998510530288e+01,3.024385104503392596e-01,-1.393781310913925506e-10
5.771484375000000000e-01,8.022308882847953848e-01,-2.790518072068869926e-01,1.264410557344273123e+01,2.426862794807134460e-01,-1.234548058460202704e-10
5.781250000000000000e-01,8.258618269213415797e-01,-3.202391797372256543e-01,1.305453155859637349e+01,1.814882493175271339e-01,-1.069090594031990973e-10
5.791015625000000000e-01,8.456454052585181680e-01,-3.595377098311416941e-01,1.345475009616978213e+01,1.191214458487012684e-01,-8.981412647031286133e-11
5.800781250000000000e-01,8.615028925138701332e-01,-3.967755138878716337e-01,1.384382077402925049e+01,5.586979153450593455e-02,-7.224600512932562737e-11
5.810546875000000000e-01,8.733736682853094901e-01,-4.317919272776678530e-01,1.422082337342199487e+01,-7.977164019846945398e-03,-5.428312185802868257e-11
5.820312500000000000e-01,8.812154440717907544e-01,-4.644381630236277814e-01,1.458486058369541105e+01,-7.212554608119847721e-02,-3.600598436767030062e-11
5.830078125000000000e-01,8.850044010377743353e-01,-4.945779098038425303e-01,1.493506066171518754e+01,-1.362784836437599956e-01,-1.749682378132341159e-11
5.839843750000000000e-01,8.847352436433498779e-01,-5.220878670170376878e-01,1.527058002722740859e+01,-2.001374592200022284e-01,1.160772269340783670e-12
5.849609375000000000e-01,8.804211691426199193e-01,-5.468582149596376007e-01,1.559060578558841925e+01,-2.634036735386602324e-01,1.988223400484884276e-11
5.859375000000000000e-01,8.720937533328245728e-01,-5.687930184738231310e-01,1.589435816949411873e+01,-3.257794190218945007e-01,3.858238965300586989e-11
5.869140625000000000e-01,8.598027533136277656e-01,-5.878105627425077584e-01,1.618109289157900221e+01,-3.869694558416514885e-01,5.717584970309014805e-11
5.878906250000000000e-01,8.436158283884608311e-01,-6.038436202273956832e-01,1.645010340002101046e+01,-4.466823843104534841e-01,7.557739353954543404e-11
5.888671875000000000e-01,8.236181806062525812e-01,-6.168396480686035854e-01,1.670072302958314836e+01,-5.046320073449941379e-01,9.370235671882519964e-11
5.898437500000000000e-01,7.999121168002613080e-01,-6.267609155871411986e-01,1.693232704084450546e+01,-5.605386767521649549e-01,1.114670171439958798e-10
5.908203125000000000e-01,7.726165343301254484e-01,-6.335845618539838187e-01,1.714433454071992813e+01,-6.141306171266081027e-01,1.287889783904688957e-10
5.917968750000000000e-01,7.418663330713184401e-01,-6.373025836092427454e-01,1.733621027774038481e+01,-6.651452212162023425e-01,1.455875484428606266e-10
5.927734375000000000e-01,7.078117565222268315e-01,-6.379217541313878526e-01,1.750746630596116660e+01,-7.133303107077103578e-01,1.617841121174219114e-10
5.937500000000000000e-01,6.706176652109625547e-01,-6.354634739677454958e-01,1.765766351178297100e+01,-7.584453565076192394e-01,1.773024954666999515e-10
5.947265625000000000e-01,6.304627458809111129e-01,-6.299635547424357052e-01,1.778641299840970902e+01,-8.002626527440132032e-01,1.920693204930935403e-10
5.957031250000000000e-01,5.875386602143515269e-01,-6.214719375549592195e-01,1.789337732312436913e+01,-8.385684388922901578e-01,2.060143485355055331e-10
5.966796875000000000e-01,5.420491371160314209e-01,-6.100523477708430509e-01,1.797827158304040296e+01,-8.731639646308775315e-01,2.190708107383848822e-10
5.976562500000000000e-01,4.942090128223837198e-01,-5.957818882836608543e-01,1.804086434547715001e+01,-9.038664922618082631e-01,2.311757240647767305e-10
5.986328125000000000e-01,4.442432233259031582e-01,-5.787505735940235985e-01,1.808097841961503960e+01,-9.305102317838545023e-01,2.422701913744558174e-10
5.996093750000000000e-01,3.923857538073151630e-01,-5.590608073051267501e-01,1.809849146660410213e+01,-9.529472039826900609e-01,2.522996841545006872e-10
6.005859375000000000e-01,3.388785499493150999e-01,-5.368268058745789828e-01,1.809333644583009360e+01,-9.710480272008823466e-01,2.612143065625335456e-10
6.015625000000000000e-01,2.839703961646793950e-01,-5.121739716878598303e-01,1.806550189558058506e+01,-9.847026237708081942e-01,2.689690395219829913e-10
6.025390625000000000e-01,2.279157659071834319e-01,-4.852382187288178939e-01,1.801503204690040150e+01,-9.938208424330146062e-01,2.755239636938042938e-10
6.035156250000000000e-01,1.709736493458600404e-01,-4.561652543162781903e-01,1.794202676997610268e+01,-9.983329934203949430e-01,2.808444602397505965e-10
6.044921875000000000e-01,1.134063637711151679e-01,-4.251098205523244911e-01,1.784664135294477916e+01,-9.981902932639508119e-01,2.849013883881385983e-10
6.054687500000000000e-01,5.547835216466558139e-02,-3.922348992866002138e-01,1.772908611357818387e+01,-9.933652167653883591e-01,2.876712389136748608e-10
6.064453125000000000e-01,-2.545024595724336945e-03,-3.577108845410869598e-01,1.758962584484899239e+01,-9.838517539861483252e-01,2.891362627479171387e-10
6.074218750000000000e-01,-6.039869641188821275e-02,-3.217147264612394975e-01,1.742857909593915622e+01,-9.696655705179093587e-01,2.892845740458070124e-10
6.083984375000000000e-01,-1.178190880468419355e-01,-2.844290509612406592e-01,1.724631729079878539e+01,-9.508440697252281693e-01,2.881102271460194109e-10
6.093750000000000000e-01,-1.745453131734966690e-01,-2.460412593133895764e-01,1.704326368690682969e+01,-9.274463560857435507e-01,2.856132669781291526e-10
6.103515625000000000e-01,-2.303203530112725717e-01,-2.067426119939033136e-01,1.681989217741845977e+01,-8.995530991927008779e-01,2.817997525872412736e-10
6.113281250000000000e-01,-2.848922142553207970e-01,-1.667273011396566140e-01,1.657672594040804981e+01,-8.672662984307217826e-01,2.766817535663286815e-10
6.123046875000000000e-01,-3.380150611106458869e-01,-1.261915159923738816e-01,1.631433593942874083e+01,-8.307089487821368579e-01,2.702773193074824526e-10
6.132812500000000000e-01,-3.894503163740033469e-01,-8.533250570870211382e-02,1.603333928010722786e+01,-7.900246086697492176e-01,2.626104211050857899e-10
6.142578125000000000e-01,-4.389677266596360705e-01,-4.434764389654619748e-02,1.573439742797500607e+01,-7.453768711880731646e-01,2.537108672660551590e-10
6.152343750000000000e-01,-4.863463870397514155e-01,-3.433499200080849904e-03,1.541821429320232895e+01,-6.969487405182376305e-01,2.436141915041571178e-10
6.162109375000000000e-01,-5.313757205663265371e-01,3.721508380141955868e-02,1.508553418834697446e+01,-6.449419157592025664e-01,2.323615150165368542e-10
6.171875000000000000e-01,-5.738564083565937946e-01,7.740588919237532950e-02,1.473713966565561861e+01,-5.895759848381955104e-01,2.199993827603245489e-10
6.181640625000000000e-01,-6.136012661591131456e-01,1.169502157238451745e-01,1.437384924085866977e+01,-5.310875315838164967e-01,2.065795745651404173e-10
6.191406250000000000e-01,-6.504360635697277182e-01,1.556637402403339143e-01,1.399651501077930504e+01,-4.697291594550793148e-01,1.921588918327700770e-10
6.201171875000000000e-01,-6.842002823358931396e-01,1.933673546809215327e-01,1.360602017243230399e+01,-4.057684358154327597e-01,1.767989206879151111e-10
6.210937500000000000e-01,-7.147478104721353143e-01,2.298879729525132032e-01,1.320327645161669672e+01,-3.394867610226226518e-01,1.605657725530013976e-10
6.220703125000000000e-01,-7.419475692080991225e-01,2.650593041365256197e-01,1.278922144930783844e+01,-2.711781669692574503e-01,1.435298032252884207e-10
6.230468750000000000e-01,-7.656840701017295636e-01,2.987225886687263632e-01,1.236481591442693251e+01,-2.011480500551974249e-01,1.257653116352343692e-10
6.240234375000000000e-01,-7.858578999726235637e-01,3.307272943249056074e-01,1.193104095180973800e+01,-1.297118438986028244e-01,1.073502195610150879e-10
6.250000000000000000e-01,-8.023861316428456680e-01,3.609317690509202814e-01,1.148889517440893471e+01,-5.719363739662711860e-02,8.836573366458633352e-11
6.259765625000000000e-01,-8.152026588129780427e-01,3.892038478940842428e-01,1.103939180894677285e+01,1.607525597234600243e-02,6.889599129949514709e-11
6.269531250000000000e-01,-8.242584537483248486e-01,4.154214115222489845e-01,1.058355576438477819e+01,8.975777145652909239e-02,4.902769161925915209e-11
6.279296875000000000e-01,-8.295217468025500862e-01,4.394728940564922026e-01,1.012242067269512269e+01,1.635126025698454000e-01,2.884971358720800920e-11
6.289062500000000000e-01,-8.309781271618466025e-01,4.612577381918154251e-01,9.657025911503623661e+00,2.369957402797531476e-01,8.452722553894377847e-12
6.298828125000000000e-01,-8.286305645504289386e-01,4.806867958362868176e-01,9.188413618226363155e+00,3.098620350859657147e-01,-1.207123287382717108e-11
6.308593750000000000e-01,-8.224993519961907307e-01,4.976826727619194091e-01,8.717625705341001563e+00,3.817667750855099351e-01,-3.262913189743844239e-11
6.318359375000000000e-01,-8.126219701121225603e-01,5.121800160284044612e-01,8.245700886419383480e+00,4.523672730029797973e-01,-5.312739870771556840e-11
6.328125000000000000e-01,-7.990528737027526862e-01,5.241257432128381133e-01,7.773671722500655079e+00,5.213244550788503906e-01,-7.347232392982400337e-11
6.337890625000000000e-01,-7.818632018542689410e-01,5.334792127533188877e-01,7.302561698303207116e+00,5.883044446531611182e-01,-9.357048845366849006e-11
6.347656250000000000e-01,-7.611404130100631882e-01,5.402123349905388894e-01,6.833382337660657058e+00,6.529801332587980012e-01,-1.133291877522798867e-10
6.357421875000000000e-01,-7.369878468690861384e-01,5.443096237678836102e-01,6.367130367420819503e+00,7.150327320464315850e-01,-1.326568547810561852e-10
6.367187500000000000e-01,-7.095242152708943761e-01,5.457681887260178444e-01,5.904784938869461541e+00,7.741532964032992181e-01,-1.514634795492023136e-10
6.376953125000000000e-01,-6.788830245471021430e-01,5.445976687009905781e-01,5.447304915531222314e+00,8.300442167004938865e-01,-1.696610234617990011e-10
6.386718750000000000e-01,-6.452119321230869176e-01,5.408201069045225351e-01,4.995626235961179162e+00,8.824206682066377816e-01,-1.871638265465064191e-10
6.396484375000000000e-01,-6.086720404443624055e-01,5.344697688299685501e-01,4.550659359871103149e+00,9.310120133420789479e-01,-2.038890057030037103e-10
6.406250000000000000e-01,-5.694371315781712184e-01,5.255929040863525081e-01,4.113286805637269339e+00,9.755631496136856207e-01,-2.197568421457902453e-10
6.416015625000000000e-01,-5.276928461012972971e-01,5.142474536147688680e-01,3.684360786911160091e+00,1.015835796768082888e+00,-2.346911562517775591e-10
6.425781250000000000e-01,-4.836358101283150246e-01,5.005027039851199788e-01,3.264700955702953600e+00,1.051609716927999871e+00,-2.486196680730865308e-10
6.435546875000000000e-01,-4.374727145601961520e-01,4.844388907055784399e-01,2.855092258930961080e+00,1.082683861732801622e+00,-2.614743418324342125e-10
6.445312500000000000e-01,-3.894193508394074854e-01,4.661467527013736789e-01,2.456282915029632363e+00,1.108877440788813784e+00,-2.731917127831722986e-10
6.455078125000000000e-01,-3.396996076845705259e-01,4.457270403324470887e-01,2.068982516785968784e+00,1.130030906046382677e+00,-2.837131948882829619e-10
6.464843750000000000e-01,-2.885444334435452451e-01,4.232899795202929027e-01,1.693860266130434500e+00,1.146006847058132161e+00,-2.929853678519997100e-10
6.474609375000000000e-01,-2.361907688486695467e-01,3.989546947422057954e-01,1.331543346145780404e+00,1.156690792434839521e+00,-3.009602421240438345e-10
6.484375000000000000e-01,-1.828804550805186169e-01,3.728485938251383525e-01,9.826154350765798906e-01,1.161991913200412840e+00,-3.075955005892517412e-10
6.494140625000000000e-01,-1.288591221469269910e-01,3.451067176309518536e-01,6.476153666262476349e-01,1.161843624154034416e+00,-3.128547157543215348e-10
6.503906250000000000e-01,-7.437506266148918854e-02,3.158710578692958681e-01,3.270359403179674551e-01,1.156204079774262761e+00,-3.167075413480678629e-10
6.513671875000000000e-01,-1.967809616005159953e-02,2.852898464029774983e-01,2.132288517356328850e-02,1.145056561644445914e+00,-3.191298773615045146e-10
6.523437500000000000e-01,3.498157087527208747e-02,2.535168195232490040e-01,-2.691260205683715379e-01,1.128409754840008272e+00,-3.201040076688461502e-10
6.533203125000000000e-01,8.935448410743232484e-02,2.207104607681948660e-01,-5.439616715149567794e-01,1.106297911193627304e+00,-3.196187094895608242e-10
6.542968750000000000e-01,1.431930743898377212e-01,1.870332259362970095e-01,-8.028841973294591483e-01,1.078780897842251507e+00,-3.176693340744879148e-10
6.552734375000000000e-01,1.962527796436391858e-01,1.526507540087817250e-01,-1.045643364009246845e+00,1.045944129958200186e+00,-3.142578581252023678e-10
6.562500000000000000e-01,2.482931505068115829e-01,1.177310677385295795e-01,-1.272038813705148597e+00,1.007898387073124846e+00,-3.093929055846335959e-10
6.572265625000000000e-01,2.990789347799293618e-01,8.244376768987264625e-02,-1.481920143111430388e+00,9.647795129163395655e-01,-3.030897395680535887e-10
6.582031250000000000e-01,3.483811358005404757e-01,4.695922352258256882e-02,-1.675186821008916471e+00,9.167479992053908511e-01,-2.953702243361105830e-10
6.591796875000000000e-01,3.959780400070735951e-01,1.144776630484142972e-02,-1.851787946094138437e+00,8.639884543451535892e-01,-2.862627573452738833e-10
6.601562500000000000e-01,4.416562091031893122e-01,-2.392111438599827528e-02,-2.011721846771884259e+00,8.067089585091011816e-01,-2.758021715450902711e-10
6.611328125000000000e-01,4.852114324038964144e-01,-5.897956485913213170e-02,-2.155035525125945206e+00,7.451403070912763216e-01,-2.640296082255346697e-10
6.621093750000000000e-01,5.264496351348372238e-01,-9.356214954683349239e-02,-2.281823947810846409e+00,6.795351450270711302e-01,-2.509923608508444883e-10
6.630859375000000000e-01,5.651877386648050949e-01,-1.275066175026576820e-01,-2.392229187124131684e+00,6.101669949831727280e-01,-2.367436904479780127e-10
6.640625000000000000e-01,6.012544688779838387e-01,-1.606546496748373076e-01,-2.486439416022668158e+00,5.373291829095172556e-01,-2.213426132476009399e-10
6.650390625000000000e-01,6.344911091354874522e-01,-1.928525835766130292e-01,-2.564687761335445959e+00,4.613336649271012613e-01,-2.048536614027594706e-10
6.660156250000000000e-01,6.647521945343146665e-01,-2.239521120984585001e-01,-2.627251019897791640e+00,3.825097599920686542e-01,-1.873466177345046764e-10
6.669921875000000000e-01,6.919061444447668352e-01,-2.538109533448012489e-01,-2.674448242786326979e+00,3.012027932274488062e-01,-1.688962255741781858e-10
6.679687500000000000e-01,7.158358305932942534e-01,-2.822934885290321327e-01,-2.706639193268340904e+00,2.177726552460496623e-01,-1.495818748882558531e-10
6.689453125000000000e-01,7.364390782554360859e-01,-3.092713651247854245e-01,-2.724222684492622726e+00,1.325922832007216390e-01,-1.294872659830814119e-10
6.699218750000000000e-01,7.536290984315655583e-01,-3.346240626476308933e-01,-2.727634803339022529e+00,4.604606968811432444e-02,-1.087000521929623033e-10
6.708984375000000000e-01,7.673348491951631489e-01,-3.582394186287686244e-01,-2.717347027210480714e+00,-4.147179400142630978e-02,-8.731146305547947357e-11
6.718750000000000000e-01,7.775013247278277362e-01,-3.800141125400113284e-01,-2.693864240891988171e+00,-1.295590334548736844e-01,-6.541590957194276656e-11
6.728515625000000000e-01,7.840897708858408643e-01,-3.998541056362617807e-01,-2.657722660915462054e+00,-2.178070583819370076e-01,-4.311057323839680151e-11
6.738281250000000000e-01,7.870778264780670108e-01,-4.176750348971681737e-01,-2.609487675156080932e+00,-3.058027741042393388e-01,-2.049498061284282348e-11
6.748046875000000000e-01,7.864595897731510021e-01,-4.334025594720915531e-01,-2.549751605643808983e+00,-3.931304296034822676e-01,2.329434742815755047e-12
6.757812500000000000e-01,7.822456100934025436e-01,-4.469726582615228261e-01,-2.479131402802440043e+00,-4.793734942212464767e-01,2.525978104264875848e-11
6.767578125000000000e-01,7.744628046923166531e-01,-4.583318775019646352e-01,-2.398266279526974021e+00,-5.641165549135239710e-01,4.819216581817036655e-11
6.777343750000000000e-01,7.631543014504794664e-01,-4.674375274594211316e-01,-2.307815293677594415e+00,-6.469472258070915194e-01,7.102216021284227999e-11
6.787109375000000000e-01,7.483792082594427075e-01,-4.742578275775285457e-01,-2.208454887704824454e+00,-7.274580616837045266e-01,9.364526798147862772e-11
6.796875000000000000e-01,7.302123102931987741e-01,-4.787719996692303970e-01,-2.100876394224783894e+00,-8.052484669323339839e-01,1.159573971157264283e-10
6.806640625000000000e-01,7.087436966909768099e-01,-4.809703089843089252e-01,-1.985783516435756457e+00,-8.799265914600654659e-01,1.378553319952521864e-10
6.816406250000000000e-01,6.840783184915402160e-01,-4.808540532280184410e-01,-1.863889792307479976e+00,-9.511112050392233064e-01,1.592372039519453551e-10
6.826171875000000000e-01,6.563354799666838435e-01,-4.784354998478464460e-01,-1.735916051482201405e+00,-1.018433541591821756e+00,1.800029581314452940e-10
6.835937500000000000e-01,6.256482657987703089e-01,-4.737377721437483480e-01,-1.602587873802245211e+00,-1.081539104973402665e+00,2.000548145427682302e-10
6.845703125000000000e-01,5.921629068326882406e-01,-4.667946849927003261e-01,-1.464633058322273307e+00,-1.140089427915863984e+00,2.192977212025416136e-10
6.855468750000000000e-01,5.560380874052410771e-01,-4.576505312084209187e-01,-1.322779111576180888e+00,-1.193763775923262660e+00,2.376397973056447602e-10
6.865234375000000000e-01,5.174441975133882154e-01,-4.463598197815732416e-01,-1.177750763749285667e+00,-1.242260788085691958e+00,2.549927643884938363e-10
6.875000000000000000e-01,4.765625333259327356e-01,-4.329869674632766396e-01,-1.030267521255700425e+00,-1.285300046983301581e+00,2.712723634949572047e-10
6.884765625000000000e-01,4.335844497702696643e-01,-4.176059453645895037e-01,-8.810412640410469898e-01,-1.322623570094365375e+00,2.863987564076040456e-10
6.894531250000000000e-01,3.887104691352142316e-01,-4.002998824453431470e-01,-7.307738957201945773e-01,-1.353997215398881293e+00,3.002969090686474917e-10
6.904296875000000000e-01,3.421493498222266116e-01,-3.811606279574342726e-01,-5.801550544220814842e-01,-1.379211994178620726e+00,3.128969553851184458e-10
6.914062500000000000e-01,2.941171195497389590e-01,-3.602882750881022944e-01,-4.298598919474609925e-01,-1.398085284358442371e+00,3.241345396914363055e-10
6.923828125000000000e-01,2.448360774675681639e-01,-3.377906482186737724e-01,-2.805469285535098223e-01,-1.410461938106857271e+00,3.339511362291247427e-10
6.933593750000000000e-01,1.945337697704802027e-01,-3.137827563717310864e-01,-1.328559903615947613e-01,-1.416215277818730467e+00,3.422943440977826116e-10
6.943359375000000000e-01,1.434419435109140772e-01,-2.883862155645984249e-01,1.259376395689262851e-02,-1.415247975034349848e+00,3.491181562330141683e-10
6.953125000000000000e-01,9.179548340039742071e-02,-2.617286429188580010e-01,1.552057209259976589e-01,-1.407492807309251637e+00,3.543832010755687923e-10
6.962890625000000000e-01,3.983133645677362084e-02,-2.339430254933074771e-01,2.944075885364724199e-01,-1.392913288531897331e+00,3.580569557109250132e-10
6.972656250000000000e-01,-1.221257059993573549e-02,-2.051670669116376355e-01,4.296530655428134060e-01,-1.371504168694236414e+00,3.601139293795045689e-10
6.982421875000000000e-01,-6.409841627698599498e-02,-1.755425149447386868e-01,5.604233987091010727e-01,-1.343291799647483131e+00,3.605358163840975868e-10
6.992187500000000000e-01,-1.155895666366936608e-01,-1.452144732814336925e-01,6.862288233664368686e-01,-1.308334363922632360e+00,3.593116175524697120e-10
7.001953125000000000e-01,-1.664516501167134788e-01,-1.143307007802518566e-01,8.066098830997573410e-01,-1.266721964258647359e+00,3.564377295487985479e-10
7.011718750000000000e-01,-2.164536199805505434e-01,-8.304090153728981016e-02,9.211386248490678330e-01,-1.218576572059409502e+00,3.519180014671322995e-10
7.021484375000000000e-01,-2.653687996013875394e-01,-5.149600913321769613e-02,1.029419666189671512e+00,-1.164051833590280083e+00,3.457637582827840627e-10
7.031250000000000000e-01,-3.129759058691738427e-01,-1.984746843350338949e-02,1.131091132044120151e+00,-1.103332733325403270e+00,3.379937908828536590e-10
7.041015625000000000e-01,-3.590600461190218695e-01,1.175348168758412123e-02,1.225825458574991478e+00,-1.036635114463164031e+00,3.286343125443093884e-10
7.050781250000000000e-01,-4.034136841077226032e-01,4.315652134870705953e-02,1.313330062509334484e+00,-9.642050572393519037e-01,3.177188818766716391e-10
7.060546875000000000e-01,-4.458375707137038346e-01,7.421295507321545859e-02,1.393347874651533314e+00,-8.863181162808335678e-01,3.052882923955058725e-10
7.070312500000000000e-01,-4.861416352039139022e-01,1.047764063457831268e-01,1.465657736848812398e+00,-8.032784188560408989e-01,2.913904290422002444e-10
7.080078125000000000e-01,-5.241458330973486346e-01,1.347034981137698040e-01,1.530074662181579281e+00,-7.154176264884712921e-01,2.760800921140618148e-10
7.089843750000000000e-01,-5.596809468592355286e-01,1.638545161131565453e-01,1.586449958656425352e+00,-6.230937630040664921e-01,2.594187892160621736e-10
7.099609375000000000e-01,-5.925893358804006361e-01,1.920940519925712631e-01,1.634671217181902669e+00,-5.266899126792669028e-01,2.414744959908276575e-10
7.109375000000000000e-01,-6.227256324328770409e-01,2.192916233166564144e-01,1.674662165103675271e+00,-4.266127927421182187e-01,2.223213865261708799e-10
7.119140625000000000e-01,-6.499573805436322793e-01,2.453222676503961919e-01,1.706382387064694584e+00,-3.232912050506978607e-01,2.020395344789419014e-10
7.128906250000000000e-01,-6.741656149925073782e-01,2.700671080592161877e-01,1.729826915435709100e+00,-2.171743723291520434e-01,1.807145860893982295e-10
7.138671875000000000e-01,-6.952453779170421067e-01,2.934138875045202433e-01,1.745025693030611169e+00,-1.087301648795674369e-01,1.584374063914706045e-10
7.148437500000000000e-01,-7.131061707941069860e-01,3.152574697699866424e-01,1.752042911276703530e+00,1.556775795050802796e-03,1.353037000501245900e-10
7.158203125000000000e-01,-7.276723398650309926e-01,3.355003047204763167e-01,1.750976227452004652e+00,1.131870095274730426e-01,1.114136083773254884e-10
7.167968750000000000e-01,-7.388833933763448991e-01,3.540528558708713192e-01,1.741955865027135619e+00,2.256483587844143046e-01,8.687128419210358300e-11
7.177734375000000000e-01,-7.466942493197601394e-01,3.708339884265099973e-01,1.725143601557625805e+00,3.384180508866151404e-01,6.178444629745220942e-11
7.187500000000000000e-01,-7.510754126728034219e-01,3.857713161491334031e-01,1.700731648961509190e+00,4.509649328992638706e-01,3.626391544673510786e-11
7.197265625000000000e-01,-7.520130814622912885e-01,3.988015056009474035e-01,1.668941431385805529e+00,5.627517505604539005e-01,1.042313376450767921e-11
7.207031250000000000e-01,-7.495091812971167444e-01,4.098705365243777710e-01,1.630022266212655335e+00,6.732374822679134674e-01,-1.562233032938121091e-11
7.216796875000000000e-01,-7.435813283412366914e-01,4.189339173247488279e-01,1.584249954079843592e+00,7.818797188314483559e-01,-4.175528956812499057e-11
7.226562500000000000e-01,-7.342627210223288126e-01,4.259568548366961527e-01,1.531925284090707606e+00,8.881370794222216425e-01,-6.785745546805352881e-11
7.236328125000000000e-01,-7.216019610939554685e-01,4.309143777718288382e-01,1.473372460663368244e+00,9.914716539114173388e-01,-9.380996389274333077e-11
7.246093750000000000e-01,-7.056628049882587295e-01,4.337914134634900387e-01,1.408937458718239943e+00,1.091351461591235417e+00,-1.194939062559105386e-10
7.255859375000000000e-01,-6.865238467104002318e-01,4.345828177438413320e-01,1.338986314125145904e+00,1.187252916111687817e+00,-1.447908640302746613e-10
7.265625000000000000e-01,-6.642781338342046427e-01,4.332933580077856228e-01,1.263903356525725163e+00,1.278663286348102668e+00,-1.695834442021279369e-10
7.275390625000000000e-01,-6.390327184588262543e-01,4.299376497362873972e-01,1.184089391813704761e+00,1.365083142837816732e+00,-1.937558132940475001e-10
7.285156250000000000e-01,-6.109081452780007471e-01,4.245400469675942867e-01,1.099959841693046281e+00,1.446028779390005292e+00,-2.171942275714112415e-10
7.294921875000000000e-01,-5.800378791946915191e-01,4.171344874175683670e-01,1.011942847842998150e+00,1.521034599481368765e+00,-2.397875570519976186e-10
7.304687500000000000e-01,-5.465676751836945346e-01,4.077642931592731501e-01,9.204773482984520694e-01,1.589655457101824432e+00,-2.614278009520633966e-10
7.314453125000000000e-01,-5.106548933622825359e-01,3.964819279752537229e-01,8.260111337037077117e-01,1.651468941809311142e+00,-2.820105922270256352e-10
7.324218750000000000e-01,-4.724677624718011670e-01,3.833487126940108847e-01,7.289988911184398512e-01,1.706077597890440334e+00,-3.014356888998882766e-10
7.333984375000000000e-01,-4.321845952019871540e-01,3.684345000123936953e-01,6.299002430452169676e-01,1.753111067704378634e+00,-3.196074499161003727e-10
7.343750000000000000e-01,-3.899929590020999592e-01,3.518173104893373981e-01,5.291777893094561369e-01,1.792228149509957014e+00,-3.364352933190960047e-10
7.353515625000000000e-01,-3.460888062185417113e-01,3.335829315703303100e-01,4.272951593553058203e-01,1.823118760340800115e+00,-3.518341346065295994e-10
7.363281250000000000e-01,-3.006755675767988079e-01,3.138244816674736759e-01,3.247150824247105882e-01,1.845505794798147248e+00,-3.657248032025869931e-10
7.373046875000000000e-01,-2.539632131847764374e-01,2.926419414749554804e-01,2.218974829624789091e-01,1.859146870976376098e+00,-3.780344350667700126e-10
7.382812500000000000e-01,-2.061672853751614631e-01,2.701416548444148247e-01,1.192976084384144153e-01,1.863835955119878207e+00,-3.886968395536116698e-10
7.392578125000000000e-01,-1.575079078246718334e-01,2.464358016773487425e-01,1.736419659904497870e-02,1.859404857030977354e+00,-3.976528387407350830e-10
7.402343750000000000e-01,-1.082087754885050213e-01,2.216418454131195981e-01,-8.346231104336077067e-02,1.845724588705710767e+00,-4.048505775540353057e-10
7.412109375000000000e-01,-5.849612996780639146e-02,1.958819577996766814e-01,-1.827515029065028829e-01,1.822706579165022100e+00,-4.102458031379850926e-10
7.421875000000000000e-01,-8.597724986331829744e-03,1.692824237298519163e-01,-2.800846718940430691e-01,1.790303738972735648e+00,-4.138021120459229346e-10
7.431640625000000000e-01,4.125821331014824234e-02,1.419730290085244040e-01,-3.750564247645062910e-01,1.748511368485665018e+00,-4.154911639589000364e-10
7.441406250000000000e-01,9.084402650240966381e-02,1.140864339849120696e-01,-4.672762205639922617e-01,1.697367904463118471e+00,-4.152928607817970812e-10
7.451171875000000000e-01,1.399336597705521934e-01,8.575753603889581245e-02,-5.563698326928323556e-01,1.636955500272148534e+00,-4.131954901115047216e-10
7.460937500000000000e-01,1.883036887942765303e-01,5.712282395142982694e-02,-6.419807295144071002e-01,1.567400435556928651e+00,-4.091958322231193210e-10
7.470703125000000000e-01,2.357343330322140273e-01,2.831972721545335595e-02,-7.237713687704716570e-01,1.488873351894339780e+00,-4.032992298759943824e-10
7.480468750000000000e-01,2.820104508008037802e-01,-5.140366439876219596e-04,-8.014244014395411897e-01,1.401589311630929258e+00,-3.955196204012842968e-10
7.490234375000000000e-01,3.269225116633227013e-01,-2.924111367373116721e-02,-8.746437810621396913e-01,1.305807677784789567e+00,-3.858795296955991790e-10
7.500000000000000000e-01,3.702675417495048249e-01,-5.772516097022643150e-02,-9.431557749566978899e-01,1.201831813598740473e+00,-3.744100279110988083e-10
7.509765625000000000e-01,4.118500377556979508e-01,-8.583148701108141154e-02,-1.006709874162138973e+00,1.090008601044516467e+00,-3.611506467997833174e-10
7.519531250000000000e-01,4.514828455245207262e-01,-1.134276818648573271e-01,-1.065079599364529228e+00,9.707277782983336767e-01,-3.461492588383592990e-10
7.529296875000000000e-01,4.889879992697193645e-01,-1.403842343617635602e-01,-1.118063200495448051e+00,8.444210969349877915e-01,-3.294619184291626027e-10
7.539062500000000000e-01,5.241975176966322536e-01,-1.665751333791613831e-01,-1.165484248126029465e+00,7.115613003157816863e-01,-3.111526656412484407e-10
7.548828125000000000e-01,5.569541534699434804e-01,-1.918784504801828994e-01,-1.207192115221803030e+00,5.726609253730061688e-01,-2.912932931235135662e-10
7.558593750000000000e-01,5.871120926974340293e-01,-2.161769012409915647e-01,-1.243062348267788275e+00,4.282709307177048896e-01,-2.699630769874756098e-10
7.568359375000000000e-01,6.145376013301921958e-01,-2.393583827109983519e-01,-1.272996927218500884e+00,2.789791547143965489e-01,-2.472484726207525685e-10
7.578125000000000000e-01,6.391096156253093241e-01,-2.613164845709983197e-01,-1.296924414172681672e+00,1.254086078738764209e-01,-2.232427765523034505e-10
7.587890625000000000e-01,6.607202740749891223e-01,-2.819509716856131165e-01,-1.314799991115015887e+00,-3.178439538987187091e-02,-1.980457556466234370e-10
7.597656250000000000e-01,6.792753884755490246e-01,-3.011682358881716537e-01,-1.326605387505845668e+00,-1.919122599135105189e-01,-1.717632450555165006e-10
7.607421875000000000e-01,6.946948520891575996e-01,-3.188817149874363377e-01,-1.332348698932855680e+00,-3.542582814622293186e-01,-1.445067165021150895e-10
7.617187500000000000e-01,7.069129831396140373e-01,-3.350122771457677007e-01,-1.332064098464217139e+00,-5.180789599054478334e-01,-1.163928186119412860e-10
7.626953125000000000e-01,7.158788021794654233e-01,-3.494885689463187450e-01,-1.325811442759228687e+00,-6.826064462475145422e-01,-8.754289113909916736e-11
7.636718750000000000e-01,7.215562421676604554e-01,-3.622473256426076427e-01,-1.313675775398669643e+00,-8.470511152808180011e-01,-5.808245506186214647e-11
7.646484375000000000e-01,7.239242904040370519e-01,-3.732336422654473629e-01,-1.295766730290454527e+00,-1.010604255067754531e+00,-2.814068064013078813e-11
7.656250000000000000e-01,7.229770617772126595e-01,-3.824012044497119289e-01,-1.272217838386596966e+00,-1.172440863928221333e+00,2.150164362961305756e-12
7.666015625000000000e-01,7.187238030946956346e-01,-3.897124780355099016e-01,-1.243185741312446524e+00,-1.331722545113458001e+00,3.265528399217448211e-11
7.675781250000000000e-01,7.111888285771279516e-01,-3.951388566942736214e-01,-1.208849315857605466e+00,-1.487600488886517525e+00,6.323793854946246852e-11
7.685546875000000000e-01,7.004113869104851009e-01,-3.986607670287361516e-01,-1.169408713608721451e+00,-1.639218531307646387e+00,9.376004170541529558e-11
7.695312500000000000e-01,6.864454605600687209e-01,-4.002677307966711617e-01,-1.125084320316184883e+00,-1.785716278639609911e+00,1.240827677255632844e-10
7.705078125000000000e-01,6.693594983564006284e-01,-3.999583841095181724e-01,-1.076115639878356900e+00,-1.926232285947446554e+00,1.540671662037261804e-10
7.714843750000000000e-01,6.492360826639858029e-01,-3.977404536588553530e-01,-1.022760108097152010e+00,-2.059907278168604527e+00,1.835747816450853371e-10
7.724609375000000000e-01,6.261715327394046238e-01,-3.936306902243262296e-01,-9.652918416074439678e-01,-2.185887401675671526e+00,2.124682752032756646e-10
7.734375000000000000e-01,6.002754461716894863e-01,-3.876547599153268298e-01,-9.040003276075521121e-01,-2.303327494146505838e+00,2.406120458491409342e-10
7.744140625000000000e-01,5.716701805765519451e-01,-3.798470937950297333e-01,-8.391890602196815374e-01,-2.411394360394987224e+00,2.678728482336083331e-10
7.753906250000000000e-01,5.404902779838032245e-01,-3.702506967278035854e-01,-7.711741294856843121e-01,-2.509270041702561738e+00,2.941204045038838057e-10
7.763671875000000000e-01,5.068818346138642683e-01,-3.589169164788246214e-01,-7.002827691556241518e-01,-2.596155066125232835e+00,3.192280073408004663e-10
7.773437500000000000e-01,4.710018189832288482e-01,-3.459051742773977534e-01,-6.268518695522942163e-01,-2.671271667235265213e+00,3.430731115057024286e-10
7.783203125000000000e-01,4.330173415089891842e-01,-3.312826582316658053e-01,-5.512264618953209849e-01,-2.733866958789097801e+00,3.655379112176480742e-10
7.792968750000000000e-01,3.931048789982576896e-01,-3.151239811517580480e-01,-4.737581805419787129e-01,-2.783216052895893800e+00,3.865099007260947073e-10
7.802734375000000000e-01,3.514494576081445554e-01,-2.975108044999043022e-01,-3.948037096496658793e-01,-2.818625109392498107e+00,4.058824155001502627e-10
7.812500000000000000e-01,3.082437980455599580e-01,-2.785314303389840318e-01,-3.147232207855356068e-01,-2.839434304310971324e+00,4.235551515230919924e-10
7.822265625000000000e-01,2.636874269422042616e-01,-2.582803632948145744e-01,-2.338788080037588757e-01,-2.845020705554141216e+00,4.394346602596700145e-10
7.832031250000000000e-01,2.179857584880497412e-01,-2.368578446814087191e-01,-1.526329268785189264e-01,-2.834801044171056272e+00,4.534348169536480428e-10
7.841796875000000000e-01,1.713491505363430312e-01,-2.143693610619739898e-01,-7.134684392361205496e-02,-2.808234369947854692e+00,4.654772600136619990e-10
7.851562500000000000e-01,1.239919395028377669e-01,-1.909251296309218138e-01,9.620897254472446369e-03,-2.764824580399355192e+00,4.754917993564127798e-10
7.861328125000000000e-01,7.613145847273343481e-02,-1.666395629033080306e-01,8.991598683154243543e-02,-2.704122812660200825e+00,4.834167916971831679e-10
7.871093750000000000e-01,2.798704299885111310e-02,-1.416307152872965380e-01,1.691898305639528699e-01,-2.625729688232119940e+00,4.891994809079702944e-10
7.880859375000000000e-01,-2.022097087548423502e-02,-1.160197141921526232e-01,2.471009965625508009e-01,-2.529297401042075677e+00,4.927963017028962062e-10
7.890625000000000000e-01,-6.827225180611144750e-02,-8.993017838855989210e-02,3.233166212756310998e-01,-2.414531639804992746e+00,4.941731450583068345e-10
7.900390625000000000e-01,-1.159474769789829718e-01,-6.348762638959574989e-02,3.975137691171297116e-01,-2.281193336260568749e+00,4.933055839305291949e-10
7.910156250000000000e-01,-1.630293300233855436e-01,-3.681887765905716980e-02,4.693807404012125817e-01,-2.129100231466023452e+00,4.901790579970585649e-10
7.919921875000000000e-01,-2.093034884809897855e-01,-1.005144947904542188e-02,5.386183224892363564e-01,-1.958128252971512939e+00,4.847890163162535219e-10
7.929687500000000000e-01,-2.545595963579417864e-01,1.668704767939662229e-02,6.049409793198226026e-01,-1.768212696381774807e+00,4.771410169758236097e-10
7.939453125000000000e-01,-2.985922173603363650e-01,4.326951344001035010e-02,6.680779747755482001e-01,-1.559349205511795455e+00,4.672507829807261829e-10
7.949218750000000000e-01,-3.412017645069453375e-01,6.956995663167148125e-02,7.277744256394668154e-01,-1.331594546075594021e+00,4.551442138157927786e-10
7.958984375000000000e-01,-3.821954019258133051e-01,9.546408742522138891e-02,7.837922802103310937e-01,-1.085067168600157173e+00,4.408573523067888166e-10
7.968750000000000000e-01,-4.213879147726805052e-01,1.208298997373471600e-01,8.359112189753001854e-01,-8.199475570310222894e-01,4.244363065947986017e-10
7.978515625000000000e-01,-4.586025433593756695e-01,1.455482411957670086e-01,8.839294740817467133e-01,-5.364783602864510170e-01,4.059371272320641752e-10
7.988281250000000000e-01,-4.936717777472645063e-01,1.695033680256358699e-01,9.276645647042844889e-01,-2.349643048228165221e-01,3.854256396018779170e-10
7.998046875000000000e-01,-5.264381092453795929e-01,1.925834822955167780e-01,9.669539457674934946e-01,8.422811291039998538e-02,3.629772320600024164e-10
8.007812500000000000e-01,-5.567547354524483572e-01,2.146812490507207238e-01,1.001655567857868689e+00,4.206711544231037103e-01,3.386766003894803847e-10
8.017578125000000000e-01,-5.844862156974729439e-01,2.356942909631266070e-01,1.031648346538347916e+00,7.738765870133730296e-01,3.126174493539242399e-10
8.027343750000000000e-01,-6.095090739621304987e-01,2.555256582384579644e-01,1.056832539664043225e+00,1.143296650110611212e+00,2.849021523253325854e-10
8.037109375000000000e-01,-6.317123466104779261e-01,2.740842716439325089e-01,1.077130031686933220e+00,1.528325237943151338e+00,2.556413701507008931e-10
8.046875000000000000e-01,-6.509980725050262818e-01,2.912853366510560482e-01,1.092484524328390716e+00,1.928299295516860967e+00,2.249536306059863365e-10
8.056640625000000000e-01,-6.672817233526944225e-01,3.070507268290278979e-01,1.102861633390177287e+00,2.342500424076368493e+00,1.929648699657944324e-10
8.066406250000000000e-01,-6.804925723981705143e-01,3.213093347731852401e-01,1.108248891865580399e+00,2.770156691416893135e+00,1.598079383916001497e-10
8.076171875000000000e-01,-6.905739998640406663e-01,3.339973890096621933e-01,1.108655659900047441e+00,3.210444641626016615e+00,1.256220710095958524e-10
8.085937500000000000e-01,-6.974837338262489528e-01,3.450587354807589935e-01,1.104112942535033337e+00,3.662491498063772166e+00,9.055232671063617493e-11
8.095703125000000000e-01,-7.011940255078802364e-01,3.544450823852715038e-01,1.094673116546737823e+00,4.125377552639303502e+00,5.474899685852130373e-11
8.105468750000000000e-01,-7.016917582732788983e-01,3.621162073225832057e-01,1.080409568062351555e+00,4.598138733716329973e+00,1.836698623828688719e-11
8.115234375000000000e-01,-6.989784899060736967e-01,3.680401258689702804e-01,1.061416242998741044e+00,5.079769344280371968e+00,-1.843483128741053894e-11
8.125000000000000000e-01,-6.930704280581022614e-01,3.721932208968377065e-01,1.037807112720241731e+00,5.569224961330981216e+00,-5.549427981893189188e-11
8.134765625000000000e-01,-6.839983390596151569e-01,3.745603321339209257e-01,1.009715557652802964e+00,6.065425486825017032e+00,-9.264656844589104435e-11
8.144531250000000000e-01,-6.718073905833835680e-01,3.751348056462335823e-01,9.772936719190360444e-01,6.567258339894554098e+00,-1.297249954418171599e-10
8.154296875000000000e-01,-6.565569289549662013e-01,3.739185031175261131e-01,9.407114923718769006e-01,7.073581779498057109e+00,-1.665616667156237361e-10
8.164062500000000000e-01,-6.383201921970379500e-01,3.709217709861866719e-01,9.001561557024442273e-01,7.583228346138157328e+00,-2.029882255256386585e-10
8.173828125000000000e-01,-6.171839601862848523e-01,3.661633696885493450e-01,8.558309875786087595e-01,8.095008410795816900e+00,-2.388365903914916417e-10
8.183593750000000000e-01,-5.932481435850508467e-01,3.596703634435135521e-01,8.079545280342851354e-01,8.607713818791058458e+00,-2.739396980813094306e-10
8.193359375000000000e-01,-5.666253134859875473e-01,3.514779711971743881e-01,7.567594975742322205e-01,9.120121615886510824e+00,-3.081322485067353462e-10
8.203125000000000000e-01,-5.374401739749191664e-01,3.416293795263876110e-01,7.024917086839896907e-01,9.630997843603191555e+00,-3.412514483265333143e-10
8.212890625000000000e-01,-5.058289800736323061e-01,3.301755184761120954e-01,6.454089276393980557e-01,1.013910139042017100e+01,-3.731377500411262539e-10
8.222656250000000000e-01,-4.719389037695773115e-01,3.171748014769269486e-01,5.857796916932935805e-01,1.064318788528176185e+01,-4.036355833556998169e-10
8.232421875000000000e-01,-4.359273510719890443e-01,3.026928306538181346e-01,5.238820868784856977e-01,1.114201361963940684e+01,-4.325940755982823751e-10
8.242187500000000000e-01,-3.979612332530555463e-01,2.868020689968356907e-01,4.600024918050572564e-01,1.163433948411030983e+01,-4.598677580018373190e-10
8.251953125000000000e-01,-3.582161956371587297e-01,2.695814810151171415e-01,3.944342929459008773e-01,1.211893490574314924e+01,-4.853172546956363178e-10
8.261718750000000000e-01,-3.168758074903112454e-01,2.511161436398731683e-01,3.274765769970929274e-01,1.259458177184222549e+01,-5.088099513011642111e-10
8.271484375000000000e-01,-2.741307167345515827e-01,2.314968292766827196e-01,2.594328059687442956e-01,1.306007832631574850e+01,-5.302206400911326724e-10
8.281250000000000000e-01,-2.301777733676904636e-01,2.108195630332954928e-01,1.906094807068641761e-01,1.351424302458230287e+01,-5.494321387470402169e-10
8.291015625000000000e-01,-1.852191256067043656e-01,1.891851562653301122e-01,1.213147985681928276e-01,1.395591833319036468e+01,-5.663358798404237081e-10
8.300781250000000000e-01,-1.394612928925687001e-01,1.666987186878391425e-01,5.185731096726034495e-02,1.438397446048043093e+01,-5.808324682657250530e-10
8.310546875000000000e-01,-9.311421999491477364e-02,1.434691513959272524e-01,-1.745541351190255802e-02,1.479731300484537648e+01,-5.928322039676377627e-10
8.320312500000000000e-01,-4.639031653625369511e-02,1.196086232212753564e-01,-8.631811479665517373e-02,1.519487050742310252e+01,-6.022555674329509110e-10
8.330078125000000000e-01,4.965136829600472071e-04,9.523203292400332642e-02,-1.544291502303705710e-01,1.557562189638408512e+01,-6.090336655556040910e-10
8.339843750000000000e-01,4.733184913534253802e-02,7.045645977953556016e-02,-2.214917812279663945e-01,1.593858381035431826e+01,-6.131086356333537743e-10
8.349609375000000000e-01,9.390172834904285393e-02,4.540060516872135299e-02,-2.872154323285608934e-01,1.628281778894012533e+01,-6.144340054147153460e-10
8.359375000000000000e-01,1.399936245755740438e-01,2.018422781556752574e-02,-3.513169174319781263e-01,1.660743331879387696e+01,-6.129750072849972792e-10
8.369140625000000000e-01,1.853974129157521522e-01,-5.072424659559288118e-03,-4.135216281676231120e-01,1.691159072417602971e+01,-6.087088448595843167e-10
8.378906250000000000e-01,2.299063255150138874e-01,-3.024918519201963765e-02,-4.735646795267214326e-01,1.719450389152912706e+01,-6.016249104405830610e-10
8.388671875000000000e-01,2.733178904984296387e-01,-5.522653505251042677e-02,-5.311920080905503383e-01,1.745544281817898025e+01,-5.917249519886993836e-10
8.398437500000000000e-01,3.154348503934840120e-01,-7.988616729033928832e-02,-5.861614184080082834e-01,1.769373597591659220e+01,-5.790231884649395974e-10
8.408203125000000000e-01,3.560660558864922609e-01,-1.041115432027412691e-01,-6.382435733139993905e-01,1.790877248088880336e+01,-5.635463726058644406e-10
8.417968750000000000e-01,3.950273308744407519e-01,-1.277884392311378070e-01,-6.872229242352091427e-01,1.810000406193308820e+01,-5.453338004104226070e-10
8.427734375000000000e-01,4.321423049085029167e-01,-1.508054817359740229e-01,-7.328985778000546292e-01,1.826694682022859695e+01,-5.244372668354987011e-10
8.437500000000000000e-01,4.672432092773153300e-01,-1.730546671639457690e-01,-7.750850953545129762e-01,1.840918277390295543e+01,-5.009209674198063713e-10
8.447265625000000000e-01,5.001716331469820975e-01,-1.944318651955969368e-01,-8.136132222834149275e-01,1.852636118202285331e+01,-4.748613457812478385e-10
8.457031250000000000e-01,5.307792363594981966e-01,-2.148373025459056618e-01,-8.483305443464779216e-01,1.861819964320881482e+01,-4.463468871599447109e-10
8.466796875000000000e-01,5.589284156915372836e-01,-2.341760251865120379e-01,-8.791020685584368666e-01,1.868448496494561795e+01,-4.154778584073142161e-10
8.476562500000000000e-01,5.844929215897955999e-01,-2.523583368638164792e-01,-9.058107264722147223e-01,1.872507380050417680e+01,-3.823659950495346142e-10
8.486328125000000000e-01,6.073584226269381769e-01,-2.693002119029582198e-01,-9.283577980607928826e-01,1.873989305124951343e+01,-3.471341362807712375e-10
8.496093750000000000e-01,6.274230151621039697e-01,-2.849236804124108402e-01,-9.466632547369618900e-01,1.872894003297512810e+01,-3.099158089665939024e-10
8.505859375000000000e-01,6.445976759411546908e-01,-2.991571841371510887e-01,-9.606660203981335355e-01,1.869228240577593780e+01,-2.708547619601206368e-10
8.515625000000000000e-01,6.588066556331783064e-01,-3.119359013496323385e-01,-9.703241497350303391e-01,1.863005786784566453e+01,-2.301044522517533987e-10
8.525390625000000000e-01,6.699878115695376835e-01,-3.232020393161216254e-01,-9.756149233962081446e-01,1.854247361445654718e+01,-1.878274846868313343e-10
8.535156250000000000e-01,6.780928782298590862e-01,-3.329050930311209244e-01,-9.765348599543698382e-01,1.842980556424634386e+01,-1.441950071933534393e-10
8.544921875000000000e-01,6.830876743029492548e-01,-3.410020690731288551e-01,-9.730996449728841480e-01,1.829239735579730208e+01,-9.938606366311025653e-11
8.554687500000000000e-01,6.849522454400193139e-01,-3.474576736008351263e-01,-9.653439778212615785e-01,1.813065911833818689e+01,-5.358690682325544347e-11
8.564453125000000000e-01,6.836809421103022810e-01,-3.522444636790960648e-01,-9.533213372342692615e-01,1.794506602123393790e+01,-6.990273620814908300e-12
8.574218750000000000e-01,6.792824322643021828e-01,-3.553429612971366613e-01,-9.371036669501076055e-01,1.773615660774159863e+01,4.020537418121608010e-11
8.583984375000000000e-01,6.717796488064289306e-01,-3.567417296178843622e-01,-9.167809830968827178e-01,1.750453091930409144e+01,8.779664133115480754e-11
8.593750000000000000e-01,6.612096721745798211e-01,-3.564374111750842067e-01,-8.924609053222927191e-01,1.725084841742278741e+01,1.355760193186724631e-10
8.603515625000000000e-01,6.476235486187634782e-01,-3.544347279138540530e-01,-8.642681139772758758e-01,1.697582571089033010e+01,1.833327323427449514e-10
8.613281250000000000e-01,6.310860450623855256e-01,-3.507464431491917334e-01,-8.323437359697343219e-01,1.668023409687723912e+01,2.308536057204998170e-10
8.623046875000000000e-01,6.116753417169065177e-01,-3.453932856955809205e-01,-7.968446621974815125e-01,1.636489692504338223e+01,2.779239533204364915e-10
8.632812500000000000e-01,5.894826639023263981e-01,-3.384038365974084694e-01,-7.579427997492795832e-01,1.603068679448778511e+01,3.243284804973799875e-10
8.642578125000000000e-01,5.646118548007759141e-01,-3.298143790644587070e-01,-7.158242623283096462e-01,1.567852259395511005e+01,3.698521989139802512e-10
8.652343750000000000e-01,5.371788911371681019e-01,-3.196687123881633008e-01,-6.706885026022917362e-01,1.530936639628045803e+01,4.142813495554564469e-10
8.662109375000000000e-01,5.073113440384890982e-01,-3.080179307814959189e-01,-6.227473904177520669e-01,1.492422021857552394e+01,4.574043301807639833e-10
8.671875000000000000e-01,4.751477875701892173e-01,-2.949201682481698561e-01,-5.722242410322039285e-01,1.452412266013589992e+01,4.990126234048305019e-10
8.681640625000000000e-01,4.408371576838082118e-01,-2.804403107439343845e-01,-5.193527977153382658e-01,1.411014543047895664e+01,5.389017215733293513e-10
8.691406250000000000e-01,4.045380645327431024e-01,-2.646496770437304358e-01,-4.643761732494631755e-01,1.368338978030384467e+01,5.768720445738254899e-10
8.701171875000000000e-01,3.664180613224863325e-01,-2.476256698726123640e-01,-4.075457550178849808e-01,1.324498284849766172e+01,6.127298467251586261e-10
8.710937500000000000e-01,3.266528730563534322e-01,-2.294513989947576937e-01,-3.491200785090154413e-01,1.279607393859285125e+01,6.462881089008679473e-10
8.720703125000000000e-01,2.854255887170975559e-01,-2.102152780835540580e-01,-2.893636741812324886e-01,1.233783073831081190e+01,6.773674120721686535e-10
8.730468750000000000e-01,2.429258205880401034e-01,-1.900105973150212346e-01,-2.285458927304142851e-01,1.187143549600351378e+01,7.057967885016182100e-10
8.740234375000000000e-01,1.993488345633898928e-01,-1.689350737373746525e-01,-1.669397138764430466e-01,1.139808116792812775e+01,7.314145468799775718e-10
8.750000000000000000e-01,1.548946554262383424e-01,-1.470903815700488060e-01,-1.048205438382020793e-01,1.091896755035952893e+01,7.540690677757024984e-10
8.759765625000000000e-01,1.097671511830201063e-01,-1.245816646757290230e-01,-4.246500669707121978e-02,1.043529741056110716e+01,7.736195658589022530e-10
8.769531250000000000e-01,6.417310063515291318e-02,-1.015170335285053710e-01,1.985026514199874498e-02,9.948272630595928590e+00,7.899368154690199292e-10
8.779296875000000000e-01,1.832124844130320410e-02,-7.800704907010709566e-02,8.184983619650129660e-02,9.459090377868077937e+00,8.029038362177667270e-10
8.789062500000000000e-01,-2.757864802295381668e-02,-5.416419590320245558e-02,1.432606636993366545e-01,8.968939316138690998e+00,8.124165354554207724e-10
8.798828125000000000e-01,-7.331677566732794360e-02,-3.010234731669873820e-02,2.038132788357731873e-01,8.478995870562707537e+00,8.183843045790506483e-10
8.808593750000000000e-01,-1.186842221962020327e-01,-5.936224671987901449e-03,2.632429484001679310e-01,7.990420560042701403e+00,8.207305663251581811e-10
8.818359375000000000e-01,-1.634739277762124743e-01,1.821914629911091169e-02,3.212908119477783653e-01,7.504354409894862243e+00,8.193932703657659168e-10
8.828125000000000000e-01,-2.074816275384809283e-01,4.224897972319507922e-02,3.777049896375539451e-01,7.021915457472521993e+00,8.143253347158375286e-10
8.837890625000000000e-01,-2.505067806369071781e-01,6.603927178208973681e-02,4.322416561018987968e-01,6.544195362993487919e+00,8.054950306600687747e-10
8.847656250000000000e-01,-2.923534816486976218e-01,8.947733833189736030e-02,4.846660758393654955e-01,6.072256137373429397e+00,7.928863091180114768e-10
8.857421875000000000e-01,-3.328313501864682000e-01,1.124523454247918636e-01,5.347535958045165350e-01,5.607126998377906624e+00,7.764990665873385318e-10
8.867187500000000000e-01,-3.717563946938372554e-01,1.348558302512763429e-01,5.822905910656882567e-01,5.149801365873742043e+00,7.563493490348571163e-10
8.876953125000000000e-01,-4.089518465166925298e-01,1.565822100698257002e-01,6.270753596143977537e-01,4.701234006388746778e+00,7.324694923429806659e-10
8.886718750000000000e-01,-4.442489604805175962e-01,1.775292767511019720e-01,6.689189626396584432e-01,4.262338336578098463e+00,7.049081981646200625e-10
8.896484375000000000e-01,-4.774877783592388347e-01,1.975986746353374790e-01,7.076460068247875101e-01,3.833983894550498928e+00,6.737305442910374111e-10
8.906250000000000000e-01,-5.085178517925116326e-01,2.166963594834018514e-01,7.430953654824175025e-01,3.416993987328762472e+00,6.390179288940561230e-10
8.916015625000000000e-01,-5.371989213952587106e-01,2.347330363945037413e-01,7.751208356147194500e-01,3.012143522010459762e+00,6.008679482651621479e-10
8.925781250000000000e-01,-5.634015490048247532e-01,2.516245746653470450e-01,8.035917282683919804e-01,2.620157027459233845e+00,5.593942079383692728e-10
8.935546875000000000e-01,-5.870077002263150989e-01,2.672923976770832932e-01,8.283933898471264046e-01,2.241706872597023725e+00,5.147260673501804762e-10
8.945312500000000000e-01,-6.079112746646813115e-01,2.816638460164876401e-01,8.494276523465013051e-01,1.877411686586407891e+00,4.670083184575522641e-10
8.955078125000000000e-01,-6.260185814716909825e-01,2.946725121660521696e-01,8.666132107861641565e-01,1.527834985393732081e+00,4.164007990022369876e-10
8.964843750000000000e-01,-6.412487580859860259e-01,3.062585452336658576e-01,8.798859264307264949e-01,1.193484008409668284e+00,3.630779413762084330e-10
8.974609375000000000e-01,-6.535341303040796967e-01,3.163689243353596248e-01,8.891990547121376709e-01,8.748087679792208027e-01,3.072282583069713243e-10
8.984375000000000000e-01,-6.628205120876848877e-01,3.249576993935121560e-01,8.945233970916847133e-01,5.722013138600021698e-01,2.490537668422039168e-10
8.994140625000000000e-01,-6.690674437875631098e-01,3.319861982676091117e-01,8.958473764271616124e-01,2.859952137901033975e-01,1.887693523693899090e-10
9.003906250000000000e-01,-6.722483677443237271e-01,3.374231992939101255e-01,8.931770357389908765e-01,1.646525050802202794e-02,1.266020746567537243e-10
9.013671875000000000e-01,-6.723507405113218205e-01,3.412450684736421103e-01,8.865359605970722923e-01,-2.361726652697802575e-01,6.279041814568031530e-11
9.023437500000000000e-01,-6.693760812326945420e-01,3.434358607161149823e-01,8.759651256757322590e-01,-4.717613672391018920e-01,-2.416511038823636365e-12
9.033203125000000000e-01,-6.633399559990202921e-01,3.439873847119587769e-01,8.615226663468170676e-01,-6.902020934140026265e-01,-6.875983866564235939e-11
9.042968750000000000e-01,-6.542718982930837424e-01,3.428992311824706207e-01,8.432835764985191496e-01,-8.914539365065926591e-01,-1.359718236512399124e-10
9.052734375000000000e-01,-6.422152659273119291e-01,3.401787644225938712e-01,8.213393340792317643e-01,-1.075533088533494830e+00,-2.037768038705695339e-10
9.062500000000000000e-01,-6.272270351612734274e-01,3.358410772264464050e-01,7.957974561700509319e-01,-1.242511884178024717e+00,-2.718921832107353804e-10
9.072265625000000000e-01,-6.093775329708088773e-01,3.299089094551733159e-01,7.667809856847952465e-01,-1.392517648191597290e+00,-3.400294563698415092e-10
9.082031250000000000e-01,-5.887501087189743743e-01,3.224125306760602938e-01,7.344279120822808649e-01,-1.525731352847744970e+00,-4.078952677335239113e-10
9.091796875000000000e-01,-5.654407467511569640e-01,3.133895874685151961e-01,6.988905287498330399e-01,-1.642386092164462852e+00,-4.751925005057774770e-10
9.101562500000000000e-01,-5.395576217018653864e-01,3.028849161563618719e-01,6.603347299793254077e-01,-1.742765380282477183e+00,-5.416213921293129531e-10
9.111328125000000000e-01,-5.112205985571776079e-01,2.909503218854857520e-01,6.189392507057217552e-01,-1.827201282026420959e+00,-6.068806719046046228e-10
9.121093750000000000e-01,-4.805606797637297922e-01,2.776443251210701790e-01,5.748948524128969506e-01,-1.896072384279489542e+00,-6.706687166062884709e-10
9.130859375000000000e-01,-4.477194019112588630e-01,2.630318767884484155e-01,5.284034588304308278e-01,-1.949801617368449369e+00,-7.326847198012887095e-10
9.140625000000000000e-01,-4.128481847402392657e-01,2.471840434254000407e-01,4.796772452485966731e-01,-1.988853936182525706e+00,-7.926298704951393770e-10
9.150390625000000000e-01,-3.761076354377254627e-01,2.301776638509148709e-01,4.289376854646799186e-01,-2.013733871234337336e+00,-8.502085366717315959e-10
9.160156250000000000e-01,-3.376668113828072970e-01,2.120949789852530909e-01,3.764145605429335961e-01,-2.024982960312888380e+00,-9.051294492472968547e-10
9.169921875000000000e-01,-2.977024446867395646e-01,1.930232365785024551e-01,3.223449337207931475e-01,-2.023177071775291047e+00,-9.571068819317950947e-10
9.179687500000000000e-01,-2.563981320415407161e-01,1.730542727185194474e-01,2.669720959261975279e-01,-2.008923630874380084e+00,-1.005861822480060895e-09
9.189453125000000000e-01,-2.139434935436201890e-01,1.522840720942963133e-01,2.105444864838439956e-01,-1.982858760823162481e+00,-1.051123130820729504e-09
9.199218750000000000e-01,-1.705333042956986567e-01,1.308123090868042737e-01,1.533145936821193323e-01,-1.945644350552047097e+00,-1.092628679573019804e-09
9.208984375000000000e-01,-1.263666027099943079e-01,1.087418718457039135e-01,9.553783994651335321e-02,-1.897965061321857050e+00,-1.130126472499423514e-09
9.218750000000000000e-01,-8.164577953828497381e-02,8.617837158694265087e-02,3.747145642039293595e-02,-1.840525284513136794e+00,-1.163375736495714078e-09
9.228515625000000000e-01,-3.657565173968449490e-02,6.322963941273009036e-02,-2.062664821108825888e-02,-1.774046063020712216e+00,-1.192147982788096173e-09
9.238281250000000000e-01,8.637474635542593399e-03,4.000521301167846849e-02,-7.849901980217857678e-02,-1.699261988741834317e+00,-1.216228033089853727e-09
9.248046875000000000e-01,5.378674831791122046e-02,1.661581564246945170e-02,-1.358897868846397627e-01,-1.616918088656490671e+00,-1.235415006566093444e-09
9.257812500000000000e-01,9.866571918630630267e-02,-6.827170160064862867e-03,-1.925457800371370154e-01,-1.527766711960523160e+00,-1.249523263564095944e-09
9.267578125000000000e-01,1.430692828566323960e-01,-3.021223169323298055e-02,-2.482176377012676183e-01,-1.432564430626291685e+00,-1.258383302187795701e-09
9.277343750000000000e-01,1.867946192204183176e-01,-5.342825553162459246e-02,-3.026608937188995929e-01,-1.332068965633187219e+00,-1.261842603926995765e-09
9.287109375000000000e-01,2.296421206827339856e-01,-7.636505482811922763e-02,-3.556370419424616514e-01,-1.227036150931556824e+00,-1.259766424694302151e-09
9.296875000000000000e-01,2.714163058866261302e-01,-9.891389199680050703e-02,-4.069145733639945584e-01,-1.118216946980932658e+00,-1.252038527774610167e-09
9.306640625000000000e-01,3.119267147658025263e-01,-1.209679943209074349e-01,-4.562699813192443998e-01,-1.006354515436845398e+00,-1.238561855352361160e-09
9.316406250000000000e-01,3.509887808382236019e-01,-1.424230600564979632e-01,-5.034887304497872584e-01,-8.921813662528572664e-01,-1.219259135450012061e-09
9.326171875000000000e-01,3.884246767401474121e-01,-1.631777526398308364e-01,-5.483661852478716181e-01,-7.764165881160423055e-01,-1.194073421286510416e-09
9.335937500000000000e-01,4.240641291027528181e-01,-1.831341806536943839e-01,-5.907084941650174725e-01,-6.597631727476351848e-01,-1.162968560246283270e-09
9.345703125000000000e-01,4.577451989910096830e-01,-2.021983612645712192e-01,-6.303334254356675048e-01,-5.429054431774003042e-01,-1.125929589836982856e-09
9.355468750000000000e-01,4.893150242565690866e-01,-2.202806649086272162e-01,-6.670711509507712966e-01,-4.265065956417468662e-01,-1.082963058207446605e-09
9.365234375000000000e-01,5.186305203029867306e-01,-2.372962390795489984e-01,-7.007649747121784678e-01,-3.112063642645758743e-01,-1.034097266995846501e-09
9.375000000000000000e-01,5.455590359214687046e-01,-2.531654091550852304e-01,-7.312720026069847723e-01,-1.976188171569320529e-01,-9.793824344817353368e-10
9.384765625000000000e-01,5.699789610287088193e-01,-2.678140542917304412e-01,-7.584637504605492575e-01,-8.633029201963143828e-02,-9.188907772246803962e-10
9.394531250000000000e-01,5.917802833244911742e-01,-2.811739565174998789e-01,-7.822266875574258593e-01,2.210252124704672680e-02,-8.527165085868034812e-10
9.404296875000000000e-01,6.108650910852386762e-01,-2.931831212618034033e-01,-8.024627130607443481e-01,1.271543440282192627e-01,-7.809757527571621560e-10
9.414062500000000000e-01,6.271480195203825714e-01,-3.037860676778585955e-01,-8.190895630114313208e-01,2.283329123057205035e-01,-7.038063731233191527e-10
9.423828125000000000e-01,6.405566383406884334e-01,-3.129340872374679061e-01,-8.320411458502880997e-01,3.251804141807922988e-01,-6.213677140703636091e-10
9.433593750000000000e-01,6.510317784216765880e-01,-3.205854692096699043e-01,-8.412678046759695105e-01,4.172747566671514696e-01,-5.338402555312873414e-10
9.443359375000000000e-01,6.585277956901260943e-01,-3.267056917736524402e-01,-8.467365047323914817e-01,5.042306575074319008e-01,-4.414251798660027158e-10
9.453125000000000000e-01,6.630127706177341151e-01,-3.312675776623785207e-01,-8.484309449079360244e-01,5.857005584783444574e-01,-3.443438509108481830e-10
9.462890625000000000e-01,6.644686419728437210e-01,-3.342514133860760572e-01,-8.463515923273243757e-01,6.613753573789877827e-01,-2.428372053176167990e-10
9.472656250000000000e-01,6.628912737582084436e-01,-3.356450312444078654e-01,-8.405156394242943030e-01,7.309849566420179023e-01,-1.371650565923113554e-10
9.482421875000000000e-01,6.582904545505676719e-01,-3.354438535020548007e-01,-8.309568831993324745e-01,7.942986272664910308e-01,-2.760531255071067325e-11
9.492187500000000000e-01,6.506898287553272153e-01,-3.336508982746942964e-01,-8.177255266919144505e-01,8.511251875435652536e-01,8.554689276843062043e-11
9.501953125000000000e-01,6.401267595970536739e-01,-3.302767468507311621e-01,-8.008879030301920832e-01,9.013129968304341988e-01,2.019801513494037532e-10
9.511718750000000000e-01,6.266521239832741896e-01,-3.253394723581342074e-01,-7.805261227634474608e-01,9.447497654219026986e-01,3.213678158599224727e-10
9.521484375000000000e-01,6.103300397047712877e-01,-3.188645298752139090e-01,-7.567376455326304541e-01,9.813621823718210457e-01,4.433691145986516332e-10
9.531250000000000000e-01,5.912375257695254849e-01,-3.108846082785444165e-01,-7.296347774924137886e-01,1.011115363926218924e+00,5.676303441992740913e-10
9.541015625000000000e-01,5.694640970091360277e-01,-3.014394443204339580e-01,-6.993440962631083391e-01,1.034012126044326907e+00,6.937861371356725893e-10
9.550781250000000000e-01,5.451112944447860098e-01,-2.905755996309015154e-01,-6.660058055619998418e-01,1.050092085300620592e+00,8.214608006269165892e-10
9.560546875000000000e-01,5.182921532537545506e-01,-2.783462015457942584e-01,-6.297730220400488133e-01,1.059430593278007482e+00,9.502697230744635162e-10
9.570312500000000000e-01,4.891306105356207357e-01,-2.648106488708071304e-01,-5.908109972302691970e-01,1.062137510376308880e+00,1.079820843678757270e-09
9.580078125000000000e-01,4.577608554381207839e-01,-2.500342839017886121e-01,-5.492962778967110937e-01,1.058355825768093395e+00,1.209716180380259248e-09
9.589843750000000000e-01,4.243266245644359280e-01,-2.340880322320587903e-01,-5.054158084559502440e-01,1.048260131031824915e+00,1.339553410753613736e-09
9.599609375000000000e-01,3.889804459441092988e-01,-2.170480120875086238e-01,-4.593659795243146271e-01,1.032054955776338989e+00,1.468927499956715337e-09
9.609375000000000000e-01,3.518828352067716603e-01,-1.989951151379064087e-01,-4.113516270210313963e-01,1.009972974335852980e+00,1.597432369303083733e-09
9.619140625000000000e-01,3.132014479484782066e-01,-1.800145609370681077e-01,-3.615849866271214075e-01,9.822730933563861289e-01,1.724662598491404666e-09
9.628906250000000000e-01,2.731101926219242637e-01,-1.601954273433064957e-01,-3.102846087591510371e-01,9.492384308069472532e-01,1.850215153996043108e-09
9.638671875000000000e-01,2.317883086108865620e-01,-1.396301594633799770e-01,-2.576742395624708193e-01,9.111741976260712139e-01,1.973691135603547190e-09
9.648437500000000000e-01,1.894194144624911091e-01,-1.184140598458258142e-01,-2.039816737559019266e-01,8.684054938502873133e-01,2.094697532579803215e-09
9.658203125000000000e-01,1.461905315446279385e-01,-9.664476282137410279e-02,-1.494375854657708780e-01,8.212750316588921518e-01,2.212848980478548252e-09
9.667968750000000000e-01,1.022910886663607882e-01,-7.442169604654923221e-02,-9.427434346674071208e-02,7.701407983023165205e-01,2.327769509162912044e-09
9.677734375000000000e-01,5.791191344235684102e-02,-5.184553244982513520e-02,-3.872481749589325173e-02,7.153736723521716412e-01,2.439094272216237199e-09
9.687500000000000000e-01,1.324421639434409693e-02,-2.901763590525475306e-02,1.697881747941911573e-02,6.573550071126917915e-01,2.546471247575870475e-09
9.697265625000000000e-01,-3.152142604077509680e-02,-6.039504064369406733e-03,7.260627198530482385e-02,5.964741953584686840e-01,2.649562898943281517e-09
9.707031250000000000e-01,-7.619608328889133919e-02,1.698778813898169440e-02,1.279303205716809388e-01,5.331262298053683901e-01,2.748047787314525587e-09
9.716796875000000000e-01,-1.205934708012498802e-01,3.996414073641064296e-02,1.827279608826902213e-01,4.677092738732969712e-01,2.841622121846239302e-09
9.726562500000000000e-01,-1.645309321521980506e-01,6.279097311705728046e-02,2.367815459715129911e-01,4.006222573551119770e-01,2.930001239232045681e-09
9.736328125000000000e-01,-2.078303966248128964e-01,8.537175694962170769e-02,2.898798825910176014e-01,3.322625115596724577e-01,3.012921000820565941e-09
9.746093750000000000e-01,-2.503193058918770642e-01,1.076125340434212346e-01,3.418192882784483744e-01,2.630234583438800233e-01,3.090139096866042578e-09
9.755859375000000000e-01,-2.918315035099858790e-01,1.294224156117068647e-01,3.924046002014426882e-01,1.932923671843843338e-01,3.161436247571896343e-09
9.765625000000000000e-01,-3.322080811112078647e-01,1.507140594859940064e-01,4.414501289460168731e-01,1.234481940620419382e-01,3.226617290970820003e-09
9.775390625000000000e-01,-3.712981754024092251e-01,1.714041219486911738e-01,4.887805507065549615e-01,5.385951543851875273e-02,3.285512148185709218e-09
9.785156250000000000e-01,-4.089597103661558042e-01,1.914136810017881274e-01,5.342317316832699836e-01,-1.511743000503218241e-02,3.337976657235067011e-09
9.794921875000000000e-01,-4.450600793997129823e-01,2.106686280728968241e-01,5.776514789041770070e-01,-8.314057992203878478e-02,3.383893267284649228e-09
9.804687500000000000e-01,-4.794767625284542256e-01,2.291000253750508087e-01,6.189002121649154198e-01,-1.498837560396413804e-01,3.423171586101574420e-09
9.814453125000000000e-01,-5.120978742854706001e-01,2.466444263828114214e-01,6.578515523184312874e-01,-2.150382309213685894e-01,3.455748774434171037e-09
9.824218750000000000e-01,-5.428226383570674551e-01,2.632441571626562005e-01,6.943928217443782192e-01,-2.783141446410673514e-01,3.481589782113999871e-09
9.833984375000000000e-01,-5.715617856508680150e-01,2.788475565983189464e-01,7.284254534808314308e-01,-3.394417634010329921e-01,3.500687421848070712e-09
9.843750000000000000e-01,-5.982378730445333526e-01,2.934091738794146198e-01,7.598653062033393635e-01,-3.981725733591476302e-01,3.513062277928662496e-09
9.853515625000000000e-01,-6.227855207136903104e-01,3.068899219712231674e-01,7.886428829817889730e-01,-4.542802042387271144e-01,3.518762448423690205e-09
9.863281250000000000e-01,-6.451515666106594216e-01,3.192571861513912590e-01,8.147034525275178574e-01,-5.075611786679601334e-01,3.517863120808081355e-09
9.873046875000000000e-01,-6.652951373650749511e-01,3.304848870824005913e-01,8.380070724530304105e-01,-5.578354846207954632e-01,3.510465982440835926e-09
9.882812500000000000e-01,-6.831876355948934831e-01,3.405534982819742318e-01,8.585285148958726742e-01,-6.049469697930252021e-01,3.496698468766203186e-09
9.892578125000000000e-01,-6.988126443444456770e-01,3.494500182534620025e-01,8.762570956978497083e-01,-6.487635582311120919e-01,3.476712853602784910e-09
9.902343750000000000e-01,-7.121657500958621378e-01,3.571678979397348019e-01,8.911964091702028190e-01,-6.891772910203326497e-01,3.450685187362111596e-09
9.912109375000000000e-01,-7.232542865233324569e-01,3.637069245623144598e-01,9.033639713051458964e-01,-7.261041943168651258e-01,3.418814090488903370e-09
9.921875000000000000e-01,-7.320970018664719747e-01,3.690730632977823333e-01,9.127907751035149175e-01,-7.594839794579626435e-01,3.381319410818712063e-09
9.931640625000000000e-01,-7.387236534815304623e-01,3.732782586207917253e-01,9.195207624670492796e-01,-7.892795812885312623e-01,3.338440754885275896e-09
9.941406250000000000e-01,-7.431745337776446414e-01,3.763401975026192670e-01,9.236102178418980069e-01,-8.154765421843106488e-01,3.290435904460195498e-09
9.951171875000000000e-01,-7.454999323518403109e-01,3.782820369913060254e-01,9.251270894873512285e-01,-8.380822505149794210e-01,3.237579130752958475e-09
9.960937500000000000e-01,-7.457595396929759257e-01,3.791320990098442922e-01,9.241502448714271623e-01,-8.571250434596641155e-01,3.180159419722479052e-09
9.970703125000000000e-01,-7.440217983232823018e-01,3.789235354882173334e-01,9.207686672543046180e-01,-8.726531851476065915e-01,3.118478622836212714e-09
9.980468750000000000e-01,-7.403632076806667683e-01,3.776939671899462447e-01,9.150806010037314531e-01,-8.847337320355227464e-01,3.052849548345581410e-09
9.990234375000000000e-01,-7.348675894090831440e-01,3.754850998007487339e-01,9.071926535872248953e-01,-8.934512982385610647e-01,2.983594008714831308e-09
1.000000000000000000e+00,-7.276253200132035692e-01,3.723423210131632244e-01,8.972188624981630722e-01,-8.989067341941509026e-01,2.911040840235069354e-09

